Formation of Quasi-Singularities for Compressible Euler Flows

This paper establishes a novel quasi-singularity formation phenomenon for the three-dimensional isentropic compressible Euler equations. For any prescribed finite collections of pairwise distinct points $\{z^{(1)}_j\}_{j=1}^N, \{z^{(2)}_j\}_{j=1}^N \subset \mathbb{R}^3$, an arbitrarily large parameter $M \gg 1$, and an arbitrary time $T>0$, we explicitly construct real-analytic initial data and an external force generated by Herglotz-type wave fields together with a suitably chosen damping parameter. We prove that the corresponding unique classical solution exists on $[0,T]$ and exhibits the following properties: first, the pressure remains uniformly bounded from below and above proportionally to the constant initial pressure; second, every component of the velocity and its first-order spatial derivatives simultaneously undergo high-amplitude (exceeding $M$) and high-frequency oscillations at all points $z^{(1)}_j$ ($j=1,\dots,N$) throughout $[0,T]$; and third, the velocity and its first-order spatial derivatives remain uniformly bounded by $1$ at all points $z^{(2)}_j$ ($j=1,\dots,N$) throughout $[0,T]$. The construction exhibits two complementary features: localized large-amplitude oscillations of the velocity and its spatial gradient at prescribed points, and a pronounced contrast between the two groups of points. Since the solution remains smooth, this behavior may be viewed as an intermediate regime between moderate regular flows and genuine finite-time blowup. Moreover, the initial data, external force, and damping parameter are specified explicitly, providing a concrete framework for investigating such behavior in controlled compressible flows. The proof combines the construction of Herglotz wave fields with a suitable choice of the damping parameter and quantitative energy estimates for the nonlinear remainder.

==> README.txt <==
Velocity and gradient contrast at two damping coefficients

Main file
  Quasi-singularity_Euler_focused_numerical_copy.tex

Keep the figures directory with the main file and compile using
  latexmk -pdf Quasi-singularity_Euler_focused_numerical_copy.tex

The paper retains the original theory and contains the revised
numerical experiment for kappa=1e6 and kappa=1e7. All figures embed
the computed v or its first spatial derivatives. The target is v_h.

Data in the archive
  initial_herglotz_coefficients.csv: 1152 directions and complex coefficients
  focused_damping_summary.json: extrema and box diagnostics for both runs
  k6_half_cycle_peaks.csv and k7_half_cycle_peaks.csv: peak values and times
  k*_phase_*.csv: spatial sections at the three synchronized peak times
  k*_actual_crest.csv: sections at the sampled velocity crests near t_32

Probe order in all solver outputs and the manuscript
  0=(0,0,0), 1=(0,0,1), 2=(1,0,1), 3=(1,0,0)

To regenerate the figures, use C++17 Clang and Python with NumPy,
SciPy and Matplotlib. Run bash run_focused_damping.sh, setting PYTHON
to a suitable interpreter if needed. This regenerates the full probe
and snapshot histories, figures, summaries, and the LaTeX copy.


==> focused_damping_summary.json <==
{
  "1e6": {
    "time_end": 10.0,
    "time_step": 7.8125e-05,
    "prescribed_signed_velocity_min": 10.93463348124453,
    "prescribed_signed_gradient_min": 1.0588265202615523,
    "common_sampled_velocity_peak_min": 10.9280955286102,
    "common_sampled_gradient_peak_min": 2.91589291816986,
    "second_group_velocity_max": 0.784822226366942,
    "second_group_gradient_max": 8.86685563577022,
    "box_sampled_density_min": 0.351646549738681,
    "box_sampled_density_max": 2.08056040936861,
    "max_mass_defect": 2.7977620220553945e-14,
    "half_cycles_shown": 3184
  },
  "1e7": {
    "time_end": 10.0,
    "time_step": 0.00025,
    "prescribed_signed_velocity_min": 10.983492991384356,
    "prescribed_signed_gradient_min": 10.763994032532503,
    "common_sampled_velocity_peak_min": 10.898423771293,
    "common_sampled_gradient_peak_min": 10.6824241880725,
    "second_group_velocity_max": 0.50978453191408,
    "second_group_gradient_max": 0.747898751760039,
    "box_sampled_density_min": 0.218316083887266,
    "box_sampled_density_max": 3.08315700059065,
    "max_mass_defect": 2.098321516541546e-14,
    "half_cycles_shown": 3184
  }
}


==> initial_herglotz_coefficients.csv <==
d1,d2,d3,real_sqrtweight_a,imag_sqrtweight_a
0.09799182187611534,0,-0.99518721999702131,116.01020130475602,7.8489378540391757
0.097153488255732293,0.012790499378194885,-0.99518721999702131,114.93841332244115,7.4034740327607969
0.094652831515257912,0.025362149765832474,-0.99518721999702131,111.77954740029614,6.1615678911417264
0.090532638584834721,0.037499846739260309,-0.99518721999702131,106.6924266926422,4.164863303259148
0.084863407107835576,0.048995910938057663,-0.99518721999702131,99.921567155631081,1.4759582105912088
0.077742139206639832,0.05965364151647199,-0.99518721999702131,91.769638068980456,-1.8286528350078339
0.069290681749425431,0.069290681749425431,-0.99518721999702131,82.56498033002039,-5.6670607875956485
0.05965364151647199,0.077742139206639832,-0.99518721999702131,72.629149353877722,-9.9606572453527189
0.048995910938057684,0.084863407107835576,-0.99518721999702131,62.249013857943851,-14.641736748802076
0.037499846739260316,0.090532638584834721,-0.99518721999702131,51.6571636129678,-19.658671972842829
0.025362149765832474,0.094652831515257912,-0.99518721999702131,41.022792657270962,-24.977576753884836
0.012790499378194899,0.097153488255732293,-0.99518721999702131,30.453596266971648,-30.579817363589058
6.0002685501601116e-18,0.09799182187611534,-0.99518721999702131,20.007510211015227,-36.455348552937579
-0.012790499378194889,0.097153488255732293,-0.99518721999702131,9.7117352702748789,-42.59256656275241
-0.025362149765832464,0.094652831515257912,-0.99518721999702131,-0.41441969650675115,-48.966069529507209
-0.037499846739260281,0.090532638584834735,-0.99518721999702131,-10.336752404764429,-55.524273940566459
-0.048995910938057656,0.084863407107835576,-0.99518721999702131,-19.987151278713167,-62.179127960163818
-0.05965364151647199,0.077742139206639832,-0.99518721999702131,-29.25139489036032,-68.800100098625194
-0.069290681749425431,0.069290681749425431,-0.99518721999702131,-37.965762280523386,-75.214166174417073
-0.077742139206639818,0.059653641516472011,-0.99518721999702131,-45.92312124758017,-81.212699867043213
-0.084863407107835576,0.048995910938057663,-0.99518721999702131,-52.88775494606427,-86.565098310984794
-0.090532638584834721,0.037499846739260323,-0.99518721999702131,-58.616856423581268,-91.037816638932426
-0.094652831515257899,0.025362149765832502,-0.99518721999702131,-62.885595642421166,-94.416451939934248
-0.097153488255732293,0.012790499378194927,-0.99518721999702131,-65.512061336449079,-96.527821286219563
-0.09799182187611534,1.2000537100320223e-17,-0.99518721999702131,-66.378348970675859,-97.258779177629435
-0.097153488255732293,-0.012790499378194905,-0.99518721999702131,-65.444602069387372,-96.568891352986
-0.094652831515257912,-0.025362149765832481,-0.99518721999702131,-62.753865414949281,-94.494981189227786
-0.090532638584834735,-0.037499846739260302,-0.99518721999702131,-58.42700149174491,-91.14683671559149
-0.084863407107835589,-0.048995910938057649,-0.99518721999702131,-52.648441440942484,-86.694773043158094
-0.077742139206639832,-0.05965364151647199,-0.99518721999702131,-45.644932731002356,-81.351017936973051
-0.069290681749425473,-0.06929068174942539,-0.99518721999702131,-37.660488648909535,-75.347790365485807
-0.059653641516472011,-0.077742139206639818,-0.99518721999702131,-28.93127803112845,-68.915316557654549
-0.048995910938057712,-0.084863407107835548,-0.99518721999702131,-19.664147614060052,-62.262833207323453
-0.037499846739260281,-0.090532638584834735,-0.99518721999702131,-10.021871465897632,-55.564934919280184
-0.025362149765832464,-0.094652831515257912,-0.99518721999702131,-0.11717956032829691,-48.9545945596075
-0.012790499378194891,-0.097153488255732293,-0.99518721999702131,9.9837054592441099,-42.523030050353164
-1.8000805650480333e-17,-0.09799182187611534,-0.99518721999702131,20.248708884142786,-36.325520671459884
0.012790499378194856,-0.097153488255732307,-0.99518721999702131,30.660727237406466,-30.391460898387567
0.025362149765832433,-0.094652831515257926,-0.99518721999702131,41.194696173677819,-24.736485711827445
0.037499846739260247,-0.090532638584834749,-0.99518721999702131,51.794621033930426,-19.374441292182432
0.048995910938057684,-0.084863407107835576,-0.99518721999702131,62.354445579111392,-14.327268590807529
0.059653641516471914,-0.077742139206639888,-0.99518721999702131,72.706240711957719,-9.6314262122857617
0.069290681749425417,-0.069290681749425445,-0.99518721999702131,82.618262230208103,-5.3401784267117138
0.077742139206639818,-0.059653641516472011,-0.99518721999702131,91.804040016151333,-1.5217881459651785
0.084863407107835548,-0.048995910938057712,-0.99518721999702131,99.941990541853585,1.7457304102804572
0.090532638584834735,-0.037499846739260288,-0.99518721999702131,106.70333298720489,4.3822054898871947
0.094652831515257885,-0.025362149765832558,-0.99518721999702131,111.78462238781502,6.313928126841426
0.097153488255732293,-0.012790499378194896,-0.99518721999702131,114.94026868726255,7.4819594496703195
0.22339257412475877,0,-0.97472855597130947,524.83204306359528,115.66964668519608
0.2214814196850601,0.029158582070740381,-0.97472855597130947,514.50372912381715,112.6201146948365
0.21578065674829955,0.057818252717964147,-0.97472855597130947,484.53535054559592,104.52014227418286
0.20638782694887511,0.085488637030935427,-0.97472855597130947,438.19607801813976,92.051474184626926
0.19346364420883938,0.11169628706237937,-0.97472855597130947,380.34268255573841,76.259924277328622
0.17722924487813471,0.13599278265412471,-0.97472855597130947,316.64884834940221,58.444658828310665
0.1579624040303354,0.15796240403033537,-0.97472855597130947,252.7443993527514,40.000932089088487
0.13599278265412471,0.17722924487813471,-0.97472855597130947,193.41919333489599,22.225591492926132
0.11169628706237941,0.19346364420883935,-0.97472855597130947,142.02082392863758,6.1077373101782468
0.085488637030935441,0.20638782694887511,-0.97472855597130947,100.1264324932017,-7.8615644869871097
0.057818252717964147,0.21578065674829955,-0.97472855597130947,67.511577083312616,-19.821397425675165
0.029158582070740412,0.2214814196850601,-0.97472855597130947,42.387713555770318,-30.579582169149834
1.3678850042758683e-17,0.22339257412475877,-0.97472855597130947,21.844170905558659,-41.534988322577249
-0.029158582070740388,0.2214814196850601,-0.97472855597130947,2.4134290667690115,-54.479780590138269
-0.057818252717964119,0.21578065674829955,-0.97472855597130947,-19.323246958286941,-71.299525882095239
-0.085488637030935372,0.20638782694887511,-0.97472855597130947,-46.165576448517143,-93.609981329377675
-0.11169628706237934,0.19346364420883938,-0.97472855597130947,-79.824824542785421,-122.38629808742523
-0.13599278265412471,0.17722924487813471,-0.97472855597130947,-120.60946105546753,-157.65035873603708
-0.15796240403033537,0.1579624040303354,-0.97472855597130947,-167.3071944753284,-198.28201476348531
-0.17722924487813468,0.13599278265412476,-0.97472855597130947,-217.28651410206652,-242.0074701673897
-0.19346364420883938,0.11169628706237937,-0.97472855597130947,-266.81535712041301,-285.59201828239776
-0.20638782694887511,0.085488637030935455,-0.97472855597130947,-311.56270435160013,-325.22712272475684
-0.21578065674829952,0.057818252717964209,-0.97472855597130947,-347.21594303523193,-357.0599978568012
-0.2214814196850601,0.029158582070740475,-0.97472855597130947,-370.12065267371327,-377.77736123786661
-0.22339257412475877,2.7357700085517367e-17,-0.97472855597130947,-377.83809357262533,-385.1346461228577
-0.2214814196850601,-0.029158582070740426,-0.97472855597130947,-369.52422999350597,-378.32546725859862
-0.21578065674829955,-0.057818252717964161,-0.97472855597130947,-346.06275075000718,-358.1150662319838
-0.20638782694887511,-0.085488637030935399,-0.97472855597130947,-309.92797706939956,-326.70980817660501
-0.19346364420883938,-0.11169628706237933,-0.97472855597130947,-264.80237443377126,-287.390411999192
-0.17722924487813471,-0.13599278265412471,-0.97472855597130947,-215.01669066486923,-243.98496900394372
-0.15796240403033548,-0.15796240403033532,-0.97472855597130947,-164.90915831659336,-200.2867903749098
-0.13599278265412476,-0.17722924487813466,-0.97472855597130947,-118.20849776211101,-159.52570037877743
-0.11169628706237948,-0.1934636442088393,-0.97472855597130947,-77.533843609343677,-123.98109273576124
-0.085488637030935372,-0.20638782694887511,-0.97472855597130947,-44.078368488019798,-94.788661208923088
-0.057818252717964119,-0.21578065674829955,-0.97472855597130947,-17.510347561392859,-71.950938210198913
-0.029158582070740395,-0.2214814196850601,-0.97472855597130947,3.9063694745376218,-54.524579122117032
-4.1036550128276045e-17,-0.22339257412475877,-0.97472855597130947,22.995911535240314,-40.931272157020231
0.029158582070740315,-0.22148141968506013,-0.97472855597130947,43.199389639429306,-29.32658396891312
0.05781825271796405,-0.21578065674829958,-0.97472855597130947,68.003657632430603,-17.961040798748623
0.085488637030935288,-0.20638782694887514,-0.97472855597130947,100.33511931612007,-5.4776888432617561
0.11169628706237941,-0.19346364420883935,-0.97472855597130947,141.99420015865203,8.8927020146408076
0.13599278265412454,-0.17722924487813485,-0.97472855597130947,193.21329954880918,25.256674711989302
0.15796240403033535,-0.15796240403033543,-0.97472855597130947,252.41933201405064,43.099426653107486
0.17722924487813466,-0.13599278265412476,-0.97472855597130947,316.26494641616142,61.419443949806031
0.1934636442088393,-0.11169628706237948,-0.97472855597130947,379.95688216272521,78.920720220196372
0.20638782694887511,-0.085488637030935385,-0.97472855597130947,437.85854736991797,94.223062582779434
0.21578065674829949,-0.057818252717964334,-0.97472855597130947,484.28654544007986,106.05627334500154
0.2214814196850601,-0.029158582070740409,-0.97472855597130947,514.3720190020432,113.41566467350435
0.34589140646172611,0,-0.9382745520027328,1111.915697470743,221.88317342639152
0.34293225752983836,0.045147888207087254,-0.9382745520027328,1070.6540301867212,213.35674307267413
0.33410544259283076,0.089523283529591824,-0.9382745520027328,952.66806827226128,191.05636752670452
0.31956199090153098,0.13236691065036174,-0.9382745520027328,775.52187137893463,156.91581321443152
0.29955074494658379,0.17294570323086303,-0.9382745520027328,564.68312813022203,114.24119406907531
0.27441410269444372,0.21056534687947662,-0.9382745520027328,348.76294164615348,67.723041432514307
0.24458215906323896,0.24458215906323891,-0.9382745520027328,154.49867266159916,23.130700283144321
0.21056534687947662,0.27441410269444372,-0.9382745520027328,2.5421385947780597,-13.409545356240692
0.17294570323086308,0.29955074494658374,-0.9382745520027328,-95.196889008761815,-36.485967872474603
0.13236691065036177,0.31956199090153098,-0.9382745520027328,-136.37258739202014,-42.601950592064959
0.089523283529591824,0.33410544259283076,-0.9382745520027328,-127.37564004876833,-31.208122303658119
0.045147888207087303,0.34293225752983836,-0.9382745520027328,-81.354705031435103,-5.2924419418947179
2.1179740188796451e-17,0.34589140646172611,-0.9382745520027328,-15.67461292943644,28.644616488239343
-0.045147888207087261,0.34293225752983836,-0.9382745520027328,50.710183602317727,61.275131064800888
-0.089523283529591782,0.33410544259283076,-0.9382745520027328,99.695330183737909,81.723568751489765
-0.13236691065036166,0.31956199090153103,-0.9382745520027328,116.1879950067689,79.29515798432179
-0.172945703230863,0.29955074494658379,-0.9382745520027328,89.965033683943375,45.440777639888516
-0.21056534687947662,0.27441410269444372,-0.9382745520027328,17.14534922690159,-24.324317093258411
-0.24458215906323891,0.24458215906323896,-0.9382745520027328,-98.92370701545579,-128.90258354137467
-0.27441410269444372,0.2105653468794767,-0.9382745520027328,-247.64396509335097,-260.88691817564455
-0.29955074494658379,0.17294570323086303,-0.9382745520027328,-412.2430220916213,-406.95631433211861
-0.31956199090153098,0.13236691065036177,-0.9382745520027328,-571.99884855454854,-549.53950355521226
-0.33410544259283076,0.089523283529591921,-0.9382745520027328,-705.38108462079128,-669.5912890589093
-0.34293225752983836,0.045147888207087393,-0.9382745520027328,-793.59841243260519,-749.99288110888347
-0.34589140646172611,4.2359480377592901e-17,-0.9382745520027328,-823.86554911607175,-778.83982454967691
-0.34293225752983836,-0.045147888207087317,-0.9382745520027328,-791.70033067802524,-751.82661536919147
-0.33410544259283076,-0.089523283529591838,-0.9382745520027328,-701.74387386334217,-673.1211605822383
-0.31956199090153103,-0.13236691065036171,-0.9382745520027328,-566.91905303282772,-554.50140222066898
-0.29955074494658379,-0.17294570323086297,-0.9382745520027328,-406.11613296821798,-412.98067227955539
-0.27441410269444372,-0.21056534687947662,-0.9382745520027328,-240.91568176695819,-267.52758742830849
-0.24458215906323907,-0.2445821590632388,-0.9382745520027328,-92.039718254361816,-135.67054955408307
-0.2105653468794767,-0.27441410269444366,-0.9382745520027328,23.782975801688842,-30.722801197343344
-0.17294570323086322,-0.29955074494658368,-0.9382745520027328,96.029006230232696,39.883183437202632
-0.13236691065036166,-0.31956199090153103,-0.9382745520027328,121.44192198384155,74.99596360217167
-0.089523283529591782,-0.33410544259283076,-0.9382745520027328,103.9956332011989,79.023876202313872
-0.045147888207087268,-0.34293225752983836,-0.9382745520027328,53.997251113914359,60.423136040067355
-6.3539220566389346e-17,-0.34589140646172611,-0.9382745520027328,-13.391281299829634,29.783969154508966
0.045147888207087143,-0.34293225752983841,-0.9382745520027328,-80.012785285902012,-2.1310110726850202
0.089523283529591671,-0.33410544259283081,-0.9382745520027328,-126.87443630339772,-26.113025806989732
0.13236691065036155,-0.31956199090153109,-0.9382745520027328,-136.58421942305256,-35.78465557737983
0.17294570323086308,-0.29955074494658374,-0.9382745520027328,-95.974464669883844,-28.280827054641808
0.21056534687947637,-0.27441410269444394,-0.9382745520027328,1.3580830450316668,-4.266512391373336
0.24458215906323888,-0.24458215906323899,-0.9382745520027328,153.07396670451723,32.663803457328818
0.27441410269444366,-0.2105653468794767,-0.9382745520027328,347.26276329719099,77.031011710091391
0.29955074494658368,-0.17294570323086322,-0.9382745520027328,563.26390313679133,122.68473115683032
0.31956199090153103,-0.13236691065036166,-0.9382745520027328,774.3225405319655,163.88465774714226
0.3341054425928307,-0.089523283529592115,-0.9382745520027328,951.80160563629909,196.0264540216842
0.34293225752983836,-0.045147888207087289,-0.9382745520027328,1070.2001763733324,215.94356611003096
0.46289039035770646,0,-0.88641552700440107,1685.3161183486106,218.94922297768738
0.45893029889946524,0.0604193200686447,-0.88641552700440107,1581.2775732948814,207.34361855208772
0.447117782787537,0.11980484881951466,-0.88641552700440107,1287.445192337314,177.40057528733192
0.42765495744764487,0.17714048339090338,-0.88641552700440107,856.63945722606172,128.58995940852893
0.40087483721746919,0.2314451951788532,-0.88641552700440107,363.49904621065406,62.473709962586753
0.36723563737900017,0.28178981550856191,-0.88641552700440107,-111.69751482409002,-14.948077836869109
0.32731293396802236,0.3273129339680223,-0.88641552700440107,-499.07931257182406,-92.287802947080095
0.28178981550856191,0.36723563737900017,-0.88641552700440107,-751.10904400846402,-154.04579534248896
0.23144519517885329,0.40087483721746914,-0.88641552700440107,-847.98935216799964,-183.92391844649305
0.17714048339090338,0.42765495744764487,-0.88641552700440107,-796.37252497413465,-169.10139812989439
0.11980484881951466,0.447117782787537,-0.88641552700440107,-623.21307911003646,-104.05560710216773
0.060419320068644762,0.45893029889946524,-0.88641552700440107,-367.67467274406056,7.1868723381603274
2.8343861745381701e-17,0.46289039035770646,-0.88641552700440107,-73.801667930552696,150.79647704003744
-0.060419320068644713,0.45893029889946524,-0.88641552700440107,214.57416102211525,304.67081981803199
-0.11980484881951461,0.447117782787537,-0.88641552700440107,456.8126073621562,441.26232108396732
-0.17714048339090324,0.42765495744764492,-0.88641552700440107,617.58899082161054,531.32754813617794
-0.23144519517885315,0.40087483721746919,-0.88641552700440107,669.5828058609211,548.44206791146701
-0.28178981550856191,0.36723563737900017,-0.88641552700440107,597.33606482040079,474.10352807749939
-0.3273129339680223,0.32731293396802236,-0.88641552700440107,401.59829174595467,302.83189989268425
-0.36723563737900011,0.28178981550856202,-0.88641552700440107,102.43295643499967,46.057891096661294
-0.40087483721746919,0.2314451951788532,-0.88641552700440107,-260.87002218018557,-266.79052858289128
-0.42765495744764487,0.17714048339090341,-0.88641552700440107,-634.29745947466779,-591.31507310032373
-0.44711778278753694,0.11980484881951479,-0.88641552700440107,-957.85280751186019,-875.54396270388622
-0.45893029889946524,0.060419320068644894,-0.88641552700440107,-1176.8552535664978,-1070.4371865972382
-0.46289039035770646,5.6687723490763401e-17,-0.88641552700440107,-1253.0998739910885,-1140.886754808243
-0.45893029889946524,-0.06041932006864479,-0.88641552700440107,-1173.000102270616,-1074.0549251685063
-0.447117782787537,-0.11980484881951468,-0.88641552700440107,-950.54507386427304,-882.49022686819399
-0.42765495744764492,-0.17714048339090332,-0.88641552700440107,-624.27462267789826,-601.03880117476263
-0.40087483721746925,-0.23144519517885312,-0.88641552700440107,-249.08427416454091,-278.53079592047612
-0.36723563737900017,-0.28178981550856191,-0.88641552700440107,114.96108956545051,33.201004910689399
-0.32731293396802247,-0.32731293396802214,-0.88641552700440107,413.92166489558218,289.81634182442508
-0.28178981550856202,-0.36723563737900006,-0.88641552700440107,608.69042755901251,461.86522612954587
-0.23144519517885342,-0.40087483721746903,-0.88641552700440107,679.44658305130042,537.82709916258409
-0.17714048339090324,-0.42765495744764492,-0.88641552700440107,625.68950413664311,523.04518321093656
-0.11980484881951461,-0.447117782787537,-0.88641552700440107,463.08829061174902,435.86214187921479
-0.060419320068644727,-0.45893029889946524,-0.88641552700440107,219.11155837992382,302.54013319315311
-8.5031585236145102e-17,-0.46289039035770646,-0.88641552700440107,-70.834587953182591,152.1681338194818
0.060419320068644561,-0.45893029889946529,-0.88641552700440107,-366.08122696469525,12.144856766967804
0.11980484881951445,-0.44711778278753705,-0.88641552700440107,-622.79736839071847,-95.583248024995868
0.17714048339090308,-0.42765495744764498,-0.88641552700440107,-796.94608110433489,-157.36580754666517
0.23144519517885329,-0.40087483721746914,-0.88641552700440107,-849.36268875934275,-169.38894628083642
0.28178981550856158,-0.36723563737900045,-0.88641552700440107,-753.07897107440851,-137.4173307593928
0.32731293396802225,-0.32731293396802236,-0.88641552700440107,-501.42148460612935,-74.520250319866449
0.36723563737900006,-0.28178981550856202,-0.88641552700440107,-114.16929871336446,2.7885543946668934
0.40087483721746903,-0.23144519517885342,-0.88641552700440107,361.14536960774745,78.874248928197446
0.42765495744764492,-0.17714048339090327,-0.88641552700440107,854.63686271469271,142.33780894173918
0.44711778278753689,-0.11980484881951504,-0.88641552700440107,1285.9905351531913,187.31783306068868
0.45893029889946524,-0.060419320068644755,-0.88641552700440107,1580.5130383644869,212.54142125778847
0.57236067562233439,0,-0.82000198597390295,2053.8251474119766,65.490820837057527
0.56746405069820582,0.074708059565479407,-0.82000198597390295,1862.2476386156359,65.605574863318878
0.55285795853587272,0.14813784351880621,-0.82000198597390295,1327.8195037776368,67.141536233239123
0.52879231342180655,0.21903294789795669,-0.82000198597390295,563.31348453798591,53.630302829263613
0.49567888521616627,0.28618033781116714,-0.82000198597390295,-276.37772564951592,8.8870621352815711
0.45408425385632711,0.34843110280024908,-0.82000198597390295,-1033.1098734837835,-71.882165274589795
0.40472011501706656,0.40472011501706645,-0.82000198597390295,-1581.9663436014541,-175.74514116738203
0.34843110280024908,0.45408425385632711,-0.82000198597390295,-1854.8033268976685,-273.69427220087749
0.28618033781116725,0.49567888521616621,-0.82000198597390295,-1845.2179162694722,-329.51708404102487
0.21903294789795671,0.52879231342180655,-0.82000198597390295,-1596.1059744643312,-311.76972375410043
0.14813784351880621,0.55285795853587272,-0.82000198597390295,-1177.0567861003067,-203.74478798629059
0.07470805956547949,0.56746405069820582,-0.82000198597390295,-661.67446841067374,-8.0164294200808239
3.5046983467935417e-17,0.57236067562233439,-0.82000198597390295,-113.32631467621344,254.71090771900808
-0.074708059565479421,0.56746405069820582,-0.82000198597390295,417.38636550049273,550.12987785922303
-0.14813784351880616,0.55285795853587272,-0.82000198597390295,886.39923884763709,835.36976084460491
-0.21903294789795655,0.52879231342180655,-0.82000198597390295,1248.4044794674737,1063.243429341117
-0.28618033781116708,0.49567888521616627,-0.82000198597390295,1454.9353763601866,1186.6661941483428
-0.34843110280024908,0.45408425385632711,-0.82000198597390295,1461.9848158818302,1165.3150452279101
-0.40472011501706645,0.40472011501706656,-0.82000198597390295,1245.1834924854204,975.47331888974497
-0.45408425385632706,0.34843110280024925,-0.82000198597390295,815.91924273607879,621.1686852741426
-0.49567888521616627,0.28618033781116714,-0.82000198597390295,230.34796280743677,141.97987132486585
-0.52879231342180655,0.21903294789795677,-0.82000198597390295,-414.44646166191052,-387.74639139387995
-0.55285795853587272,0.14813784351880638,-0.82000198597390295,-998.04895358274041,-871.155995588427
-0.56746405069820582,0.074708059565479643,-0.82000198597390295,-1403.7559893368184,-1210.9411257661454
-0.57236067562233439,7.0093966935870834e-17,-0.82000198597390295,-1547.1886450007282,-1334.8680042558428
-0.56746405069820582,-0.074708059565479518,-0.82000198597390295,-1397.8373438289445,-1216.1155068708438
-0.55285795853587272,-0.14813784351880624,-0.82000198597390295,-986.99419395552161,-881.03567996129061
-0.52879231342180655,-0.21903294789795663,-0.82000198597390295,-399.66249212540879,-401.44547231980323
-0.49567888521616638,-0.28618033781116708,-0.82000198597390295,247.10704978067974,125.66358140434122
-0.45408425385632711,-0.34843110280024908,-0.82000198597390295,832.88050020255969,603.61486736029121
-0.40472011501706673,-0.40472011501706628,-0.82000198597390295,1260.8561536313716,958.08065156302291
-0.34843110280024925,-0.454084253856327,-0.82000198597390295,1475.3661769024288,1149.3497588016844
-0.28618033781116747,-0.4956788852161661,-0.82000198597390295,1465.5824969602797,1173.1478653407416
-0.21903294789795655,-0.52879231342180655,-0.82000198597390295,1256.3712324781952,1052.892653596859
-0.14813784351880616,-0.55285795853587272,-0.82000198597390295,892.07479251663267,828.62667353173106
-0.074708059565479434,-0.56746405069820582,-0.82000198597390295,421.29444112742601,547.23029195690367
-1.0514095040380624e-16,-0.57236067562233439,-0.82000198597390295,-110.70492255446807,255.78578635916548
0.074708059565479226,-0.56746405069820582,-0.82000198597390295,-660.01031796580196,-2.8633931573840514
0.14813784351880596,-0.55285795853587283,-0.82000198597390295,-1176.1946028954089,-194.42138953754349
0.21903294789795635,-0.52879231342180666,-0.82000198597390295,-1596.0156838982116,-298.25948774057923
0.28618033781116725,-0.49567888521616621,-0.82000198597390295,-1845.9084475568907,-312.0104333782794
0.34843110280024864,-0.45408425385632745,-0.82000198597390295,-1856.2388329450623,-252.74384389724298
0.4047201150170664,-0.40472011501706662,-0.82000198597390295,-1584.0147470940083,-152.38573022023508
0.454084253856327,-0.34843110280024925,-0.82000198597390295,-1035.5355306107599,-47.658872495029499
0.4956788852161661,-0.28618033781116747,-0.82000198597390295,-278.87209214123902,32.016213726679894
0.52879231342180655,-0.21903294789795658,-0.82000198597390295,561.08022155759363,73.515783027634043
0.55285795853587261,-0.14813784351880668,-0.82000198597390295,1326.1444162711668,81.749557071612259
0.56746405069820582,-0.074708059565479462,-0.82000198597390295,1861.3516363979977,73.345969356664312
0.67247020829192972,0,-0.74012419157855436,2094.8905461544077,-210.62746386636465
0.66671713243800967,0.087774975669770536,-0.74012419157855436,1818.911875995889,-171.67457655483304
0.64955634159916409,0.17404809717001046,-0.74012419157855436,1059.8625348184289,-68.093881920150125
0.6212814616645157,0.25734320747242251,-0.74012419157855436,6.5724299463644602,42.864797275600452
0.58237628366902405,0.3362351041459648,-0.74012419157855436,-1089.2378034538201,98.06791012184344
0.53350648599474515,0.40937392496558717,-0.74012419157855436,-1985.8072459211483,60.276280104275948
0.47550824442915363,0.47550824442915351,-0.74012419157855436,-2516.8810822606947,-62.904654788811449
0.40937392496558717,0.53350648599474515,-0.74012419157855436,-2628.3160971377247,-221.66919423904264
0.33623510414596491,0.58237628366902394,-0.74012419157855436,-2374.630373006471,-345.78066924990287
0.25734320747242256,0.6212814616645157,-0.74012419157855436,-1879.6772277522041,-373.58476259783146
0.17404809717001046,0.64955634159916409,-0.74012419157855436,-1279.7478161700669,-273.8795890394282
0.087774975669770633,0.66671713243800967,-0.74012419157855436,-674.02609958243772,-51.741952265791795
4.1176924405333283e-17,0.67247020829192972,-0.74012419157855436,-102.88417146103625,260.71747310635817
-0.08777497566977055,0.66671713243800967,-0.74012419157855436,439.40622475402148,619.58968519918812
-0.17404809717001041,0.64955634159916409,-0.74012419157855436,967.85334436326491,979.84628080136667
-0.25734320747242234,0.6212814616645157,-0.74012419157855436,1467.6405101486253,1296.5834899056181
-0.33623510414596475,0.58237628366902405,-0.74012419157855436,1874.9756155940877,1520.5743181173289
-0.40937392496558717,0.53350648599474515,-0.74012419157855436,2089.4627737758365,1597.3600781166081
-0.47550824442915351,0.47550824442915363,-0.74012419157855436,2013.4879279574291,1477.5187636522351
-0.53350648599474504,0.40937392496558733,-0.74012419157855436,1600.7323313871311,1137.8652550503355
-0.58237628366902405,0.3362351041459648,-0.74012419157855436,891.41939959621789,604.18435791115542
-0.6212814616645157,0.25734320747242262,-0.74012419157855436,17.622811578658002,-38.30269810155874
-0.64955634159916398,0.17404809717001066,-0.74012419157855436,-825.53063891809893,-656.91394802861714
-0.66671713243800967,0.087774975669770813,-0.74012419157855436,-1433.5089865469699,-1105.9050950910043
-0.67247020829192972,8.2353848810666566e-17,-0.74012419157855436,-1652.5553170241285,-1271.805761398625
-0.66671713243800967,-0.087774975669770675,-0.74012419157855436,-1426.0897851372872,-1111.6140754568871
-0.64955634159916409,-0.17404809717001052,-0.74012419157855436,-811.96224403962844,-667.69703163870031
-0.6212814616645157,-0.25734320747242245,-0.74012419157855436,35.097875620628884,-52.971308924082926
-0.58237628366902416,-0.33623510414596469,-0.74012419157855436,910.10251420088582,587.21203775554977
-0.53350648599474515,-0.40937392496558717,-0.74012419157855436,1618.0679834375833,1120.33570269538
-0.47550824442915385,-0.47550824442915329,-0.74012419157855436,2027.5890497683963,1461.076156776252
-0.40937392496558733,-0.53350648599474493,-0.74012419157855436,2099.4290584460923,1583.2926924142384
-0.33623510414596514,-0.58237628366902383,-0.74012419157855436,1880.9336277421623,1509.6393672422937
-0.25734320747242234,-0.6212814616645157,-0.74012419157855436,1470.5171137735254,1288.9680186542769
-0.17404809717001041,-0.64955634159916409,-0.74012419157855436,968.97156833877443,975.28837053395614
-0.087774975669770577,-0.66671713243800967,-0.74012419157855436,440.0395968980061,617.63203883565757
-1.2353077321599983e-16,-0.67247020829192972,-0.74012419157855436,-101.86221873780103,261.01284183192479
0.087774975669770328,-0.66671713243800967,-0.74012419157855436,-672.30578202101208,-49.184232024122558
0.17404809717001019,-0.6495563415991642,-0.74012419157855436,-1277.5392009577934,-268.6077753017878
0.25734320747242212,-0.62128146166451581,-0.74012419157855436,-1877.5094929378322,-364.83174673714217
0.33623510414596491,-0.58237628366902394,-0.74012419157855436,-2373.0883601979945,-332.78128820978105
0.40937392496558667,-0.53350648599474548,-0.74012419157855436,-2627.8122771992576,-204.07280734032429
0.47550824442915346,-0.47550824442915368,-0.74012419157855436,-2517.5293566105179,-41.145456872236039
0.53350648599474493,-0.40937392496558733,-0.74012419157855436,-1987.4158875177716,84.784972632407587
0.58237628366902383,-0.33623510414596514,-0.74012419157855436,-1091.3946617166041,123.00013124980416
0.6212814616645157,-0.2573432074724224,-0.74012419157855436,4.3723337321954325,65.316613138822603
0.64955634159916398,-0.17404809717001105,-0.74012419157855436,1058.0947137959556,-51.074037285977703
0.66671713243800967,-0.087774975669770619,-0.74012419157855436,1817.9335602044016,-162.49072309900987
0.76156064651411348,0,-0.64809365193697555,1788.6928889410754,-547.97563909786652
0.7550453896109347,0.099403611334127923,-0.64809365193697555,1468.2802792436491,-440.43079211343201
0.7356110967533821,0.19710639931844118,-0.64809365193697555,602.58217874673005,-159.42631176631531
0.70359029408045248,0.29143664216219778,-0.64809365193697555,-549.24325795723439,166.01311922412842
0.65953086640372327,0.38078032325705669,-0.64809365193697555,-1651.6220434013271,390.46230348814839
0.60418668274632448,0.46360874744873692,-0.64809365193697555,-2403.550633820736,420.43850767263319
0.53850469743494089,0.53850469743494089,-0.64809365193697555,-2636.2521292900633,255.37931438209179
0.46360874744873692,0.60418668274632448,-0.64809365193697555,-2361.5402157372409,-17.745522568195103
0.38078032325705685,0.65953086640372327,-0.64809365193697555,-1751.5676001764275,-270.82103508126278
0.29143664216219783,0.70359029408045248,-0.64809365193697555,-1057.2211479510045,-395.67775173411349
0.19710639931844118,0.7356110967533821,-0.64809365193697555,-498.87867956273186,-347.60494768239664
0.099403611334128034,0.7550453896109347,-0.64809365193697555,-177.01006362906077,-151.15681150087093
4.6632140405504897e-17,0.76156064651411348,-0.64809365193697555,-42.684566644069271,128.97783127103588
-0.09940361133412795,0.7550453896109347,-0.64809365193697555,59.134148090158234,429.50512118981288
-0.19710639931844109,0.7356110967533821,-0.64809365193697555,295.29100449150383,715.20129125011897
-0.29143664216219756,0.70359029408045259,-0.64809365193697555,745.69587219174844,976.17603483668574
-0.38078032325705663,0.65953086640372327,-0.64809365193697555,1348.6248821546742,1202.5167075468901
-0.46360874744873692,0.60418668274632448,-0.64809365193697555,1916.6795276061339,1358.9576367403358
-0.53850469743494089,0.53850469743494089,-0.64809365193697555,2215.8583100984224,1382.3022335355759
-0.60418668274632448,0.46360874744873709,-0.64809365193697555,2071.0730423967448,1208.8145543177252
-0.65953086640372327,0.38078032325705669,-0.64809365193697555,1450.8410813479861,817.87816574358681
-0.70359029408045248,0.29143664216219789,-0.64809365193697555,494.94331070655801,265.28267193609634
-0.7356110967533821,0.1971063993184414,-0.64809365193697555,-525.72795241273559,-317.29154276825182
-0.7550453896109347,0.099403611334128242,-0.64809365193697555,-1300.5070133728186,-762.40016755621696
-0.76156064651411348,9.3264280811009794e-17,-0.64809365193697555,-1586.4139791451212,-930.48738980054588
-0.7550453896109347,-0.099403611334128075,-0.64809365193697555,-1292.5212511074867,-767.15783335911044
-0.7356110967533821,-0.19710639931844123,-0.64809365193697555,-511.5541374345471,-326.07310171188959
-0.70359029408045259,-0.29143664216219772,-0.64809365193697555,512.18050855407694,253.84202449242682
-0.65953086640372338,-0.38078032325705657,-0.64809365193697555,1467.5023157590483,805.56189143452968
-0.60418668274632448,-0.46360874744873692,-0.64809365193697555,2083.9336674637648,1197.5059351551504
-0.53850469743494123,-0.53850469743494056,-0.64809365193697555,2222.8962851492888,1373.5952437767646
-0.46360874744873709,-0.60418668274632437,-0.64809365193697555,1917.5032509700441,1353.7789839781285
-0.38078032325705707,-0.65953086640372305,-0.64809365193697555,1344.4290518365815,1200.8739236993536
-0.29143664216219756,-0.70359029408045259,-0.64809365193697555,738.77735990273914,977.14178769433465
-0.19710639931844109,-0.7356110967533821,-0.64809365193697555,288.29220408826563,717.18796848650197
-0.099403611334127964,-0.7550453896109347,-0.64809365193697555,54.261269675060603,430.78693603402121
-1.398964212165147e-16,-0.76156064651411348,-0.64809365193697555,-44.226012448771918,128.31489705461539
0.099403611334127687,-0.7550453896109347,-0.64809365193697555,-175.20900974814859,-154.00143618174411
0.19710639931844084,-0.73561109675338221,-0.64809365193697555,-494.72505175527397,-351.65361061207966
0.29143664216219733,-0.70359029408045259,-0.64809365193697555,-1052.2402573264781,-398.94015966137027
0.38078032325705685,-0.65953086640372327,-0.64809365193697555,-1747.2733829431315,-270.87769472806934
0.46360874744873631,-0.60418668274632492,-0.64809365193697555,-2358.9952118344022,-12.542816880243462
0.53850469743494078,-0.538504697434941,-0.64809365193697555,-2635.8513233380668,266.77427487775327
0.60418668274632437,-0.46360874744873709,-0.64809365193697555,-2405.0460496677224,437.37064362132298
0.65953086640372305,-0.38078032325705707,-0.64809365193697555,-1654.3201600174609,410.66855695895384
0.70359029408045259,-0.29143664216219761,-0.64809365193697555,-552.26856992232342,186.07135826076095
0.73561109675338199,-0.19710639931844182,-0.64809365193697555,600.05175348770888,-143.29855337205669
0.7550453896109347,-0.099403611334128006,-0.64809365193697555,1466.8553823875613,-431.44724678971733
0.83816192859615934,0,-0.54542147138883945,1213.7977650498422,-892.50190906875514
0.83099133710582473,0.10940208500347144,-0.54542147138883945,914.50865367589563,-697.23860711543591
0.80960225344328429,0.21693227000054513,-0.54542147138883945,125.1212560284557,-193.05769246475967
0.77436065076017824,0.32075068371292154,-0.54542147138883945,-859.83886821313888,393.4140430477417
0.72586952264923277,0.41908096429807962,-0.54542147138883945,-1668.3434096052781,805.68418169866084
0.66495856575670675,0.51024065339290325,-0.54542147138883945,-1989.3669086429868,876.82843787766012
0.59266998344273913,0.59266998344273902,-0.54542147138883945,-1695.3300216364569,601.92502346883418
0.51024065339290325,0.66495856575670675,-0.54542147138883945,-899.5093635800738,129.12508948657484
0.41908096429807978,0.72586952264923266,-0.54542147138883945,81.415954030563213,-322.82937277013247
0.32075068371292159,0.77436065076017824,-0.54542147138883945,853.17544331405736,-574.83387609265844
0.21693227000054513,0.80960225344328429,-0.54542147138883945,1110.9613582514764,-566.58512180128753
0.10940208500347155,0.83099133710582473,-0.54542147138883945,775.64899182311888,-365.49114891623543
5.1322616151122946e-17,0.83816192859615934,-0.54542147138883945,34.230497637210327,-107.3347013670675
-0.10940208500347146,0.83099133710582473,-0.54542147138883945,-739.80479214466925,90.755917794706519
-0.21693227000054505,0.80960225344328429,-0.54542147138883945,-1153.7742224216443,191.54734673910255
-0.32075068371292131,0.77436065076017824,-0.54542147138883945,-974.66874043711834,239.53298381713347
-0.41908096429807951,0.72586952264923277,-0.54542147138883945,-236.40777712123267,308.96789904947059
-0.51024065339290325,0.66495856575670675,-0.54542147138883945,773.65488588938786,437.05774711401932
-0.59266998344273902,0.59266998344273913,-0.54542147138883945,1640.8391152527215,588.12017093963357
-0.66495856575670664,0.51024065339290348,-0.54542147138883945,2002.6761728259676,672.05676153083448
-0.72586952264923277,0.41908096429807962,-0.54542147138883945,1702.0472024819028,604.36338560582556
-0.77436065076017824,0.32075068371292165,-0.54542147138883945,850.54396184451286,368.38928264013856
-0.80960225344328418,0.21693227000054535,-0.54542147138883945,-219.47124181730729,39.437082441718346
-0.83099133710582473,0.10940208500347179,-0.54542147138883945,-1089.4778160403712,-246.01498817622311
-0.83816192859615934,1.0264523230224589e-16,-0.54542147138883945,-1419.8830716467942,-359.45482005373918
-0.83099133710582473,-0.10940208500347159,-0.54542147138883945,-1081.6982944279598,-248.44705784851513
-0.80960225344328429,-0.21693227000054519,-0.54542147138883945,-206.18767582195542,35.28034230853671
-0.77436065076017824,-0.32075068371292148,-0.54542147138883945,865.42289325592333,363.82320823638594
-0.72586952264923288,-0.41908096429807951,-0.54542147138883945,1714.0849073486434,601.0874538304862
-0.66495856575670675,-0.51024065339290325,-0.54542147138883945,2008.163531729336,671.78701297947453
-0.59266998344273947,-0.5926699834427388,-0.54542147138883945,1637.8370475769241,592.10649600651664
-0.51024065339290348,-0.66495856575670653,-0.54542147138883945,762.51565760540984,445.59014516952226
-0.41908096429808006,-0.72586952264923255,-0.54542147138883945,-253.19683748329717,321.03959901935184
-0.32075068371292131,-0.77436065076017824,-0.54542147138883945,-993.2657292668124,252.83537438107086
-0.21693227000054505,-0.80960225344328429,-0.54542147138883945,-1170.1333550319409,202.89582504797971
-0.10940208500347148,-0.83099133710582473,-0.54542147138883945,-750.82418940607658,96.899381703801154
-1.5396784845336883e-16,-0.83816192859615934,-0.54542147138883945,29.926473408268649,-108.73196506820105
0.10940208500347118,-0.83099133710582485,-0.54542147138883945,777.51569680954719,-375.01462437154214
0.21693227000054477,-0.8096022534432844,-0.54542147138883945,1116.936073593055,-582.69534369021608
0.32075068371292104,-0.77436065076017835,-0.54542147138883945,860.47970940339394,-594.13155794857471
0.41908096429807978,-0.72586952264923266,-0.54542147138883945,87.44823126284615,-340.92432351280593
0.51024065339290259,-0.6649585657567072,-0.54542147138883945,-896.48690290594607,116.39218865029474
0.59266998344273902,-0.59266998344273925,-0.54542147138883945,-1695.8862178674049,597.2883689259055
0.66495856575670653,-0.51024065339290348,-0.54542147138883945,-1992.9895509112177,880.80659199957063
0.72586952264923255,-0.41908096429808006,-0.54542147138883945,-1673.7977346586388,816.43793984683271
0.77436065076017824,-0.32075068371292137,-0.54542147138883945,-865.61741045910264,407.29118176535513
0.80960225344328407,-0.21693227000054582,-0.54542147138883945,120.40995387457586,-180.45990944127644
0.83099133710582473,-0.10940208500347152,-0.54542147138883945,911.88723883828789,-689.80753202248013
0.90101231553264149,0,-0.43379350762604518,514.74479510333742,-1215.9600944740928
0.89330403026935568,0.11760570668984732,-0.43379350762604518,302.16813608183014,-932.72640903873321
0.87031106537749348,0.2331991471317694,-0.43379350762604518,-238.35072025658445,-207.78020701303114
0.83242683686120877,0.34480248551124854,-0.43379350762604518,-837.63312631973372,627.32050363877818
0.78029955437390797,0.45050615776632069,-0.43379350762604518,-1160.6724246658862,1195.8895423089334
0.71482113017136151,0.5485015447581072,-0.43379350762604518,-944.148239490626,1251.6113537292283
0.63711191824572411,0.637111918245724,-0.43379350762604518,-123.63424595062808,788.45165237723734
0.5485015447581072,0.71482113017136151,-0.43379350762604518,1103.1673663947877,32.089906887907176
0.45050615776632086,0.78029955437390786,-0.43379350762604518,2317.3265001554155,-680.65190374734175
0.34480248551124859,0.83242683686120877,-0.43379350762604518,3025.894430213024,-1070.6762285668406
0.2331991471317694,0.87031106537749348,-0.43379350762604518,2866.7230932118009,-1045.6270367630809
0.11760570668984745,0.89330403026935568,-0.43379350762604518,1783.6961360227729,-723.95017156528365
5.5171092410469722e-17,0.90101231553264149,-0.43379350762604518,84.839424173077745,-347.73841156951551
-0.11760570668984735,0.89330403026935568,-0.43379350762604518,-1657.8629675580964,-139.42949362954622
-0.23319914713176929,0.87031106537749348,-0.43379350762604518,-2833.6311007312042,-185.40881931539843
-0.34480248551124831,0.83242683686120889,-0.43379350762604518,-3045.4249178555888,-408.33660770812315
-0.45050615776632058,0.78029955437390797,-0.43379350762604518,-2274.3662747324147,-634.12019314732868
-0.5485015447581072,0.71482113017136151,-0.43379350762604518,-880.62669179111151,-704.3900036030293
-0.637111918245724,0.63711191824572411,-0.43379350762604518,557.37539815737398,-564.27271901195695
-0.7148211301713614,0.54850154475810731,-0.43379350762604518,1489.6241080646125,-278.01819273058067
-0.78029955437390797,0.45050615776632069,-0.43379350762604518,1616.6993039590707,26.405480221829372
-0.83242683686120877,0.34480248551124865,-0.43379350762604518,995.1465026068189,240.39823309161631
-0.87031106537749336,0.23319914713176965,-0.43379350762604518,-10.043598015652501,331.09930019283576
-0.89330403026935568,0.1176057066898477,-0.43379350762604518,-896.55648265994273,340.03081166234978
-0.90101231553264149,1.1034218482093944e-16,-0.43379350762604518,-1243.5602821112343,332.9721428902389
-0.89330403026935568,-0.1176057066898475,-0.43379350762604518,-889.18112805138207,340.62334208644296
-0.87031106537749348,-0.23319914713176942,-0.43379350762604518,2.0920685342555831,332.78803146330023
-0.83242683686120889,-0.34480248551124842,-0.43379350762604518,1007.5781242513228,244.13848785590704
-0.78029955437390808,-0.45050615776632053,-0.43379350762604518,1624.4322289647,33.447860048140626
-0.71482113017136151,-0.5485015447581072,-0.43379350762604518,1488.6317858336063,-266.44854125288583
-0.63711191824572444,-0.63711191824572366,-0.43379350762604518,545.83781329223075,-547.46369287334528
-0.54850154475810731,-0.71482113017136129,-0.43379350762604518,-901.72462755201946,-682.69442396827583
-0.45050615776632114,-0.78029955437390763,-0.43379350762604518,-2301.4748420332894,-609.36902726504945
-0.34480248551124831,-0.83242683686120889,-0.43379350762604518,-3073.4467883657203,-383.87905676877915
-0.23319914713176929,-0.87031106537749348,-0.43379350762604518,-2857.3977292522386,-165.6244296803693
-0.11760570668984738,-0.89330403026935568,-0.43379350762604518,-1673.593831758777,-128.7395974141659
-1.6551327723140916e-16,-0.90101231553264149,-0.43379350762604518,78.563802588223609,-349.36279968485553
0.11760570668984704,-0.89330403026935579,-0.43379350762604518,1785.7381801413592,-738.81123256070657
0.23319914713176898,-0.87031106537749359,-0.43379350762604518,2873.9779972949982,-1071.8136226222612
0.34480248551124798,-0.832426836861209,-0.43379350762604518,3034.4028297052514,-1103.7195126545034
0.45050615776632086,-0.78029955437390786,-0.43379350762604518,2323.4937226815296,-714.58959012970786
0.54850154475810642,-0.71482113017136195,-0.43379350762604518,1104.6905122854826,3.1670424205859828
0.63711191824572388,-0.63711191824572422,-0.43379350762604518,-127.36762266135679,768.8521273884428
0.71482113017136129,-0.54850154475810731,-0.43379350762604518,-952.20405972857975,1242.9774604042327
0.78029955437390763,-0.45050615776632114,-0.43379350762604518,-1171.0884713218247,1196.9328563944459
0.83242683686120889,-0.34480248551124837,-0.43379350762604518,-848.0665163509085,634.41604718880455
0.87031106537749325,-0.23319914713177015,-0.43379350762604518,-246.64440548546807,-199.34633913170597
0.89330403026935568,-0.11760570668984742,-0.43379350762604518,297.60569659058797,-927.243610849427
0.94907750472227537,0,-0.3150426796961634,-146.84506341968196,-1505.6142064062005
0.9409580151023782,0.12387947281310661,-0.3150426796961634,-231.39139303131688,-1152.8130816439802
0.91673847296123101,0.24563933350050243,-0.3150426796961634,-427.41328786132237,-252.92289675901628
0.87683328137979433,0.36319623708761506,-0.3150426796961634,-562.24988024615868,778.26992427781727
0.82192522924983602,0.47453875236113763,-0.3150426796961634,-418.35499599040418,1463.1024784681879
0.7529538085666877,0.57776177801476314,-0.3150426796961634,170.9571141585468,1481.8328361112181
0.67109913946072852,0.67109913946072841,-0.3150426796961634,1219.5698432840479,818.44998031478883
0.57776177801476314,0.7529538085666877,-0.3150426796961634,2524.1709367098888,-237.18195587046418
0.47453875236113779,0.82192522924983591,-0.3150426796961634,3683.2146710699162,-1232.5124066157666
0.36319623708761511,0.87683328137979433,-0.3150426796961634,4218.8222377108759,-1770.6037580182935
0.24563933350050243,0.91673847296123101,-0.3150426796961634,3770.9623119607163,-1694.4820179763142
0.12387947281310675,0.9409580151023782,-0.3150426796961634,2283.6250007217013,-1145.6475017027942
5.8114236415044577e-17,0.94907750472227537,-0.3150426796961634,86.535838545566392,-471.47526535256338
-0.12387947281310664,0.9409580151023782,-0.3150426796961634,-2187.6839029575967,-36.572337347966688
-0.24563933350050232,0.91673847296123101,-0.3150426796961634,-3833.6991465801384,-41.654411082390141
-0.36319623708761478,0.87683328137979444,-0.3150426796961634,-4355.4137675078418,-442.70619832073208
-0.47453875236113752,0.82192522924983602,-0.3150426796961634,-3670.1201140457206,-1001.568990553412
-0.57776177801476314,0.7529538085666877,-0.3150426796961634,-2137.7264206916343,-1425.5450016991506
-0.67109913946072841,0.67109913946072852,-0.3150426796961634,-400.88665102963029,-1511.8016301193991
-0.75295380856668759,0.57776177801476336,-0.3150426796961634,889.0252778593366,-1222.9880128127825
-0.82192522924983602,0.47453875236113763,-0.3150426796961634,1335.5388410027163,-670.37283075271705
-0.87683328137979433,0.36319623708761517,-0.3150426796961634,937.12183762184611,-34.967624544444199
-0.9167384729612309,0.24563933350050268,-0.3150426796961634,51.647931121586133,516.8516589190076
-0.9409580151023782,0.12387947281310702,-0.3150426796961634,-788.62590756718237,879.03617277250839
-0.94907750472227537,1.1622847283008915e-16,-0.3150426796961634,-1125.6197213474968,1004.6641841125587
-0.9409580151023782,-0.12387947281310681,-0.3150426796961634,-781.26287670625675,882.38641289120892
-0.91673847296123101,-0.24563933350050249,-0.3150426796961634,63.617737419989091,523.6496296398409
-0.87683328137979444,-0.36319623708761495,-0.3150426796961634,948.98847870898612,-24.473499144321362
-0.82192522924983613,-0.47453875236113746,-0.3150426796961634,1342.0291399386638,-655.76389244674897
-0.7529538085666877,-0.57776177801476314,-0.3150426796961634,885.89796597024178,-1203.8088380776958
-0.67109913946072886,-0.67109913946072808,-0.3150426796961634,-415.50186394543152,-1487.9102297794911
-0.57776177801476336,-0.75295380856668748,-0.3150426796961634,-2162.6590354176678,-1397.6187328535316
-0.47453875236113813,-0.8219252292498358,-0.3150426796961634,-3701.3919320963569,-971.56828790178542
-0.36319623708761478,-0.87683328137979444,-0.3150426796961634,-4387.3342160732955,-414.02755839387805
-0.24563933350050232,-0.91673847296123101,-0.3150426796961634,-3860.4960079465732,-18.758697313064957
-0.12387947281310667,-0.9409580151023782,-0.3150426796961634,-2205.150133838436,-24.057793512284249
-1.7434270924513372e-16,-0.94907750472227537,-0.3150426796961634,79.913072950710912,-472.81096187758453
0.12387947281310632,-0.94095801510237831,-0.3150426796961634,2286.4052137480312,-1161.9808629453828
0.24563933350050202,-0.91673847296123112,-0.3150426796961634,3779.402326035553,-1723.9794511521147
0.36319623708761445,-0.87683328137979455,-0.3150426796961634,4228.1594097814495,-1808.6355275252047
0.47453875236113779,-0.82192522924983591,-0.3150426796961634,3689.1121908320115,-1272.7010149670223
0.57776177801476247,-0.75295380856668825,-0.3150426796961634,2523.8542615160873,-273.01624376693644
0.6710991394607283,-0.67109913946072863,-0.3150426796961634,1212.3559168895006,791.94362604935861
0.75295380856668748,-0.57776177801476336,-0.3150426796961634,158.13077230105958,1466.8930917373737
0.8219252292498358,-0.47453875236113813,-0.3150426796961634,-434.14428653323876,1458.8743037756165
0.87683328137979444,-0.36319623708761484,-0.3150426796961634,-577.79286852767302,781.36799445767076
0.91673847296123079,-0.24563933350050321,-0.3150426796961634,-439.69284531664022,-247.13479548936076
0.9409580151023782,-0.12387947281310673,-0.3150426796961634,-238.13419961238057,-1148.6380294270855
0.9815668996536111,0,-0.19111886747361628,-645.71459144358812,-1738.6129100072512
0.97316945875619532,0.12812018982102732,-0.19111886747361628,-594.77103615498925,-1348.1393705651567
0.94812081860591335,0.2540482076725894,-0.19111886747361628,-446.86447616285687,-347.56916804815722
0.90684956838053132,0.37562939025540354,-0.19111886747361628,-184.6938938580488,812.18316031650329
0.85006187061395821,0.4907834498268055,-0.19111886747361628,228.16872619901599,1601.1231528551014
0.77872937855950397,0.59754006850079178,-0.19111886747361628,832.17648088331362,1644.6812210313647
0.69407261093332384,0.69407261093332373,-0.19111886747361628,1626.4584612884421,893.15263257767106
0.59754006850079178,0.77872937855950397,-0.19111886747361628,2510.9297204587106,-352.25982050076044
0.49078344982680566,0.8500618706139581,-0.19111886747361628,3258.129356084858,-1573.3589201081024
0.37562939025540359,0.90684956838053132,-0.19111886747361628,3556.1684564396232,-2270.6655002591519
0.2540482076725894,0.94812081860591335,-0.19111886747361628,3129.6039622013586,-2190.8389530624704
0.12812018982102746,0.97316945875619532,-0.19111886747361628,1892.639403189193,-1436.0775505880613
6.0103638090489299e-17,0.9815668996536111,-0.19111886747361628,52.255031728218363,-402.91842252746528
-0.12812018982102735,0.97316945875619532,-0.19111886747361628,-1912.4499405372821,415.82699253211734
-0.25404820767258929,0.94812081860591335,-0.19111886747361628,-3410.6195663372764,663.5631912880832
-0.37562939025540326,0.90684956838053143,-0.19111886747361628,-3978.1243514391117,271.69861614442431
-0.49078344982680538,0.85006187061395821,-0.19111886747361628,-3481.5429399933619,-535.44872521868967
-0.59754006850079178,0.77872937855950397,-0.19111886747361628,-2183.6524368081837,-1369.0320209038898
-0.69407261093332373,0.69407261093332384,-0.19111886747361628,-632.70573096313012,-1860.0098600770239
-0.77872937855950386,0.597540068500792,-0.19111886747361628,574.64340216746177,-1807.3208820581335
-0.85006187061395821,0.4907834498268055,-0.19111886747361628,1045.6463629287098,-1232.3054140859988
-0.90684956838053132,0.37562939025540365,-0.19111886747361628,743.54097873187936,-337.65043325508879
-0.94812081860591324,0.25404820767258968,-0.19111886747361628,-25.095742651291708,588.34326487744408
-0.97316945875619532,0.12812018982102771,-0.19111886747361628,-774.78032762538226,1271.4962423745042
-0.9815668996536111,1.202072761809786e-16,-0.19111886747361628,-1077.9466591571618,1523.0772430017544
-0.97316945875619532,-0.12812018982102752,-0.19111886747361628,-766.84730368447924,1276.514586154992
-0.94812081860591335,-0.25404820767258945,-0.19111886747361628,-11.914115477265151,597.8927340148806
-0.90684956838053143,-0.37562939025540343,-0.19111886747361628,757.34239870459578,-324.32754727035126
-0.85006187061395833,-0.49078344982680533,-0.19111886747361628,1054.7932504534765,-1215.931526234154
-0.77872937855950397,-0.59754006850079178,-0.19111886747361628,574.74166292692234,-1788.3801539690983
-0.69407261093332417,-0.6940726109333234,-0.19111886747361628,-643.83413464947421,-1838.803536630822
-0.597540068500792,-0.77872937855950375,-0.19111886747361628,-2205.2230169992195,-1346.0180680892042
-0.490783449826806,-0.85006187061395788,-0.19111886747361628,-3509.911608758664,-511.72385546102669
-0.37562939025540326,-0.90684956838053143,-0.19111886747361628,-4007.7563168512497,294.03990088145832
-0.25404820767258929,-0.94812081860591335,-0.19111886747361628,-3435.6596675152969,681.46271882662109
-0.12812018982102738,-0.97316945875619532,-0.19111886747361628,-1928.4117124300019,425.82179779147549
-1.803109142714679e-16,-0.9815668996536111,-0.19111886747361628,47.224930066213965,-403.71587230512381
0.12812018982102702,-0.97316945875619543,-0.19111886747361628,1897.3279462114324,-1448.907526974634
0.25404820767258901,-0.94812081860591346,-0.19111886747361628,3140.2455976147562,-2214.5638699475148
0.37562939025540293,-0.90684956838053155,-0.19111886747361628,3567.692240059082,-2301.729381773192
0.49078344982680566,-0.8500618706139581,-0.19111886747361628,3265.6907739458534,-1606.5389771103548
0.597540068500791,-0.77872937855950453,-0.19111886747361628,2511.2271362447436,-382.00633162934986
0.69407261093332362,-0.69407261093332395,-0.19111886747361628,1618.4686087381019,871.22479714791098
0.77872937855950375,-0.597540068500792,-0.19111886747361628,817.18610937671542,1632.6497217611677
0.85006187061395788,-0.490783449826806,-0.19111886747361628,209.21801625860954,1598.3399086258732
0.90684956838053143,-0.37562939025540332,-0.19111886747361628,-203.69622544228201,815.70320433801248
0.94812081860591313,-0.25404820767259023,-0.19111886747361628,-462.07504152569436,-341.87049690383111
0.97316945875619532,-0.12812018982102744,-0.19111886747361628,-603.19057056602583,-1344.131720227407
0.99794624829035183,0,-0.064056892862605588,-933.3238884563433,-1863.8600869400514
0.98940867979474201,0.13025812382962579,-0.064056892862605588,-765.98054351202404,-1476.2458423398832
0.96394205447193382,0.25828749504615195,-0.064056892862605588,-340.33684523860654,-468.90059846274164
0.92198211334188274,0.38189749561161596,-0.064056892862605588,180.46189852064225,738.51312420297847
0.86424680263081766,0.49897312414517586,-0.064056892862605588,625.25714615505103,1633.423211051396
0.79172398951225698,0.60751118418312611,-0.064056892862605588,900.77519974337213,1819.9677391486111
0.70565455942578192,0.70565455942578181,-0.064056892862605588,1023.3549604311063,1189.829630409283
0.60751118418312611,0.79172398951225698,-0.064056892862605588,1077.6430387921871,-19.861638152276978
0.49897312414517603,0.86424680263081755,-0.064056892862605588,1130.5172200904899,-1315.4732875037594
0.38189749561161601,0.92198211334188274,-0.064056892862605588,1160.0926226221159,-2154.2536847590914
0.25828749504615195,0.96394205447193382,-0.064056892862605588,1053.4758058862121,-2183.3626916716744
0.13025812382962593,0.98940867979474201,-0.064056892862605588,683.38460650895854,-1400.6684451721667
6.1106583934494457e-17,0.99794624829035183,-0.064056892862605588,18.725962263378563,-157.92792473973083
-0.13025812382962582,0.98940867979474201,-0.064056892862605588,-805.6314786808091,998.89722745105985
-0.25828749504615184,0.96394205447193382,-0.064056892862605588,-1516.3739398195032,1576.7757640682696
-0.38189749561161568,0.92198211334188285,-0.064056892862605588,-1824.8060661125166,1351.7926233412556
-0.49897312414517575,0.86424680263081766,-0.064056892862605588,-1581.547124722211,454.66566106595178
-0.60751118418312611,0.79172398951225698,-0.064056892862605588,-873.28156171079934,-705.53294906593828
-0.70565455942578181,0.70565455942578192,-0.064056892862605588,-0.5107414768537637,-1631.7772906291229
-0.79172398951225686,0.60751118418312633,-0.064056892862605588,658.76142096673118,-1949.006663458973
-0.86424680263081766,0.49897312414517586,-0.064056892862605588,830.52802341498068,-1543.2929500264127
-0.92198211334188274,0.38189749561161607,-0.064056892862605588,477.37446503284332,-584.41671009715037
-0.96394205447193371,0.25828749504615223,-0.064056892862605588,-185.96162069501375,559.12645595092022
-0.98940867979474201,0.1302581238296262,-0.064056892862605588,-801.49227072181725,1465.7983469592593
-0.99794624829035183,1.2221316786898891e-16,-0.064056892862605588,-1046.3904260814393,1810.3592508117256
-0.98940867979474201,-0.13025812382962598,-0.064056892862605588,-792.76380639842512,1471.1186180063262
-0.96394205447193382,-0.258287495046152,-0.064056892862605588,-170.93540700314082,568.59849738201149
-0.92198211334188285,-0.38189749561161584,-0.064056892862605588,494.43523274174925,-572.71244113912758
-0.86424680263081777,-0.49897312414517569,-0.064056892862605588,844.60431207945612,-1531.360766135753
-0.79172398951225698,-0.60751118418312611,-0.064056892862605588,665.40031697980999,-1938.2925745652556
-0.70565455942578226,-0.70565455942578148,-0.064056892862605588,-3.9489747101108637,-1622.8154593043519
-0.60751118418312633,-0.79172398951225675,-0.064056892862605588,-886.79806052030528,-698.02858858670311
-0.49897312414517636,-0.86424680263081732,-0.064056892862605588,-1602.3782991259475,461.36122627591897
-0.38189749561161568,-0.92198211334188285,-0.064056892862605588,-1848.0993896035595,1358.0432229959347
-0.25828749504615184,-0.96394205447193382,-0.064056892862605588,-1536.5226203515233,1582.1775510031082
-0.13025812382962584,-0.98940867979474201,-0.064056892862605588,-817.88991811928122,1002.2164302180142
-1.8331975180348336e-16,-0.99794624829035183,-0.064056892862605588,16.850288874168459,-158.32018957632792
0.13025812382962548,-0.98940867979474212,-0.064056892862605588,691.41717104165866,-1406.0282691866705
0.25828749504615151,-0.96394205447193393,-0.064056892862605588,1068.1707821618579,-2193.8141850108573
0.38189749561161535,-0.92198211334188296,-0.064056892862605588,1176.4577498929391,-2168.4045111218011
0.49897312414517603,-0.86424680263081755,-0.064056892862605588,1143.3103955071265,-1330.6234102732126
0.60751118418312533,-0.79172398951225753,-0.064056892862605588,1082.8507684685273,-32.770641900812215
0.7056545594257817,-0.70565455942578204,-0.064056892862605588,1019.2147267090695,1181.8935513714005
0.79172398951225675,-0.60751118418312633,-0.064056892862605588,888.09841039990238,1818.2978049169662
0.86424680263081732,-0.49897312414517636,-0.064056892862605588,607.05202453863592,1637.4206386223602
0.92198211334188285,-0.38189749561161573,-0.064056892862605588,161.05020831511638,745.8847713048076
0.9639420544719336,-0.25828749504615278,-0.064056892862605588,-356.42381707994753,-461.36078351988925
0.98940867979474201,-0.1302581238296259,-0.064056892862605588,-775.05207123110085,-1471.5651347844714
0.99794624829035183,0,0.064056892862605588,-1046.3904260878112,-1810.3592508347576
0.98940867979474201,0.13025812382962579,0.064056892862605588,-792.76380637610737,-1471.1186180478353
0.96394205447193382,0.25828749504615195,0.064056892862605588,-170.93540704147134,-568.59849741920596
0.92198211334188274,0.38189749561161596,0.064056892862605588,494.43523272051107,572.71244110409953
0.86424680263081766,0.49897312414517586,0.064056892862605588,844.60431205848954,1531.3607661335423
0.79172398951225698,0.60751118418312611,0.064056892862605588,665.40031697685185,1938.2925745471
0.70565455942578192,0.70565455942578181,0.064056892862605588,-3.9489747074744694,1622.8154593059321
0.60751118418312611,0.79172398951225698,0.064056892862605588,-886.79806046356646,698.02858856860007
0.49897312414517603,0.86424680263081755,0.064056892862605588,-1602.3782991229921,-461.36122628259051
0.38189749561161601,0.92198211334188274,0.064056892862605588,-1848.0993896158291,-1358.0432229767021
0.25828749504615195,0.96394205447193382,0.064056892862605588,-1536.5226203524473,-1582.1775509800088
0.13025812382962593,0.98940867979474201,0.064056892862605588,-817.88991808205458,-1002.2164301734374
6.1106583934494457e-17,0.99794624829035183,0.064056892862605588,16.850288937751621,158.3201895938187
-0.13025812382962582,0.98940867979474201,0.064056892862605588,691.41717105574162,1406.0282692218802
-0.25828749504615184,0.96394205447193382,0.064056892862605588,1068.1707821579168,2193.8141850623851
-0.38189749561161568,0.92198211334188285,0.064056892862605588,1176.4577498829756,2168.4045111558271
-0.49897312414517575,0.86424680263081766,0.064056892862605588,1143.3103955031108,1330.6234102827702
-0.60751118418312611,0.79172398951225698,0.064056892862605588,1082.8507685344562,32.770641909151649
-0.70565455942578181,0.70565455942578192,0.064056892862605588,1019.2147267383826,-1181.8935513729257
-0.79172398951225686,0.60751118418312633,0.064056892862605588,888.09841044733946,-1818.2978049235458
-0.86424680263081766,0.49897312414517586,0.064056892862605588,607.05202457098449,-1637.420638607178
-0.92198211334188274,0.38189749561161607,0.064056892862605588,161.05020831009116,-745.8847713189657
-0.96394205447193371,0.25828749504615223,0.064056892862605588,-356.42381702301856,461.36078354981856
-0.98940867979474201,0.1302581238296262,0.064056892862605588,-775.05207118742828,1471.5651347570056
-0.99794624829035183,1.2221316786898891e-16,0.064056892862605588,-933.32388841750378,1863.8600869216918
-0.98940867979474201,-0.13025812382962598,0.064056892862605588,-765.98054351771759,1476.2458423236997
-0.96394205447193382,-0.258287495046152,0.064056892862605588,-340.33684519698318,468.90059845454903
-0.92198211334188285,-0.38189749561161584,0.064056892862605588,180.46189856692399,-738.51312416592509
-0.86424680263081777,-0.49897312414517569,0.064056892862605588,625.25714621501675,-1633.4232110489536
-0.79172398951225698,-0.60751118418312611,0.064056892862605588,900.77519976840551,-1819.9677391397668
-0.70565455942578226,-0.70565455942578148,0.064056892862605588,1023.3549604387107,-1189.8296304342068
-0.60751118418312633,-0.79172398951225675,0.064056892862605588,1077.6430388543718,19.861638141391154
-0.49897312414517636,-0.86424680263081732,0.064056892862605588,1130.5172201296468,1315.4732875431789
-0.38189749561161568,-0.92198211334188285,0.064056892862605588,1160.0926226419924,2154.253684764215
-0.25828749504615184,-0.96394205447193382,0.064056892862605588,1053.4758059317046,2183.3626916994845
-0.13025812382962584,-0.98940867979474201,0.064056892862605588,683.38460651636296,1400.6684452078414
-1.8331975180348336e-16,-0.99794624829035183,0.064056892862605588,18.725962266493525,157.92792475787087
0.13025812382962548,-0.98940867979474212,0.064056892862605588,-805.63147869483032,-998.89722739871127
0.25828749504615151,-0.96394205447193393,0.064056892862605588,-1516.3739397724789,-1576.7757640427176
0.38189749561161535,-0.92198211334188296,0.064056892862605588,-1824.8060661447962,-1351.7926232997788
0.49897312414517603,-0.86424680263081755,0.064056892862605588,-1581.5471247022788,-454.66566107992173
0.60751118418312533,-0.79172398951225753,0.064056892862605588,-873.28156173825391,705.53294902862422
0.7056545594257817,-0.70565455942578204,0.064056892862605588,-0.51074145224250156,1631.7772905993008
0.79172398951225675,-0.60751118418312633,0.064056892862605588,658.76142097135698,1949.0066634158422
0.86424680263081732,-0.49897312414517636,0.064056892862605588,830.52802344396264,1543.2929500613682
0.92198211334188285,-0.38189749561161573,0.064056892862605588,477.37446505406382,584.41671008143658
0.9639420544719336,-0.25828749504615278,0.064056892862605588,-185.96162078803209,-559.12645600917472
0.98940867979474201,-0.1302581238296259,0.064056892862605588,-801.49227075417684,-1465.7983470231136
0.9815668996536111,0,0.19111886747361628,-1077.9466591217131,-1523.0772429871697
0.97316945875619532,0.12812018982102732,0.19111886747361628,-766.84730367102088,-1276.5145861806948
0.94812081860591335,0.2540482076725894,0.19111886747361628,-11.914115484970567,-597.89273404176322
0.90684956838053132,0.37562939025540354,0.19111886747361628,757.34239872614774,324.32754722138367
0.85006187061395821,0.4907834498268055,0.19111886747361628,1054.7932505357051,1215.9315262787895
0.77872937855950397,0.59754006850079178,0.19111886747361628,574.74166292636392,1788.3801539836586
0.69407261093332384,0.69407261093332373,0.19111886747361628,-643.83413462596889,1838.8035366296592
0.59754006850079178,0.77872937855950397,0.19111886747361628,-2205.2230169921918,1346.0180680887074
0.49078344982680566,0.8500618706139581,0.19111886747361628,-3509.911608755905,511.72385550288493
0.37562939025540359,0.90684956838053132,0.19111886747361628,-4007.7563168233851,-294.03990089682191
0.2540482076725894,0.94812081860591335,0.19111886747361628,-3435.6596675058722,-681.46271880177824
0.12812018982102746,0.97316945875619532,0.19111886747361628,-1928.4117124400718,-425.82179782280298
6.0103638090489299e-17,0.9815668996536111,0.19111886747361628,47.224930120484714,403.71587229781761
-0.12812018982102735,0.97316945875619532,0.19111886747361628,1897.327946232293,1448.9075269720054
-0.25404820767258929,0.94812081860591335,0.19111886747361628,3140.2455976024594,2214.5638699719693
-0.37562939025540326,0.90684956838053143,0.19111886747361628,3567.6922401245261,2301.7293818023118
-0.49078344982680538,0.85006187061395821,0.19111886747361628,3265.6907739785966,1606.5389771949312
-0.59754006850079178,0.77872937855950397,0.19111886747361628,2511.2271362709398,382.00633167237066
-0.69407261093332373,0.69407261093332384,0.19111886747361628,1618.468608750673,-871.22479709864444
-0.77872937855950386,0.597540068500792,0.19111886747361628,817.1861093975557,-1632.6497217156525
-0.85006187061395821,0.4907834498268055,0.19111886747361628,209.21801627320428,-1598.3399086326538
-0.90684956838053132,0.37562939025540365,0.19111886747361628,-203.69622540952079,-815.70320426786566
-0.94812081860591324,0.25404820767258968,0.19111886747361628,-462.07504147005659,341.87049698087537
-0.97316945875619532,0.12812018982102771,0.19111886747361628,-603.19057058069404,1344.1317202802927
-0.9815668996536111,1.202072761809786e-16,0.19111886747361628,-645.7145914019527,1738.6129100675748
-0.97316945875619532,-0.12812018982102752,0.19111886747361628,-594.77103612777478,1348.1393705784806
-0.94812081860591335,-0.25404820767258945,0.19111886747361628,-446.86447612905579,347.56916809175755
-0.90684956838053143,-0.37562939025540343,0.19111886747361628,-184.69389384456036,-812.18316027838557
-0.85006187061395833,-0.49078344982680533,0.19111886747361628,228.16872619503769,-1601.1231527796867
-0.77872937855950397,-0.59754006850079178,0.19111886747361628,832.17648091505293,-1644.6812209778618
-0.69407261093332417,-0.6940726109333234,0.19111886747361628,1626.4584613406239,-893.15263254300123
-0.597540068500792,-0.77872937855950375,0.19111886747361628,2510.9297205114603,352.25982051497323
-0.490783449826806,-0.85006187061395788,0.19111886747361628,3258.1293561448106,1573.3589201496698
-0.37562939025540326,-0.90684956838053143,0.19111886747361628,3556.168456481917,2270.665500277094
-0.25404820767258929,-0.94812081860591335,0.19111886747361628,3129.6039623018505,2190.838953090652
-0.12812018982102738,-0.97316945875619532,0.19111886747361628,1892.639403252786,1436.0775505794438
-1.803109142714679e-16,-0.9815668996536111,0.19111886747361628,52.255031687818992,402.91842251963658
0.12812018982102702,-0.97316945875619543,0.19111886747361628,-1912.4499404505368,-415.82699254824979
0.25404820767258901,-0.94812081860591346,0.19111886747361628,-3410.6195663103404,-663.5631912537566
0.37562939025540293,-0.90684956838053155,0.19111886747361628,-3978.1243514061698,-271.69861616074161
0.49078344982680566,-0.8500618706139581,0.19111886747361628,-3481.5429399380423,535.44872526624204
0.597540068500791,-0.77872937855950453,0.19111886747361628,-2183.6524367469224,1369.0320209178858
0.69407261093332362,-0.69407261093332395,0.19111886747361628,-632.70573090981668,1860.0098601011723
0.77872937855950375,-0.597540068500792,0.19111886747361628,574.64340214554522,1807.3208820739558
0.85006187061395788,-0.490783449826806,0.19111886747361628,1045.646362943811,1232.305414005875
0.90684956838053143,-0.37562939025540332,0.19111886747361628,743.54097879467508,337.65043331549879
0.94812081860591313,-0.25404820767259023,0.19111886747361628,-25.095742669200533,-588.34326490029935
0.97316945875619532,-0.12812018982102744,0.19111886747361628,-774.78032755804315,-1271.4962423881577
0.94907750472227537,0,0.3150426796961634,-1125.6197212948753,-1004.6641841155829
0.9409580151023782,0.12387947281310661,0.3150426796961634,-781.26287666068424,-882.38641291727652
0.91673847296123101,0.24563933350050243,0.3150426796961634,63.617737472580608,-523.64962963074424
0.87683328137979433,0.36319623708761506,0.3150426796961634,948.98847874647754,24.47349915254242
0.82192522924983602,0.47453875236113763,0.3150426796961634,1342.0291399681328,655.76389246691383
0.7529538085666877,0.57776177801476314,0.3150426796961634,885.89796601351679,1203.8088380986844
0.67109913946072852,0.67109913946072841,0.3150426796961634,-415.50186385796081,1487.910229709023
0.57776177801476314,0.7529538085666877,0.3150426796961634,-2162.6590353809174,1397.6187328258475
0.47453875236113779,0.82192522924983591,0.3150426796961634,-3701.3919320335071,971.56828788289761
0.36319623708761511,0.87683328137979433,0.3150426796961634,-4387.3342160351267,414.0275583061761
0.24563933350050243,0.91673847296123101,0.3150426796961634,-3860.4960078784566,18.758697283217863
0.12387947281310675,0.9409580151023782,0.3150426796961634,-2205.1501338145845,24.057793472207948
5.8114236415044577e-17,0.94907750472227537,0.3150426796961634,79.913072955436292,472.81096188457127
-0.12387947281310664,0.9409580151023782,0.3150426796961634,2286.4052138091815,1161.9808629335055
-0.24563933350050232,0.91673847296123101,0.3150426796961634,3779.4023260613126,1723.9794511265791
-0.36319623708761478,0.87683328137979444,0.3150426796961634,4228.1594098362139,1808.6355275188105
-0.47453875236113752,0.82192522924983602,0.3150426796961634,3689.1121909107678,1272.7010149054493
-0.57776177801476314,0.7529538085666877,0.3150426796961634,2523.8542615420174,273.01624377252602
-0.67109913946072841,0.67109913946072852,0.3150426796961634,1212.3559169208791,-791.94362605362983
-0.75295380856668759,0.57776177801476336,0.3150426796961634,158.13077231193861,-1466.893091695667
-0.82192522924983602,0.47453875236113763,0.3150426796961634,-434.14428649874316,-1458.8743037279987
-0.87683328137979433,0.36319623708761517,0.3150426796961634,-577.79286848177958,-781.36799440934203
-0.9167384729612309,0.24563933350050268,0.3150426796961634,-439.69284531187213,247.13479550250412
-0.9409580151023782,0.12387947281310702,0.3150426796961634,-238.13419960970674,1148.6380294620276
-0.94907750472227537,1.1622847283008915e-16,0.3150426796961634,-146.84506339056375,1505.6142064622391
-0.9409580151023782,-0.12387947281310681,0.3150426796961634,-231.39139302347812,1152.8130816782843
-0.91673847296123101,-0.24563933350050249,0.3150426796961634,-427.41328786306298,252.92289680508756
-0.87683328137979444,-0.36319623708761495,0.3150426796961634,-562.24988020904959,-778.26992427167579
-0.82192522924983613,-0.47453875236113746,0.3150426796961634,-418.35499593424976,-1463.1024784445435
-0.7529538085666877,-0.57776177801476314,0.3150426796961634,170.95711416076355,-1481.8328360634232
-0.67109913946072886,-0.67109913946072808,0.3150426796961634,1219.5698432245867,-818.44998034101161
-0.57776177801476336,-0.75295380856668748,0.3150426796961634,2524.1709367433887,237.18195588810022
-0.47453875236113813,-0.8219252292498358,0.3150426796961634,3683.2146711218493,1232.5124065989007
-0.36319623708761478,-0.87683328137979444,0.3150426796961634,4218.8222377022748,1770.603757996148
-0.24563933350050232,-0.91673847296123101,0.3150426796961634,3770.9623119348075,1694.4820180039537
-0.12387947281310667,-0.9409580151023782,0.3150426796961634,2283.6250007768626,1145.6475016790694
-1.7434270924513372e-16,-0.94907750472227537,0.3150426796961634,86.535838564725495,471.47526532343312
0.12387947281310632,-0.94095801510237831,0.3150426796961634,-2187.6839029141975,36.572337363604319
0.24563933350050202,-0.91673847296123112,0.3150426796961634,-3833.699146564637,41.654411023083917
0.36319623708761445,-0.87683328137979455,0.3150426796961634,-4355.4137674664344,442.70619823465921
0.47453875236113779,-0.82192522924983591,0.3150426796961634,-3670.120113998767,1001.5689904884188
0.57776177801476247,-0.75295380856668825,0.3150426796961634,-2137.7264206786672,1425.5450016839748
0.6710991394607283,-0.67109913946072863,0.3150426796961634,-400.88665101611559,1511.8016300845675
0.75295380856668748,-0.57776177801476336,0.3150426796961634,889.02527785392772,1222.9880127904819
0.8219252292498358,-0.47453875236113813,0.3150426796961634,1335.5388410102271,670.37283074851473
0.87683328137979444,-0.36319623708761484,0.3150426796961634,937.12183758402341,34.96762452238282
0.91673847296123079,-0.24563933350050321,0.3150426796961634,51.647931216443425,-516.85165890795201
0.9409580151023782,-0.12387947281310673,0.3150426796961634,-788.62590751480843,-879.0361727836123
0.90101231553264149,0,0.43379350762604518,-1243.5602821071084,-332.97214292558016
0.89330403026935568,0.11760570668984732,0.43379350762604518,-889.18112804775046,-340.62334214316508
0.87031106537749348,0.2331991471317694,0.43379350762604518,2.0920685904660674,-332.78803149229043
0.83242683686120877,0.34480248551124854,0.43379350762604518,1007.5781242867637,-244.13848791684001
0.78029955437390797,0.45050615776632069,0.43379350762604518,1624.4322289079475,-33.447860070615022
0.71482113017136151,0.5485015447581072,0.43379350762604518,1488.631785869728,266.44854118664114
0.63711191824572411,0.637111918245724,0.43379350762604518,545.83781332108686,547.46369288575045
0.5485015447581072,0.71482113017136151,0.43379350762604518,-901.72462751325645,682.69442393307349
0.45050615776632086,0.78029955437390786,0.43379350762604518,-2301.4748420012893,609.36902726104825
0.34480248551124859,0.83242683686120877,0.43379350762604518,-3073.4467883496031,383.87905676804871
0.2331991471317694,0.87031106537749348,0.43379350762604518,-2857.3977292599307,165.62442964922232
0.11760570668984745,0.89330403026935568,0.43379350762604518,-1673.5938317172811,128.73959742144044
5.5171092410469722e-17,0.90101231553264149,0.43379350762604518,78.563802606441243,349.36279969777348
-0.11760570668984735,0.89330403026935568,0.43379350762604518,1785.7381801562849,738.81123255546458
-0.23319914713176929,0.87031106537749348,0.43379350762604518,2873.9779972994206,1071.8136226430654
-0.34480248551124831,0.83242683686120889,0.43379350762604518,3034.4028297095629,1103.7195126290849
-0.45050615776632058,0.78029955437390797,0.43379350762604518,2323.4937226627758,714.5895901237692
-0.5485015447581072,0.71482113017136151,0.43379350762604518,1104.6905122709629,-3.1670424217498909
-0.637111918245724,0.63711191824572411,0.43379350762604518,-127.36762266015501,-768.85212740494057
-0.7148211301713614,0.54850154475810731,0.43379350762604518,-952.20405974371772,-1242.9774604597706
-0.78029955437390797,0.45050615776632069,0.43379350762604518,-1171.0884713214216,-1196.9328563541828
-0.83242683686120877,0.34480248551124865,0.43379350762604518,-848.06651633920308,-634.41604721385193
-0.87031106537749336,0.23319914713176965,0.43379350762604518,-246.64440553609433,199.34633912924571
-0.89330403026935568,0.1176057066898477,0.43379350762604518,297.60569658486304,927.24361089591969
-0.90101231553264149,1.1034218482093944e-16,0.43379350762604518,514.74479506947478,1215.9600944796218
-0.89330403026935568,-0.1176057066898475,0.43379350762604518,302.16813609040031,932.72640904397792
-0.87031106537749348,-0.23319914713176942,0.43379350762604518,-238.35072025151794,207.7802069881445
-0.83242683686120889,-0.34480248551124842,0.43379350762604518,-837.63312636759554,-627.32050364399925
-0.78029955437390808,-0.45050615776632053,0.43379350762604518,-1160.6724246253343,-1195.8895422811502
-0.71482113017136151,-0.5485015447581072,0.43379350762604518,-944.14823949232937,-1251.6113537757442
-0.63711191824572444,-0.63711191824572366,0.43379350762604518,-123.63424592470604,-788.45165237785659
-0.54850154475810731,-0.71482113017136129,0.43379350762604518,1103.1673663472932,-32.089906892737318
-0.45050615776632114,-0.78029955437390763,0.43379350762604518,2317.326500114129,680.65190374721146
-0.34480248551124831,-0.83242683686120889,0.43379350762604518,3025.894430202562,1070.6762285834723
-0.23319914713176929,-0.87031106537749348,0.43379350762604518,2866.7230932164662,1045.6270367294164
-0.11760570668984738,-0.89330403026935568,0.43379350762604518,1783.6961360314656,723.95017157872292
-1.6551327723140916e-16,-0.90101231553264149,0.43379350762604518,84.839424159136712,347.73841156957315
0.11760570668984704,-0.89330403026935579,0.43379350762604518,-1657.8629675238078,139.42949363001526
0.23319914713176898,-0.87031106537749359,0.43379350762604518,-2833.6311007628733,185.40881930909782
0.34480248551124798,-0.832426836861209,0.43379350762604518,-3045.4249178547398,408.33660763404896
0.45050615776632086,-0.78029955437390786,0.43379350762604518,-2274.3662746620694,634.12019315205475
0.54850154475810642,-0.71482113017136195,0.43379350762604518,-880.62669174854807,704.39000358214764
0.63711191824572388,-0.63711191824572422,0.43379350762604518,557.37539814941874,564.27271896313607
0.71482113017136129,-0.54850154475810731,0.43379350762604518,1489.6241080879188,278.01819271231102
0.78029955437390763,-0.45050615776632114,0.43379350762604518,1616.699304028811,-26.405480177785122
0.83242683686120889,-0.34480248551124837,0.43379350762604518,995.14650263892122,-240.3982331793967
0.87031106537749325,-0.23319914713177015,0.43379350762604518,-10.043598025434774,-331.09930022402386
0.89330403026935568,-0.11760570668984742,0.43379350762604518,-896.55648263013052,-340.03081167226213
0.83816192859615934,0,0.54542147138883945,-1419.8830716604857,359.45482010327976
0.83099133710582473,0.10940208500347144,0.54542147138883945,-1081.6982944701681,248.44705795743747
0.80960225344328429,0.21693227000054513,0.54542147138883945,-206.18767583186249,-35.280342272236105
0.77436065076017824,0.32075068371292154,0.54542147138883945,865.42289326269633,-363.82320820789101
0.72586952264923277,0.41908096429807962,0.54542147138883945,1714.0849073048919,-601.08745378376193
0.66495856575670675,0.51024065339290325,0.54542147138883945,2008.1635317070275,-671.78701293166648
0.59266998344273913,0.59266998344273902,0.54542147138883945,1637.8370475030513,-592.10649598417433
0.51024065339290325,0.66495856575670675,0.54542147138883945,762.51565766207761,-445.59014511083927
0.41908096429807978,0.72586952264923266,0.54542147138883945,-253.19683749324068,-321.03959903359436
0.32075068371292159,0.77436065076017824,0.54542147138883945,-993.26572928425207,-252.83537436564353
0.21693227000054513,0.80960225344328429,0.54542147138883945,-1170.133355063819,-202.89582511228758
0.10940208500347155,0.83099133710582473,0.54542147138883945,-750.82418942004472,-96.899381717792949
5.1322616151122946e-17,0.83816192859615934,0.54542147138883945,29.92647337925057,108.73196511055765
-0.10940208500347146,0.83099133710582473,0.54542147138883945,777.51569680609009,375.01462438281737
-0.21693227000054505,0.80960225344328429,0.54542147138883945,1116.9360735966166,582.69534364266781
-0.32075068371292131,0.77436065076017824,0.54542147138883945,860.47970938444985,594.13155796519379
-0.41908096429807951,0.72586952264923277,0.54542147138883945,87.448231216862709,340.92432355277435
-0.51024065339290325,0.66495856575670675,0.54542147138883945,-896.48690291696062,-116.39218867083572
-0.59266998344273902,0.59266998344273913,0.54542147138883945,-1695.8862179036537,-597.28836894469237
-0.66495856575670664,0.51024065339290348,0.54542147138883945,-1992.9895509595801,-880.80659196327633
-0.72586952264923277,0.41908096429807962,0.54542147138883945,-1673.7977347201886,-816.43793984256547
-0.77436065076017824,0.32075068371292165,0.54542147138883945,-865.61741051512661,-407.29118174558693
-0.80960225344328418,0.21693227000054535,0.54542147138883945,120.40995383589431,180.45990942623081
-0.83099133710582473,0.10940208500347179,0.54542147138883945,911.88723880422333,689.80753200707306
-0.83816192859615934,1.0264523230224589e-16,0.54542147138883945,1213.7977649950349,892.50190905481634
-0.83099133710582473,-0.10940208500347159,0.54542147138883945,914.50865363867524,697.23860711015095
-0.80960225344328429,-0.21693227000054519,0.54542147138883945,125.12125596527102,193.05769244636932
-0.77436065076017824,-0.32075068371292148,0.54542147138883945,-859.83886825204036,-393.41404302523472
-0.72586952264923288,-0.41908096429807951,0.54542147138883945,-1668.3434096010701,-805.68418167087543
-0.66495856575670675,-0.51024065339290325,0.54542147138883945,-1989.3669086967896,-876.82843786473961
-0.59266998344273947,-0.5926699834427388,0.54542147138883945,-1695.3300216489249,-601.92502348951359
-0.51024065339290348,-0.66495856575670653,0.54542147138883945,-899.50936360893422,-129.12508948145953
-0.41908096429808006,-0.72586952264923255,0.54542147138883945,81.415954005237552,322.82937279047883
-0.32075068371292131,-0.77436065076017824,0.54542147138883945,853.17544326617633,574.83387610274872
-0.21693227000054505,-0.80960225344328429,0.54542147138883945,1110.9613582349398,566.58512176965928
-0.10940208500347148,-0.83099133710582473,0.54542147138883945,775.64899181487056,365.49114889998015
-1.5396784845336883e-16,-0.83816192859615934,0.54542147138883945,34.230497616792761,107.33470137845831
0.10940208500347118,-0.83099133710582485,0.54542147138883945,-739.80479218226606,-90.755917810662837
0.21693227000054477,-0.8096022534432844,0.54542147138883945,-1153.7742224774752,-191.54734675484903
0.32075068371292104,-0.77436065076017835,0.54542147138883945,-974.6687404772714,-239.53298385827304
0.41908096429807978,-0.72586952264923266,0.54542147138883945,-236.40777713113633,-308.96789897563582
0.51024065339290259,-0.6649585657567072,0.54542147138883945,773.65488585588116,-437.05774709627781
0.59266998344273902,-0.59266998344273925,0.54542147138883945,1640.8391152451661,-588.12017091942221
0.66495856575670653,-0.51024065339290348,0.54542147138883945,2002.676172815012,-672.05676151177624
0.72586952264923255,-0.41908096429808006,0.54542147138883945,1702.0472024836101,-604.36338555541681
0.77436065076017824,-0.32075068371292137,0.54542147138883945,850.54396186024405,-368.38928259768545
0.80960225344328407,-0.21693227000054582,0.54542147138883945,-219.47124178916386,-39.437082325479821
0.83099133710582473,-0.10940208500347152,0.54542147138883945,-1089.4778160236749,246.01498823795791
0.76156064651411348,0,0.64809365193697555,-1586.4139791631637,930.48738973196782
0.7550453896109347,0.099403611334127923,0.64809365193697555,-1292.5212511053182,767.15783334936077
0.7356110967533821,0.19710639931844118,0.64809365193697555,-511.55413746511914,326.07310168736007
0.70359029408045248,0.29143664216219778,0.64809365193697555,512.18050852163014,-253.84202452944294
0.65953086640372327,0.38078032325705669,0.64809365193697555,1467.5023157232424,-805.56189149257352
0.60418668274632448,0.46360874744873692,0.64809365193697555,2083.9336674300989,-1197.5059351918792
0.53850469743494089,0.53850469743494089,0.64809365193697555,2222.8962851181304,-1373.5952437541146
0.46360874744873692,0.60418668274632448,0.64809365193697555,1917.5032509511725,-1353.7789839967184
0.38078032325705685,0.65953086640372327,0.64809365193697555,1344.429051827525,-1200.8739237394
0.29143664216219783,0.70359029408045248,0.64809365193697555,738.77735985992535,-977.14178782861927
0.19710639931844118,0.7356110967533821,0.64809365193697555,288.29220402863024,-717.18796855372341
0.099403611334128034,0.7550453896109347,0.64809365193697555,54.261269642519629,-430.78693600037809
4.6632140405504897e-17,0.76156064651411348,0.64809365193697555,-44.226012513053618,-128.31489717308688
-0.09940361133412795,0.7550453896109347,0.64809365193697555,-175.20900981340577,154.00143618053463
-0.19710639931844109,0.7356110967533821,0.64809365193697555,-494.72505185106854,351.65361058550155
-0.29143664216219756,0.70359029408045259,0.64809365193697555,-1052.2402573960949,398.94015953844519
-0.38078032325705663,0.65953086640372327,0.64809365193697555,-1747.2733830007101,270.87769462836621
-0.46360874744873692,0.60418668274632448,0.64809365193697555,-2358.9952118710471,12.542816835615213
-0.53850469743494089,0.53850469743494089,0.64809365193697555,-2635.851323353183,-266.77427488978577
-0.60418668274632448,0.46360874744873709,0.64809365193697555,-2405.0460497376457,-437.37064364785061
-0.65953086640372327,0.38078032325705669,0.64809365193697555,-1654.3201600682216,-410.66855707566134
-0.70359029408045248,0.29143664216219789,0.64809365193697555,-552.26856996675031,-186.07135835657257
-0.7356110967533821,0.1971063993184414,0.64809365193697555,600.05175343218286,143.29855326472131
-0.7550453896109347,0.099403611334128242,0.64809365193697555,1466.8553823709258,431.44724665568418
-0.76156064651411348,9.3264280811009794e-17,0.64809365193697555,1788.6928889183571,547.97563898537828
-0.7550453896109347,-0.099403611334128075,0.64809365193697555,1468.2802792009302,440.43079203045102
-0.7356110967533821,-0.19710639931844123,0.64809365193697555,602.58217872299338,159.42631171140405
-0.70359029408045259,-0.29143664216219772,0.64809365193697555,-549.24325802858971,-166.0131193404815
-0.65953086640372338,-0.38078032325705657,0.64809365193697555,-1651.6220434757672,-390.46230358445627
-0.60418668274632448,-0.46360874744873692,0.64809365193697555,-2403.5506338872246,-420.43850772190041
-0.53850469743494123,-0.53850469743494056,0.64809365193697555,-2636.2521293381201,-255.37931440529019
-0.46360874744873709,-0.60418668274632437,0.64809365193697555,-2361.5402158025531,17.745522499556358
-0.38078032325705707,-0.65953086640372305,0.64809365193697555,-1751.5676002731484,270.82103503459285
-0.29143664216219756,-0.70359029408045259,0.64809365193697555,-1057.2211480162782,395.67775155668886
-0.19710639931844109,-0.7356110967533821,0.64809365193697555,-498.87867960793858,347.60494759068041
-0.099403611334127964,-0.7550453896109347,0.64809365193697555,-177.01006365887483,151.15681150809328
-1.398964212165147e-16,-0.76156064651411348,0.64809365193697555,-42.684566692568112,-128.97783134571398
0.099403611334127687,-0.7550453896109347,0.64809365193697555,59.134148052264969,-429.5051211881032
0.19710639931844084,-0.73561109675338221,0.64809365193697555,295.29100445308785,-715.20129124774178
0.29143664216219733,-0.70359029408045259,0.64809365193697555,745.69587217467893,-976.17603494079299
0.38078032325705685,-0.65953086640372327,0.64809365193697555,1348.6248821236843,-1202.5167075758879
0.46360874744873631,-0.60418668274632492,0.64809365193697555,1916.6795275359607,-1358.957636721992
0.53850469743494078,-0.538504697434941,0.64809365193697555,2215.8583100659084,-1382.3022335270762
0.60418668274632437,-0.46360874744873709,0.64809365193697555,2071.0730423321934,-1208.8145543163607
0.65953086640372305,-0.38078032325705707,0.64809365193697555,1450.84108132543,-817.87816576243006
0.70359029408045259,-0.29143664216219761,0.64809365193697555,494.94331067617645,-265.2826720201968
0.73561109675338199,-0.19710639931844182,0.64809365193697555,-525.72795249386161,317.2915426880179
0.7550453896109347,-0.099403611334128006,0.64809365193697555,-1300.5070134074176,762.40016744749107
0.67247020829192972,0,0.74012419157855436,-1652.5553170595442,1271.8057614667937
0.66671713243800967,0.087774975669770536,0.74012419157855436,-1426.0897851783977,1111.6140754634625
0.64955634159916409,0.17404809717001046,0.74012419157855436,-811.96224408346518,667.69703165486794
0.6212814616645157,0.25734320747242251,0.74012419157855436,35.097875611972171,52.971309009463241
0.58237628366902405,0.3362351041459648,0.74012419157855436,910.1025141292231,-587.21203767135546
0.53350648599474515,0.40937392496558717,0.74012419157855436,1618.067983439154,-1120.335702671113
0.47550824442915363,0.47550824442915351,0.74012419157855436,2027.5890497595292,-1461.076156716427
0.40937392496558717,0.53350648599474515,0.74012419157855436,2099.4290584278415,-1583.2926923841112
0.33623510414596491,0.58237628366902394,0.74012419157855436,1880.9336277056798,-1509.63936720314
0.25734320747242256,0.6212814616645157,0.74012419157855436,1470.5171137149539,-1288.968018560724
0.17404809717001046,0.64955634159916409,0.74012419157855436,968.9715682877561,-975.28837044148827
0.087774975669770633,0.66671713243800967,0.74012419157855436,440.03959682105949,-617.63203872340409
4.1176924405333283e-17,0.67247020829192972,0.74012419157855436,-101.8622187676452,-261.01284181634219
-0.08777497566977055,0.66671713243800967,0.74012419157855436,-672.30578207965482,49.184232038298099
-0.17404809717001041,0.64955634159916409,0.74012419157855436,-1277.539201030914,268.60777528803612
-0.25734320747242234,0.6212814616645157,0.74012419157855436,-1877.5094929776144,364.83174674459002
-0.33623510414596475,0.58237628366902405,0.74012419157855436,-2373.0883602117356,332.78128818882277
-0.40937392496558717,0.53350648599474515,0.74012419157855436,-2627.8122771889221,204.07280732526505
-0.47550824442915351,0.47550824442915363,0.74012419157855436,-2517.5293566625046,41.145456823057557
-0.53350648599474504,0.40937392496558733,0.74012419157855436,-1987.4158875813268,-84.784972714027148
-0.58237628366902405,0.3362351041459648,0.74012419157855436,-1091.3946617022791,-123.0001312297331
-0.6212814616645157,0.25734320747242262,0.74012419157855436,4.3723336756939206,-65.31661299704578
-0.64955634159916398,0.17404809717001066,0.74012419157855436,1058.0947137994842,51.074037264895324
-0.66671713243800967,0.087774975669770813,0.74012419157855436,1817.9335601979597,162.49072307963687
-0.67247020829192972,8.2353848810666566e-17,0.74012419157855436,2094.8905461357581,210.62746387365155
-0.66671713243800967,-0.087774975669770675,0.74012419157855436,1818.9118759721878,171.67457657161125
-0.64955634159916409,-0.17404809717001052,0.74012419157855436,1059.8625347905888,68.093881860091457
-0.6212814616645157,-0.25734320747242245,0.74012419157855436,6.5724298748977041,-42.864797230818418
-0.58237628366902416,-0.33623510414596469,0.74012419157855436,-1089.2378034694591,-98.067910110622492
-0.53350648599474515,-0.40937392496558717,0.74012419157855436,-1985.8072459416294,-60.276280154038943
-0.47550824442915385,-0.47550824442915329,0.74012419157855436,-2516.8810822832825,62.904654785076602
-0.40937392496558733,-0.53350648599474493,0.74012419157855436,-2628.3160971576617,221.66919421160307
-0.33623510414596514,-0.58237628366902383,0.74012419157855436,-2374.6303729923598,345.78066928349273
-0.25734320747242234,-0.6212814616645157,0.74012419157855436,-1879.6772278000942,373.58476264635664
-0.17404809717001041,-0.64955634159916409,0.74012419157855436,-1279.7478162096766,273.87958910040641
-0.087774975669770577,-0.66671713243800967,0.74012419157855436,-674.02609962889517,51.741952357061166
-1.2353077321599983e-16,-0.67247020829192972,0.74012419157855436,-102.88417146515509,-260.717473102013
0.087774975669770328,-0.66671713243800967,0.74012419157855436,439.40622472027167,-619.58968516583093
0.17404809717001019,-0.6495563415991642,0.74012419157855436,967.85334434435208,-979.84628077713865
0.25734320747242212,-0.62128146166451581,0.74012419157855436,1467.6405101254768,-1296.5834898747003
0.33623510414596491,-0.58237628366902394,0.74012419157855436,1874.975615553042,-1520.5743180962688
0.40937392496558667,-0.53350648599474548,0.74012419157855436,2089.4627737316464,-1597.3600780496313
0.47550824442915346,-0.47550824442915368,0.74012419157855436,2013.4879279581339,-1477.5187636057476
0.53350648599474493,-0.40937392496558733,0.74012419157855436,1600.7323313912616,-1137.8652550724382
0.58237628366902383,-0.33623510414596514,0.74012419157855436,891.41939959680246,-604.18435786128703
0.6212814616645157,-0.2573432074724224,0.74012419157855436,17.622811550364961,38.302698200086439
0.64955634159916398,-0.17404809717001105,0.74012419157855436,-825.53063894539889,656.91394809947747
0.66671713243800967,-0.087774975669770619,0.74012419157855436,-1433.5089865766311,1105.9050950981684
0.57236067562233439,0,0.82000198597390295,-1547.1886450167701,1334.8680042500512
0.56746405069820582,0.074708059565479407,0.82000198597390295,-1397.8373438310948,1216.1155068815394
0.55285795853587272,0.14813784351880621,0.82000198597390295,-986.99419399280316,881.03567999448478
0.52879231342180655,0.21903294789795669,0.82000198597390295,-399.66249212943472,401.44547228646798
0.49567888521616627,0.28618033781116714,0.82000198597390295,247.1070497439915,-125.66358136876518
0.45408425385632711,0.34843110280024908,0.82000198597390295,832.88050015683984,-603.61486735312587
0.40472011501706656,0.40472011501706645,0.82000198597390295,1260.8561535994686,-958.08065161237027
0.34843110280024908,0.45408425385632711,0.82000198597390295,1475.3661768552295,-1149.3497587661577
0.28618033781116725,0.49567888521616621,0.82000198597390295,1465.5824969410803,-1173.1478653528768
0.21903294789795671,0.52879231342180655,0.82000198597390295,1256.3712324487497,-1052.8926535633104
0.14813784351880621,0.55285795853587272,0.82000198597390295,892.07479249479093,-828.62667354301914
0.07470805956547949,0.56746405069820582,0.82000198597390295,421.2944411260799,-547.23029189619444
3.5046983467935417e-17,0.57236067562233439,0.82000198597390295,-110.70492254401216,-255.78578634470873
-0.074708059565479421,0.56746405069820582,0.82000198597390295,-660.01031793909306,2.8633931455026684
-0.14813784351880616,0.55285795853587272,0.82000198597390295,-1176.1946029188982,194.42138954505378
-0.21903294789795655,0.52879231342180655,0.82000198597390295,-1596.0156839033598,298.25948780614146
-0.28618033781116708,0.49567888521616627,0.82000198597390295,-1845.9084475242421,312.01043346225595
-0.34843110280024908,0.45408425385632711,0.82000198597390295,-1856.2388329595976,252.74384392756053
-0.40472011501706645,0.40472011501706656,0.82000198597390295,-1584.0147470863246,152.38573021824948
-0.45408425385632706,0.34843110280024925,0.82000198597390295,-1035.535530578625,47.658872453957002
-0.49567888521616627,0.28618033781116714,0.82000198597390295,-278.87209213299951,-32.016213696526904
-0.52879231342180655,0.21903294789795677,0.82000198597390295,561.08022157668279,-73.51578302834146
-0.55285795853587272,0.14813784351880638,0.82000198597390295,1326.1444162924665,-81.749557067505364
-0.56746405069820582,0.074708059565479643,0.82000198597390295,1861.3516364198556,-73.345969308884548
-0.57236067562233439,7.0093966935870834e-17,0.82000198597390295,2053.8251474213453,-65.490820844246429
-0.56746405069820582,-0.074708059565479518,0.82000198597390295,1862.2476386251387,-65.605574799049649
-0.55285795853587272,-0.14813784351880624,0.82000198597390295,1327.8195037984183,-67.141536207353809
-0.52879231342180655,-0.21903294789795663,0.82000198597390295,563.3134845740102,-53.630302798770103
-0.49567888521616638,-0.28618033781116708,0.82000198597390295,-276.37772560547387,-8.88706213589243
-0.45408425385632711,-0.34843110280024908,0.82000198597390295,-1033.1098734492398,71.882165315048198
-0.40472011501706673,-0.40472011501706628,0.82000198597390295,-1581.9663435677303,175.74514111672917
-0.34843110280024925,-0.454084253856327,0.82000198597390295,-1854.8033268480422,273.69427226689766
-0.28618033781116747,-0.4956788852161661,0.82000198597390295,-1845.2179162269954,329.5170840974788
-0.21903294789795655,-0.52879231342180655,0.82000198597390295,-1596.1059744497238,311.7697237941037
-0.14813784351880616,-0.55285795853587272,0.82000198597390295,-1177.0567860976664,203.74478797728079
-0.074708059565479434,-0.56746405069820582,0.82000198597390295,-661.67446838741057,8.0164294805813103
-1.0514095040380624e-16,-0.57236067562233439,0.82000198597390295,-113.32631468127266,-254.7109077431885
0.074708059565479226,-0.56746405069820582,0.82000198597390295,417.38636546503869,-550.1298778328752
0.14813784351880596,-0.55285795853587283,0.82000198597390295,886.39923882832284,-835.36976086541347
0.21903294789795635,-0.52879231342180666,0.82000198597390295,1248.4044794182139,-1063.2434293195158
0.28618033781116725,-0.49567888521616621,0.82000198597390295,1454.9353763367849,-1186.6661941011621
0.34843110280024864,-0.45408425385632745,0.82000198597390295,1461.9848158795251,-1165.3150452047323
0.4047201150170664,-0.40472011501706662,0.82000198597390295,1245.1834924918458,-975.47331888669908
0.454084253856327,-0.34843110280024925,0.82000198597390295,815.91924267880563,-621.16868530611021
0.4956788852161661,-0.28618033781116747,0.82000198597390295,230.34796278773402,-141.97987132404776
0.52879231342180655,-0.21903294789795658,0.82000198597390295,-414.44646173170253,387.74639134695792
0.55285795853587261,-0.14813784351880668,0.82000198597390295,-998.04895358210786,871.15599559887664
0.56746405069820582,-0.074708059565479462,0.82000198597390295,-1403.7559893715647,1210.9411257594793
0.46289039035770646,0,0.88641552700440107,-1253.0998740009793,1140.8867548407231
0.45893029889946524,0.0604193200686447,0.88641552700440107,-1173.0001022840872,1074.0549251539437
0.447117782787537,0.11980484881951466,0.88641552700440107,-950.54507386885768,882.49022685270472
0.42765495744764487,0.17714048339090338,0.88641552700440107,-624.27462263738289,601.03880119676455
0.40087483721746919,0.2314451951788532,0.88641552700440107,-249.08427411756549,278.53079590223041
0.36723563737900017,0.28178981550856191,0.88641552700440107,114.96108957967503,-33.201004904465108
0.32731293396802236,0.3273129339680223,0.88641552700440107,413.92166490353827,-289.81634186024746
0.28178981550856191,0.36723563737900017,0.88641552700440107,608.69042756548538,-461.86522614344142
0.23144519517885329,0.40087483721746914,0.88641552700440107,679.44658305225653,-537.82709913924714
0.17714048339090338,0.42765495744764487,0.88641552700440107,625.68950418324073,-523.04518320169132
0.11980484881951466,0.447117782787537,0.88641552700440107,463.08829064655959,-435.86214181786829
0.060419320068644762,0.45893029889946524,0.88641552700440107,219.11155841243325,-302.54013320224385
2.8343861745381701e-17,0.46289039035770646,0.88641552700440107,-70.834587893665855,-152.16813377032904
-0.060419320068644713,0.45893029889946524,0.88641552700440107,-366.08122692302294,-12.144856814050859
-0.11980484881951461,0.447117782787537,0.88641552700440107,-622.7973683628195,95.58324805649454
-0.17714048339090324,0.42765495744764492,0.88641552700440107,-796.94608105205668,157.36580759300361
-0.23144519517885315,0.40087483721746919,0.88641552700440107,-849.3626887266837,169.38894632689119
-0.28178981550856191,0.36723563737900017,0.88641552700440107,-753.0789709968127,137.41733080197943
-0.3273129339680223,0.32731293396802236,0.88641552700440107,-501.42148448761981,74.520250366938143
-0.36723563737900011,0.28178981550856202,0.88641552700440107,-114.16929865477772,-2.7885543568292457
-0.40087483721746919,0.2314451951788532,0.88641552700440107,361.14536967657403,-78.874248874314461
-0.42765495744764487,0.17714048339090341,0.88641552700440107,854.63686280715081,-142.33780890906112
-0.44711778278753694,0.11980484881951479,0.88641552700440107,1285.9905352328587,-187.31783300863657
-0.45893029889946524,0.060419320068644894,0.88641552700440107,1580.5130384538093,-212.54142122120317
-0.46289039035770646,5.6687723490763401e-17,0.88641552700440107,1685.3161184414034,-218.94922293814651
-0.45893029889946524,-0.06041932006864479,0.88641552700440107,1581.2775733727403,-207.34361854999543
-0.447117782787537,-0.11980484881951468,0.88641552700440107,1287.4451924161706,-177.40057528810252
-0.42765495744764492,-0.17714048339090332,0.88641552700440107,856.63945731637591,-128.58995935779254
-0.40087483721746925,-0.23144519517885312,0.88641552700440107,363.49904627523296,-62.473709907303466
-0.36723563737900017,-0.28178981550856191,0.88641552700440107,-111.69751474369571,14.948077872498637
-0.32731293396802247,-0.32731293396802214,0.88641552700440107,-499.07931250301192,92.287802988288178
-0.28178981550856202,-0.36723563737900006,0.88641552700440107,-751.10904392797374,154.04579531359383
-0.23144519517885342,-0.40087483721746903,0.88641552700440107,-847.98935208511352,183.92391851148267
-0.17714048339090324,-0.42765495744764492,0.88641552700440107,-796.3725249157801,169.10139816009689
-0.11980484881951461,-0.447117782787537,0.88641552700440107,-623.21307904853779,104.05560714959056
-0.060419320068644727,-0.45893029889946524,0.88641552700440107,-367.67467269342177,-7.1868723361789755
-8.5031585236145102e-17,-0.46289039035770646,0.88641552700440107,-73.80166788659244,-150.79647702084952
0.060419320068644561,-0.45893029889946529,0.88641552700440107,214.5741610304745,-304.67081984738809
0.11980484881951445,-0.44711778278753705,0.88641552700440107,456.81260740639971,-441.26232104893882
0.17714048339090308,-0.42765495744764498,0.88641552700440107,617.5889908644225,-531.32754811961797
0.23144519517885329,-0.40087483721746914,0.88641552700440107,669.58280587489048,-548.44206787973553
0.28178981550856158,-0.36723563737900045,0.88641552700440107,597.33606485557664,-474.10352806067317
0.32731293396802225,-0.32731293396802236,0.88641552700440107,401.59829178515122,-302.83189990944106
0.36723563737900006,-0.28178981550856202,0.88641552700440107,102.43295645089576,-46.057891073633861
0.40087483721746903,-0.23144519517885342,0.88641552700440107,-260.87002213640335,266.79052860158913
0.42765495744764492,-0.17714048339090327,0.88641552700440107,-634.29745947836045,591.31507311986877
0.44711778278753689,-0.11980484881951504,0.88641552700440107,-957.85280750365428,875.54396271206178
0.45893029889946524,-0.060419320068644755,0.88641552700440107,-1176.8552535731362,1070.4371866126908
0.34589140646172611,0,0.9382745520027328,-823.86554908432709,778.83982456050569
0.34293225752983836,0.045147888207087254,0.9382745520027328,-791.70033063807944,751.82661535400382
0.33410544259283076,0.089523283529591824,0.9382745520027328,-701.74387382573434,673.12116055757929
0.31956199090153098,0.13236691065036174,0.9382745520027328,-566.91905297103222,554.50140219217826
0.29955074494658379,0.17294570323086303,0.9382745520027328,-406.11613292546275,412.98067225407675
0.27441410269444372,0.21056534687947662,0.9382745520027328,-240.91568173441331,267.52758741327784
0.24458215906323896,0.24458215906323891,0.9382745520027328,-92.039718208758288,135.67054953125066
0.21056534687947662,0.27441410269444372,0.9382745520027328,23.782975831709983,30.722801187430715
0.17294570323086308,0.29955074494658374,0.9382745520027328,96.029006270843709,-39.883183491709786
0.13236691065036177,0.31956199090153098,0.9382745520027328,121.44192206477048,-74.995963648595819
0.089523283529591824,0.33410544259283076,0.9382745520027328,103.99563325030248,-79.023876241484373
0.045147888207087303,0.34293225752983836,0.9382745520027328,53.997251185685229,-60.423136018283373
2.1179740188796451e-17,0.34589140646172611,0.9382745520027328,-13.391281215115276,-29.783969172975972
-0.045147888207087261,0.34293225752983836,0.9382745520027328,-80.012785201009251,2.1310110781284051
-0.089523283529591782,0.33410544259283076,0.9382745520027328,-126.87443621499213,26.113025787130713
-0.13236691065036166,0.31956199090153103,0.9382745520027328,-136.58421934492688,35.784655550921741
-0.172945703230863,0.29955074494658379,0.9382745520027328,-95.974464599893011,28.280827031869222
-0.21056534687947662,0.27441410269444372,0.9382745520027328,1.3580831556614734,4.2665123942129339
-0.24458215906323891,0.24458215906323896,0.9382745520027328,153.07396681163871,-32.663803454468223
-0.27441410269444372,0.2105653468794767,0.9382745520027328,347.2627633821408,-77.031011683488558
-0.29955074494658379,0.17294570323086303,0.9382745520027328,563.26390324153635,-122.68473111972104
-0.31956199090153098,0.13236691065036177,0.9382745520027328,774.32254065341567,-163.88465773698439
-0.33410544259283076,0.089523283529591921,0.9382745520027328,951.801605732638,-196.02645398949787
-0.34293225752983836,0.045147888207087393,0.9382745520027328,1070.2001764986101,-215.94356610081746
-0.34589140646172611,4.2359480377592901e-17,0.9382745520027328,1111.9156975925002,-221.88317342377414
-0.34293225752983836,-0.045147888207087317,0.9382745520027328,1070.654030297273,-213.35674306281729
-0.33410544259283076,-0.089523283529591838,0.9382745520027328,952.66806838810976,-191.05636746620357
-0.31956199090153103,-0.13236691065036171,0.9382745520027328,775.52187147586108,-156.91581321411195
-0.29955074494658379,-0.17294570323086297,0.9382745520027328,564.68312822646624,-114.24119407178202
-0.27441410269444372,-0.21056534687947662,0.9382745520027328,348.76294175389523,-67.723041422762449
-0.24458215906323907,-0.2445821590632388,0.9382745520027328,154.49867276624525,-23.130700292401091
-0.2105653468794767,-0.27441410269444366,0.9382745520027328,2.5421387094367436,13.409545373253584
-0.17294570323086322,-0.29955074494658368,0.9382745520027328,-95.196888924989466,36.485967821817766
-0.13236691065036166,-0.31956199090153103,0.9382745520027328,-136.37258733196654,42.601950567946368
-0.089523283529591782,-0.33410544259283076,0.9382745520027328,-127.37563996121385,31.208122323286918
-0.045147888207087268,-0.34293225752983836,0.9382745520027328,-81.354704940315671,5.2924419436594645
-6.3539220566389346e-17,-0.34589140646172611,0.9382745520027328,-15.674612857352736,-28.644616512690575
0.045147888207087143,-0.34293225752983841,0.9382745520027328,50.710183670006963,-61.275131048103447
0.089523283529591671,-0.33410544259283081,0.9382745520027328,99.695330241997411,-81.72356879225562
0.13236691065036155,-0.31956199090153109,0.9382745520027328,116.18799509829263,-79.295157987304378
0.17294570323086308,-0.29955074494658374,0.9382745520027328,89.965033742338264,-45.440777664676652
0.21056534687947637,-0.27441410269444394,0.9382745520027328,17.145349261248299,24.324317076464734
0.24458215906323888,-0.24458215906323899,0.9382745520027328,-98.923706966275006,128.90258349952813
0.27441410269444366,-0.2105653468794767,0.9382745520027328,-247.64396503552894,260.88691815712724
0.29955074494658368,-0.17294570323086322,0.9382745520027328,-412.24302203090991,406.95631431719249
0.31956199090153103,-0.13236691065036166,0.9382745520027328,-571.99884853126002,549.53950352859431
0.3341054425928307,-0.089523283529592115,0.9382745520027328,-705.38108459351008,669.59128904485044
0.34293225752983836,-0.045147888207087289,0.9382745520027328,-793.59841240508297,749.99288110465375
0.22339257412475877,0,0.97472855597130947,-377.83809352814586,385.13464610717801
0.2214814196850601,0.029158582070740381,0.97472855597130947,-369.52422994529837,378.32546724996268
0.21578065674829955,0.057818252717964147,0.97472855597130947,-346.06275070848233,358.11506622685556
0.20638782694887511,0.085488637030935427,0.97472855597130947,-309.92797701549449,326.70980817041374
0.19346364420883938,0.11169628706237937,0.97472855597130947,-264.80237438581042,287.39041199433336
0.17722924487813471,0.13599278265412471,0.97472855597130947,-215.01669061175852,243.9849690028133
0.1579624040303354,0.15796240403033537,0.97472855597130947,-164.90915826073126,200.28679036187253
0.13599278265412471,0.17722924487813471,0.97472855597130947,-118.20849770529134,159.52570040165423
0.11169628706237941,0.19346364420883935,0.97472855597130947,-77.533843557351318,123.98109271376804
0.085488637030935441,0.20638782694887511,0.97472855597130947,-44.078368426072437,94.788661202038128
0.057818252717964147,0.21578065674829955,0.97472855597130947,-17.51034750956909,71.950938191778789
0.029158582070740412,0.2214814196850601,0.97472855597130947,3.9063695307677651,54.52457910108118
1.3678850042758683e-17,0.22339257412475877,0.97472855597130947,22.995911604245432,40.931272149282066
-0.029158582070740388,0.2214814196850601,0.97472855597130947,43.199389716711515,29.326583976495794
-0.057818252717964119,0.21578065674829955,0.97472855597130947,68.00365772257301,17.961040810574023
-0.085488637030935372,0.20638782694887511,0.97472855597130947,100.33511939283217,5.4776888495994909
-0.11169628706237934,0.19346364420883938,0.97472855597130947,141.99420025161928,-8.8927020133097319
-0.13599278265412471,0.17722924487813471,0.97472855597130947,193.21329963834938,-25.256674685538382
-0.15796240403033537,0.1579624040303354,0.97472855597130947,252.41933210429369,-43.099426638363681
-0.17722924487813468,0.13599278265412476,0.97472855597130947,316.2649465094741,-61.419443932238025
-0.19346364420883938,0.11169628706237937,0.97472855597130947,379.956882249405,-78.920720208461461
-0.20638782694887511,0.085488637030935455,0.97472855597130947,437.85854746508551,-94.223062573937952
-0.21578065674829952,0.057818252717964209,0.97472855597130947,484.28654553603371,-106.05627333352112
-0.2214814196850601,0.029158582070740475,0.97472855597130947,514.37201909753662,-113.41566463546806
-0.22339257412475877,2.7357700085517367e-17,0.97472855597130947,524.83204316184583,-115.66964666877035
-0.2214814196850601,-0.029158582070740426,0.97472855597130947,514.50372921860867,-112.62011467633174
-0.21578065674829955,-0.057818252717964161,0.97472855597130947,484.5353506393979,-104.5201422497414
-0.20638782694887511,-0.085488637030935399,0.97472855597130947,438.19607811947742,-92.051474168626129
-0.19346364420883938,-0.11169628706237933,0.97472855597130947,380.34268263985359,-76.259924264974828
-0.17722924487813471,-0.13599278265412471,0.97472855597130947,316.64884845702142,-58.444658815698652
-0.15796240403033548,-0.15796240403033532,0.97472855597130947,252.74439945460199,-40.000932092411851
-0.13599278265412476,-0.17722924487813466,0.97472855597130947,193.41919341248908,-22.225591450924899
-0.11169628706237948,-0.1934636442088393,0.97472855597130947,142.02082400982829,-6.1077373237039483
-0.085488637030935372,-0.20638782694887511,0.97472855597130947,100.12643257582499,7.8615644888078462
-0.057818252717964119,-0.21578065674829955,0.97472855597130947,67.511577166834755,19.821397429935981
-0.029158582070740395,-0.2214814196850601,0.97472855597130947,42.38771361587289,30.579582162688883
-4.1036550128276045e-17,-0.22339257412475877,0.97472855597130947,21.844170977505513,41.534988317382535
0.029158582070740315,-0.22148141968506013,0.97472855597130947,2.4134291482236048,54.479780581076227
0.05781825271796405,-0.21578065674829958,0.97472855597130947,-19.323246900897871,71.299525876574521
0.085488637030935288,-0.20638782694887514,0.97472855597130947,-46.165576391421943,93.609981324465863
0.11169628706237941,-0.19346364420883935,0.97472855597130947,-79.824824486822962,122.38629808998284
0.13599278265412454,-0.17722924487813485,0.97472855597130947,-120.60946099621098,157.65035873838642
0.15796240403033535,-0.15796240403033543,0.97472855597130947,-167.30719441496666,198.28201476076472
0.17722924487813466,-0.13599278265412476,0.97472855597130947,-217.2865140487626,242.00747015403545
0.1934636442088393,-0.11169628706237948,0.97472855597130947,-266.81535706399825,285.59201827819186
0.20638782694887511,-0.085488637030935385,0.97472855597130947,-311.5627043042337,325.22712271337343
0.21578065674829949,-0.057818252717964334,0.97472855597130947,-347.21594298803365,357.05999784785303
0.2214814196850601,-0.029158582070740409,0.97472855597130947,-370.1206526248609,377.77736124676909
0.09799182187611534,0,0.99518721999702131,-66.378348912022332,97.258779167060425
0.097153488255732293,0.012790499378194885,0.99518721999702131,-65.444602034021202,96.568891341828248
0.094652831515257912,0.025362149765832474,0.99518721999702131,-62.753865384933768,94.494981171173336
0.090532638584834721,0.037499846739260309,0.99518721999702131,-58.427001454189231,91.146836713524593
0.084863407107835576,0.048995910938057663,0.99518721999702131,-52.648441404584361,86.694773041804325
0.077742139206639832,0.05965364151647199,0.99518721999702131,-45.644932701744366,81.351017941893701
0.069290681749425431,0.069290681749425431,0.99518721999702131,-37.660488619688302,75.347790364514353
0.05965364151647199,0.077742139206639832,0.99518721999702131,-28.931277995085612,68.91531656858092
0.048995910938057684,0.084863407107835576,0.99518721999702131,-19.664147574602737,62.2628331985442
0.037499846739260316,0.090532638584834721,0.99518721999702131,-10.021871430573521,55.564934920957292
0.025362149765832474,0.094652831515257912,0.99518721999702131,-0.11717952232313109,48.954594556934843
0.012790499378194899,0.097153488255732293,0.99518721999702131,9.9837054939000272,42.523030038965594
6.0002685501601116e-18,0.09799182187611534,0.99518721999702131,20.248708921423738,36.325520660941585
-0.012790499378194889,0.097153488255732293,0.99518721999702131,30.660727280095177,30.391460889474882
-0.025362149765832464,0.094652831515257912,0.99518721999702131,41.194696211968598,24.736485709828752
-0.037499846739260281,0.090532638584834735,0.99518721999702131,51.794621078042326,19.374441298033844
-0.048995910938057656,0.084863407107835576,0.99518721999702131,62.354445617217657,14.32726859287097
-0.05965364151647199,0.077742139206639832,0.99518721999702131,72.70624075279045,9.6314262159503876
-0.069290681749425431,0.069290681749425431,0.99518721999702131,82.61826227145491,5.3401784287021892
-0.077742139206639818,0.059653641516472011,0.99518721999702131,91.804040056954292,1.5217881504894373
-0.084863407107835576,0.048995910938057663,0.99518721999702131,99.941990580712314,-1.7457304004408629
-0.090532638584834721,0.037499846739260323,0.99518721999702131,106.70333302831403,-4.3822054866655087
-0.094652831515257899,0.025362149765832502,0.99518721999702131,111.78462243319848,-6.3139281371780767
-0.097153488255732293,0.012790499378194927,0.99518721999702131,114.9402687311561,-7.4819594616834921
-0.09799182187611534,1.2000537100320223e-17,0.99518721999702131,116.01019756364886,-7.848938013325486
-0.097153488255732293,-0.012790499378194905,0.99518721999702131,114.93841036117571,-7.4034743348721674
-0.094652831515257912,-0.025362149765832481,0.99518721999702131,111.77954743083158,-6.1615678245749006
-0.090532638584834735,-0.037499846739260302,0.99518721999702131,106.69242465634375,-4.164863434003105
-0.084863407107835589,-0.048995910938057649,0.99518721999702131,99.921568087974251,-1.4759582656910575
-0.077742139206639832,-0.05965364151647199,0.99518721999702131,91.769638119874585,1.8286528268973938
-0.069290681749425473,-0.06929068174942539,0.99518721999702131,82.56498111984817,5.667060834275941
-0.059653641516472011,-0.077742139206639818,0.99518721999702131,72.629148922127214,9.960657257102687
-0.048995910938057712,-0.084863407107835548,0.99518721999702131,62.249013902433454,14.641736741104271
-0.037499846739260281,-0.090532638584834735,0.99518721999702131,51.657163589113587,19.65867196863508
-0.025362149765832464,-0.094652831515257912,0.99518721999702131,41.022792253932138,24.977576767631621
-0.012790499378194891,-0.097153488255732293,0.99518721999702131,30.453596311938572,30.57981735289118
-1.8000805650480333e-17,-0.09799182187611534,0.99518721999702131,20.007510256155729,36.455348542387654
0.012790499378194856,-0.097153488255732307,0.99518721999702131,9.7117351859895695,42.592566553526801
0.025362149765832433,-0.094652831515257926,0.99518721999702131,-0.41441965783387219,48.966069518899097
0.037499846739260247,-0.090532638584834749,0.99518721999702131,-10.336752411411149,55.524273946410744
0.048995910938057684,-0.084863407107835576,0.99518721999702131,-19.987151251081166,62.179127961520358
0.059653641516471914,-0.077742139206639888,0.99518721999702131,-29.251394856449949,68.800100091270807
0.069290681749425417,-0.069290681749425445,0.99518721999702131,-37.965762079932006,75.214166182009706
0.077742139206639818,-0.059653641516472011,0.99518721999702131,-45.923121214491843,81.212699869861041
0.084863407107835548,-0.048995910938057712,0.99518721999702131,-52.887754907484918,86.565098314468614
0.090532638584834735,-0.037499846739260288,0.99518721999702131,-58.616856422936486,91.037816642897027
0.094652831515257885,-0.025362149765832558,0.99518721999702131,-62.885595612128391,94.416451928452744
0.097153488255732293,-0.012790499378194896,0.99518721999702131,-65.51206130344967,96.527821270245653


==> k6_actual_crest.csv <==
time,x,z,vx,dxvx,max_abs_v,max_abs_dv
0.100546875,-0.25,-0.25,0.242716332429638,9.62733538262526,0.242716332429638,31.4762879735822
0.100546875,-0.25,-0.225,0.05527270661475,-5.53087721275431,0.05527270661475,43.1630415233094
0.100546875,-0.25,-0.2,2.38181528072886,-6.63849700109466,2.38181528072886,129.04641976262
0.100546875,-0.25,-0.175,5.83181402318139,14.5513932382924,5.83181402318139,114.298622035422
0.100546875,-0.25,-0.15,7.74112093617688,27.3593729234502,7.74112093617688,52.8312422914028
0.100546875,-0.25,-0.125,8.64013133957232,34.8845611685313,8.64013133957232,34.8845611685313
0.100546875,-0.25,-0.1,8.99898112443546,39.3770615465123,8.99898112443546,39.3770615465123
0.100546875,-0.25,-0.075,9.18053599834551,43.7571799023859,9.18053599834551,43.7571799023859
0.100546875,-0.25,-0.05,9.32129403425221,47.5036138874677,9.32129403425221,47.5036138874677
0.100546875,-0.25,-0.025,9.45334929738495,50.7454346997084,9.45334929738495,50.7454346997084
0.100546875,-0.25,0,9.58729738821015,53.3170584052043,9.58729738821015,53.3170584052043
0.100546875,-0.25,0.025,9.70882091797919,55.403030080131,9.70882091797919,55.403030080131
0.100546875,-0.25,0.05,9.81604032894641,57.038921166329,9.81604032894641,57.038921166329
0.100546875,-0.25,0.075,9.90352698472074,58.3403892600159,9.90352698472074,58.3403892600159
0.100546875,-0.25,0.1,9.9718375167312,59.3391883930353,9.9718375167312,59.3391883930353
0.100546875,-0.25,0.125,10.022062464824,60.0852642560685,10.022062464824,60.0852642560685
0.100546875,-0.25,0.15,10.0555403047639,60.5964993677959,10.0555403047639,60.5964993677959
0.100546875,-0.25,0.175,10.0748046203353,60.9046637942688,10.0748046203353,60.9046637942688
0.100546875,-0.25,0.2,10.0810009275577,61.0168612924293,10.0810009275577,61.0168612924293
0.100546875,-0.25,0.225,10.0764199379658,60.9675759029578,10.0764199379658,60.9675759029578
0.100546875,-0.25,0.25,10.0619676901848,60.7530109508427,10.0619676901848,60.7530109508427
0.100546875,-0.25,0.275,10.0395157130109,60.4139072970869,10.0395157130109,60.4139072970869
0.100546875,-0.25,0.3,10.0097596703328,59.9373966401025,10.0097596703328,59.9373966401025
0.100546875,-0.25,0.325,9.97430565302707,59.3685061075965,9.97430565302707,59.3685061075965
0.100546875,-0.25,0.35,9.93359788197318,58.6887178180333,9.93359788197318,58.6887178180333
0.100546875,-0.25,0.375,9.88913797694473,57.9448346497605,9.88913797694473,57.9448346497605
0.100546875,-0.25,0.4,9.8410698803876,57.1159190829181,9.8410698803876,57.1159190829181
0.100546875,-0.25,0.425,9.79091235982282,56.2488587032613,9.79091235982282,56.2488587032613
0.100546875,-0.25,0.45,9.73848689552758,55.3224948265291,9.73848689552758,55.3224948265291
0.100546875,-0.25,0.475,9.68541919182878,54.383030774029,9.68541919182878,54.383030774029
0.100546875,-0.25,0.5,9.63121154093179,53.4102416335045,9.63121154093179,53.4102416335045
0.100546875,-0.25,0.525,9.57766840945575,52.4496142072427,9.57766840945575,52.4496142072427
0.100546875,-0.25,0.55,9.52399156324999,51.4821891374209,9.52399156324999,51.4821891374209
0.100546875,-0.25,0.575,9.47222933085433,50.5533117496328,9.47222933085433,50.5533117496328
0.100546875,-0.25,0.6,9.42131083455538,49.6448895189436,9.42131083455538,49.6448895189436
0.100546875,-0.25,0.625,9.37359171339232,48.8033633097094,9.37359171339232,48.8033633097094
0.100546875,-0.25,0.65,9.32776648919884,48.0101999180895,9.32776648919884,48.0101999180895
0.100546875,-0.25,0.675,9.28655646907342,47.3151494093245,9.28655646907342,47.3151494093245
0.100546875,-0.25,0.7,9.2484775500312,46.6964994876764,9.2484775500312,46.6964994876764
0.100546875,-0.25,0.725,9.21665817751609,46.2111823063549,9.21665817751609,46.2111823063549
0.100546875,-0.25,0.75,9.18951847277341,45.82917908763,9.18951847277341,45.82917908763
0.100546875,-0.25,0.775,9.17060854259724,45.6213867840407,9.17060854259724,45.6213867840407
0.100546875,-0.25,0.8,9.15834977699598,45.5404319821085,9.15834977699598,45.5404319821085
0.100546875,-0.25,0.825,9.15673189218395,45.6829336145716,9.15673189218395,45.6829336145716
0.100546875,-0.25,0.85,9.16419196340791,45.9689367399764,9.16419196340791,45.9689367399764
0.100546875,-0.25,0.875,9.18535526252808,46.5399712892912,9.18535526252808,46.5399712892912
0.100546875,-0.25,0.9,9.21830635208576,47.2589490681779,9.21830635208576,47.2589490681779
0.100546875,-0.25,0.925,9.26927002968755,48.337878958467,9.26927002968755,48.337878958467
0.100546875,-0.25,0.95,9.33464579908705,49.5446053520238,9.33464579908705,49.5446053520238
0.100546875,-0.25,0.975,9.42580407595307,51.1771730480159,9.42580407595307,51.1771730480159
0.100546875,-0.25,1,9.53454708839455,52.8580053296643,9.53454708839455,52.8580053296643
0.100546875,-0.25,1.025,9.68807074184731,54.9335780353558,9.68807074184731,54.9335780353558
0.100546875,-0.25,1.05,9.86642537434993,56.8624431627888,9.86642537434993,56.8624431627888
0.100546875,-0.25,1.075,10.1306621122323,58.8804421843297,10.1306621122323,58.8804421843297
0.100546875,-0.25,1.1,10.4002692204269,60.3678207894841,10.4002692204269,60.3678207894841
0.100546875,-0.25,1.125,10.7105559406524,60.5568736076746,10.7105559406524,60.5568736076746
0.100546875,-0.25,1.15,10.5781525176335,57.8655628736281,10.5781525176335,57.8655628736281
0.100546875,-0.25,1.175,9.47848956345065,46.0917331031028,9.47848956345065,95.5847280682593
0.100546875,-0.25,1.2,5.8633975842148,34.3032744267287,5.8633975842148,173.830003907193
0.100546875,-0.25,1.225,1.66793489378043,17.5020794817581,1.66793489378043,118.629871859523
0.100546875,-0.225,-0.25,0.351889614112766,-11.5955879197204,0.868315297764133,68.9096265901348
0.100546875,-0.225,-0.225,-0.559339590391107,-34.0941572688267,0.628379885208692,65.1755788103696
0.100546875,-0.225,-0.2,2.13408345986197,50.3762808529488,2.18387729348933,178.332815261434
0.100546875,-0.225,-0.175,7.35591536344018,229.093522684271,7.35591536344018,229.093522684271
0.100546875,-0.225,-0.15,10.1717825865272,304.653713740494,10.1717825865272,304.653713740494
0.100546875,-0.225,-0.125,11.3963638239828,327.07861676809,11.3963638239828,327.07861676809
0.100546875,-0.225,-0.1,11.9770984079423,347.000336416283,11.9770984079423,347.000336416283
0.100546875,-0.225,-0.075,12.3503121093815,364.157293426235,12.3503121093815,364.157293426235
0.100546875,-0.225,-0.05,12.6567821401884,379.394039962995,12.6567821401884,379.394039962995
0.100546875,-0.225,-0.025,12.9258553068105,392.18968452776,12.9258553068105,392.18968452776
0.100546875,-0.225,0,13.170110067628,403.001260681372,13.170110067628,403.001260681372
0.100546875,-0.225,0.025,13.3801552864046,411.961053770381,13.3801552864046,411.961053770381
0.100546875,-0.225,0.05,13.5575848118231,419.313629583967,13.5575848118231,419.313629583967
0.100546875,-0.225,0.075,13.7004087583059,425.208130812714,13.7004087583059,425.208130812714
0.100546875,-0.225,0.1,13.8112313509366,429.79452433604,13.8112313509366,429.79452433604
0.100546875,-0.225,0.125,13.892652223993,433.180083156425,13.892652223993,433.180083156425
0.100546875,-0.225,0.15,13.9473943634082,435.503568757664,13.9473943634082,435.503568757664
0.100546875,-0.225,0.175,13.9789218626451,436.852175380684,13.9789218626451,436.852175380684
0.100546875,-0.225,0.2,13.9893533576547,437.355569960712,13.9893533576547,437.355569960712
0.100546875,-0.225,0.225,13.9819275127719,437.09014502052,13.9819275127719,437.09014502052
0.100546875,-0.225,0.25,13.9581242417893,436.168760077796,13.9581242417893,436.168760077796
0.100546875,-0.225,0.275,13.9208897682812,434.659342892643,13.9208897682812,434.659342892643
0.100546875,-0.225,0.3,13.8711719621006,432.65802659907,13.8711719621006,432.65802659907
0.100546875,-0.225,0.325,13.8117227760689,430.223278924233,13.8117227760689,430.223278924233
0.100546875,-0.225,0.35,13.7430440509273,427.43876198704,13.7430440509273,427.43876198704
0.100546875,-0.225,0.375,13.6677748707022,424.351813419341,13.6677748707022,424.351813419341
0.100546875,-0.225,0.4,13.5860404985703,421.038705113207,13.5860404985703,421.038705113207
0.100546875,-0.225,0.425,13.5004314763857,417.534848309362,13.5004314763857,417.534848309362
0.100546875,-0.225,0.45,13.4107607037857,413.913746916069,13.4107607037857,413.913746916069
0.100546875,-0.225,0.475,13.3196310704335,410.199153208457,13.3196310704335,410.199153208457
0.100546875,-0.225,0.5,13.226602770982,406.465780425899,13.226602770982,406.465780425899
0.100546875,-0.225,0.525,13.1343564564251,402.726779252558,13.1343564564251,402.726779252558
0.100546875,-0.225,0.55,13.0422528727248,399.061603283281,13.0422528727248,399.061603283281
0.100546875,-0.225,0.575,12.9531261016707,395.474440441189,12.9531261016707,395.474440441189
0.100546875,-0.225,0.6,12.8661825288923,392.052709744673,12.8661825288923,392.052709744673
0.100546875,-0.225,0.625,12.7844996842645,388.793798170826,12.7844996842645,388.793798170826
0.100546875,-0.225,0.65,12.7071649392539,385.795954117785,12.7071649392539,385.795954117785
0.100546875,-0.225,0.675,12.6376047101842,383.052501652383,12.6376047101842,383.052501652383
0.100546875,-0.225,0.7,12.5748113009544,380.674831141196,12.5748113009544,380.674831141196
0.100546875,-0.225,0.725,12.5226799088486,378.655718866898,12.5226799088486,378.655718866898
0.100546875,-0.225,0.75,12.4801129656467,377.121127629568,12.4801129656467,377.121127629568
0.100546875,-0.225,0.775,12.4516190425585,376.068298654631,12.4516190425585,376.068298654631
0.100546875,-0.225,0.8,12.4359587352352,375.637363461898,12.4359587352352,375.637363461898
0.100546875,-0.225,0.825,12.4384897967781,375.838840110186,12.4384897967781,375.838840110186
0.100546875,-0.225,0.85,12.4575833342677,376.821959933917,12.4575833342677,376.821959933917
0.100546875,-0.225,0.875,12.4999930785068,378.628062972492,12.4999930785068,378.628062972492
0.100546875,-0.225,0.9,12.5628945063941,381.399708384361,12.5628945063941,381.399708384361
0.100546875,-0.225,0.925,12.6558395840289,385.238930197611,12.6558395840289,385.238930197611
0.100546875,-0.225,0.95,12.772790503706,390.246935868878,12.772790503706,390.246935868878
0.100546875,-0.225,0.975,12.9296786497064,396.611500397157,12.9296786497064,396.611500397157
0.100546875,-0.225,1,13.1134969112823,404.341472946381,13.1134969112823,404.341472946381
0.100546875,-0.225,1.025,13.3555846805334,413.675235175659,13.3555846805334,413.675235175659
0.100546875,-0.225,1.05,13.6295585618557,424.570565045938,13.6295585618557,424.570565045938
0.100546875,-0.225,1.075,13.9969279091821,437.277149680075,13.9969279091821,437.277149680075
0.100546875,-0.225,1.1,14.3808707597643,452.435829132465,14.3808707597643,452.435829132465
0.100546875,-0.225,1.125,14.8131017769942,471.072106886348,14.8131017769942,471.072106886348
0.100546875,-0.225,1.15,14.8632603429226,498.507926933284,14.8632603429226,498.507926933284
0.100546875,-0.225,1.175,13.5705715658846,474.320268733378,13.5705715658846,474.320268733378
0.100546875,-0.225,1.2,8.63181285902546,259.071941041425,8.63181285902546,275.874780258713
0.100546875,-0.225,1.225,2.47144720957315,35.2125266611212,2.73112773905135,174.52066558873
0.100546875,-0.2,-0.25,-0.268464272682325,-27.7773823211444,2.72580549209527,118.165962960188
0.100546875,-0.2,-0.225,-1.39437987956543,-12.9170566261775,1.39437987956543,96.9302450228761
0.100546875,-0.2,-0.2,3.85226873017201,68.5967376778938,3.85226873017201,346.976212132561
0.100546875,-0.2,-0.175,14.0007930057098,185.940502207359,14.0007930057098,358.232658577964
0.100546875,-0.2,-0.15,18.8010095019068,220.063723500148,18.8010095019068,220.063723500148
0.100546875,-0.2,-0.125,20.6028479586036,226.242010509817,20.6028479586036,226.242010509817
0.100546875,-0.2,-0.1,21.816962018313,244.516500654054,21.816962018313,244.516500654054
0.100546875,-0.2,-0.075,22.7434868186634,261.66582060585,22.7434868186634,261.66582060585
0.100546875,-0.2,-0.05,23.5459350952904,277.221863095175,23.5459350952904,277.221863095175
0.100546875,-0.2,-0.025,24.23099972131,289.94958043247,24.23099972131,289.94958043247
0.100546875,-0.2,0,24.8297057139554,300.591313930389,24.8297057139554,300.591313930389
0.100546875,-0.2,0.025,25.3343664298302,309.261475943923,25.3343664298302,309.261475943923
0.100546875,-0.2,0.05,25.7541807419094,316.262167400561,25.7541807419094,316.262167400561
0.100546875,-0.2,0.075,26.0908833981049,321.766805379747,26.0908833981049,321.766805379747
0.100546875,-0.2,0.1,26.351680464596,325.929120076958,26.351680464596,325.929120076958
0.100546875,-0.2,0.125,26.5427125904431,328.894107187928,26.5427125904431,328.894107187928
0.100546875,-0.2,0.15,26.671373952958,330.802718604037,26.671373952958,330.802718604037
0.100546875,-0.2,0.175,26.7442037883405,331.76700147375,26.7442037883405,331.76700147375
0.100546875,-0.2,0.2,26.7679885720419,331.929520417514,26.7679885720419,331.929520417514
0.100546875,-0.2,0.225,26.74843797945,331.367281791687,26.74843797945,331.367281791687
0.100546875,-0.2,0.25,26.6913657877409,330.218907841674,26.6913657877409,330.218907841674
0.100546875,-0.2,0.275,26.601605358103,328.530167808543,26.601605358103,328.530167808543
0.100546875,-0.2,0.3,26.4840281195204,326.432959909247,26.4840281195204,326.432959909247
0.100546875,-0.2,0.325,26.3427256172423,323.947193014467,26.3427256172423,323.947193014467
0.100546875,-0.2,0.35,26.1817657573908,321.197587108361,26.1817657573908,321.197587108361
0.100546875,-0.2,0.375,26.0046086626323,318.183034922026,26.0046086626323,318.183034922026
0.100546875,-0.2,0.4,25.814686674529,315.021960743526,25.814686674529,315.021960743526
0.100546875,-0.2,0.425,25.6149343456593,311.696492583795,25.6149343456593,311.696492583795
0.100546875,-0.2,0.45,25.4083247671602,308.32059050564,25.4083247671602,308.32059050564
0.100546875,-0.2,0.475,25.197384335752,304.863413591009,25.197384335752,304.863413591009
0.100546875,-0.2,0.5,24.984802049205,301.436995389033,24.984802049205,301.436995389033
0.100546875,-0.2,0.525,24.7728285920825,298.001051893635,24.7728285920825,298.001051893635
0.100546875,-0.2,0.55,24.5640407334311,294.668780120433,24.5640407334311,294.668780120433
0.100546875,-0.2,0.575,24.3605647470532,291.393938077402,24.3605647470532,291.393938077402
0.100546875,-0.2,0.6,24.1650323085593,288.294340049773,24.1650323085593,288.294340049773
0.100546875,-0.2,0.625,23.9796195803894,285.321410081018,23.9796195803894,285.321410081018
0.100546875,-0.2,0.65,23.8071717509182,282.601121473563,23.8071717509182,282.601121473563
0.100546875,-0.2,0.675,23.6501133458269,280.086464468151,23.6501133458269,280.086464468151
0.100546875,-0.2,0.7,23.5116485990092,277.914845017128,23.5116485990092,277.914845017128
0.100546875,-0.2,0.725,23.3946745375265,276.045290504128,23.3946745375265,276.045290504128
0.100546875,-0.2,0.75,23.3028740016637,274.629000732717,23.3028740016637,274.629000732717
0.100546875,-0.2,0.775,23.2398969414856,273.63716432109,23.2398969414856,273.63716432109
0.100546875,-0.2,0.8,23.2099306178146,273.234442165748,23.2099306178146,273.234442165748
0.100546875,-0.2,0.825,23.2178625741171,273.415261150467,23.2178625741171,273.415261150467
0.100546875,-0.2,0.85,23.2680742129176,274.350221730094,23.2680742129176,274.350221730094
0.100546875,-0.2,0.875,23.3677945965424,276.080029973534,23.3677945965424,276.080029973534
0.100546875,-0.2,0.9,23.5203611275634,278.758467712631,23.5203611275634,278.758467712631
0.100546875,-0.2,0.925,23.7378288140978,282.514506008325,23.7378288140978,282.514506008325
0.100546875,-0.2,0.95,24.0193582148105,287.438141657587,24.0193582148105,287.438141657587
0.100546875,-0.2,0.975,24.3866920806671,293.7925750061,24.3866920806671,293.7925750061
0.100546875,-0.2,1,24.8292617379627,301.532117455936,24.8292617379627,301.532117455936
0.100546875,-0.2,1.025,25.3875931735954,311.036788755904,25.3875931735954,311.036788755904
0.100546875,-0.2,1.05,26.0356326899552,322.132306239873,26.0356326899552,322.132306239873
0.100546875,-0.2,1.075,26.8487633927111,335.386163641822,26.8487633927111,335.386163641822
0.100546875,-0.2,1.1,27.7715629337218,351.825507945259,27.7715629337218,351.825507945259
0.100546875,-0.2,1.125,28.8975171434438,375.851906703317,28.8975171434438,375.851906703317
0.100546875,-0.2,1.15,30.0089942737556,422.207312739614,30.0089942737556,422.207312739614
0.100546875,-0.2,1.175,28.1403672775603,425.405354330684,28.1403672775603,425.405354330684
0.100546875,-0.2,1.2,15.994834397747,199.094714108225,15.994834397747,570.509295889446
0.100546875,-0.2,1.225,2.94141356040136,-12.3842081217987,6.50783368049987,342.014853713066
0.100546875,-0.175,-0.25,-0.722848094990308,5.73008748680986,4.20573253860848,68.5058307582255
0.100546875,-0.175,-0.225,-0.96957293985655,45.8090340840062,3.6499702354354,101.887696072988
0.100546875,-0.175,-0.2,5.27307719593841,52.4501923619774,6.12523860584843,372.152827054054
0.100546875,-0.175,-0.175,15.5539851863112,-1.44184478102609,15.5539851863112,364.495337271419
0.100546875,-0.175,-0.15,19.8552270620179,-34.8506656706654,19.8552270620179,109.960939854406
0.100546875,-0.175,-0.125,21.3687821142642,-44.2197888585632,21.3687821142642,149.895737502762
0.100546875,-0.175,-0.1,22.7563881211725,-40.9789917453954,22.7563881211725,189.049302131508
0.100546875,-0.175,-0.075,23.8895868171252,-36.2408834962819,23.8895868171252,224.878430829311
0.100546875,-0.175,-0.05,24.8828838825157,-32.1634255932412,24.8828838825157,257.203785882537
0.100546875,-0.175,-0.025,25.7128747836233,-29.284629124899,25.7128747836233,285.897536581092
0.100546875,-0.175,0,26.4236670152993,-27.3903459554867,26.4236670152993,311.297687958677
0.100546875,-0.175,0.025,27.0122913256694,-26.2372436992283,27.0122913256694,333.449887810224
0.100546875,-0.175,0.05,27.4941251901511,-25.6263459962824,27.4941251901511,352.665826337514
0.100546875,-0.175,0.075,27.8754744654938,-25.3887050543853,27.8754744654938,369.000422504321
0.100546875,-0.175,0.1,28.1660694275495,-25.4236474381734,28.1660694275495,382.710979139887
0.100546875,-0.175,0.125,28.3750423870193,-25.6389976458641,28.3750423870193,393.867976000186
0.100546875,-0.175,0.15,28.5114361195506,-25.9830571667882,28.5114361195506,402.689549285016
0.100546875,-0.175,0.175,28.5836266476374,-26.4098997021428,28.5836266476374,409.267059803981
0.100546875,-0.175,0.2,28.5999941788133,-26.882188144383,28.5999941788133,413.794839374418
0.100546875,-0.175,0.225,28.5671364482831,-27.3849505729619,28.5671364482831,416.381914578556
0.100546875,-0.175,0.25,28.4925553991286,-27.8820260859024,28.4925553991286,417.207947910864
0.100546875,-0.175,0.275,28.3812115075367,-28.3806104366689,28.3812115075367,416.394240251327
0.100546875,-0.175,0.3,28.2397389580093,-28.8436914811339,28.2397389580093,414.111488776219
0.100546875,-0.175,0.325,28.0717970678443,-29.2933256651945,28.0717970678443,410.489346676612
0.100546875,-0.175,0.35,27.8832331253516,-29.6933174187523,27.8832331253516,405.693687194621
0.100546875,-0.175,0.375,27.6766940225274,-30.0744049213769,27.6766940225274,399.860145946748
0.100546875,-0.175,0.4,27.4573576346401,-30.4033304118979,27.4573576346401,393.152677483772
0.100546875,-0.175,0.425,27.227105028822,-30.7146962057612,27.227105028822,385.711180949858
0.100546875,-0.175,0.45,26.9905943104059,-30.9796246839508,26.9905943104059,377.69944850725
0.100546875,-0.175,0.475,26.7491668613286,-31.2328055137354,26.7491668613286,369.259991685519
0.100546875,-0.175,0.5,26.5071341550165,-31.4503081513331,26.5071341550165,360.557354398696
0.100546875,-0.175,0.525,26.2655198125899,-31.6636762756882,26.2655198125899,351.734929417078
0.100546875,-0.175,0.55,26.0284773735495,-31.8538384308353,26.0284773735495,342.958516861083
0.100546875,-0.175,0.575,25.7969456489126,-32.0461575292216,25.7969456489126,334.370639379524
0.100546875,-0.175,0.6,25.5751142818169,-32.226030121868,25.5751142818169,326.138823039174
0.100546875,-0.175,0.625,25.3640929898511,-32.4096174631591,25.3640929898511,318.403037619821
0.100546875,-0.175,0.65,25.1682922524115,-32.5864681070038,25.1682922524115,311.333164546256
0.100546875,-0.175,0.675,24.9892790138684,-32.760354786609,24.9892790138684,305.065094707301
0.100546875,-0.175,0.7,24.8318407222808,-32.9252293646488,24.8318407222808,299.771785463952
0.100546875,-0.175,0.725,24.6983323369026,-33.0687527699169,24.6983323369026,295.583890529366
0.100546875,-0.175,0.75,24.5940069520483,-33.1909358234028,24.5940069520483,292.677817918569
0.100546875,-0.175,0.775,24.5224427289094,-33.2583735311644,24.5224427289094,291.178809255255
0.100546875,-0.175,0.8,24.4892600721009,-33.281532412101,24.4892600721009,291.265803394671
0.100546875,-0.175,0.825,24.5000103313964,-33.1988830875216,24.5000103313964,293.060873399635
0.100546875,-0.175,0.85,24.5600626068629,-33.0398404258388,24.5600626068629,296.741694548141
0.100546875,-0.175,0.875,24.6785216978807,-32.7053650840662,24.6785216978807,302.434224770517
0.100546875,-0.175,0.9,24.8586665081678,-32.2560010819427,24.8586665081678,310.305804976185
0.100546875,-0.175,0.925,25.1163758366671,-31.5468704022862,25.1163758366671,320.499766789876
0.100546875,-0.175,0.95,25.44875875961,-30.6821869224992,25.44875875961,333.15452021779
0.100546875,-0.175,0.975,25.8838733549256,-29.4834066859136,25.8838733549256,348.445424636153
0.100546875,-0.175,1,26.4057798090279,-28.114554800293,26.4057798090279,366.44533864409
0.100546875,-0.175,1.025,27.0623096826012,-26.4627505572335,27.0623096826012,387.359862450688
0.100546875,-0.175,1.05,27.8185321497583,-24.7511002383262,27.8185321497583,411.137770509728
0.100546875,-0.175,1.075,28.7585443701883,-23.0318029190039,28.7585443701883,438.010856351025
0.100546875,-0.175,1.1,29.8512830575699,-20.5752496421584,29.8512830575699,467.787176318326
0.100546875,-0.175,1.125,31.3131704474998,-14.9866849489574,31.3131704474998,500.883264601461
0.100546875,-0.175,1.15,33.3556747128261,3.82000193617263,33.3556747128261,536.830854663658
0.100546875,-0.175,1.175,32.1556443669546,21.7907133829247,32.1556443669546,512.328397168797
0.100546875,-0.175,1.2,17.4102886153035,-7.13092188719164,17.4102886153035,688.831892279179
0.100546875,-0.175,1.225,2.02963314486923,-26.9678469106692,7.04899738866526,385.863895656188
0.100546875,-0.15,-0.25,-0.0219706440516226,31.8299989261248,4.42899409980611,31.8299989261248
0.100546875,-0.15,-0.225,0.559270178833212,52.8455178676442,5.12933880469445,127.782786235769
0.100546875,-0.15,-0.2,6.15127794575829,9.60457048614157,8.30143572397185,303.791856348901
0.100546875,-0.15,-0.175,14.1341377613064,-88.2753395234384,14.1341377613064,284.774561923294
0.100546875,-0.15,-0.15,17.5095328917023,-123.534305165419,17.5095328917023,123.534305165419
0.100546875,-0.15,-0.125,18.8705385332884,-128.202223392806,18.8705385332884,132.786621437077
0.100546875,-0.15,-0.1,20.2055828023944,-132.305637289764,20.2055828023944,162.514867635284
0.100546875,-0.15,-0.075,21.3256190521803,-134.676907077483,21.3256190521803,201.516531447524
0.100546875,-0.15,-0.05,22.297360124186,-137.205424171632,22.297360124186,236.608423714991
0.100546875,-0.15,-0.025,23.1013651708158,-139.494103162502,23.1013651708158,267.794037632346
0.100546875,-0.15,0,23.7777276161387,-141.906420116341,23.7777276161387,295.32492013454
0.100546875,-0.15,0.025,24.3291555462241,-144.203478556735,24.3291555462241,319.319256286233
0.100546875,-0.15,0.05,24.7733881758707,-146.359340717822,24.7733881758707,340.080129209991
0.100546875,-0.15,0.075,25.1193233972869,-148.279066278874,25.1193233972869,357.70019911262
0.100546875,-0.15,0.1,25.378398319395,-149.916104038203,25.378398319395,372.44103375163
0.100546875,-0.15,0.125,25.5604624687284,-151.257335504995,25.5604624687284,384.397834223051
0.100546875,-0.15,0.15,25.6751282394025,-152.290301022385,25.6751282394025,393.794711555551
0.100546875,-0.15,0.175,25.7306162827996,-153.037120029566,25.7306162827996,400.743781116189
0.100546875,-0.15,0.2,25.7354054165363,-153.501954855641,25.7354054165363,405.446199728891
0.100546875,-0.15,0.225,25.6955711818309,-153.717507813857,25.6955711818309,408.030651678789
0.100546875,-0.15,0.25,25.6186271186098,-153.691278358202,25.6186271186098,408.68468039423
0.100546875,-0.15,0.275,25.508849427792,-153.457618187097,25.508849427792,407.548922351541
0.100546875,-0.15,0.3,25.3728794431351,-153.024840031132,25.3728794431351,404.802938954902
0.100546875,-0.15,0.325,25.2136370273603,-152.42569628754,25.2136370273603,400.595655533934
0.100546875,-0.15,0.35,25.0369441094791,-151.670605842563,25.0369441094791,395.102515708728
0.100546875,-0.15,0.375,24.8447293832521,-150.788844380052,24.8447293832521,388.478514536427
0.100546875,-0.15,0.4,24.6420648387743,-149.794645313428,24.6420648387743,380.897516656673
0.100546875,-0.15,0.425,24.4301911857303,-148.712469148926,24.4301911857303,372.518964907492
0.100546875,-0.15,0.45,24.2135410775982,-147.561634095512,24.2135410775982,363.516514797766
0.100546875,-0.15,0.475,23.9929390774675,-146.360691918963,23.9929390774675,354.052473530057
0.100546875,-0.15,0.5,23.7723270819494,-145.134839403998,23.7723270819494,344.300852886236
0.100546875,-0.15,0.525,23.5523784477763,-143.895651132952,23.5523784477763,334.425173529164
0.100546875,-0.15,0.55,23.3367182926776,-142.674763312338,23.3367182926776,324.60003234584
0.100546875,-0.15,0.575,23.1261453604933,-141.475645035243,23.1261453604933,314.988535543206
0.100546875,-0.15,0.6,22.924150100217,-140.336973742332,22.924150100217,305.766130025951
0.100546875,-0.15,0.625,22.7319572546549,-139.252884278813,22.7319572546549,297.093995075496
0.100546875,-0.15,0.65,22.5530919902232,-138.269952334434,22.5530919902232,289.148882059323
0.100546875,-0.15,0.675,22.3895391905639,-137.371536826119,22.3895391905639,282.088722326892
0.100546875,-0.15,0.7,22.2449888935672,-136.613448803973,22.2449888935672,276.092075152917
0.100546875,-0.15,0.725,22.1225722449794,-135.966425779471,22.1225722449794,271.312710784151
0.100546875,-0.15,0.75,22.0261852911858,-135.497598646503,22.0261852911858,267.931014333784
0.100546875,-0.15,0.775,21.9606062864198,-135.162892178525,21.9606062864198,266.09677590286
0.100546875,-0.15,0.8,21.9297619873399,-135.043456808196,21.9297619873399,265.990675436258
0.100546875,-0.15,0.825,21.9408848387626,-135.07919433175,21.9408848387626,267.761415166224
0.100546875,-0.15,0.85,21.9972343090501,-135.36658301833,21.9972343090501,271.585210689607
0.100546875,-0.15,0.875,22.1100472592605,-135.833484590198,22.1100472592605,277.617929599747
0.100546875,-0.15,0.9,22.2801119698254,-136.58547186083,22.2801119698254,286.02092726669
0.100546875,-0.15,0.925,22.5255831438812,-137.555940868755,22.5255831438812,296.972470199662
0.100546875,-0.15,0.95,22.8410383086682,-138.836073017247,22.8410383086682,310.598903873754
0.100546875,-0.15,0.975,23.2558984722786,-140.412695790265,23.2558984722786,327.116428676619
0.100546875,-0.15,1,23.7522028511293,-142.323016565219,23.7522028511293,346.577394204073
0.100546875,-0.15,1.025,24.375065424639,-144.735677401972,24.375065424639,369.228005141902
0.100546875,-0.15,1.05,25.0884228960941,-147.615696861304,25.0884228960941,394.978867521145
0.100546875,-0.15,1.075,25.9637558254341,-151.637082737652,25.9637558254341,424.069218590825
0.100546875,-0.15,1.1,26.9784467495199,-156.756694352005,26.9784467495199,456.208618880224
0.100546875,-0.15,1.125,28.324957780323,-165.508626199565,28.324957780323,491.637198009181
0.100546875,-0.15,1.15,30.2319195640651,-181.075556719665,30.2319195640651,529.525721482204
0.100546875,-0.15,1.175,29.09789516672,-183.030226527042,29.09789516672,507.19607279545
0.100546875,-0.15,1.2,15.6352407239544,-95.9532400613318,15.6352407239544,627.120148771603
0.100546875,-0.15,1.225,1.76423093595188,-1.60841403807957,5.56273271164876,335.928236175336
0.100546875,-0.125,-0.25,0.604812397115423,17.0797341130057,4.12690337691326,19.5534934144505
0.100546875,-0.125,-0.225,1.39342992604244,18.892324519278,5.28407401258541,130.488512871335
0.100546875,-0.125,-0.2,5.94186995940693,-22.8574399081409,8.20818993110392,238.703476511707
0.100546875,-0.125,-0.175,12.126066107897,-82.1156084421332,12.126066107897,223.02957160915
0.100546875,-0.125,-0.15,14.9485756316065,-96.9120132924979,14.9485756316065,106.302712745588
0.100546875,-0.125,-0.125,16.306866587582,-94.9177420685146,16.306866587582,130.479325335606
0.100546875,-0.125,-0.1,17.6125378102299,-94.8173109465074,17.6125378102299,129.662014544463
0.100546875,-0.125,-0.075,18.7339172851145,-94.0473717998088,18.7339172851145,150.359463745012
0.100546875,-0.125,-0.05,19.6956493786035,-93.8292580183236,19.6956493786035,184.801053585482
0.100546875,-0.125,-0.025,20.4895228124542,-93.6843138321482,20.4895228124542,215.354009797747
0.100546875,-0.125,0,21.1457847619434,-93.9671567872919,21.1457847619434,242.255777682093
0.100546875,-0.125,0.025,21.6738533902573,-94.4346090032146,21.6738533902573,265.623608883774
0.100546875,-0.125,0.05,22.0919172076646,-95.0674475591515,22.0919172076646,285.794288586676
0.100546875,-0.125,0.075,22.4119146321509,-95.7617222600555,22.4119146321509,302.849134072926
0.100546875,-0.125,0.1,22.6467759292825,-96.4519855706458,22.6467759292825,317.075542231112
0.100546875,-0.125,0.125,22.8072012313319,-97.1120238056529,22.8072012313319,328.554044267529
0.100546875,-0.125,0.15,22.9036649281103,-97.6987935663929,22.9036649281103,337.522634621691
0.100546875,-0.125,0.175,22.9442840665481,-98.2144902931268,22.9442840665481,344.080890488945
0.100546875,-0.125,0.2,22.9379903942202,-98.6337170653165,22.9379903942202,348.436525244455
0.100546875,-0.125,0.225,22.8904615560799,-98.9634161066652,22.8904615560799,350.70903329611
0.100546875,-0.125,0.25,22.809491613233,-99.1888258040402,22.809491613233,351.088411609186
0.100546875,-0.125,0.275,22.6988861915317,-99.3160632978346,22.6988861915317,349.708768646524
0.100546875,-0.125,0.3,22.5654336760233,-99.3397888261922,22.5654336760233,346.749635409437
0.100546875,-0.125,0.325,22.411575031551,-99.2651187103664,22.411575031551,342.355230035421
0.100546875,-0.125,0.35,22.2431257252072,-99.0961299729142,22.2431257252072,336.699345812943
0.100546875,-0.125,0.375,22.0615637876139,-98.8368799619363,22.0615637876139,329.933521035735
0.100546875,-0.125,0.4,21.8717865515411,-98.5003649468488,21.8717865515411,322.228845282582
0.100546875,-0.125,0.425,21.6746446944391,-98.0889829478672,21.6746446944391,313.742192788934
0.100546875,-0.125,0.45,21.474227358374,-97.6237015802006,21.474227358374,304.643624173786
0.100546875,-0.125,0.475,21.2710605598,-97.1043099312387,21.2710605598,295.093532102566
0.100546875,-0.125,0.5,21.0685824241385,-96.5586256415635,21.0685824241385,285.26175029869
0.100546875,-0.125,0.525,20.8672902234116,-95.9826954598695,20.8672902234116,275.310386905446
0.100546875,-0.125,0.55,20.6701557202119,-95.4101362644439,20.6701557202119,265.409518530236
0.100546875,-0.125,0.575,20.4779561311259,-94.8320499925591,20.4779561311259,255.721220440591
0.100546875,-0.125,0.6,20.2933856390433,-94.2870248443346,20.2933856390433,246.416351505973
0.100546875,-0.125,0.625,20.1178368535611,-93.7599858113609,20.1178368535611,237.655286544361
0.100546875,-0.125,0.65,19.9538942158687,-93.2939313435204,19.9538942158687,229.610440087148
0.100546875,-0.125,0.675,19.8039412287545,-92.8663033893206,19.8039412287545,222.438903451259
0.100546875,-0.125,0.7,19.6705692868792,-92.5241612645118,19.6705692868792,216.315528649619
0.100546875,-0.125,0.725,19.5575914267284,-92.2360874173526,19.5575914267284,211.392774607552
0.100546875,-0.125,0.75,19.4676197178844,-92.0527615222488,19.4676197178844,207.84841601008
0.100546875,-0.125,0.775,19.4064569393006,-91.9330199200785,19.4064569393006,205.829802493094
0.100546875,-0.125,0.8,19.376531556057,-91.9294174402511,19.376531556057,205.516717455436
0.100546875,-0.125,0.825,19.3864702000496,-91.992922338135,19.3864702000496,207.053417015725
0.100546875,-0.125,0.85,19.4378515282533,-92.1712286525644,19.4378515282533,210.617841382563
0.100546875,-0.125,0.875,19.5435617026444,-92.4173903948471,19.5435617026444,216.358432428923
0.100546875,-0.125,0.9,19.702784382482,-92.7541363105958,19.702784382482,224.442370860406
0.100546875,-0.125,0.925,19.9351321742121,-93.1622463638463,19.9351321742121,235.036690922647
0.100546875,-0.125,0.95,20.2344141886477,-93.5924720029078,20.2344141886477,248.280113489725
0.100546875,-0.125,0.975,20.6302237353592,-94.101595924738,20.6302237353592,264.372710019875
0.100546875,-0.125,1,21.1060064960188,-94.4877942550749,21.1060064960188,283.388439172444
0.100546875,-0.125,1.025,21.7029373295022,-94.9816012530767,21.7029373295022,305.543793907426
0.100546875,-0.125,1.05,22.3891272391082,-95.1911786062688,22.3891272391082,330.770886074674
0.100546875,-0.125,1.075,23.2188372039657,-95.892272322689,23.2188372039657,359.206425701861
0.100546875,-0.125,1.1,24.1678156730489,-97.0840908260175,24.1678156730489,390.506658865851
0.100546875,-0.125,1.125,25.3509048531196,-102.166667589132,25.3509048531196,424.514158651961
0.100546875,-0.125,1.15,26.8925113681219,-115.60522780427,26.8925113681219,460.171628405567
0.100546875,-0.125,1.175,25.6332618843364,-121.335542665415,25.6332618843364,442.543509437362
0.100546875,-0.125,1.2,13.9100255784736,-61.658104269519,13.9100255784736,544.228452545789
0.100546875,-0.125,1.225,1.90731493707901,4.84602631357591,4.28529400148342,286.71783471744
0.100546875,-0.1,-0.25,0.803819986326073,2.53281122597305,3.63176099658398,29.6831482858525
0.100546875,-0.1,-0.225,1.54441244391702,-2.03885495627146,4.916799540701,125.891438457307
0.100546875,-0.1,-0.2,4.97505735925802,-43.3464114224563,7.56389517069911,180.751734425755
0.100546875,-0.1,-0.175,9.73511858239134,-93.1810687760429,9.73511858239134,177.748207239162
0.100546875,-0.1,-0.15,12.2151697952633,-105.978783578323,12.2151697952633,109.884876573639
0.100546875,-0.1,-0.125,13.6015893827734,-105.91107565506,13.6015893827734,127.361962308736
0.100546875,-0.1,-0.1,14.8967038282267,-107.084785489401,14.8967038282267,122.784212281637
0.100546875,-0.1,-0.075,16.0171444350715,-107.831847172793,16.0171444350715,107.831847172793
0.100546875,-0.1,-0.05,16.9673511724693,-108.904941946903,16.9673511724693,133.725018922833
0.100546875,-0.1,-0.025,17.7499232567401,-109.892597295359,17.7499232567401,163.746816478505
0.100546875,-0.1,0,18.3880004278361,-111.062381606041,18.3880004278361,190.103309143838
0.100546875,-0.1,0.025,18.8957319265556,-112.248182950712,18.8957319265556,212.920804649385
0.100546875,-0.1,0.05,19.2918622315132,-113.423715516106,19.2918622315132,232.563775826277
0.100546875,-0.1,0.075,19.5899579992575,-114.543940804025,19.5899579992575,249.106470254851
0.100546875,-0.1,0.1,19.804509562479,-115.542962583075,19.804509562479,262.862270715607
0.100546875,-0.1,0.125,19.9462914743918,-116.433059358426,19.9462914743918,273.897324465589
0.100546875,-0.1,0.15,20.0267976142366,-117.170650991047,20.0267976142366,282.465044874439
0.100546875,-0.1,0.175,20.0538540517504,-117.776440641597,20.0538540517504,288.651667041787
0.100546875,-0.1,0.2,20.0369492187514,-118.227615244911,20.0369492187514,292.673480975598
0.100546875,-0.1,0.225,19.9815815537248,-118.535669521915,19.9815815537248,294.64015889662
0.100546875,-0.1,0.25,19.8957677157019,-118.694313803923,19.8957677157019,294.746313550046
0.100546875,-0.1,0.275,19.7832803916635,-118.706454977421,19.7832803916635,293.119158841252
0.100546875,-0.1,0.3,19.6508265464513,-118.580577370953,19.6508265464513,289.940239372585
0.100546875,-0.1,0.325,19.5008989963774,-118.31475875774,19.5008989963774,285.348747321816
0.100546875,-0.1,0.35,19.3389519464509,-117.930065388716,19.3389519464509,279.518614542043
0.100546875,-0.1,0.375,19.1665637680975,-117.421936229881,19.1665637680975,272.597475198024
0.100546875,-0.1,0.4,18.9880283987881,-116.821357792134,18.9880283987881,264.755158872878
0.100546875,-0.1,0.425,18.8043389252376,-116.121864060278,18.8043389252376,256.145331170683
0.100546875,-0.1,0.45,18.6187812807476,-115.36185092984,18.6187812807476,246.935764257613
0.100546875,-0.1,0.475,18.4320770393719,-114.532906850813,18.4320770393719,237.284130352439
0.100546875,-0.1,0.5,18.246701333252,-113.678738827995,18.246701333252,227.357286830115
0.100546875,-0.1,0.525,18.0634193926686,-112.788642228634,18.0634193926686,217.315029433624
0.100546875,-0.1,0.55,17.8841144118248,-111.909974856654,17.8841144118248,207.324106383709
0.100546875,-0.1,0.575,17.7099249456019,-111.029375306265,17.7099249456019,197.54464644432
0.100546875,-0.1,0.6,17.542358779146,-110.196529514081,17.542358779146,188.144151482643
0.100546875,-0.1,0.625,17.3832822173383,-109.39519569527,17.3832822173383,179.281331266932
0.100546875,-0.1,0.65,17.2340191812258,-108.676210103818,17.2340191812258,171.125516154405
0.100546875,-0.1,0.675,17.0975542977999,-108.020446717134,17.0975542977999,163.832229034178
0.100546875,-0.1,0.7,16.9751702046968,-107.478550987761,16.9751702046968,157.573793848242
0.100546875,-0.1,0.725,16.8714149059458,-107.028920442629,16.8714149059458,152.500877904601
0.100546875,-0.1,0.75,16.7875871603715,-106.719850758911,16.7875871603715,148.789569102951
0.100546875,-0.1,0.775,16.7303341777774,-106.528964225761,16.7303341777774,146.584722603485
0.100546875,-0.1,0.8,16.7008722096329,-106.497453871186,16.7008722096329,146.065648421229
0.100546875,-0.1,0.825,16.7086560980649,-106.608014123935,16.7086560980649,147.372720875452
0.100546875,-0.1,0.85,16.7544356431113,-106.882755724688,16.7544356431113,150.685412317359
0.100546875,-0.1,0.875,16.8515307948399,-107.325705103682,16.8515307948399,156.14587352037
0.100546875,-0.1,0.9,16.9993826099921,-107.910556582732,16.9993826099921,163.926914178286
0.100546875,-0.1,0.925,17.2168209731507,-108.697330157648,17.2168209731507,174.185160018642
0.100546875,-0.1,0.95,17.5005183992854,-109.547129581766,17.5005183992854,187.07399410358
0.100546875,-0.1,0.975,17.8767567597395,-110.628976909572,17.8767567597395,202.775676354844
0.100546875,-0.1,1,18.3370547600942,-111.576400488626,18.3370547600942,221.396607787778
0.100546875,-0.1,1.025,18.9147315241015,-112.735481942094,18.9147315241015,243.117542461691
0.100546875,-0.1,1.05,19.5926217121383,-113.429747224534,19.5926217121383,267.922246254318
0.100546875,-0.1,1.075,20.4042449605883,-114.467896628312,20.4042449605883,295.837284314134
0.100546875,-0.1,1.1,21.3299115546774,-115.490544846386,21.3299115546774,326.527970141684
0.100546875,-0.1,1.125,22.404415952797,-119.341124850068,22.404415952797,359.46878329929
0.100546875,-0.1,1.15,23.6616802821872,-128.654313073216,23.6616802821872,393.540245840199
0.100546875,-0.1,1.175,22.3537841864974,-127.736522379973,22.3537841864974,381.054206370894
0.100546875,-0.1,1.2,12.1460353706162,-68.9339842384517,12.1460353706162,469.432644071444
0.100546875,-0.1,1.225,1.86413438023047,-4.37800619486932,3.39563500361695,244.934894032692
0.100546875,-0.075,-0.25,0.759556714129558,-8.20931843978195,3.16736451606674,30.7210632712942
0.100546875,-0.075,-0.225,1.36610507403008,-13.5799768324539,4.38435559289124,115.954692918247
0.100546875,-0.075,-0.2,3.91849722845826,-42.4198501590053,6.69837114873968,137.051993384887
0.100546875,-0.075,-0.175,7.61686242881455,-76.9214049361027,7.61686242881455,143.200851128747
0.100546875,-0.075,-0.15,9.77326014137064,-89.0189158402122,9.77326014137064,111.311687221463
0.100546875,-0.075,-0.125,11.1176842842427,-92.2905419784851,11.1176842842427,123.847162366858
0.100546875,-0.075,-0.1,12.3520731723334,-95.9468822307823,12.3520731723334,116.032527970985
0.100546875,-0.075,-0.075,13.4269966481116,-98.9828329531315,13.4269966481116,98.9828329531315
0.100546875,-0.075,-0.05,14.3276203450054,-101.960629813801,14.3276203450054,101.960629813801
0.100546875,-0.075,-0.025,15.0655458856077,-104.62132272155,15.0655458856077,113.23575630567
0.100546875,-0.075,0,15.6577640225418,-107.140095528894,15.6577640225418,139.127074870584
0.100546875,-0.075,0.025,16.1218597116307,-109.438277861302,16.1218597116307,161.452457169437
0.100546875,-0.075,0.05,16.4773207692391,-111.482264509439,16.4773207692391,180.634355607688
0.100546875,-0.075,0.075,16.7383160276062,-113.282129024513,16.7383160276062,196.715333391464
0.100546875,-0.075,0.1,16.9209341877109,-114.786166774418,16.9209341877109,210.052921296166
0.100546875,-0.075,0.125,17.0352858219491,-116.036601547869,17.0352858219491,220.68438529759
0.100546875,-0.075,0.15,17.093876374887,-117.006026159433,17.093876374887,228.889862717384
0.100546875,-0.075,0.175,17.1037958119557,-117.728405827335,17.1037958119557,234.733387654451
0.100546875,-0.075,0.2,17.0749889018611,-118.198194846561,17.0749889018611,238.44730639858
0.100546875,-0.075,0.225,17.0125274073437,-118.432314035842,17.0125274073437,240.125965112102
0.100546875,-0.075,0.25,16.9244261693347,-118.443626595272,16.9244261693347,239.973692946773
0.100546875,-0.075,0.275,16.8142842393846,-118.237410762678,16.8142842393846,238.10726602148
0.100546875,-0.075,0.3,16.6884125316113,-117.841595365014,16.6884125316113,234.713815251573
0.100546875,-0.075,0.325,16.5492715780624,-117.255399257141,16.5492715780624,229.925125259227
0.100546875,-0.075,0.35,16.4016088337161,-116.517543780238,16.4016088337161,223.917914999165
0.100546875,-0.075,0.375,16.2470479693644,-115.624260969634,16.2470479693644,216.834224710881
0.100546875,-0.075,0.4,16.0889539639044,-114.621048638233,16.0889539639044,208.844786330648
0.100546875,-0.075,0.425,15.9284166757837,-113.502577458158,15.9284166757837,200.098751354359
0.100546875,-0.075,0.45,15.7676461009035,-112.318027680815,15.7676461009035,190.763604698936
0.100546875,-0.075,0.475,15.6075041054076,-111.061155224132,15.6075041054076,180.993142771347
0.100546875,-0.075,0.5,15.4493006420009,-109.782625129306,15.4493006420009,170.95334050546
0.100546875,-0.075,0.525,15.2939826288644,-108.475685638065,15.2939826288644,160.800457104221
0.100546875,-0.075,0.55,15.1422219059794,-107.19091029795,15.1422219059794,150.700315458825
0.100546875,-0.075,0.575,14.9953766873279,-105.92154154939,14.9953766873279,140.809560918009
0.100546875,-0.075,0.6,14.8537311712353,-104.71676412691,14.8537311712353,131.295268680165
0.100546875,-0.075,0.625,14.7194009055037,-103.570624570108,14.7194009055037,122.312334782662
0.100546875,-0.075,0.65,14.5925055514559,-102.529529395412,14.5925055514559,114.030735643513
0.100546875,-0.075,0.675,14.4762932909554,-101.589629855347,14.4762932909554,106.601277992842
0.100546875,-0.075,0.7,14.370899262536,-100.792628179505,14.370899262536,100.792628179505
0.100546875,-0.075,0.725,14.2811227772904,-100.138906034583,14.2811227772904,100.138906034583
0.100546875,-0.075,0.75,14.20723015726,-99.6622542687253,14.20723015726,99.6622542687253
0.100546875,-0.075,0.775,14.1560497859176,-99.3712211102121,14.1560497859176,99.3712211102121
0.100546875,-0.075,0.8,14.1279993213098,-99.2854865914774,14.1279993213098,99.2854865914774
0.100546875,-0.075,0.825,14.1324888479081,-99.4302754839276,14.1324888479081,99.4302754839276
0.100546875,-0.075,0.85,14.169988639053,-99.7977986283818,14.169988639053,99.7977986283818
0.100546875,-0.075,0.875,14.2531428709066,-100.448922327617,14.2531428709066,100.448922327617
0.100546875,-0.075,0.9,14.3823247405406,-101.318816484743,14.3823247405406,104.863123955944
0.100546875,-0.075,0.925,14.5742037058749,-102.540637571105,14.5742037058749,114.816562075526
0.100546875,-0.075,0.95,14.8291378255637,-103.930142249521,14.8291378255637,127.406306832233
0.100546875,-0.075,0.975,15.1684855400496,-105.743281994547,15.1684855400496,142.765145588745
0.100546875,-0.075,1,15.5930959041831,-107.559695724224,15.5930959041831,161.076761948926
0.100546875,-0.075,1.025,16.127229860339,-109.79467511308,16.127229860339,182.447514166875
0.100546875,-0.075,1.05,16.7713507708262,-111.663329852818,16.7713507708262,206.982386272895
0.100546875,-0.075,1.075,17.5404944364819,-113.855333257624,17.5404944364819,234.562679486839
0.100546875,-0.075,1.1,18.4288305128239,-115.576479842008,18.4288305128239,264.963706376669
0.100546875,-0.075,1.125,19.4136505421861,-118.636353613626,19.4136505421861,297.272109422566
0.100546875,-0.075,1.15,20.4906803815672,-123.791343551642,20.4906803815672,330.395424454612
0.100546875,-0.075,1.175,19.2759703201909,-118.09478351442,19.2759703201909,323.123257448744
0.100546875,-0.075,1.2,10.484929787416,-66.0262426043013,10.484929787416,402.712210139475
0.100546875,-0.075,1.225,1.68119904315198,-12.9236121068315,2.79336443721054,210.570878734066
0.100546875,-0.05,-0.25,0.456140524269537,-10.2405639212943,2.75475182446902,29.0082424320194
0.100546875,-0.05,-0.225,0.952331156876257,-13.5950793139032,3.86104109325086,105.048232176778
0.100546875,-0.05,-0.2,2.96824790482362,-27.135149325055,5.83201957168141,135.048231399544
0.100546875,-0.05,-0.175,6.01488490033932,-44.6026333683958,6.51412794737209,129.256750307822
0.100546875,-0.05,-0.15,7.90070688987563,-53.9654045099196,7.90070688987563,111.543218144703
0.100546875,-0.05,-0.125,9.13046570511478,-59.3513986324972,9.13046570511478,120.154967488634
0.100546875,-0.05,-0.1,10.2473643015587,-64.6808290273007,10.2473643015587,109.621662924913
0.100546875,-0.05,-0.075,11.2198711149832,-69.3690443312516,11.2198711149832,89.4111702459187
0.100546875,-0.05,-0.05,12.024673495919,-73.6850341708463,12.024673495919,73.6850341708463
0.100546875,-0.05,-0.025,12.6773920483957,-77.5012657463639,12.6773920483957,77.5012657463639
0.100546875,-0.05,0,13.1923393317166,-80.910178468633,13.1923393317166,91.6726635910783
0.100546875,-0.05,0.025,13.587724194826,-83.9020583641002,13.587724194826,113.439495762499
0.100546875,-0.05,0.05,13.8837945566822,-86.462998320493,13.8837945566822,132.106965727656
0.100546875,-0.05,0.075,14.0937800748572,-88.6352452431522,14.0937800748572,147.694765258348
0.100546875,-0.05,0.1,14.234616471755,-90.4009244547502,14.234616471755,160.590147414292
0.100546875,-0.05,0.125,14.3151203462856,-91.8112044144778,14.3151203462856,170.807924313005
0.100546875,-0.05,0.15,14.3480784890508,-92.8646175462788,14.3480784890508,178.646848586134
0.100546875,-0.05,0.175,14.3397058475796,-93.5962693377793,14.3397058475796,184.152895570537
0.100546875,-0.05,0.2,14.2997414889526,-94.0202814241593,14.2997414889526,187.569539348661
0.100546875,-0.05,0.225,14.232862312925,-94.1552295778627,14.232862312925,188.978226097267
0.100546875,-0.05,0.25,14.1464611975646,-94.0292669632344,14.1464611975646,188.589873977685
0.100546875,-0.05,0.275,14.044033815122,-93.6512423597671,14.044033815122,186.512133457779
0.100546875,-0.05,0.3,13.9309470305994,-93.0598227041408,13.9309470305994,182.935772801507
0.100546875,-0.05,0.325,13.8097005761149,-92.2590790792228,13.8097005761149,177.98573982804
0.100546875,-0.05,0.35,13.6838921591263,-91.2937692490008,13.6838921591263,171.840382995924
0.100546875,-0.05,0.375,13.55524728453,-90.1658529890871,13.55524728453,164.636173852659
0.100546875,-0.05,0.4,13.4258750645705,-88.9225445990959,13.4258750645705,156.544108902484
0.100546875,-0.05,0.425,13.2969898525541,-87.5651368008402,13.2969898525541,147.708442344214
0.100546875,-0.05,0.45,13.16950990097,-86.1408565531789,13.16950990097,138.296065739531
0.100546875,-0.05,0.475,13.044423105573,-84.651228203949,13.044423105573,128.456234641122
0.100546875,-0.05,0.5,12.9217580825992,-83.1419590049438,12.9217580825992,118.353918070684
0.100546875,-0.05,0.525,12.8025739684268,-81.6155638897351,12.8025739684268,108.141014546824
0.100546875,-0.05,0.55,12.6863038406187,-80.1151891283582,12.6863038406187,97.9823276579825
0.100546875,-0.05,0.575,12.5743860006086,-78.6452306584033,12.5743860006086,88.030165932399
0.100546875,-0.05,0.6,12.4659368019911,-77.2453176443812,12.4659368019911,78.4509262964067
0.100546875,-0.05,0.625,12.3630919574268,-75.9229555994416,12.3630919574268,75.9229555994416
0.100546875,-0.05,0.65,12.2649092708324,-74.7130097037921,12.2649092708324,74.7130097037921
0.100546875,-0.05,0.675,12.1745532513649,-73.627871892253,12.1745532513649,73.627871892253
0.100546875,-0.05,0.7,12.0912575239734,-72.6957161945691,12.0912575239734,72.6957161945691
0.100546875,-0.05,0.725,12.0195626890909,-71.9364619206513,12.0195626890909,71.9364619206513
0.100546875,-0.05,0.75,11.9590875159437,-71.3684542265791,11.9590875159437,71.3684542265791
0.100546875,-0.05,0.775,11.9161017816148,-71.0233313279595,11.9161017816148,71.0233313279595
0.100546875,-0.05,0.8,11.8908036949921,-70.9042551175331,11.8908036949921,70.9042551175331
0.100546875,-0.05,0.825,11.8915016501178,-71.0620221257802,11.8915016501178,71.0620221257802
0.100546875,-0.05,0.85,11.9192212682204,-71.4747702400099,11.9192212682204,71.4747702400099
0.100546875,-0.05,0.875,11.9844714530796,-72.2266925643777,11.9844714530796,72.2266925643777
0.100546875,-0.05,0.9,12.0896650842054,-73.2515859510621,12.0896650842054,73.2515859510621
0.100546875,-0.05,0.925,12.2474176752038,-74.6923870300767,12.2474176752038,74.6923870300767
0.100546875,-0.05,0.95,12.4630294619861,-76.3998833942035,12.4630294619861,76.3998833942035
0.100546875,-0.05,0.975,12.750749115902,-78.607839590248,12.750749115902,86.8388942655215
0.100546875,-0.05,1,13.1219013432736,-81.0089596302673,13.1219013432736,104.749790615394
0.100546875,-0.05,1.025,13.5901132783226,-83.93318496677,13.5901132783226,125.667419000603
0.100546875,-0.05,1.05,14.1751982829926,-86.8023361817167,14.1751982829926,149.813457817005
0.100546875,-0.05,1.075,14.8774455782157,-90.0076239045209,14.8774455782157,176.963322497381
0.100546875,-0.05,1.1,15.7137917615033,-92.7781528956233,15.7137917615033,207.043402812262
0.100546875,-0.05,1.125,16.629323520587,-95.8062291849091,16.629323520587,238.874352782402
0.100546875,-0.05,1.15,17.6136282962279,-98.9730110102888,17.6136282962279,271.447789688324
0.100546875,-0.05,1.175,16.5605751646277,-92.7428351122524,16.5605751646277,269.495472745165
0.100546875,-0.05,1.2,8.91469796761106,-53.4146282555796,8.91469796761106,349.9172426749
0.100546875,-0.05,1.225,1.2687089401556,-14.011563072743,2.34808574665983,183.51499763727
0.100546875,-0.025,-0.25,0.286172232597718,-7.42395323955441,2.40012141713867,27.2964719827258
0.100546875,-0.025,-0.225,0.73077586430757,-8.30174466454701,3.39515641881636,94.6019532219292
0.100546875,-0.025,-0.2,2.61337669830025,-5.71042766702624,5.04512238696703,144.042905467329
0.100546875,-0.025,-0.175,5.44067199057075,-5.79172445231236,6.92742703747026,161.279082315259
0.100546875,-0.025,-0.15,7.13860764491639,-11.1548968677234,8.27296932960323,147.00173718114
0.100546875,-0.025,-0.125,8.22510031362078,-17.1277643667204,8.78746194429431,116.750311673912
0.100546875,-0.025,-0.1,9.20194686773243,-22.9243569098158,9.28016183473915,103.711047499503
0.100546875,-0.025,-0.075,10.0506412585322,-28.1574877419406,10.0506412585322,83.0531417707722
0.100546875,-0.025,-0.05,10.7424776035077,-32.8625493779003,10.7424776035077,59.8964017661152
0.100546875,-0.025,-0.025,11.2957306987244,-37.0063642155054,11.2957306987244,37.0063642155054
0.100546875,-0.025,0,11.7225854299656,-40.6202535848229,11.7225854299656,48.6870451590029
0.100546875,-0.025,0.025,12.0413357132699,-43.7361693412257,12.0413357132699,69.8684041706862
0.100546875,-0.025,0.05,12.2721160189264,-46.3633237760776,12.2721160189264,88.0133362215589
0.100546875,-0.025,0.075,12.4271908381015,-48.5498224844624,12.4271908381015,103.102720478226
0.100546875,-0.025,0.1,12.5235421646579,-50.3094029710449,12.5235421646579,115.560527123281
0.100546875,-0.025,0.125,12.5688736328238,-51.682983705646,12.5688736328238,125.37154917571
0.100546875,-0.025,0.15,12.5757807678777,-52.6913079480987,12.5757807678777,132.857618936344
0.100546875,-0.025,0.175,12.5496812042841,-53.3603324776126,12.5496812042841,138.042182293616
0.100546875,-0.025,0.2,12.4998480604588,-53.718249543736,12.4998480604588,141.182814906916
0.100546875,-0.025,0.225,12.4304629167409,-53.7806764749902,12.4304629167409,142.344701459751
0.100546875,-0.025,0.25,12.3481885466642,-53.5829458677514,12.3481885466642,141.747398842319
0.100546875,-0.025,0.275,12.2561979298078,-53.1356398766451,12.2561979298078,139.486648887048
0.100546875,-0.025,0.3,12.1589373001139,-52.4785427487296,12.1589373001139,135.75842431619
0.100546875,-0.025,0.325,12.0586686055509,-51.6201468388056,12.0586686055509,130.678485099832
0.100546875,-0.025,0.35,11.9579717349578,-50.6015937390856,11.9579717349578,124.428172827212
0.100546875,-0.025,0.375,11.8583713975,-49.4308750049255,11.8583713975,117.136371025055
0.100546875,-0.025,0.4,11.7609356679124,-48.1482748602911,11.7609356679124,108.975664652752
0.100546875,-0.025,0.425,11.6666865577721,-46.7622863345729,11.6666865577721,100.083614215711
0.100546875,-0.025,0.45,11.575525838428,-45.3110440790894,11.575525838428,90.6278995985682
0.100546875,-0.025,0.475,11.4882368748393,-43.8042944168798,11.4882368748393,80.751537912367
0.100546875,-0.025,0.5,11.403885177758,-42.2773060991235,11.403885177758,70.6199915686479
0.100546875,-0.025,0.525,11.3232937402942,-40.741787799205,11.3232937402942,60.3790610595136
0.100546875,-0.025,0.55,11.245005456478,-39.2296386125218,11.245005456478,50.1941952854473
0.100546875,-0.025,0.575,11.1701682471237,-37.7553561095227,11.1701682471237,40.2114418856594
0.100546875,-0.025,0.6,11.0971002629774,-36.3468701361048,11.0971002629774,36.3468701361048
0.100546875,-0.025,0.625,11.0275633379661,-35.0225583939089,11.0275633379661,35.0225583939089
0.100546875,-0.025,0.65,10.9599349311223,-33.8054267041033,10.9599349311223,41.129377201018
0.100546875,-0.025,0.675,10.8968829779576,-32.7192532580215,10.8968829779576,47.2619574624418
0.100546875,-0.025,0.7,10.8371174406725,-31.7805732585541,10.8371174406725,52.5760028475468
0.100546875,-0.025,0.725,10.7845066271378,-31.0207207147746,10.7845066271378,56.9531688903125
0.100546875,-0.025,0.75,10.7383599443237,-30.4473807122949,10.7383599443237,60.2512426899606
0.100546875,-0.025,0.775,10.7040251778985,-30.1025371256769,10.7040251778985,62.3783882842288
0.100546875,-0.025,0.8,10.6816904621817,-29.9815310823007,10.6816904621817,63.1443192215767
0.100546875,-0.025,0.825,10.6783782755457,-30.1416050611526,10.6783782755457,62.5414422452309
0.100546875,-0.025,0.85,10.6955370966007,-30.5607069641492,10.6955370966007,60.2530537139464
0.100546875,-0.025,0.875,10.7418246082132,-31.3185682947878,10.7418246082132,56.4639112556453
0.100546875,-0.025,0.9,10.8207500224926,-32.3681778934358,10.8207500224926,50.6263540961396
0.100546875,-0.025,0.925,10.9421579193806,-33.8227454326931,10.9421579193806,43.2250259139177
0.100546875,-0.025,0.95,11.1136061762562,-35.5978262849231,11.1136061762562,35.5978262849231
0.100546875,-0.025,0.975,11.3452079446839,-37.8515168668764,11.3452079446839,37.8515168668764
0.100546875,-0.025,1,11.6527485880309,-40.4375069740225,11.6527485880309,53.6454335627101
0.100546875,-0.025,1.025,12.0444545510704,-43.5471093596697,12.0444545510704,74.0859754446993
0.100546875,-0.025,1.05,12.5487993570073,-46.9151198094773,12.5487993570073,97.8098283862081
0.100546875,-0.025,1.075,13.1611026561228,-50.6707814381962,13.1611026561228,124.498097264017
0.100546875,-0.025,1.1,13.9118617491221,-54.3514745465564,13.9118617491221,154.241164444073
0.100546875,-0.025,1.125,14.7411318807666,-57.9033132996165,14.7411318807666,185.655898313544
0.100546875,-0.025,1.15,15.6455588759327,-60.9388040131044,15.6455588759327,217.833407609661
0.100546875,-0.025,1.175,14.7160784458646,-57.5285618055118,14.7160784458646,220.798861729278
0.100546875,-0.025,1.2,7.86722636151456,-33.8285980546302,7.86722636151456,313.352064686655
0.100546875,-0.025,1.225,1.02099822017958,-9.78409657163839,1.96332849388356,164.554309321107
0.100546875,0,-0.25,0.0889133104596524,-4.76860539287415,2.08530698775558,26.2777303689836
0.100546875,0,-0.225,0.540305621982983,-3.35885601602938,2.99368182037289,85.3305387337146
0.100546875,0,-0.2,2.67466418499985,13.7888062913282,4.35208153239448,151.611271251646
0.100546875,0,-0.175,5.70643686178179,29.7000960890278,7.2624730694695,187.224916920717
0.100546875,0,-0.15,7.32762934046463,28.7818823862117,8.64547466819367,177.60809575561
0.100546875,0,-0.125,8.26639541870878,23.174824226778,9.15196774839877,141.384123734164
0.100546875,0,-0.1,9.10000035676973,17.7363795802278,9.63688195216594,105.309877993864
0.100546875,0,-0.075,9.81707291939923,12.7437622297465,10.0666689863531,77.2888329876983
0.100546875,0,-0.05,10.3917778363795,8.29880080696705,10.4551568762816,54.4725337822342
0.100546875,0,-0.025,10.8418398718634,4.40071456867534,10.8418398718634,32.0974958908047
0.100546875,0,0,11.1796836542205,1.03494337982156,11.1796836542205,12.6047770654164
0.100546875,0,0.025,11.4222159138591,-1.83204192268465,11.4222159138591,32.2486939472304
0.100546875,0,0.05,11.5891822269825,-4.24001900022248,11.5891822269825,49.8309927779516
0.100546875,0,0.075,11.691588593231,-6.21887872278345,11.7273821630961,64.4020185667227
0.100546875,0,0.1,11.7457092849567,-7.81208022388007,11.8742921803538,76.4044512466818
0.100546875,0,0.125,11.7584138882119,-9.03723087966538,11.9854294802675,85.8049895967463
0.100546875,0,0.15,11.7414766545313,-9.93514047323941,12.0685482200086,92.9377721048656
0.100546875,0,0.175,11.6998766525313,-10.5139786309578,12.1201994844272,97.811377423517
0.100546875,0,0.2,11.6419656021028,-10.8140040322993,12.146422353018,100.690627537951
0.100546875,0,0.225,11.5716932142461,-10.8399461982331,12.1456457492025,101.628895199095
0.100546875,0,0.25,11.4947055579253,-10.6326784926924,12.1227213451622,100.849901933943
0.100546875,0,0.275,11.4140213784455,-10.1966228410753,12.0773645443003,98.4399168269717
0.100546875,0,0.3,11.3330302799289,-9.57219298140348,12.0135738524202,94.5972293962084
0.100546875,0,0.325,11.2538577310385,-8.7646167572742,11.9319215630659,89.4296455959451
0.100546875,0,0.35,11.1780447368118,-7.81253901313445,11.8358019372379,83.1196427934603
0.100546875,0,0.375,11.1069659083377,-6.72253169624404,11.7263609560834,75.789032673116
0.100546875,0,0.4,11.0407042395543,-5.53072019912055,11.6065695945526,67.6107450545778
0.100546875,0,0.425,10.9800978586876,-4.24540359952528,11.4779604266296,58.7157608772632
0.100546875,0,0.45,10.9241349904507,-2.89989683786674,11.3432049240666,49.2715998898349
0.100546875,0,0.475,10.8733665034984,-1.50454436828464,11.2040962499261,39.4149926297314
0.100546875,0,0.5,10.8260241700282,-0.0897693567380448,11.0630869633328,29.3109741770427
0.100546875,0,0.525,10.7826362995676,1.3317147381814,10.9221450657925,19.0992547749283
0.100546875,0,0.55,10.7409984000062,2.73246031654719,10.7835544674545,12.3038499670745
0.100546875,0,0.575,10.7018854619373,4.09698001504049,10.7018854619373,19.1798489858559
0.100546875,0,0.6,10.6629656390587,5.40105150210271,10.6629656390587,26.9870375120365
0.100546875,0,0.625,10.6255271794702,6.6258427512433,10.6255271794702,34.3698814766294
0.100546875,0,0.65,10.587415939654,7.75089846873686,10.587415939654,41.2028181368378
0.100546875,0,0.675,10.5506921564898,8.75321127974712,10.5506921564898,47.3620200594488
0.100546875,0,0.7,10.5136892655287,9.61702040297161,10.5136892655287,52.7221062572653
0.100546875,0,0.725,10.4794830380903,10.3139741002297,10.4794830380903,57.1639676007335
0.100546875,0,0.75,10.4472204592764,10.8343459209426,10.4472204592764,60.5530122341751
0.100546875,0,0.775,10.4211954210328,11.1429395569794,10.4211954210328,62.7925399361589
0.100546875,0,0.8,10.4017365527736,11.2376509227837,10.4017365527736,63.7056997111396
0.100546875,0,0.825,10.3944368070514,11.0748092242937,10.3944368070514,63.2702885407632
0.100546875,0,0.85,10.401312992145,10.661162231377,10.401312992145,61.1971980737148
0.100546875,0,0.875,10.4290510430788,9.94328545504637,10.4290510430788,57.6383829611246
0.100546875,0,0.9,10.4823191924995,8.93626979250277,10.4823191924995,52.1034372361092
0.100546875,0,0.925,10.5682292897871,7.57679847777922,10.5682292897871,45.0192885118235
0.100546875,0,0.95,10.6962886780329,5.88380654914597,10.6962886780329,35.6637433655354
0.100546875,0,0.975,10.8729462814531,3.78703716221044,10.8729462814531,24.6698390388279
0.100546875,0,1,11.1170224770282,1.30005525433992,11.1170224770282,11.982633958633
0.100546875,0,1.025,11.4325428438753,-1.63653742549665,11.4325428438753,29.1868550766558
0.100546875,0,1.05,11.852969503647,-5.00859958107923,11.852969503647,52.3502827227701
0.100546875,0,1.075,12.3714560774022,-8.77139207709657,12.3714560774022,78.4370220756979
0.100546875,0,1.1,13.0276654398293,-12.8101428952773,13.0276654398293,107.658288652379
0.100546875,0,1.125,13.7661934772684,-16.7362247677861,13.7661934772684,138.5406562754
0.100546875,0,1.15,14.5926695325493,-20.3213981445791,14.5926695325493,170.265468681732
0.100546875,0,1.175,13.6975513275889,-21.2206294080003,13.6975513275889,177.663779258582
0.100546875,0,1.2,7.22882261085512,-14.1718391973003,7.22882261085512,295.319059565473
0.100546875,0,1.225,0.7859997670317,-5.34785193812758,1.61266421713784,154.564452185282
0.100546875,0.025,-0.25,0.0489249755168035,-1.705732427943,1.80327178479529,25.6988220709748
0.100546875,0.025,-0.225,0.560427130425362,1.49980121827078,2.63699119746102,76.982129478743
0.100546875,0.025,-0.2,3.28298096274902,30.9991963416293,3.73533523716164,157.846761328455
0.100546875,0.025,-0.175,6.88684510861654,60.4601653326466,7.54118991229184,208.76238775002
0.100546875,0.025,-0.15,8.53516458575242,63.4315663569421,8.9529892960722,203.105838487851
0.100546875,0.025,-0.125,9.34350712753589,58.4006343873451,9.45111490767878,168.417876775492
0.100546875,0.025,-0.1,10.0505245554214,53.5385049205079,10.0505245554214,133.640509823439
0.100546875,0.025,-0.075,10.6519133172461,49.0425737557672,10.6519133172461,100.329895863014
0.100546875,0.025,-0.05,11.1232758345599,45.0495255742599,11.1232758345599,70.1067120763106
0.100546875,0.025,-0.025,11.4830937300989,41.550840887448,11.4830937300989,43.3948650172831
0.100546875,0.025,0,11.7426507084548,38.5300544046937,11.7426507084548,38.5300544046937
0.100546875,0.025,0.025,11.9187003336257,35.9659951646491,11.9187003336257,35.9659951646491
0.100546875,0.025,0.05,12.0294753669915,33.8034018005199,12.0294753669915,33.8034018005199
0.100546875,0.025,0.075,12.0857870561159,32.0330774485238,12.0857870561159,33.8093223296435
0.100546875,0.025,0.1,12.1025537529348,30.5989343849972,12.1165326624894,43.3856138656337
0.100546875,0.025,0.125,12.0865854677204,29.5025469010283,12.2253109750922,51.5805240119226
0.100546875,0.025,0.15,12.0485103106774,28.694506166419,12.3069753379801,58.3798618998027
0.100546875,0.025,0.175,11.9933182495073,28.1799482236543,12.3577803008472,62.961809463452
0.100546875,0.025,0.2,11.9283129499502,27.9134499748829,12.3839118822868,65.6017297348918
0.100546875,0.025,0.225,11.8574338637463,27.8988215036085,12.3835705881688,66.338350341006
0.100546875,0.025,0.25,11.7853211376479,28.0931334618045,12.3617040671295,65.4018098983949
0.100546875,0.025,0.275,11.7149330537129,28.4976489550139,12.3178530122393,62.866725125029
0.100546875,0.025,0.3,11.6486977136688,29.0721014102273,12.2560678817974,58.9352645236171
0.100546875,0.025,0.325,11.5886292478173,29.8152237842994,12.1767867499064,54.2233496486911
0.100546875,0.025,0.35,11.5353639698451,30.6896893690838,12.0834218771251,49.1050588986548
0.100546875,0.025,0.375,11.4901158662367,31.6917761249579,11.9770143468615,43.1507851515013
0.100546875,0.025,0.4,11.452126236784,32.7871071884269,11.8605284218142,36.5062353624176
0.100546875,0.025,0.425,11.4220230481582,33.9695152093172,11.7354114370173,33.9695152093172
0.100546875,0.025,0.45,11.3980164692229,35.2074330868867,11.6043105681131,35.2074330868867
0.100546875,0.025,0.475,11.3803960464096,36.4922306088618,11.4689454196782,36.4922306088618
0.100546875,0.025,0.5,11.3666776051936,37.7949929232341,11.3666776051936,37.7949929232341
0.100546875,0.025,0.525,11.3570740511827,39.1045835173074,11.3570740511827,39.1045835173074
0.100546875,0.025,0.55,11.3487263954037,40.3946596925959,11.3487263954037,40.3946596925959
0.100546875,0.025,0.575,11.3420356362038,41.6514878959068,11.3420356362038,41.6514878959068
0.100546875,0.025,0.6,11.334079326576,42.8513611078898,11.334079326576,45.993922155426
0.100546875,0.025,0.625,11.3257066082028,43.9777798775878,11.3257066082028,55.0503536634643
0.100546875,0.025,0.65,11.3142433093194,45.0099171759221,11.3142433093194,63.4441414587828
0.100546875,0.025,0.675,11.3012368909007,45.928236655356,11.3012368909007,71.0503859997717
0.100546875,0.025,0.7,11.2845815371601,46.715209413985,11.2845815371601,77.6886737214283
0.100546875,0.025,0.725,11.2667581289101,47.3479198718177,11.2667581289101,83.2441983793278
0.100546875,0.025,0.75,11.2465642408595,47.8126213007958,11.2465642408595,87.5254953321444
0.100546875,0.025,0.775,11.2276163378672,48.0828031042728,11.2276163378672,90.4325357320483
0.100546875,0.025,0.8,11.2099777801737,48.1486853234139,11.2099777801737,91.7598108609421
0.100546875,0.025,0.825,11.1985078639501,47.9806249137801,11.1985078639501,91.4266309235508
0.100546875,0.025,0.85,11.1949907299663,47.5717368488479,11.1949907299663,89.2097218706551
0.100546875,0.025,0.875,11.2054062547545,46.8914352695447,11.2054062547545,85.0508205481555
0.100546875,0.025,0.9,11.234067112949,45.9313144216638,11.234067112949,78.7005217637986
0.100546875,0.025,0.925,11.2875763501735,44.6650111919045,11.2875763501735,70.1247127378161
0.100546875,0.025,0.95,11.3746154943731,43.0710624035331,11.3746154943731,59.0277068053167
0.100546875,0.025,0.975,11.5015739338985,41.1359196771636,11.5015739338985,45.4091382402774
0.100546875,0.025,1,11.685373027396,38.8021765028036,11.685373027396,38.8021765028036
0.100546875,0.025,1.025,11.9308551023584,36.0842767585372,11.9308551023584,36.0842767585372
0.100546875,0.025,1.05,12.268112334533,32.8678690015766,12.268112334533,32.8678690015766
0.100546875,0.025,1.075,12.6938686602748,29.2616849382196,12.6938686602748,38.5143783266717
0.100546875,0.025,1.1,13.2453180425777,25.1722907438178,13.2453180425777,67.1794240483017
0.100546875,0.025,1.125,13.8796598620445,21.0402598308044,13.8796598620445,97.488088761791
0.100546875,0.025,1.15,14.6047070872847,16.954869047206,14.6047070872847,128.702949808726
0.100546875,0.025,1.175,13.6303976483388,11.8988706481874,13.6303976483388,177.503475584287
0.100546875,0.025,1.2,7.14653144576976,4.09437057176501,7.14653144576976,294.185613606051
0.100546875,0.025,1.225,0.754757553206605,-0.52477606310289,1.28537473925443,152.733410281758
0.100546875,0.05,-0.25,-0.0112559145155291,-1.02694799287544,1.55181366369953,25.4033513984468
0.100546875,0.05,-0.225,0.597200899102968,3.58023307222855,2.32457309914275,77.4224556236007
0.100546875,0.05,-0.2,4.18846423000708,43.227760715489,4.18846423000708,180.959277419922
0.100546875,0.05,-0.175,8.67428851075236,83.9488926296051,8.67428851075236,225.223041213978
0.100546875,0.05,-0.15,10.4386510534443,90.1283892319787,10.4386510534443,222.934393103499
0.100546875,0.05,-0.125,11.1253263444654,85.5548530367422,11.1253263444654,189.720265804948
0.100546875,0.05,-0.1,11.7151253669316,81.12769385211,11.7151253669316,156.251668069261
0.100546875,0.05,-0.075,12.2069723943267,77.0216700507827,12.2069723943267,124.038365895172
0.100546875,0.05,-0.05,12.5814726200981,73.3658960375549,12.5814726200981,94.7266882280784
0.100546875,0.05,-0.025,12.8561354845806,70.1713351710385,12.8561354845806,70.1713351710385
0.100546875,0.05,0,13.0424321380344,67.4028318959564,13.0424321380344,67.4028318959564
0.100546875,0.05,0.025,13.1563073618326,65.0642366400316,13.1563073618326,65.0642366400316
0.100546875,0.05,0.05,13.2147287023233,63.0796189700879,13.2147287023233,63.0796189700879
0.100546875,0.05,0.075,13.2282671289186,61.4643991254461,13.2282671289186,61.4643991254461
0.100546875,0.05,0.1,13.2103869688935,60.1456284863655,13.2103869688935,60.1456284863655
0.100546875,0.05,0.125,13.1680380420531,59.1455904041905,13.1680380420531,59.1455904041905
0.100546875,0.05,0.15,13.1105107534878,58.4017587549284,13.1105107534878,58.4017587549284
0.100546875,0.05,0.175,13.0430496044368,57.9352380348885,13.0430496044368,61.1213640821453
0.100546875,0.05,0.2,12.9717156444493,57.6907906017728,12.9717156444493,63.3125083411488
0.100546875,0.05,0.225,12.9006676006846,57.6845485726914,12.9006676006846,63.9737649301946
0.100546875,0.05,0.25,12.8333793462691,57.8665463704567,12.8333793462691,63.2636059707106
0.100546875,0.05,0.275,12.7729555504963,58.2477987233388,12.7729555504963,61.246949877575
0.100546875,0.05,0.3,12.7207421423343,58.782991560696,12.7207421423343,58.782991560696
0.100546875,0.05,0.325,12.6788246654954,59.4787301697801,12.6788246654954,59.4787301697801
0.100546875,0.05,0.35,12.646845679634,60.2938999425172,12.646845679634,60.2938999425172
0.100546875,0.05,0.375,12.6260164922134,61.2312666955422,12.6260164922134,61.2312666955422
0.100546875,0.05,0.4,12.6146696336998,62.2534035463454,12.6146696336998,62.2534035463454
0.100546875,0.05,0.425,12.613356821494,63.3596554201292,12.613356821494,63.3596554201292
0.100546875,0.05,0.45,12.619457970158,64.5157921357313,12.619457970158,64.5157921357313
0.100546875,0.05,0.475,12.633113763601,65.7180881546455,12.633113763601,65.7180881546455
0.100546875,0.05,0.5,12.6510822855469,66.9350947558873,12.6510822855469,66.9350947558873
0.100546875,0.05,0.525,12.6733560098271,68.1603283928292,12.6733560098271,68.1603283928292
0.100546875,0.05,0.55,12.696387229943,69.3648063678937,12.696387229943,69.3648063678937
0.100546875,0.05,0.575,12.7202850766944,70.5395660815369,12.7202850766944,70.5395660815369
0.100546875,0.05,0.6,12.7415078209507,71.6578836597356,12.7415078209507,75.1649372113298
0.100546875,0.05,0.625,12.7605392453229,72.7085607775289,12.7605392453229,84.1504268991421
0.100546875,0.05,0.65,12.7741606955168,73.6670237065001,12.7741606955168,92.4877208520726
0.100546875,0.05,0.675,12.7834750966661,74.5200530411477,12.7834750966661,100.055894892864
0.100546875,0.05,0.7,12.7859180844433,75.2451736581507,12.7859180844433,106.677887524954
0.100546875,0.05,0.725,12.7834363641026,75.8273863154809,12.7834363641026,112.241996809473
0.100546875,0.05,0.75,12.7744719817643,76.2462103335637,12.7744719817643,116.561135309413
0.100546875,0.05,0.775,12.7620030407008,76.4853359148226,12.7620030407008,119.537318212294
0.100546875,0.05,0.8,12.7458607826969,76.5258360776658,12.7458607826969,120.970787668854
0.100546875,0.05,0.825,12.7301493822769,76.3513062429692,12.7301493822769,120.781824081493
0.100546875,0.05,0.85,12.7165554272323,75.9428562795982,12.7165554272323,118.7543899777
0.100546875,0.05,0.875,12.7101927170003,75.2868986350178,12.7101927170003,114.830482946351
0.100546875,0.05,0.9,12.7153745622945,74.360194411829,12.7153745622945,108.76856023433
0.100546875,0.05,0.925,12.7377792320047,73.1575727793569,12.7377792320047,100.53497281505
0.100546875,0.05,0.95,12.7860156549295,71.6404881037567,12.7860156549295,89.8394500907558
0.100546875,0.05,0.975,12.8656194499955,69.8202362079247,12.8656194499955,76.68406890769
0.100546875,0.05,1,12.9929338046336,67.6203717043879,12.9929338046336,67.6203717043879
0.100546875,0.05,1.025,13.172332389767,65.0796963305494,13.172332389767,65.0796963305494
0.100546875,0.05,1.05,13.432335399415,62.0575894127775,13.432335399415,62.0575894127775
0.100546875,0.05,1.075,13.7710446020353,58.6669029553634,13.7710446020353,58.6669029553634
0.100546875,0.05,1.1,14.2245382878604,54.7537251979557,14.2245382878604,55.9393275657867
0.100546875,0.05,1.125,14.7584680517079,50.7012925598789,14.7584680517079,84.8658977021092
0.100546875,0.05,1.15,15.3832866177356,46.5149807593787,15.3832866177356,103.18788405874
0.100546875,0.05,1.175,14.2413649332277,38.1407478189357,14.2413649332277,190.318776343365
0.100546875,0.05,1.2,7.40071440315874,17.7702946794244,7.40071440315874,307.97985558477
0.100546875,0.05,1.225,0.743141981934814,1.68291612799633,0.989692322006708,158.208615780981
0.100546875,0.075,-0.25,-0.00346183882083343,-0.0635749884243101,1.32720806622307,25.0928999136184
0.100546875,0.075,-0.225,0.736000394444915,5.67108207176438,2.04336356388044,103.354630112036
0.100546875,0.075,-0.2,5.42404113897111,53.4384134935562,5.42404113897111,231.955846862176
0.100546875,0.075,-0.175,11.0454808795296,103.182958589702,11.0454808795296,237.921282082459
0.100546875,0.075,-0.15,12.9973623279274,111.909081202459,12.9973623279274,238.401783872465
0.100546875,0.075,-0.125,13.5764083307414,107.722705758671,13.5764083307414,206.577056003503
0.100546875,0.075,-0.1,14.0614464401299,103.663076907202,14.0614464401299,174.337880382632
0.100546875,0.075,-0.075,14.4571159368252,99.9059704760527,14.4571159368252,143.196836020466
0.100546875,0.075,-0.05,14.7452292440944,96.5393572778625,14.7452292440944,114.771103477603
0.100546875,0.075,-0.025,14.9448944133141,93.6029531317686,14.9448944133141,93.6029531317686
0.100546875,0.075,0,15.0656080928455,91.0398055531435,15.0656080928455,91.0398055531435
0.100546875,0.075,0.025,15.1243198946717,88.8784298476843,15.1243198946717,88.8784298476843
0.100546875,0.075,0.05,15.1355184604869,87.0305923840865,15.1355184604869,87.0305923840865
0.100546875,0.075,0.075,15.110747098625,85.5303849353059,15.110747098625,85.5303849353059
0.100546875,0.075,0.1,15.0613345591211,84.297383928201,15.0613345591211,84.297383928201
0.100546875,0.075,0.125,14.9951540594371,83.366842207528,14.9951540594371,83.366842207528
0.100546875,0.075,0.15,14.9197530018671,82.6707766949204,14.9197530018671,82.6707766949204
0.100546875,0.075,0.175,14.8411316690387,82.2390879574464,14.8411316690387,82.2390879574464
0.100546875,0.075,0.2,14.7638647463177,82.0124863211596,14.7638647463177,82.0124863211596
0.100546875,0.075,0.225,14.6926629179351,82.0134647709771,14.6926629179351,82.0134647709771
0.100546875,0.075,0.25,14.6296901952642,82.1891877439353,14.6296901952642,82.1891877439353
0.100546875,0.075,0.275,14.578428018111,82.5555875269272,14.578428018111,82.5555875269272
0.100546875,0.075,0.3,14.5390531908195,83.065304685262,14.5390531908195,83.065304685262
0.100546875,0.075,0.325,14.5138883748392,83.7289008316914,14.5138883748392,83.7289008316914
0.100546875,0.075,0.35,14.50152390832,84.503733740694,14.50152390832,84.503733740694
0.100546875,0.075,0.375,14.5032946834076,85.3958562837785,14.5032946834076,85.3958562837785
0.100546875,0.075,0.4,14.5165781259463,86.366640633371,14.5165781259463,86.366640633371
0.100546875,0.075,0.425,14.5419551659419,87.4182672565039,14.5419551659419,87.4182672565039
0.100546875,0.075,0.45,14.5759312236456,88.5155132304827,14.5759312236456,88.5155132304827
0.100546875,0.075,0.475,14.6185972499577,89.6572197840975,14.6185972499577,89.6572197840975
0.100546875,0.075,0.5,14.6659037031629,90.8110578787564,14.6659037031629,90.8110578787564
0.100546875,0.075,0.525,14.717727844707,91.9730146477962,14.717727844707,91.9730146477962
0.100546875,0.075,0.55,14.7697696629398,93.1132292962369,14.7697696629398,93.1132292962369
0.100546875,0.075,0.575,14.8219702663106,94.2252996439646,14.8219702663106,94.2252996439646
0.100546875,0.075,0.6,14.8700808487545,95.2814713301298,14.8700808487545,99.2512187679999
0.100546875,0.075,0.625,14.9143773555622,96.2734220361158,14.9143773555622,108.144686618133
0.100546875,0.075,0.65,14.9509692679841,97.1751651409791,14.9509692679841,116.40418728901
0.100546875,0.075,0.675,14.9807269321227,97.9769737139565,14.9807269321227,123.913891956069
0.100546875,0.075,0.7,15.0004365816397,98.6542344914795,15.0004365816397,130.498775886362
0.100546875,0.075,0.725,15.0118086696552,99.1964783777757,15.0118086696552,136.051990601336
0.100546875,0.075,0.75,15.0126371098747,99.5798681627737,15.0126371098747,140.388703150574
0.100546875,0.075,0.775,15.0056965573968,99.7942552441167,15.0056965573968,143.415603050185
0.100546875,0.075,0.8,14.9901300332394,99.8154888531174,14.9901300332394,144.935399766413
0.100546875,0.075,0.825,14.9699427049865,99.635753497038,14.9699427049865,144.87314903681
0.100546875,0.075,0.85,14.9460067948775,99.2283522392367,14.9460067948775,143.015262220547
0.100546875,0.075,0.875,14.9235786591285,98.5916290549031,14.9235786591285,139.309268894465
0.100546875,0.075,0.9,14.9058498604524,97.6914125867028,14.9058498604524,133.515091185648
0.100546875,0.075,0.925,14.8991052688531,96.5384327748565,14.8991052688531,125.606384441263
0.100546875,0.075,0.95,14.9101544004733,95.0801073595862,14.9101544004733,115.290789848996
0.100546875,0.075,0.975,14.945868478138,93.3470308668241,14.945868478138,102.580696276657
0.100546875,0.075,1,15.0194373021479,91.2465636864438,15.0194373021479,91.2465636864438
0.100546875,0.075,1.025,15.1375388878989,88.8365831243333,15.1375388878989,88.8365831243333
0.100546875,0.075,1.05,15.3234167707935,85.9578087957698,15.3234167707935,85.9578087957698
0.100546875,0.075,1.075,15.579356267542,82.7276898400704,15.579356267542,82.7276898400704
0.100546875,0.075,1.1,15.9352081515079,78.9574213054338,15.9352081515079,78.9574213054338
0.100546875,0.075,1.125,16.367301311129,74.9897342334445,16.367301311129,82.5241075621718
0.100546875,0.075,1.15,16.8840855671325,70.7902080490877,16.8840855671325,102.363143689969
0.100546875,0.075,1.175,15.4969712311497,59.8070832353627,15.4969712311497,211.783915922275
0.100546875,0.075,1.2,8.01407241899132,29.2621834028074,8.01407241899132,334.000999435183
0.100546875,0.075,1.225,0.83557142494899,3.89062569389492,0.83557142494899,169.64785094532
0.100546875,0.1,-0.25,-0.0220968063788125,-0.343856273744604,1.13133880896437,24.77443621066
0.100546875,0.1,-0.225,0.870824359288161,6.23889378593968,1.79723384297353,133.343837125295
0.100546875,0.1,-0.2,6.83483923202055,60.2534773071816,6.83483923202055,291.508040131968
0.100546875,0.1,-0.175,13.7908983074399,116.987146801497,13.7908983074399,246.417052317253
0.100546875,0.1,-0.15,15.9867428896376,127.678619654746,15.9867428896376,249.137127490137
0.100546875,0.1,-0.125,16.4631975535261,123.748740891268,16.4631975535261,218.629564480592
0.100546875,0.1,-0.1,16.8491157367743,119.926623803029,16.8491157367743,187.605828143351
0.100546875,0.1,-0.075,17.1522413554066,116.388042912145,17.1522413554066,157.529487084289
0.100546875,0.1,-0.05,17.3576848313232,113.203532160796,17.3576848313232,130.008734823866
0.100546875,0.1,-0.025,17.484893350232,110.432005602292,17.484893350232,110.432005602292
0.100546875,0.1,0,17.5425417573769,108.003649192348,17.5425417573769,108.003649192348
0.100546875,0.1,0.025,17.547950038468,105.963856413375,17.547950038468,105.963856413375
0.100546875,0.1,0.05,17.5136899424025,104.213027763468,17.5136899424025,104.213027763468
0.100546875,0.1,0.075,17.4519978832124,102.799115164579,17.4519978832124,102.799115164579
0.100546875,0.1,0.1,17.3723159035811,101.632146733221,17.3723159035811,101.632146733221
0.100546875,0.1,0.125,17.2833342416741,100.758541491647,17.2833342416741,100.758541491647
0.100546875,0.1,0.15,17.1909393232169,100.102447197765,17.1909393232169,100.102447197765
0.100546875,0.1,0.175,17.1018613872953,99.7026543921763,17.1018613872953,99.7026543921763
0.100546875,0.1,0.2,17.0191916030858,99.4936510980128,17.0191916030858,99.4936510980128
0.100546875,0.1,0.225,16.9482099066046,99.5050463424203,16.9482099066046,99.5050463424203
0.100546875,0.1,0.25,16.8897429568514,99.6792678475357,16.8897429568514,99.6792678475357
0.100546875,0.1,0.275,16.8476903427331,100.03795741176,16.8476903427331,100.03795741176
0.100546875,0.1,0.3,16.8210255102994,100.530233697109,16.8210255102994,100.530233697109
0.100546875,0.1,0.325,16.8123605913515,101.171242558557,16.8123605913515,101.171242558557
0.100546875,0.1,0.35,16.8192031688506,101.915766731216,16.8192031688506,101.915766731216
0.100546875,0.1,0.375,16.8430653542814,102.773562799014,16.8430653542814,102.773562799014
0.100546875,0.1,0.4,16.8803472146143,103.704144401015,16.8803472146143,103.704144401015
0.100546875,0.1,0.425,16.931707107244,104.712738902349,16.931707107244,104.712738902349
0.100546875,0.1,0.45,16.9927643223244,105.76278541854,16.9927643223244,105.76278541854
0.100546875,0.1,0.475,17.063598625708,106.8557260561,17.063598625708,106.8557260561
0.100546875,0.1,0.5,17.1393534682888,107.958238406872,17.1393534682888,107.958238406872
0.100546875,0.1,0.525,17.2198170704709,109.06866806077,17.2198170704709,109.06866806077
0.100546875,0.1,0.55,17.2999515677996,110.156331391572,17.2999515677996,110.156331391572
0.100546875,0.1,0.575,17.3795416114617,111.21714438506,17.3795416114617,111.21714438506
0.100546875,0.1,0.6,17.4536616450644,112.222511973408,17.4536616450644,118.013351746885
0.100546875,0.1,0.625,17.5223738429217,113.166596033213,17.5223738429217,126.787005652718
0.100546875,0.1,0.65,17.5811654041747,114.022339497506,17.5811654041747,134.943158769604
0.100546875,0.1,0.675,17.6306454683662,114.782873444601,17.6306454683662,142.368333352809
0.100546875,0.1,0.7,17.6670264033866,115.422058986105,17.6670264033866,148.893103280569
0.100546875,0.1,0.725,17.6917203317775,115.932836737866,17.6917203317775,154.411685573672
0.100546875,0.1,0.75,17.7019891545578,116.289208988102,17.7019891545578,158.74635364818
0.100546875,0.1,0.775,17.7002852247836,116.485042607319,17.7002852247836,161.803210329113
0.100546875,0.1,0.8,17.6852525523805,116.493427066029,17.6852525523805,163.394067820572
0.100546875,0.1,0.825,17.6605724350758,116.310900095995,17.6605724350758,163.441516254191
0.100546875,0.1,0.85,17.6266333720899,115.908007362955,17.6266333720899,161.74339418597
0.100546875,0.1,0.875,17.588409401727,115.286870506075,17.588409401727,158.243021404724
0.100546875,0.1,0.9,17.5485715304452,114.41225445584,17.5485715304452,152.713693707445
0.100546875,0.1,0.925,17.5132374518354,113.296189408227,17.5132374518354,145.123723731429
0.100546875,0.1,0.95,17.4885021048464,111.890032148402,17.4885021048464,135.194075265157
0.100546875,0.1,0.975,17.4812803424286,110.220412126371,17.4812803424286,122.931730560018
0.100546875,0.1,1,17.5034736907731,108.208805039936,17.5034736907731,108.208805039936
0.100546875,0.1,1.025,17.5621527118376,105.901107682339,17.5621527118376,105.901107682339
0.100546875,0.1,1.05,17.6781766054363,103.167209502415,17.6781766054363,103.167209502415
0.100546875,0.1,1.075,17.8553344349926,100.098361864158,17.8553344349926,100.098361864158
0.100546875,0.1,1.1,18.1207170859866,96.539724517692,18.1207170859866,96.539724517692
0.100546875,0.1,1.125,18.4569855813995,92.7683123854608,18.4569855813995,92.7683123854608
0.100546875,0.1,1.15,18.8732513663054,88.7650938450624,18.8732513663054,101.332927241051
0.100546875,0.1,1.175,17.1879585529884,75.8975801090606,17.1879585529884,239.907364496408
0.100546875,0.1,1.2,8.83808375434516,37.3513665174127,8.83808375434516,369.919369205538
0.100546875,0.1,1.225,0.927638437672962,4.55930563627763,0.927638437672962,185.959173685355
0.100546875,0.125,-0.25,-0.0187296628621707,-0.118256009664779,0.959522512799764,24.3527474758395
0.100546875,0.125,-0.225,1.04809260343746,7.11168019928549,1.57817984941436,166.447249626619
0.100546875,0.125,-0.2,8.42247763490537,65.6540809705692,8.42247763490537,357.521731884581
0.100546875,0.125,-0.175,16.8648767107522,127.497771348242,16.8648767107522,263.860041139117
0.100546875,0.125,-0.15,19.3472207544603,139.669288252131,19.3472207544603,256.030129817922
0.100546875,0.125,-0.125,19.7297109490212,136.011344976557,19.7297109490212,226.765955432447
0.100546875,0.125,-0.1,20.0235703540124,132.438564787685,20.0235703540124,196.894624999939
0.100546875,0.125,-0.075,20.2423198097755,129.14434067938,20.2423198097755,167.859033976339
0.100546875,0.125,-0.05,20.3712123208859,126.16170549021,20.3712123208859,141.227025980665
0.100546875,0.125,-0.025,20.4323167280116,123.575031693092,20.4323167280116,123.575031693092
0.100546875,0.125,0,20.4316320404818,121.29723246295,20.4316320404818,121.29723246295
0.100546875,0.125,0.025,20.3883588655244,119.390524920771,20.3883588655244,119.390524920771
0.100546875,0.125,0.05,20.3120336740353,117.746848057053,20.3120336740353,117.746848057053
0.100546875,0.125,0.075,20.2165637387017,116.424627346839,20.2165637387017,116.424627346839
0.100546875,0.125,0.1,20.1088162068229,115.329583979363,20.1088162068229,115.329583979363
0.100546875,0.125,0.125,19.9989485819567,114.514634110463,19.9989485819567,114.514634110463
0.100546875,0.125,0.15,19.8907520625824,113.901532090945,19.8907520625824,113.901532090945
0.100546875,0.125,0.175,19.7921323495022,113.533168079942,19.7921323495022,113.533168079942
0.100546875,0.125,0.2,19.7044209674845,113.3427966773,19.7044209674845,113.3427966773
0.100546875,0.125,0.225,19.6337791435763,113.362756059824,19.6337791435763,113.362756059824
0.100546875,0.125,0.25,19.5795199803476,113.53504976484,19.5795199803476,113.53504976484
0.100546875,0.125,0.275,19.5461814306672,113.883212232339,19.5461814306672,113.883212232339
0.100546875,0.125,0.3,19.5314195633691,114.356480556777,19.5314195633691,114.356480556777
0.100546875,0.125,0.325,19.5382927295359,114.971344796302,19.5382927295359,114.971344796302
0.100546875,0.125,0.35,19.5631500969468,115.683064708155,19.5631500969468,115.683064708155
0.100546875,0.125,0.375,19.607796222741,116.50238275642,19.607796222741,116.50238275642
0.100546875,0.125,0.4,19.667601047139,117.389529270027,19.667601047139,117.389529270027
0.100546875,0.125,0.425,19.7433915165464,118.350499915636,19.7433915165464,118.350499915636
0.100546875,0.125,0.45,19.8298596812911,119.349604656561,19.8298596812911,119.349604656561
0.100546875,0.125,0.475,19.9271553746415,120.388948560246,19.9271553746415,120.388948560246
0.100546875,0.125,0.5,20.0295760711614,121.436158544037,20.0295760711614,121.436158544037
0.100546875,0.125,0.525,20.1369045087806,122.490237040783,20.1369045087806,122.490237040783
0.100546875,0.125,0.55,20.2433186735552,123.521445837468,20.2433186735552,123.521445837468
0.100546875,0.125,0.575,20.3485443809016,124.526451813082,20.3485443809016,124.526451813082
0.100546875,0.125,0.6,20.4469148737592,125.477498671006,20.4469148737592,132.30339366225
0.100546875,0.125,0.625,20.538403123201,126.369708569925,20.538403123201,140.936740863654
0.100546875,0.125,0.65,20.6177777711173,127.176620047025,20.6177777711173,148.968835094075
0.100546875,0.125,0.675,20.6855540729727,127.89267950463,20.6855540729727,156.289783883092
0.100546875,0.125,0.7,20.737224049721,128.491916127002,20.737224049721,162.734383710107
0.100546875,0.125,0.725,20.7741326492298,128.969132060668,20.7741326492298,168.199781998781
0.100546875,0.125,0.75,20.7927874483522,129.297827753861,20.7927874483522,172.513192256069
0.100546875,0.125,0.775,20.7956434909619,129.47452773261,20.7956434909619,175.582836112996
0.100546875,0.125,0.8,20.7805115129737,129.470858696842,20.7805115129737,177.226375095542
0.100546875,0.125,0.825,20.7512124439528,129.287122693481,20.7512124439528,177.367682283987
0.100546875,0.125,0.85,20.707154797206,128.89115843073,20.707154797206,175.811437729508
0.100546875,0.125,0.875,20.6536971674015,128.290276658305,20.6536971674015,172.50168314265
0.100546875,0.125,0.9,20.592265202355,127.44514113705,20.592265202355,167.219206564922
0.100546875,0.125,0.925,20.5297583634097,126.374517056418,20.5297583634097,159.933066786867
0.100546875,0.125,0.95,20.4705209373354,125.02446492059,20.4705209373354,150.371029156347
0.100546875,0.125,0.975,20.4227978271505,123.429454968256,20.4227978271505,138.541471416986
0.100546875,0.125,1,20.395768984447,121.505424227791,20.395768984447,124.066530106207
0.100546875,0.125,1.025,20.3984886731196,119.305875655284,20.3984886731196,119.305875655284
0.100546875,0.125,1.05,20.447545230716,116.696397192806,20.447545230716,116.696397192806
0.100546875,0.125,1.075,20.5499262118044,113.770886320886,20.5499262118044,113.770886320886
0.100546875,0.125,1.1,20.7275678264548,110.367286029562,20.7275678264548,110.367286029562
0.100546875,0.125,1.125,20.9709255682665,106.746106665456,20.9709255682665,106.746106665456
0.100546875,0.125,1.15,21.2874083457783,102.877765227528,21.2874083457783,102.877765227528
0.100546875,0.125,1.175,19.2610622858604,88.5899006071836,19.2610622858604,273.304314382804
0.100546875,0.125,1.2,9.86685185067353,43.9404259727752,9.86685185067353,413.51000429268
0.100546875,0.125,1.225,1.06354389260156,5.51330788281181,1.06354389260156,206.032762949302
0.100546875,0.15,-0.25,-0.0302416247228458,-0.32128956144977,0.813733617042935,23.8871352029336
0.100546875,0.15,-0.225,1.22227271275841,7.31872444850165,1.38991139484609,201.633036045245
0.100546875,0.15,-0.2,10.0999325462578,68.771995145625,10.0999325462578,427.997163089063
0.100546875,0.15,-0.175,20.1333496326729,133.942819971213,20.1333496326729,309.581616043789
0.100546875,0.15,-0.15,22.9339758332891,147.138438755642,22.9339758332891,258.878527479761
0.100546875,0.15,-0.125,23.227168321671,143.693658539454,23.227168321671,230.789599098467
0.100546875,0.15,-0.1,23.4341728689517,140.326150425948,23.4341728689517,202.047772187262
0.100546875,0.15,-0.075,23.5722338685854,137.217042530216,23.5722338685854,174.037903114276
0.100546875,0.15,-0.05,23.6283209819508,134.397942117935,23.6283209819508,148.303537540431
0.100546875,0.15,-0.025,23.6259557474675,131.955118532757,23.6259557474675,131.955118532757
0.100546875,0.15,0,23.5695724164832,129.802760412518,23.5695724164832,129.802760412518
0.100546875,0.15,0.025,23.4795056877195,128.005080079413,23.4795056877195,128.005080079413
0.100546875,0.15,0.05,23.3629855916297,126.45453645534,23.3629855916297,126.45453645534
0.100546875,0.15,0.075,23.2351092355866,125.211385105624,23.2351092355866,125.211385105624
0.100546875,0.15,0.1,23.1006396902422,124.181444955752,23.1006396902422,124.181444955752
0.100546875,0.15,0.125,22.9708753575984,123.419279739981,22.9708753575984,123.419279739981
0.100546875,0.15,0.15,22.8478126846313,122.84660291811,22.8478126846313,122.84660291811
0.100546875,0.15,0.175,22.7403023556482,122.507660986017,22.7403023556482,122.507660986017
0.100546875,0.15,0.2,22.6481137286897,122.335836871559,22.6481137286897,122.335836871559
0.100546875,0.15,0.225,22.5781271652325,122.364538315018,22.5781271652325,122.364538315018
0.100546875,0.15,0.25,22.5282809512139,122.536213327342,22.5282809512139,122.536213327342
0.100546875,0.15,0.275,22.5036393209105,122.875196580907,22.5036393209105,122.875196580907
0.100546875,0.15,0.3,22.5006467205774,123.331493135641,22.5006467205774,123.331493135641
0.100546875,0.15,0.325,22.5227304544704,123.922154532768,22.5227304544704,123.922154532768
0.100546875,0.15,0.35,22.5651688987261,124.603484588703,22.5651688987261,124.603484588703
0.100546875,0.15,0.375,22.6300037055371,125.38659316494,22.6300037055371,125.38659316494
0.100546875,0.15,0.4,22.7116534286116,126.232969231933,22.7116534286116,126.232969231933
0.100546875,0.15,0.425,22.811069707152,127.148833679052,22.811069707152,127.148833679052
0.100546875,0.15,0.45,22.9220937615026,128.099908617463,22.9220937615026,128.099908617463
0.100546875,0.15,0.475,23.0449047025343,129.088436756194,23.0449047025343,129.088436756194
0.100546875,0.15,0.5,23.1730334666463,130.083553126484,23.1730334666463,130.083553126484
0.100546875,0.15,0.525,23.3062126624868,131.084364185153,23.3062126624868,131.084364185153
0.100546875,0.15,0.55,23.4379236531001,132.062680051575,23.4379236531001,132.062680051575
0.100546875,0.15,0.575,23.5677784293639,133.015288534069,23.5677784293639,133.082201758017
0.100546875,0.15,0.6,23.689470174414,133.915966615188,23.689470174414,141.98181158464
0.100546875,0.15,0.625,23.802810313863,134.760017137746,23.802810313863,150.452059375085
0.100546875,0.15,0.65,23.9019705989673,135.522446502432,23.9019705989673,158.338860414122
0.100546875,0.15,0.675,23.9872739061395,136.197964150414,23.9872739061395,165.533915668335
0.100546875,0.15,0.7,24.0536438359498,136.761975406806,24.0536438359498,171.878754994877
0.100546875,0.15,0.725,24.1022208666352,137.209594016259,24.1022208666352,177.270811209953
0.100546875,0.15,0.75,24.1289556631603,137.515654871273,24.1289556631603,181.545568849277
0.100546875,0.15,0.775,24.136109377816,137.676868281656,24.136109377816,184.609795979975
0.100546875,0.15,0.8,24.120928130207,137.666397347945,24.120928130207,186.29145819579
0.100546875,0.15,0.825,24.0870808714624,137.484132577778,24.0870808714624,186.510880786462
0.100546875,0.15,0.85,24.0333808179315,137.100303298715,24.0333808179315,185.085511739009
0.100546875,0.15,0.875,23.9651231851274,136.520227805053,23.9651231851274,181.953661770884
0.100546875,0.15,0.9,23.8830644851381,135.709177723816,23.8830644851381,176.911432067141
0.100546875,0.15,0.925,23.7941906588987,134.680723927639,23.7941906588987,169.920226746387
0.100546875,0.15,0.95,23.7019817645707,133.390128709877,23.7019817645707,160.724890940833
0.100546875,0.15,0.975,23.6149740277768,131.861571197249,23.6149740277768,149.324612110148
0.100546875,0.15,1,23.5409891369644,130.028317214967,23.5409891369644,135.358185705011
0.100546875,0.15,1.025,23.4896417126304,127.927351818285,23.4896417126304,127.927351818285
0.100546875,0.15,1.05,23.4752435318018,125.453174661052,23.4752435318018,125.453174661052
0.100546875,0.15,1.075,23.5061388560601,122.675020748876,23.5061388560601,122.675020748876
0.100546875,0.15,1.1,23.6015415445624,119.466414446084,23.6015415445624,119.466414446084
0.100546875,0.15,1.125,23.7570115568572,116.042122542737,23.7570115568572,116.042122542737
0.100546875,0.15,1.15,23.9803838056639,112.398807168686,23.9803838056639,112.398807168686
0.100546875,0.15,1.175,21.5848576994078,97.2057171655798,21.5848576994078,310.467886200384
0.100546875,0.15,1.2,11.0175593567821,48.2681677570296,11.0175593567821,462.811377632865
0.100546875,0.15,1.225,1.19913229869356,5.79842002380102,1.19913229869356,228.936221212484
0.100546875,0.175,-0.25,-0.033143582673666,-0.204939868401495,0.689084725676969,23.3401175881763
0.100546875,0.175,-0.225,1.414085302636,7.66067802719026,1.414085302636,238.048976452219
0.100546875,0.175,-0.2,11.8485817245067,70.5181544698486,11.8485817245067,501.08922211573
0.100546875,0.175,-0.175,23.5357962674607,137.372226933155,23.5357962674607,357.295865829719
0.100546875,0.175,-0.15,26.6744800572473,151.180021402641,26.6744800572473,258.334680082333
0.100546875,0.175,-0.125,26.88481167083,147.970968520678,26.88481167083,231.354366103818
0.100546875,0.175,-0.1,27.010374780488,144.827732371056,27.010374780488,203.69036333907
0.100546875,0.175,-0.075,27.0737945878399,141.933489139915,27.0737945878399,176.682719001259
0.100546875,0.175,-0.05,27.0618475807794,139.301834486985,27.0618475807794,151.834463240123
0.100546875,0.175,-0.025,27.0009248901369,137.027858589409,27.0009248901369,137.027858589409
0.100546875,0.175,0,26.8927244610353,135.020934103231,26.8927244610353,135.020934103231
0.100546875,0.175,0.025,26.7596484728779,133.349492239477,26.7596484728779,133.349492239477
0.100546875,0.175,0.05,26.6058701225552,131.906072410954,26.6058701225552,131.906072410954
0.100546875,0.175,0.075,26.4482906228178,130.752123390274,26.4482906228178,130.752123390274
0.100546875,0.175,0.1,26.2890905907436,129.79551995138,26.2890905907436,129.79551995138
0.100546875,0.175,0.125,26.1411337072468,129.090518862728,26.1411337072468,129.090518862728
0.100546875,0.175,0.15,26.0043212399247,128.561602570542,26.0043212399247,128.561602570542
0.100546875,0.175,0.175,25.8887499851189,128.252042243186,25.8887499851189,128.252042243186
0.100546875,0.175,0.2,25.7924437590487,128.098285400373,25.7924437590487,128.098285400373
0.100546875,0.175,0.225,25.7232151967201,128.132526255781,25.7232151967201,128.132526255781
0.100546875,0.175,0.25,25.677520263604,128.300369063117,25.677520263604,128.300369063117
0.100546875,0.175,0.275,25.6610972306646,128.624873444431,25.6610972306646,128.624873444431
0.100546875,0.175,0.3,25.6691197754136,129.059157614612,25.6691197754136,129.059157614612
0.100546875,0.175,0.325,25.7054849215361,129.619024034728,25.7054849215361,129.619024034728
0.100546875,0.175,0.35,25.7643714252934,130.263777931176,25.7643714252934,130.263777931176
0.100546875,0.175,0.375,25.848127765368,131.003366191043,25.848127765368,131.003366191043
0.100546875,0.175,0.4,25.9502101624925,131.802141116834,25.9502101624925,131.802141116834
0.100546875,0.175,0.425,26.0717471014348,132.665287737211,26.0717471014348,132.665287737211
0.100546875,0.175,0.45,26.2057264548503,133.561245382756,26.2057264548503,133.561245382756
0.100546875,0.175,0.475,26.352402413515,134.491373339742,26.352402413515,134.491373339742
0.100546875,0.175,0.5,26.5045372444947,135.427374505273,26.5045372444947,135.427374505273
0.100546875,0.175,0.525,26.6618625854848,136.367639863313,26.6618625854848,136.367639863313
0.100546875,0.175,0.55,26.8171537084997,137.28639213317,26.8171537084997,137.28639213317
0.100546875,0.175,0.575,26.9699703757964,138.179883446175,26.9699703757964,139.001280054138
0.100546875,0.175,0.6,27.1133405866875,139.024134795593,27.1133405866875,147.70540639364
0.100546875,0.175,0.625,27.2469976490494,139.814106626303,27.2469976490494,155.992962066271
0.100546875,0.175,0.65,27.3644658998995,140.526857347091,27.3644658998995,163.714732831481
0.100546875,0.175,0.675,27.4659916596774,141.156965512399,27.4659916596774,170.765182921042
0.100546875,0.175,0.7,27.545842267984,141.681663113715,27.545842267984,176.991343436819
0.100546875,0.175,0.725,27.6051143797433,142.096166050704,27.6051143797433,182.292644985336
0.100546875,0.175,0.75,27.6390618857207,142.376872419923,27.6390618857207,186.510941768198
0.100546875,0.175,0.775,27.649972476883,142.520844207995,27.649972476883,189.553957308439
0.100546875,0.175,0.8,27.6343180417368,142.502516198039,27.6343180417368,191.257169896049
0.100546875,0.175,0.825,27.595914361045,142.322375490394,27.595914361045,191.540576987833
0.100546875,0.175,0.85,27.5326797815289,141.951644944324,27.5326797815289,190.230564845825
0.100546875,0.175,0.875,27.4502468523683,141.396430695109,27.4502468523683,187.263752055754
0.100546875,0.175,0.9,27.3482920526411,140.622826022056,27.3482920526411,182.446817511603
0.100546875,0.175,0.925,27.2344166747402,139.645225121425,27.2344166747402,175.738204024071
0.100546875,0.175,0.95,27.1106930367383,138.419824568873,27.1106930367383,166.894910225903
0.100546875,0.175,0.975,26.9866222714751,136.971357430704,26.9866222714751,155.911842142121
0.100546875,0.175,1,26.8679743687308,135.234794564263,26.8679743687308,142.440784100437
0.100546875,0.175,1.025,26.7657289251833,133.246963228144,26.7657289251833,133.246963228144
0.100546875,0.175,1.05,26.6910737116707,130.905775765396,26.6910737116707,130.905775765396
0.100546875,0.175,1.075,26.6545663858083,128.277686987969,26.6545663858083,128.277686987969
0.100546875,0.175,1.1,26.6716586132031,125.239095519349,26.6716586132031,125.239095519349
0.100546875,0.175,1.125,26.7437176711845,121.991124487213,26.7437176711845,121.991124487213
0.100546875,0.175,1.15,26.8778560214472,118.529667851253,26.8778560214472,118.529667851253
0.100546875,0.175,1.175,24.0952302641144,102.821933910647,24.0952302641144,350.150405413874
0.100546875,0.175,1.2,12.2677677264833,51.2196580415435,12.2677677264833,515.930977764009
0.100546875,0.175,1.225,1.35353207775919,6.21999427423725,1.35353207775919,253.733468845537
0.100546875,0.2,-0.25,-0.0410212964358445,-0.219809775673586,0.587196534448604,22.7786753250005
0.100546875,0.2,-0.225,1.60315061963669,7.67132805676197,1.60315061963669,274.820168679857
0.100546875,0.2,-0.2,13.6120905762158,70.544755662537,13.6120905762158,575.067993052661
0.100546875,0.2,-0.175,26.9754426114742,137.549855257012,26.9754426114742,405.826279480377
0.100546875,0.2,-0.15,30.4633237017895,151.596387837897,30.4633237017895,254.349229427248
0.100546875,0.2,-0.125,30.5959438127259,148.601788000908,30.5959438127259,228.416787170105
0.100546875,0.2,-0.1,30.6457440965305,145.67406194318,30.6457440965305,201.803931676383
0.100546875,0.2,-0.075,30.6389649245279,142.970738326709,30.6389649245279,175.780215749959
0.100546875,0.2,-0.05,30.5634224060304,140.515867484495,30.5634224060304,151.819995110887
0.100546875,0.2,-0.025,30.4472612446699,138.391994178672,30.4472612446699,138.391994178672
0.100546875,0.2,0,30.2904911806656,136.521168625673,30.2904911806656,136.521168625673
0.100546875,0.2,0.025,30.1167810803248,134.962293217106,30.1167810803248,134.962293217106
0.100546875,0.2,0.05,29.9280588242017,133.618951080629,29.9280588242017,133.618951080629
0.100546875,0.2,0.075,29.7424356768433,132.545032005755,29.7424356768433,132.545032005755
0.100546875,0.2,0.1,29.5601157618662,131.657359016582,29.5601157618662,131.657359016582
0.100546875,0.2,0.125,29.3950696156973,131.004058894888,29.3950696156973,131.004058894888
0.100546875,0.2,0.15,29.2455501791816,130.516797566575,29.2455501791816,130.516797566575
0.100546875,0.2,0.175,29.1225425067664,130.233873865169,29.1225425067664,130.233873865169
0.100546875,0.2,0.2,29.0226612210973,130.097718261351,29.0226612210973,130.097718261351
0.100546875,0.2,0.225,28.9543751995603,130.136529224104,28.9543751995603,130.136529224104
0.100546875,0.2,0.25,28.9129196011716,130.301066163886,28.9129196011716,130.301066163886
0.100546875,0.2,0.275,28.9044961577977,130.611169948946,28.9044961577977,130.611169948946
0.100546875,0.2,0.3,28.9232176669537,131.024492566488,28.9232176669537,131.024492566488
0.100546875,0.2,0.325,28.9732901788973,131.554224694501,28.9732901788973,131.554224694501
0.100546875,0.2,0.35,29.0479668394188,132.163719867585,29.0479668394188,132.163719867585
0.100546875,0.2,0.375,29.1497781739374,132.860791319194,29.1497781739374,132.860791319194
0.100546875,0.2,0.4,29.2713678024108,133.613457117878,29.2713678024108,133.613457117878
0.100546875,0.2,0.425,29.4139401220133,134.425145579012,29.4139401220133,134.425145579012
0.100546875,0.2,0.45,29.5697643684249,135.267662594558,29.5697643684249,135.267662594558
0.100546875,0.2,0.475,29.7390823546563,136.140902531967,29.7390823546563,136.140902531967
0.100546875,0.2,0.5,29.9140153624687,137.019707604834,29.9140153624687,137.019707604834
0.100546875,0.2,0.525,30.0942108731146,137.901218220942,30.0942108731146,137.901218220942
0.100546875,0.2,0.55,30.271866274015,138.76263639962,30.271866274015,138.76263639962
0.100546875,0.2,0.575,30.4464014485504,139.599100681364,30.4464014485504,140.972601201501
0.100546875,0.2,0.6,30.6103157965114,140.38952104432,30.6103157965114,149.462095883995
0.100546875,0.2,0.625,30.763163333931,141.127795227698,30.763163333931,157.547551571829
0.100546875,0.2,0.65,30.897974900578,141.793863108677,30.897974900578,165.08594578455
0.100546875,0.2,0.675,31.0147953233656,142.381183049967,31.0147953233656,171.973204414505
0.100546875,0.2,0.7,31.1074179218714,142.869975071182,31.1074179218714,178.063492927402
0.100546875,0.2,0.725,31.1767343518583,143.254121010364,31.1767343518583,183.25658171551
0.100546875,0.2,0.75,31.2175265576258,143.513291204001,31.2175265576258,187.402788978787
0.100546875,0.2,0.775,31.2318949759484,143.64274424602,31.2318949759484,190.408616892895
0.100546875,0.2,0.8,31.2158239077193,143.620768265191,31.2158239077193,192.119783126165
0.100546875,0.2,0.825,31.1729863074595,143.445133859303,31.1729863074595,192.453050467055
0.100546875,0.2,0.85,31.1007805436879,143.092003579891,31.1007805436879,191.247310770115
0.100546875,0.2,0.875,31.0047768024175,142.563110831118,31.0047768024175,188.433586575228
0.100546875,0.2,0.9,30.8840712521192,141.831417209369,30.8840712521192,183.833854191761
0.100546875,0.2,0.925,30.7463249729085,140.904225433612,30.7463249729085,177.398402874072
0.100546875,0.2,0.95,30.5928784662851,139.747879534124,30.5928784662851,168.902792970305
0.100546875,0.2,0.975,30.4334426852486,138.376241107293,30.4334426852486,158.330889099904
0.100546875,0.2,1,30.272659714567,136.739723218264,30.272659714567,145.35635849718
0.100546875,0.2,1.025,30.1219072614268,134.860092269325,30.1219072614268,134.860092269325
0.100546875,0.2,1.05,29.9904900960681,132.658031869301,29.9904900960681,132.658031869301
0.100546875,0.2,1.075,29.8899876045341,130.179872460032,29.8899876045341,130.179872460032
0.100546875,0.2,1.1,29.833557007174,127.329444191492,29.833557007174,127.329444191492
0.100546875,0.2,1.125,29.8267235596541,124.274461476003,29.8267235596541,124.274461476003
0.100546875,0.2,1.15,29.8772284937559,121.031943762002,29.8772284937559,121.031943762002
0.100546875,0.2,1.175,26.6996209281056,105.211688490415,26.6996209281056,391.146084062599
0.100546875,0.2,1.2,13.5649775242851,52.4803081342131,13.5649775242851,571.197734434061
0.100546875,0.2,1.225,1.50801990271992,6.31701884398638,1.50801990271992,279.632889476772
0.100546875,0.225,-0.25,-0.043485076045712,-0.116458247067119,0.503732292668821,22.1652734128678
0.100546875,0.225,-0.225,1.79691431122349,7.6378960690354,1.79691431122349,311.204681090859
0.100546875,0.225,-0.2,15.3643115001338,69.2321729160268,15.3643115001338,648.350776645942
0.100546875,0.225,-0.175,30.3899839283839,134.972032587778,30.3899839283839,454.057710863498
0.100546875,0.225,-0.15,34.2280326304815,148.898812220156,34.2280326304815,247.442609844052
0.100546875,0.225,-0.125,34.2886596980252,146.125785859498,34.2886596980252,222.50005181327
0.100546875,0.225,-0.1,34.2678558668958,143.41726546202,34.2678558668958,196.895428569232
0.100546875,0.225,-0.075,34.1961569449681,140.915950342538,34.1961569449681,171.832995879291
0.100546875,0.225,-0.05,34.0615088221448,138.645634641075,34.0615088221448,148.750683941222
0.100546875,0.225,-0.025,33.8944386078557,136.682113428577,33.8944386078557,136.682113428577
0.100546875,0.225,0,33.6927374253792,134.954972937702,33.6927374253792,134.954972937702
0.100546875,0.225,0.025,33.4817498592858,133.51613812455,33.4817498592858,133.51613812455
0.100546875,0.225,0.05,33.2608333576145,132.278509299131,33.2608333576145,132.278509299131
0.100546875,0.225,0.075,33.0495738185611,131.288904126827,33.0495738185611,131.288904126827
0.100546875,0.225,0.1,32.8460043807303,130.473158402572,32.8460043807303,130.473158402572
0.100546875,0.225,0.125,32.665382592797,129.872757966187,32.665382592797,129.872757966187
0.100546875,0.225,0.15,32.5042068701232,129.427543497998,32.5042068701232,129.427543497998
0.100546875,0.225,0.175,32.3744765242316,129.169944153511,32.3744765242316,129.169944153511
0.100546875,0.225,0.2,32.2713509406393,129.04974621785,32.2713509406393,129.04974621785
0.100546875,0.225,0.225,32.2040412096632,129.090119503063,32.2040412096632,129.090119503063
0.100546875,0.225,0.25,32.1665541424191,129.248401833438,32.1665541424191,129.248401833438
0.100546875,0.225,0.275,32.1656097856172,129.540159056581,32.1656097856172,129.540159056581
0.100546875,0.225,0.3,32.1942755539022,129.928887599199,32.1942755539022,129.928887599199
0.100546875,0.225,0.325,32.2570990279559,130.424157322059,32.2570990279559,130.424157322059
0.100546875,0.225,0.35,32.3464359648341,130.994507726873,32.3464359648341,130.994507726873
0.100546875,0.225,0.375,32.4650178413045,131.644704758564,32.4650178413045,131.644704758564
0.100546875,0.225,0.4,32.6047094369952,132.347386050102,32.6047094369952,132.347386050102
0.100546875,0.225,0.425,32.7668042531688,133.103432837996,32.7668042531688,133.103432837996
0.100546875,0.225,0.45,32.9428866639387,133.888796572524,32.9428866639387,133.888796572524
0.100546875,0.225,0.475,33.1332003336071,134.701251262737,33.1332003336071,134.701251262737
0.100546875,0.225,0.5,33.3292546305523,135.519397673143,33.3292546305523,135.519397673143
0.100546875,0.225,0.525,33.5306339782126,136.3386073046,33.5306339782126,136.3386073046
0.100546875,0.225,0.55,33.7289777419554,137.139534882313,33.7289777419554,137.139534882313
0.100546875,0.225,0.575,33.9235992378011,137.915824164748,33.9235992378011,139.538848946319
0.100546875,0.225,0.6,34.1064751439135,138.649609209361,34.1064751439135,147.795306416929
0.100546875,0.225,0.625,34.2770310212064,139.333486508777,34.2770310212064,155.6608493282
0.100546875,0.225,0.65,34.427790697034,139.950468912748,34.427790697034,162.997959146615
0.100546875,0.225,0.675,34.5586714644786,140.492819455103,34.5586714644786,169.705071940141
0.100546875,0.225,0.7,34.6629534992583,140.943765376659,34.6629534992583,175.642421813692
0.100546875,0.225,0.725,34.7414263991994,141.295995736457,34.7414263991994,180.711606294178
0.100546875,0.225,0.75,34.7883285471277,141.532226778959,34.7883285471277,184.769807850332
0.100546875,0.225,0.775,34.8057106666248,141.646391076104,34.8057106666248,187.724349470872
0.100546875,0.225,0.8,34.788958509087,141.619999576149,34.788958509087,189.428891789388
0.100546875,0.225,0.825,34.7417789010883,141.449170468581,34.7417789010883,189.799632210066
0.100546875,0.225,0.85,34.6608947153012,141.113658045549,34.6608947153012,188.684875921531
0.100546875,0.225,0.875,34.5520324698411,140.612943036458,34.5520324698411,186.013310397338
0.100546875,0.225,0.9,34.4135070800671,139.924228696493,34.4135070800671,181.618448299085
0.100546875,0.225,0.925,34.2533008614522,139.051617641937,34.2533008614522,175.446086922155
0.100546875,0.225,0.95,34.0717826751338,137.966790830884,34.0717826751338,167.28651549197
0.100546875,0.225,0.975,33.8791753230961,136.679132184001,33.8791753230961,157.116243383841
0.100546875,0.225,1,33.6787306700517,135.146230943937,33.6787306700517,144.628116017149
0.100546875,0.225,1.025,33.4825594962981,133.383905768897,33.4825594962981,133.383905768897
0.100546875,0.225,1.05,33.2978203816828,131.322743120674,33.2978203816828,131.322743120674
0.100546875,0.225,1.075,33.1374454330635,129.000710673766,33.1374454330635,129.000710673766
0.100546875,0.225,1.1,33.0119981629459,126.332862241356,33.0119981629459,126.332862241356
0.100546875,0.225,1.125,32.9313194954072,123.470101361779,32.9313194954072,123.470101361779
0.100546875,0.225,1.15,32.9033007041171,120.435870816599,32.9033007041171,120.435870816599
0.100546875,0.225,1.175,29.3326192706759,104.8556613092,29.3326192706759,432.344812523923
0.100546875,0.225,1.2,14.8803156666186,52.4011397403588,14.8803156666186,626.9923641568
0.100546875,0.225,1.225,1.66864829340583,6.36835803852417,1.66864829340583,305.835417966178
0.100546875,0.25,-0.25,-0.0470306389971371,-0.0587592074314426,0.439786801525936,21.5635736884822
0.100546875,0.25,-0.225,1.98350808354556,7.39347972620142,1.98350808354556,346.459747859293
0.100546875,0.25,-0.2,17.0623588021937,66.5347080549866,17.0623588021937,719.450485045357
0.100546875,0.25,-0.175,33.7019234120493,129.71679251007,33.7019234120493,500.977238664469
0.100546875,0.25,-0.15,37.883512722619,143.211558743538,37.883512722619,237.67203375888
0.100546875,0.25,-0.125,37.8774488193014,140.654536038356,37.8774488193014,213.668119334571
0.100546875,0.25,-0.1,37.7918356819637,138.167254657149,37.7918356819637,189.044838291732
0.100546875,0.25,-0.075,37.6599439564214,135.859601568781,37.6599439564214,164.924666086235
0.100546875,0.25,-0.05,37.4708834193005,133.772758055592,37.4708834193005,142.717143052289
0.100546875,0.25,-0.025,37.2565000097412,131.961270285284,37.2565000097412,131.961270285284
0.100546875,0.25,0,37.0133583389311,130.374688934912,37.0133583389311,130.374688934912
0.100546875,0.25,0.025,36.767661630105,129.048095581882,36.767661630105,129.048095581882
0.100546875,0.25,0.05,36.5170389836473,127.912598551263,36.5170389836473,127.912598551263
0.100546875,0.25,0.075,36.2818980543792,127.001094228659,36.2818980543792,127.001094228659
0.100546875,0.25,0.1,36.0587751776388,126.254589093427,36.0587751776388,126.254589093427
0.100546875,0.25,0.125,35.8636816628642,125.702927888034,35.8636816628642,125.702927888034
0.100546875,0.25,0.15,35.6918913615082,125.29834137515,35.6918913615082,125.29834137515
0.100546875,0.25,0.175,35.5559854292438,125.063702728116,35.5559854292438,125.063702728116
0.100546875,0.25,0.2,35.4500886374133,124.959062521673,35.4500886374133,124.959062521673
0.100546875,0.25,0.225,35.3838094489308,124.999887161395,35.3838094489308,124.999887161395
0.100546875,0.25,0.25,35.3502650918007,125.152123772312,35.3502650918007,125.152123772312
0.100546875,0.25,0.275,35.3564217459964,125.425168392714,35.3564217459964,125.425168392714
0.100546875,0.25,0.3,35.3945781585044,125.789793616127,35.3945781585044,125.789793616127
0.100546875,0.25,0.325,35.4694088860677,126.250636151713,35.4694088860677,126.250636151713
0.100546875,0.25,0.35,35.5726022509109,126.78243862309,35.5726022509109,126.78243862309
0.100546875,0.25,0.375,35.7069199197592,127.386022609802,35.7069199197592,127.386022609802
0.100546875,0.25,0.4,35.8636434969764,128.039377736544,35.8636434969764,128.039377736544
0.100546875,0.25,0.425,36.0440162590285,128.740218746136,36.0440162590285,128.740218746136
0.100546875,0.25,0.45,36.2391096703462,129.469189190242,36.2391096703462,129.469189190242
0.100546875,0.25,0.475,36.4490503198501,130.221488142446,36.4490503198501,130.221488142446
0.100546875,0.25,0.5,36.6648932900851,130.979917929788,36.6648932900851,130.979917929788
0.100546875,0.25,0.525,36.8860513535082,131.737695449304,36.8860513535082,131.737695449304
0.100546875,0.25,0.55,37.1037580140322,132.479343820523,37.1037580140322,132.479343820523
0.100546875,0.25,0.575,37.3171121305463,133.196607013964,37.3171121305463,134.786371700021
0.100546875,0.25,0.6,37.5177233235538,133.875310435022,37.5177233235538,142.793493997094
0.100546875,0.25,0.625,37.7047717211323,134.506235399539,37.7047717211323,150.422699506789
0.100546875,0.25,0.65,37.870443034089,135.076076284456,37.870443034089,157.54281322783
0.100546875,0.25,0.675,38.014390411169,135.575178532563,38.014390411169,164.054000292877
0.100546875,0.25,0.7,38.1295741358618,135.990634359477,38.1295741358618,169.823550811875
0.100546875,0.25,0.725,38.2165136782533,136.312893107839,38.2165136782533,174.753945212886
0.100546875,0.25,0.75,38.2691345389739,136.528955877006,38.2691345389739,178.710440240021
0.100546875,0.25,0.775,38.2892245528522,136.629916405073,38.2892245528522,181.599989045021
0.100546875,0.25,0.8,38.2718543040282,136.602286837472,38.2718543040282,183.285711024386
0.100546875,0.25,0.825,38.2204899307415,136.438373854764,38.2204899307415,183.681680367526
0.100546875,0.25,0.85,38.1315320914291,136.124022942865,38.1315320914291,182.647547830282
0.100546875,0.25,0.875,38.010507731944,135.653417995486,38.010507731944,180.107560905898
0.100546875,0.25,0.9,37.8553923755683,135.01143167857,37.8553923755683,175.909325194652
0.100546875,0.25,0.925,37.6740293323719,134.194755422502,37.6740293323719,169.991264416095
0.100546875,0.25,0.95,37.466367795425,133.185029374175,37.466367795425,162.162012226313
0.100546875,0.25,0.975,37.2425588654018,131.981581456728,37.2425588654018,152.386819130786
0.100546875,0.25,1,37.0051553098559,130.555363017177,37.0051553098559,140.383116047748
0.100546875,0.25,1.025,36.7662912980012,128.909377965845,36.7662912980012,128.909377965845
0.100546875,0.25,1.05,36.5318399960581,126.992243743447,36.5318399960581,126.992243743447
0.100546875,0.25,1.075,36.3152421268541,124.825849044385,36.3152421268541,124.825849044385
0.100546875,0.25,1.1,36.1254572804939,122.346738410619,36.1254572804939,122.346738410619
0.100546875,0.25,1.125,35.9755202657135,119.680657126858,35.9755202657135,119.680657126858
0.100546875,0.25,1.15,35.8743906572613,116.867091480179,35.8743906572613,116.867091480179
0.100546875,0.25,1.175,31.9204921396093,101.85304837417,31.9204921396093,472.738775737581
0.100546875,0.25,1.2,16.1738651119465,50.9636986110202,16.1738651119465,681.879189084054
0.100546875,0.25,1.225,1.82495808011444,6.21831403200035,1.82495808011444,331.660723438761
0.100546875,0.275,-0.25,-0.0462808490438715,0.0283432886240769,0.39165409779269,20.931909727621
0.100546875,0.275,-0.225,2.16557776922817,7.04291937375152,2.16557776922817,379.964576944132
0.100546875,0.275,-0.2,18.681089179376,62.65633680029,18.681089179376,787.054654014828
0.100546875,0.275,-0.175,36.8560595450083,122.10373122965,36.8560595450083,545.663175065308
0.100546875,0.275,-0.15,41.3663784940413,134.867615449861,41.3663784940413,225.477846384467
0.100546875,0.275,-0.125,41.2991459246428,132.526157571055,41.2991459246428,202.365317835259
0.100546875,0.275,-0.1,41.1539578068517,130.256426060741,41.1539578068517,178.688074060424
0.100546875,0.275,-0.075,40.9668717435599,128.143107270295,40.9668717435599,155.489588928183
0.100546875,0.275,-0.05,40.7278753188885,126.238799896705,40.7278753188885,134.146616864985
0.100546875,0.275,-0.025,40.4702310265841,124.580865067199,40.4702310265841,124.580865067199
0.100546875,0.275,0,40.1891999097021,123.135202756436,40.1891999097021,123.135202756436
0.100546875,0.275,0.025,39.9118815162096,121.922162273557,39.9118815162096,121.922162273557
0.100546875,0.275,0.05,39.6341887088341,120.889232638926,39.6341887088341,120.889232638926
0.100546875,0.275,0.075,39.3773485225776,120.056245559405,39.3773485225776,120.056245559405
0.100546875,0.275,0.1,39.1364485298277,119.378700132116,39.1364485298277,119.378700132116
0.100546875,0.275,0.125,38.9282328438546,118.874999728621,38.9282328438546,118.874999728621
0.100546875,0.275,0.15,38.7468178127961,118.50982415893,38.7468178127961,118.50982415893
0.100546875,0.275,0.175,38.6053402960886,118.29635901989,38.6053402960886,118.29635901989
0.100546875,0.275,0.2,38.496969414023,118.205373730016,38.496969414023,118.205373730016
0.100546875,0.275,0.225,38.4316835423694,118.244298994271,38.4316835423694,118.244298994271
0.100546875,0.275,0.25,38.4017938510963,118.388303751395,38.4017938510963,118.388303751395
0.100546875,0.275,0.275,38.414484441535,118.640157212936,38.414484441535,118.640157212936
0.100546875,0.275,0.3,38.4613676592467,118.978546453901,38.4613676592467,118.978546453901
0.100546875,0.275,0.325,38.5472176213004,119.402657773328,38.5472176213004,119.402657773328
0.100546875,0.275,0.35,38.6631326449097,119.894036152857,38.6631326449097,119.894036152857
0.100546875,0.275,0.375,38.8118805558816,120.449035071804,38.8118805558816,120.449035071804
0.100546875,0.275,0.4,38.9842301601481,121.051526278454,38.9842301601481,121.051526278454
0.100546875,0.275,0.425,39.1813566059336,121.695568451022,39.1813566059336,121.695568451022
0.100546875,0.275,0.45,39.3938801607025,122.366944638721,39.3938801607025,122.366944638721
0.100546875,0.275,0.475,39.621801019778,123.057852671745,39.621801019778,123.057852671745
0.100546875,0.275,0.5,39.8557716271665,123.755653818723,39.8557716271665,123.755653818723
0.100546875,0.275,0.525,40.0950344998928,124.451069143021,40.0950344998928,124.451069143021
0.100546875,0.275,0.55,40.3304574243869,125.132750169848,40.3304574243869,125.132750169848
0.100546875,0.275,0.575,40.5609388394272,125.79030483695,40.5609388394272,127.187095528249
0.100546875,0.275,0.6,40.7777482926727,126.41339981742,40.7777482926727,134.928999653106
0.100546875,0.275,0.625,40.9798490406167,126.990893664621,40.9798490406167,142.306546015574
0.100546875,0.275,0.65,41.159100533609,127.513178897894,41.159100533609,149.194241308219
0.100546875,0.275,0.675,41.3149367565588,127.968737628361,41.3149367565588,155.494934156754
0.100546875,0.275,0.7,41.4399925881197,128.348370938861,41.4399925881197,161.082006785155
0.100546875,0.275,0.725,41.5345804802097,128.64055396614,41.5345804802097,165.860128356806
0.100546875,0.275,0.75,41.5922879006316,128.836180870434,41.5922879006316,169.70124202847
0.100546875,0.275,0.775,41.6147219533921,128.924059606119,41.6147219533921,172.513685937122
0.100546875,0.275,0.8,41.5965915083473,128.894979605064,41.5965915083473,174.168098174986
0.100546875,0.275,0.825,41.5412223592555,128.738400128193,41.5412223592555,174.578700806525
0.100546875,0.275,0.85,41.4446248844635,128.44506039673,41.4446248844635,173.613910157468
0.100546875,0.275,0.875,41.3122414929869,128.005424055401,41.3122414929869,171.196306351323
0.100546875,0.275,0.9,41.1416225259109,127.410164790177,41.1416225259109,167.184433182018
0.100546875,0.275,0.925,40.9405963302298,126.65104149165,40.9405963302298,161.512479975496
0.100546875,0.275,0.95,40.708600469312,125.716842208767,40.708600469312,154.004096446171
0.100546875,0.275,0.975,40.455842080918,124.600496061986,40.455842080918,144.616518153134
0.100546875,0.275,1,40.1840998446885,123.282176509467,40.1840998446885,133.089130168236
0.100546875,0.275,1.025,39.905659455709,121.756932738517,39.905659455709,121.756932738517
0.100546875,0.275,1.05,39.6250799142039,119.985561884903,39.6250799142039,119.985561884903
0.100546875,0.275,1.075,39.3564192697183,117.979857715745,39.3564192697183,117.979857715745
0.100546875,0.275,1.1,39.1070320019317,115.690800201158,39.1070320019317,115.690800201158
0.100546875,0.275,1.125,38.8930907515198,113.2269242825,38.8930907515198,113.2269242825
0.100546875,0.275,1.15,38.7244218889807,110.636299606498,38.7244218889807,110.636299606498
0.100546875,0.275,1.175,34.4055280827833,96.4881206151866,34.4055280827833,511.393329834425
0.100546875,0.275,1.2,17.4185399549514,48.3386957557282,17.4185399549514,734.516138383376
0.100546875,0.275,1.225,1.97853165207829,5.95645304011392,1.97853165207829,356.448599045987
0.100546875,0.3,-0.25,-0.0457597181916878,0.0888207466401668,0.359945149342671,20.3214255354221
0.100546875,0.3,-0.225,2.33441579756679,6.53237257379798,2.33441579756679,411.106100879808
0.100546875,0.3,-0.2,20.1859118775853,57.6550548366671,20.1859118775853,849.924949894844
0.100546875,0.3,-0.175,39.7890340003965,112.309818795851,39.7890340003965,587.267384168748
0.100546875,0.3,-0.15,44.6066501822911,124.084656859114,44.6066501822911,210.986122180265
0.100546875,0.3,-0.125,44.4835000297983,121.957009385385,44.4835000297983,188.7244149936
0.100546875,0.3,-0.1,44.2844104548517,119.907377161781,44.2844104548517,165.968348862118
0.100546875,0.3,-0.075,44.0468300975108,117.98513667856,44.0468300975108,143.673595544259
0.100546875,0.3,-0.05,43.7625542372876,116.263864330042,43.7625542372876,123.188333724355
0.100546875,0.3,-0.025,43.4652468010768,114.755315021212,43.4652468010768,114.755315021212
0.100546875,0.3,0,43.1498116843905,113.449204779079,43.1498116843905,113.449204779079
0.100546875,0.3,0.025,42.8434329874168,112.345128429009,42.8434329874168,112.345128429009
0.100546875,0.3,0.05,42.5411494109818,111.412713638437,42.5411494109818,111.412713638437
0.100546875,0.3,0.075,42.2643323981015,110.654272776974,42.2643323981015,110.654272776974
0.100546875,0.3,0.1,42.0073195988755,110.044001998155,42.0073195988755,110.044001998155
0.100546875,0.3,0.125,41.7870206439268,109.58544209601,41.7870206439268,109.58544209601
0.100546875,0.3,0.15,41.5969627072227,109.25870932625,41.5969627072227,109.25870932625
0.100546875,0.3,0.175,41.4503692746293,109.06469670853,41.4503692746293,109.06469670853
0.100546875,0.3,0.2,41.3399176744339,108.98699620897,41.3399176744339,108.98699620897
0.100546875,0.3,0.225,41.2755751460784,109.023083148659,41.2755751460784,109.023083148659
0.100546875,0.3,0.25,41.2492275819266,109.158823567976,41.2492275819266,109.158823567976
0.100546875,0.3,0.275,41.2679703391481,109.389001798441,41.2679703391481,109.389001798441
0.100546875,0.3,0.3,41.3230438845915,109.701247771816,41.3230438845915,109.701247771816
0.100546875,0.3,0.325,41.4190755468023,110.088375564214,41.4190755468023,110.088375564214
0.100546875,0.3,0.35,41.5468361657836,110.539442920306,41.5468361657836,110.539442920306
0.100546875,0.3,0.375,41.7089005853956,111.045732143932,41.7089005853956,111.045732143932
0.100546875,0.3,0.4,41.8957477484774,111.597485261861,41.8957477484774,111.597485261861
0.100546875,0.3,0.425,42.1083208052525,112.18471821921,42.1083208052525,112.18471821921
0.100546875,0.3,0.45,42.3369830725125,112.798694670599,42.3369830725125,112.798694670599
0.100546875,0.3,0.475,42.5814688893764,113.428354700149,42.5814688893764,113.428354700149
0.100546875,0.3,0.5,42.8322034445734,114.065875472802,42.8322034445734,114.065875472802
0.100546875,0.3,0.525,43.0881338988784,114.699282501574,43.0881338988784,114.699282501574
0.100546875,0.3,0.55,43.3399280723688,115.321585416928,43.3399280723688,115.321585416928
0.100546875,0.3,0.575,43.5861636392134,115.920047611403,43.5861636392134,116.895836209002
0.100546875,0.3,0.6,43.8179353335571,116.488435828028,43.8179353335571,124.359143614838
0.100546875,0.3,0.625,44.033864341441,117.013405464039,44.033864341441,131.47161961953
0.100546875,0.3,0.65,44.2256581732888,117.489395324561,44.2256581732888,138.113955424835
0.100546875,0.3,0.675,44.3923915578631,117.902607417092,44.3923915578631,144.191245816191
0.100546875,0.3,0.7,44.5265677737253,118.248055835741,44.5265677737253,149.583520511005
0.100546875,0.3,0.725,44.6281265062596,118.511621909253,44.6281265062596,154.197148767906
0.100546875,0.3,0.75,44.6905420497507,118.688824875223,44.6905420497507,157.911394422813
0.100546875,0.3,0.775,44.7150377631777,118.765300090332,44.7150377631777,160.635413265344
0.100546875,0.3,0.8,44.6962292512103,118.737143025311,44.6962292512103,162.24809931841
0.100546875,0.3,0.825,44.6370492019562,118.589756072241,44.6370492019562,162.663129436176
0.100546875,0.3,0.85,44.5334423834312,118.32014563966,44.5334423834312,161.758561107175
0.100546875,0.3,0.875,44.3904509405317,117.913482467893,44.3904509405317,159.454399325734
0.100546875,0.3,0.9,44.2055926477915,117.367965390449,44.2055926477915,155.621240067542
0.100546875,0.3,0.925,43.9862894085832,116.668465916949,43.9862894085832,150.18778332003
0.100546875,0.3,0.95,43.7319392979696,115.812957773638,43.7319392979696,142.994323288555
0.100546875,0.3,0.975,43.4523295783739,114.785652549144,43.4523295783739,133.988329417526
0.100546875,0.3,1,43.1490314496597,113.578253546974,43.1490314496597,122.933835404443
0.100546875,0.3,1.025,42.8339207644083,112.175242447651,42.8339207644083,112.175242447651
0.100546875,0.3,1.05,42.510920423396,110.552199880806,42.510920423396,110.552199880806
0.100546875,0.3,1.075,42.1940507463416,108.708114221884,42.1940507463416,108.708114221884
0.100546875,0.3,1.1,41.8898333276664,106.611663767024,41.8898333276664,106.611663767024
0.100546875,0.3,1.125,41.6167235708712,104.35174385351,41.6167235708712,104.35174385351
0.100546875,0.3,1.15,41.3860975958335,101.98846813198,41.3860975958335,101.98846813198
0.100546875,0.3,1.175,36.7270009965694,88.9705302484681,36.7270009965694,547.47413763583
0.100546875,0.3,1.2,18.5816744616767,44.6132116097894,18.5816744616767,783.701256758712
0.100546875,0.3,1.225,2.12159398530846,5.54376111679654,2.12159398530846,379.625868186543
0.100546875,0.325,-0.25,-0.0418206961893407,0.158609949166263,0.341405793928689,19.6943146969182
0.100546875,0.325,-0.225,2.49130149766254,5.92346907944548,2.49130149766254,439.38308815805
0.100546875,0.325,-0.2,21.5558460999673,51.7040211751808,21.5558460999673,907.009655186335
0.100546875,0.325,-0.175,42.4557710170956,100.633255530594,42.4557710170956,625.054578299701
0.100546875,0.325,-0.15,47.5528721060566,111.18269945892,47.5528721060566,194.587218010858
0.100546875,0.325,-0.125,47.3792465622992,109.267687486831,47.3792465622992,173.140843584805
0.100546875,0.325,-0.1,47.1315507012482,107.433863963956,47.1315507012482,151.277399327776
0.100546875,0.325,-0.075,46.8483383792797,105.701239001248,46.8483383792797,129.868737474705
0.100546875,0.325,-0.05,46.5232599003064,104.1602280425,46.5232599003064,110.230170256814
0.100546875,0.325,-0.025,46.1901779377855,102.800385844151,46.1901779377855,102.800385844151
0.100546875,0.325,0,45.8438278969302,101.632154412313,45.8438278969302,101.632154412313
0.100546875,0.325,0.025,45.5112965855162,100.636608693721,45.5112965855162,100.636608693721
0.100546875,0.325,0.05,45.1869715486099,99.8034412375639,45.1869715486099,99.8034412375639
0.100546875,0.325,0.075,44.8921994781059,99.1188751030667,44.8921994781059,99.1188751030667
0.100546875,0.325,0.1,44.6207743015144,98.5745036735975,44.6207743015144,98.5745036735975
0.100546875,0.325,0.125,44.3896191253098,98.159933204361,44.3896191253098,98.159933204361
0.100546875,0.325,0.15,44.1918550023143,97.8699966057384,44.1918550023143,97.8699966057384
0.100546875,0.325,0.175,44.0406642062898,97.6938915086125,44.0406642062898,97.6938915086125
0.100546875,0.325,0.2,43.9283957529632,97.6276916077636,43.9283957529632,97.6276916077636
0.100546875,0.325,0.225,43.8649017330309,97.659261794366,43.8649017330309,97.659261794366
0.100546875,0.325,0.25,43.8417875909395,97.7850460031069,43.8417875909395,97.7850460031069
0.100546875,0.325,0.275,43.8659760277033,97.991995752022,43.8659760277033,97.991995752022
0.100546875,0.325,0.3,43.9284620939734,98.2766854716896,43.9284620939734,98.2766854716896
0.100546875,0.325,0.325,44.0336596554324,98.6255738795988,44.0336596554324,98.6255738795988
0.100546875,0.325,0.35,44.1721211169559,99.035292368884,44.1721211169559,99.035292368884
0.100546875,0.325,0.375,44.346177328228,99.4919868407161,44.346177328228,99.4919868407161
0.100546875,0.325,0.4,44.5461102523599,99.9923506666959,44.5461102523599,99.9923506666959
0.100546875,0.325,0.425,44.7725947772339,100.522255382108,44.7725947772339,100.522255382108
0.100546875,0.325,0.45,45.0158151809638,101.078519403471,45.0158151809638,101.078519403471
0.100546875,0.325,0.475,45.2752177804673,101.646725247308,45.2752177804673,101.646725247308
0.100546875,0.325,0.5,45.541064412925,102.223911305118,45.541064412925,102.223911305118
0.100546875,0.325,0.525,45.8119982893057,102.795342992634,45.8119982893057,102.795342992634
0.100546875,0.325,0.55,46.0785378467141,103.358382687286,46.0785378467141,103.358382687286
0.100546875,0.325,0.575,46.3389445420316,103.897952247379,46.3389445420316,104.339122762531
0.100546875,0.325,0.6,46.5841759606634,104.411836228087,46.5841759606634,111.51091432655
0.100546875,0.325,0.625,46.8125285611499,104.884592712995,46.8125285611499,118.345927436597
0.100546875,0.325,0.65,47.0155828120813,105.314513051743,47.0155828120813,124.730364594743
0.100546875,0.325,0.675,47.1920840132776,105.685769929977,47.1920840132776,130.572459246913
0.100546875,0.325,0.7,47.3344159761618,105.997238556905,47.3344159761618,135.757971121192
0.100546875,0.325,0.725,47.4421874797356,106.232654042734,47.4421874797356,140.196148653745
0.100546875,0.325,0.75,47.5087590082032,106.391588867042,47.5087590082032,143.772313440596
0.100546875,0.325,0.775,47.5350230919626,106.457214079969,47.5350230919626,146.397996375496
0.100546875,0.325,0.8,47.5154888171552,106.430061679776,47.5154888171552,147.958627678728
0.100546875,0.325,0.825,47.4527576306087,106.292525687852,47.4527576306087,148.369355652807
0.100546875,0.325,0.85,47.3426835156918,106.046623848916,47.3426835156918,147.515606269431
0.100546875,0.325,0.875,47.1899754892738,105.673725005057,47.1899754892738,145.317319640319
0.100546875,0.325,0.9,46.9920843708626,105.177826092691,46.9920843708626,141.654304342809
0.100546875,0.325,0.925,46.7560935554099,104.538971418727,46.7560935554099,136.45273221302
0.100546875,0.325,0.95,46.4813265448863,103.762057023646,46.4813265448863,129.566330846806
0.100546875,0.325,0.975,46.1772166995845,102.825313226822,46.1772166995845,120.93609106439
0.100546875,0.325,1,45.8451113047191,101.729114790725,45.8451113047191,110.347654869178
0.100546875,0.325,1.025,45.4965398518879,100.450761360069,45.4965398518879,100.450761360069
0.100546875,0.325,1.05,45.1348196562446,98.9771160643642,45.1348196562446,98.9771160643642
0.100546875,0.325,1.075,44.773981469697,97.2982880936146,44.773981469697,97.2982880936146
0.100546875,0.325,1.1,44.4197908485161,95.3967350830104,44.4197908485161,95.3967350830104
0.100546875,0.325,1.125,44.0928929917784,93.3462386908615,44.0928929917784,93.3462386908615
0.100546875,0.325,1.15,43.8060906408311,91.2140162997221,43.8060906408311,91.2140162997221
0.100546875,0.325,1.175,38.838275572026,79.5640518263953,38.838275572026,580.230936221454
0.100546875,0.325,1.2,19.6411927073689,39.9312525282201,19.6411927073689,828.364100976093
0.100546875,0.325,1.225,2.25480090076306,5.02708993002388,2.25480090076306,400.669774977541
0.100546875,0.35,-0.25,-0.0379956401529413,0.201128309803158,0.336336661166133,19.0862170389527
0.100546875,0.35,-0.225,2.62958727896638,5.18534559931335,2.62958727896638,464.317533617965
0.100546875,0.35,-0.2,22.7639074971853,44.8782241568968,22.7639074971853,957.335932640097
0.100546875,0.35,-0.175,44.8066888263424,87.264253776397,44.8066888263424,658.35480733845
0.100546875,0.35,-0.15,50.1500862142155,96.386005121742,50.1500862142155,176.44999918208
0.100546875,0.35,-0.125,49.9311727741345,94.6818912630319,49.9311727741345,155.78952380137
0.100546875,0.35,-0.1,49.6403873732842,93.0641283286894,49.6403873732842,134.797270951243
0.100546875,0.35,-0.075,49.3161577384092,91.5186946112066,49.3161577384092,114.25904974395
0.100546875,0.35,-0.05,48.9548224857616,90.1572835925554,48.9548224857616,95.4577422925354
0.100546875,0.35,-0.025,48.5895025211499,88.9432272063141,48.5895025211499,88.9432272063141
0.100546875,0.35,0,48.2156425448299,87.9113334173402,48.2156425448299,87.9113334173402
0.100546875,0.35,0.025,47.8594654104671,87.0212473400503,47.8594654104671,87.0212473400503
0.100546875,0.35,0.05,47.5155093773943,86.2855814042013,47.5155093773943,86.2855814042013
0.100546875,0.35,0.075,47.2044456444764,85.6722807446549,47.2044456444764,85.6722807446549
0.100546875,0.35,0.1,46.9202025418808,85.1924265560573,46.9202025418808,85.1924265560573
0.100546875,0.35,0.125,46.679161086518,84.8199977393643,46.679161086518,84.8199977393643
0.100546875,0.35,0.15,46.4745978905088,84.5660111461067,46.4745978905088,84.5660111461067
0.100546875,0.35,0.175,46.3191895185039,84.4066863298796,46.3191895185039,84.4066863298796
0.100546875,0.35,0.2,46.2054223150581,84.3515765656726,46.2054223150581,84.3515765656726
0.100546875,0.35,0.225,46.142651866497,84.3780136078056,46.142651866497,84.3780136078056
0.100546875,0.35,0.25,46.1225897844294,84.4936789610581,46.1225897844294,84.4936789610581
0.100546875,0.35,0.275,46.1516757467747,84.677074741613,46.1516757467747,84.677074741613
0.100546875,0.35,0.3,46.2209811616658,84.9341405405752,46.2209811616658,84.9341405405752
0.100546875,0.35,0.325,46.3344543520562,85.2446053510554,46.3344543520562,85.2446053510554
0.100546875,0.35,0.35,46.482699017847,85.612927606275,46.482699017847,85.612927606275
0.100546875,0.35,0.375,46.6675963257979,86.0199191382379,46.6675963257979,86.0199191382379
0.100546875,0.35,0.4,46.8794605296085,86.4688641831668,46.8794605296085,86.4688641831668
0.100546875,0.35,0.425,47.1185280393887,86.9414093397712,47.1185280393887,86.9414093397712
0.100546875,0.35,0.45,47.3750033083809,87.4399951879782,47.3750033083809,87.4399951879782
0.100546875,0.35,0.475,47.6478998730507,87.9468323610304,47.6478998730507,87.9468323610304
0.100546875,0.35,0.5,47.9274948117894,88.4638502325655,47.9274948117894,88.4638502325655
0.100546875,0.35,0.525,48.2119987947467,88.9735630066098,48.2119987947467,88.9735630066098
0.100546875,0.35,0.55,48.4919476420349,89.4777085776812,48.4919476420349,89.4777085776812
0.100546875,0.35,0.575,48.7651653396086,89.9588618816308,48.7651653396086,89.9588618816308
0.100546875,0.35,0.6,49.0226357870555,90.418870875676,49.0226357870555,96.5862971521423
0.100546875,0.35,0.625,49.2622081095542,90.8401420117671,49.2622081095542,103.13351081766
0.100546875,0.35,0.65,49.4755045223305,91.2249187905824,49.4755045223305,109.250013736434
0.100546875,0.35,0.675,49.6608080912266,91.5552076631137,49.6608080912266,114.846940694378
0.100546875,0.35,0.7,49.8105663334322,91.8339320352566,49.8105663334322,119.816073803705
0.100546875,0.35,0.725,49.9239049372732,92.0424293704761,49.9239049372732,124.069308831517
0.100546875,0.35,0.75,49.9942777633113,92.184633928136,49.9942777633113,127.498318671869
0.100546875,0.35,0.775,50.0220654503093,92.2408609764515,50.0220654503093,130.016792745609
0.100546875,0.35,0.8,50.0019116716739,92.216537179892,50.0019116716739,131.51697811013
0.100546875,0.35,0.825,49.9358670722638,92.0905054814778,49.9358670722638,131.91530305896
0.100546875,0.35,0.85,49.8199792283826,91.8704122624143,49.8199792283826,131.10480841981
0.100546875,0.35,0.875,49.6583567264416,91.5331409398418,49.6583567264416,129.00519869702
0.100546875,0.35,0.9,49.4487192673488,91.0892377353578,49.4487192673488,125.505706452839
0.100546875,0.35,0.925,49.1974890913545,90.5131271727931,49.1974890913545,120.529801480145
0.100546875,0.35,0.95,48.9043107832266,89.8174448082257,48.9043107832266,113.944920441591
0.100546875,0.35,0.975,48.5778817463751,88.9735754513257,48.5778817463751,105.685372392827
0.100546875,0.35,1,48.2197926028999,87.9913552482214,48.2197926028999,95.5590639735151
0.100546875,0.35,1.025,47.8407833890697,86.8399835431646,47.8407833890697,86.8399835431646
0.100546875,0.35,1.05,47.4441196022293,85.5183319888909,47.4441196022293,85.5183319888909
0.100546875,0.35,1.075,47.0433270710145,84.0067272561751,47.0433270710145,84.0067272561751
0.100546875,0.35,1.1,46.6440505095834,82.3023308817781,46.6440505095834,82.3023308817781
0.100546875,0.35,1.125,46.2684365930218,80.4631536097548,46.2684365930218,80.4631536097548
0.100546875,0.35,1.15,45.9312217672573,78.5645861599116,45.9312217672573,80.9925752608512
0.100546875,0.35,1.175,40.6913321396426,68.4868507631712,40.6913321396426,609.008940172768
0.100546875,0.35,1.2,20.5711333653481,34.39119842526,20.5711333653481,867.554756309184
0.100546875,0.35,1.225,2.37198486647043,4.38817379739095,2.37198486647043,419.123152222722
0.100546875,0.375,-0.25,-0.031751209483778,0.252931040300696,0.341732565546583,18.4659506352159
0.100546875,0.375,-0.225,2.7499098894919,4.37729151653641,2.7499098894919,485.527240100045
0.100546875,0.375,-0.2,23.7938563019567,37.3547204391503,23.7938563019567,1000.10788755384
0.100546875,0.375,-0.175,46.807338280428,72.5096248324717,46.807338280428,686.613721628951
0.100546875,0.375,-0.15,52.3590757687076,80.0292627933229,52.3590757687076,156.934655678199
0.100546875,0.375,-0.125,52.100240503536,78.5359228694896,52.100240503536,137.036411724038
0.100546875,0.375,-0.1,51.7716328485522,77.1308819840242,51.7716328485522,116.89296043204
0.100546875,0.375,-0.075,51.4111400666577,75.7719339430672,51.4111400666577,97.2109158637273
0.100546875,0.375,-0.05,51.0179718027191,74.5875747083301,51.0179718027191,79.2350606930352
0.100546875,0.375,-0.025,50.624179954619,73.5189099616145,50.624179954619,73.5189099616145
0.100546875,0.375,0,50.2262194016893,72.6214301877516,50.2262194016893,72.6214301877516
0.100546875,0.375,0.025,49.8491772356904,71.8364717436141,49.8491772356904,71.8364717436141
0.100546875,0.375,0.05,49.488055022474,71.1966659137044,49.488055022474,71.1966659137044
0.100546875,0.375,0.075,49.162610926351,70.6541116322426,49.162610926351,70.6541116322426
0.100546875,0.375,0.1,48.8671799450578,70.2371458685649,48.8671799450578,70.2371458685649
0.100546875,0.375,0.125,48.6173954056462,69.9060328208513,48.6173954056462,69.9060328208513
0.100546875,0.375,0.15,48.4069192881844,69.686303737657,48.4069192881844,69.686303737657
0.100546875,0.375,0.175,48.2477537933498,69.5427011284035,48.2477537933498,69.5427011284035
0.100546875,0.375,0.2,48.1327180628922,69.497019401675,48.1327180628922,69.497019401675
0.100546875,0.375,0.225,48.0705377803348,69.5172117642965,48.0705377803348,69.5172117642965
0.100546875,0.375,0.25,48.0531966893476,69.621274319381,48.0531966893476,69.621274319381
0.100546875,0.375,0.275,48.0865480016591,69.7801274979929,48.0865480016591,69.7801274979929
0.100546875,0.375,0.3,48.1618792642477,70.0083809366742,48.1618792642477,70.0083809366742
0.100546875,0.375,0.325,48.2825949337012,70.279675366852,48.2825949337012,70.279675366852
0.100546875,0.375,0.35,48.4394667887249,70.6057634476858,48.4394667887249,70.6057634476858
0.100546875,0.375,0.375,48.6338694680174,70.9625969629784,48.6338694680174,70.9625969629784
0.100546875,0.375,0.4,48.8562462527876,71.3596298590073,48.8562462527876,71.3596298590073
0.100546875,0.375,0.425,49.1063569097427,71.7746446807016,49.1063569097427,71.7746446807016
0.100546875,0.375,0.45,49.3745052729235,72.215353316239,49.3745052729235,72.215353316239
0.100546875,0.375,0.475,49.6592503616685,72.6608913674418,49.6592503616685,72.6608913674418
0.100546875,0.375,0.5,49.9509482197318,73.1177620895497,49.9509482197318,73.1177620895497
0.100546875,0.375,0.525,50.247369814309,73.5660064478344,50.247369814309,73.5660064478344
0.100546875,0.375,0.55,50.5391182189395,74.0114189283185,50.5391182189395,74.0114189283185
0.100546875,0.375,0.575,50.823585809186,74.4345303790352,50.823585809186,74.4345303790352
0.100546875,0.375,0.6,51.0918200896756,74.8408933032747,51.0918200896756,79.9847683007425
0.100546875,0.375,0.625,51.3412404048873,75.2111356826516,51.3412404048873,86.2349097299083
0.100546875,0.375,0.65,51.5635364387282,75.5510104458866,51.5635364387282,92.0740011768092
0.100546875,0.375,0.675,51.7565570670425,75.8408515138256,51.7565570670425,97.416910474706
0.100546875,0.375,0.7,51.9128285145632,76.0870511414799,51.9128285145632,102.160561294153
0.100546875,0.375,0.725,52.0310307239738,76.2692204733196,52.0310307239738,106.220564511901
0.100546875,0.375,0.75,52.1047159491857,76.3948757391351,52.1047159491857,109.493777368086
0.100546875,0.375,0.775,52.1337982174578,76.4423899697847,52.1337982174578,111.897440823562
0.100546875,0.375,0.8,52.1130513490124,76.4210293127878,52.1130513490124,113.32906441897
0.100546875,0.375,0.825,52.0440265854428,76.3073129379502,52.0440265854428,113.708170543117
0.100546875,0.375,0.85,51.922951447643,76.1131051221784,51.922951447643,112.933366222363
0.100546875,0.375,0.875,51.7533892243076,75.8124225837426,51.7533892243076,110.926438641075
0.100546875,0.375,0.9,51.5333065865367,75.4205251803362,51.5333065865367,107.583417441159
0.100546875,0.375,0.925,51.2685212842126,74.9083073629697,51.2685212842126,102.827940523218
0.100546875,0.375,0.95,50.9589741462491,74.2938492091589,50.9589741462491,96.5379633150569
0.100546875,0.375,0.975,50.6126843424568,73.5443070038762,50.6126843424568,88.6445411002213
0.100546875,0.375,1,50.2314735015402,72.6762375269827,50.2314735015402,78.974339289352
0.100546875,0.375,1.025,49.8253508947826,71.6538555705661,49.8253508947826,71.6538555705661
0.100546875,0.375,1.05,49.397557356053,70.4849214955977,49.397557356053,70.4849214955977
0.100546875,0.375,1.075,48.9611622490497,69.1434711640815,48.9611622490497,69.1434711640815
0.100546875,0.375,1.1,48.5217677209289,67.6380044444851,48.5217677209289,67.6380044444851
0.100546875,0.375,1.125,48.1029420877943,66.0142859087628,48.1029420877943,66.0142859087628
0.100546875,0.375,1.15,47.7212291133204,64.3514722532612,47.7212291133204,78.062680842398
0.100546875,0.375,1.175,42.250978355815,56.0202606988877,42.250978355815,633.240906417513
0.100546875,0.375,1.2,21.3548438829953,28.1488057280419,21.3548438829953,900.46765556265
0.100546875,0.375,1.225,2.47353270748664,3.6751815279312,2.47353270748664,434.596432227506
0.100546875,0.4,-0.25,-0.025542317488133,0.273185967636525,0.357750513229134,17.8562291215921
0.100546875,0.4,-0.225,2.84768009738102,3.46710562793456,2.84768009738102,502.671886326667
0.100546875,0.4,-0.2,24.6265334954311,29.2074000834136,24.6265334954311,1034.62709954411
0.100546875,0.4,-0.175,48.4223102595184,56.560056639858,48.4223102595184,709.347698192272
0.100546875,0.4,-0.15,54.1404939929889,62.3342330072132,54.1404939929889,136.234331486679
0.100546875,0.4,-0.125,53.8469002381792,61.0496046577851,53.8469002381792,117.079788784645
0.100546875,0.4,-0.1,53.4858452028914,59.8554120122137,53.4858452028914,97.7680505942168
0.100546875,0.4,-0.075,53.0936512921347,58.6804695686945,53.0936512921347,78.9295676039729
0.100546875,0.4,-0.05,52.6730804678631,57.6711244533523,52.6730804678631,61.7682794785792
0.100546875,0.4,-0.025,52.254310872722,56.7454094765006,52.254310872722,56.7454094765006
0.100546875,0.4,0,51.8355598054708,55.9802634167729,51.8355598054708,55.9802634167729
0.100546875,0.4,0.025,51.4401201042234,55.2982622169504,51.4401201042234,55.2982622169504
0.100546875,0.4,0.05,51.0641589066449,54.7525128056994,51.0641589066449,54.7525128056994
0.100546875,0.4,0.075,50.7259558949892,54.2790493118629,50.7259558949892,54.2790493118629
0.100546875,0.4,0.1,50.420852922531,53.9236541332886,50.420852922531,53.9236541332886
0.100546875,0.4,0.125,50.1632477143917,53.6327937136042,50.1632477143917,53.6327937136042
0.100546875,0.4,0.15,49.9476898069396,53.4465077271555,49.9476898069396,53.4465077271555
0.100546875,0.4,0.175,49.7850962352674,53.3180731170491,49.7850962352674,53.3180731170491
0.100546875,0.4,0.2,49.6690393533775,53.2813888151906,49.6690393533775,53.2813888151906
0.100546875,0.4,0.225,49.6072756169651,53.2951217719937,49.6072756169651,53.2951217719937
0.100546875,0.4,0.25,49.5924128607672,53.3873724455181,49.5924128607672,53.3873724455181
0.100546875,0.4,0.275,49.629439892755,53.5216421558071,49.629439892755,53.5216421558071
0.100546875,0.4,0.3,49.7101552730866,53.7209670295729,49.7101552730866,53.7209670295729
0.100546875,0.4,0.325,49.8371923596733,53.9531145916313,49.8371923596733,53.9531145916313
0.100546875,0.4,0.35,50.0017394531348,54.2368793030228,50.0017394531348,54.2368793030228
0.100546875,0.4,0.375,50.2044781597344,54.5435986568466,50.2044781597344,54.5435986568466
0.100546875,0.4,0.4,50.4361926963304,54.8886495340042,50.4361926963304,54.8886495340042
0.100546875,0.4,0.425,50.6960112640303,55.2462060538309,50.6960112640303,55.2462060538309
0.100546875,0.4,0.45,50.9745214531158,55.6290193326208,50.9745214531158,55.6290193326208
0.100546875,0.4,0.475,51.2696960321041,56.0133978392821,51.2696960321041,56.0133978392821
0.100546875,0.4,0.5,51.5721350302478,56.4102075673073,51.5721350302478,56.4102075673073
0.100546875,0.4,0.525,51.8790533967169,56.7972422734779,51.8790533967169,56.7972422734779
0.100546875,0.4,0.55,52.1812746749288,57.1841680931424,52.1812746749288,57.1841680931424
0.100546875,0.4,0.575,52.4756514076265,57.5496644607885,52.4756514076265,57.5496644607885
0.100546875,0.4,0.6,52.7534432955345,57.9028353741425,52.7534432955345,61.9344862782101
0.100546875,0.4,0.625,53.0115326766528,58.2226796389005,53.0115326766528,67.8802650643421
0.100546875,0.4,0.65,53.2418277337952,58.5183455296441,53.2418277337952,73.4348431678198
0.100546875,0.4,0.675,53.4416298684316,58.7685910656677,53.4416298684316,78.5166692389141
0.100546875,0.4,0.7,53.6037046438972,58.9832109363995,53.6037046438972,83.027972566106
0.100546875,0.4,0.725,53.7261598161,59.1401259839291,53.7261598161,86.887950056823
0.100546875,0.4,0.75,53.8028235589929,59.2504250885469,53.8028235589929,89.9987798782827
0.100546875,0.4,0.775,53.8329966260674,59.2905104442244,53.8329966260674,92.2811770667428
0.100546875,0.4,0.8,53.8117844952306,59.273542896223,53.8117844952306,93.6379906592764
0.100546875,0.4,0.825,53.7400653298892,59.1736284700417,53.7400653298892,93.9918555188712
0.100546875,0.4,0.85,53.6144782836762,59.0069694611627,53.6144782836762,93.2469080403615
0.100546875,0.4,0.875,53.4378346512414,58.744579408387,53.4378346512414,91.3271888053937
0.100546875,0.4,0.9,53.2086151531157,58.4066038955197,53.2086151531157,88.1352985110563
0.100546875,0.4,0.925,52.931789175249,57.9602414539455,52.931789175249,83.5954315720949
0.100546875,0.4,0.95,52.6079027409848,57.4292120495786,52.6079027409848,77.595590500804
0.100546875,0.4,0.975,52.2440141464521,56.7762517929877,52.2440141464521,70.0642691599275
0.100546875,0.4,1,51.8425384950447,56.0248231832242,51.8425384950447,60.8462539215498
0.100546875,0.4,1.025,51.4124300739614,55.13391118793,51.4124300739614,55.13391118793
0.100546875,0.4,1.05,50.9573384377785,54.1203484470983,50.9573384377785,54.1203484470983
0.100546875,0.4,1.075,50.4894947991107,52.9515596014116,50.4894947991107,52.9515596014116
0.100546875,0.4,1.1,50.014965019106,51.6476503223971,50.014965019106,51.6476503223971
0.100546875,0.4,1.125,49.5581862133042,50.2416377257841,49.5581862133042,55.8199034990972
0.100546875,0.4,1.15,49.1378454648844,48.8164492233334,49.1378454648844,75.0028568973001
0.100546875,0.4,1.175,43.4825822175345,42.3740593578197,43.4825822175345,652.458482705156
0.100546875,0.4,1.2,21.9735315298419,21.2938141232751,21.9735315298419,926.417715703301
0.100546875,0.4,1.225,2.55499713746793,2.86471002164027,2.55499713746793,446.756286447875
0.100546875,0.425,-0.25,-0.0180734269610834,0.304375184530436,0.381477609513181,17.2309568053308
0.100546875,0.425,-0.225,2.922857286419,2.51769105615797,2.922857286419,515.490934083324
0.100546875,0.425,-0.2,25.2504439285328,20.6168228228231,25.2504439285328,1060.35624328957
0.100546875,0.425,-0.175,49.6278668057747,39.7251794726656,49.6278668057747,726.183687615117
0.100546875,0.425,-0.15,55.4673687217729,43.640545177353,55.4673687217729,114.69223787396
0.100546875,0.425,-0.125,55.1443026463391,42.5652642717061,55.1443026463391,96.2688349407333
0.100546875,0.425,-0.1,54.7559619838783,41.579056249939,54.7559619838783,77.7723271010491
0.100546875,0.425,-0.075,54.3367198753018,40.5883955667575,54.3367198753018,59.7667171938489
0.100546875,0.425,-0.05,53.8930646018622,39.7517162293183,53.8930646018622,43.4079693649729
0.100546875,0.425,-0.025,53.4529850268461,38.969203300259,53.4529850268461,38.969203300259
0.100546875,0.425,0,53.0167501982103,38.3344007523411,53.0167501982103,38.3344007523411
0.100546875,0.425,0.025,52.6056058921962,37.7554896452867,52.6056058921962,37.7554896452867
0.100546875,0.425,0.05,52.2171812948823,37.3020048650607,52.2171812948823,37.3020048650607
0.100546875,0.425,0.075,51.8680612853473,36.8975311363207,51.8680612853473,36.8975311363207
0.100546875,0.425,0.1,51.5548468851574,36.6019694044911,51.5548468851574,36.6019694044911
0.100546875,0.425,0.125,51.2905156068237,36.3509795844501,51.2905156068237,38.2227702798883
0.100546875,0.425,0.15,51.0707125227725,36.1964255386136,51.0707125227725,41.3546206970972
0.100546875,0.425,0.175,50.9051209170943,36.0825709430707,50.9051209170943,43.3883894556433
0.100546875,0.425,0.2,50.788239559142,36.0532720124826,50.788239559142,44.4134113678782
0.100546875,0.425,0.225,50.726741531831,36.0598903362819,50.726741531831,44.4561135212608
0.100546875,0.425,0.25,50.7140032340239,36.1389185124618,50.7140032340239,43.6438644698031
0.100546875,0.425,0.275,50.754064278042,36.2480176652138,50.754064278042,41.9922090150462
0.100546875,0.425,0.3,50.8393540392144,36.4172838831116,50.8393540392144,39.6356765446927
0.100546875,0.425,0.325,50.9716744438774,36.6098603665535,50.9716744438774,36.6098603665535
0.100546875,0.425,0.35,51.1427289048084,36.8504856813827,51.1427289048084,36.8504856813827
0.100546875,0.425,0.375,51.3524662524329,37.1068730171775,51.3524662524329,37.1068730171775
0.100546875,0.425,0.4,51.5920919712929,37.3994273970887,51.5920919712929,37.3994273970887
0.100546875,0.425,0.425,51.8600805138867,37.6995129814926,51.8600805138867,37.6995129814926
0.100546875,0.425,0.45,52.147367688136,38.0241708514099,52.147367688136,38.0241708514099
0.100546875,0.425,0.475,52.4513329866718,38.3475515281118,52.4513329866718,38.3475515281118
0.100546875,0.425,0.5,52.762870877011,38.6842283800367,52.762870877011,38.6842283800367
0.100546875,0.425,0.525,53.0786465129485,39.0103454212234,53.0786465129485,39.0103454212234
0.100546875,0.425,0.55,53.3897417718846,39.3388302028915,53.3897417718846,39.3388302028915
0.100546875,0.425,0.575,53.6924873107925,39.6470911897774,53.6924873107925,39.6470911897774
0.100546875,0.425,0.6,53.9783813731302,39.9471699321738,53.9783813731302,42.8198659181098
0.100546875,0.425,0.625,54.243797725448,40.2170539084584,54.243797725448,48.4551135215567
0.100546875,0.425,0.65,54.4808786985171,40.4686173019725,54.4808786985171,53.7187605456802
0.100546875,0.425,0.675,54.6864161007654,40.6797543464228,54.6864161007654,58.5335782750429
0.100546875,0.425,0.7,54.8534204364828,40.8628797875423,54.8534204364828,62.8062877165715
0.100546875,0.425,0.725,54.9794736818355,40.9950920466875,54.9794736818355,66.4606024549753
0.100546875,0.425,0.75,55.0586759592099,41.0900920177514,55.0586759592099,69.4029766256855
0.100546875,0.425,0.775,55.0897688075585,41.1234017485276,55.0897688075585,71.5588008319483
0.100546875,0.425,0.8,55.0681759048592,41.1108642234864,55.0681759048592,72.8348993923877
0.100546875,0.425,0.825,54.9941630951669,41.0255573367198,54.9941630951669,73.1585922507139
0.100546875,0.425,0.85,54.8647576977219,40.8864787782349,54.8647576977219,72.4377548303085
0.100546875,0.425,0.875,54.6820853795075,40.6633904803607,54.6820853795075,70.6007375279178
0.100546875,0.425,0.9,54.4451071599755,40.3793803870427,54.4451071599755,67.554367882655
0.100546875,0.425,0.925,54.1580152639283,40.0001339865867,54.1580152639283,63.2260482106363
0.100546875,0.425,0.95,53.8219206791849,39.552625868247,53.8219206791849,57.5108093323899
0.100546875,0.425,0.975,53.4429970219047,38.9978252156895,53.4429970219047,50.3379369564314
0.100546875,0.425,1,53.0242203940374,38.3632888056137,53.0242203940374,41.5666479605056
0.100546875,0.425,1.025,52.5735698567328,37.6058761163886,52.5735698567328,37.6058761163886
0.100546875,0.425,1.05,52.0951070746141,36.7483459800568,52.0951070746141,36.7483459800568
0.100546875,0.425,1.075,51.6002951133687,35.7549369991374,51.6002951133687,35.7549369991374
0.100546875,0.425,1.1,51.0957187437392,34.6539248306245,51.0957187437392,34.6539248306245
0.100546875,0.425,1.125,50.6066173178138,33.4687623568398,50.6066173178138,53.9489780633366
0.100546875,0.425,1.15,50.1536516651469,32.2818121717398,50.1536516651469,71.8217344422081
0.100546875,0.425,1.175,44.3622096575844,27.8397251177262,44.3622096575844,666.278145199547
0.100546875,0.425,1.2,22.4157422237971,13.9917775261104,22.4157422237971,944.863663150905
0.100546875,0.425,1.225,2.61634529980982,2.01180062587588,2.61634529980982,455.344149902438
0.100546875,0.45,-0.25,-0.0105291702623422,0.301779450665977,0.413042136685567,16.6044531294082
0.100546875,0.45,-0.225,2.97303531331337,1.49480597651855,2.97303531331337,523.780580086589
0.100546875,0.45,-0.2,25.6543931797524,11.657944492726,25.6543931797524,1076.87162120127
0.100546875,0.45,-0.175,50.4029092886703,22.199945028788,50.4029092886703,736.82604476547
0.100546875,0.45,-0.15,56.3161703276534,24.1735937068857,56.3161703276534,92.5122153350197
0.100546875,0.45,-0.125,55.9687989165938,23.3054204052795,55.9687989165938,74.8114624767722
0.100546875,0.45,-0.1,55.5584072558556,22.52395359831,55.5584072558556,57.1180864906054
0.100546875,0.45,-0.075,55.116665746528,21.7152141271189,55.116665746528,39.9361173954232
0.100546875,0.45,-0.05,54.6542379584151,21.0483142911321,54.6542379584151,24.3688366568903
0.100546875,0.45,-0.025,54.1963306769984,20.4070531144368,54.1963306769984,20.4070531144368
0.100546875,0.45,0,53.7458203184739,19.9002112563928,53.7458203184739,19.9002112563928
0.100546875,0.45,0.025,53.3214264291209,19.4229997846518,53.3214264291209,19.4229997846518
0.100546875,0.45,0.05,52.9227761515512,19.0600025753143,52.9227761515512,20.4996793888162
0.100546875,0.45,0.075,52.5643441641666,18.7236966379729,52.5643441641666,27.6470681206844
0.100546875,0.45,0.1,52.2444522684737,18.4867767455758,52.2444522684737,33.4247969211992
0.100546875,0.45,0.125,51.9742950317357,18.2753210906201,51.9742950317357,37.8545817400631
0.100546875,0.45,0.15,51.7510019029449,18.1517936076294,51.7510019029449,41.0808191209902
0.100546875,0.45,0.175,51.5827150308365,18.0525310308114,51.5827150308365,43.1283879475584
0.100546875,0.45,0.2,51.4651881012545,18.0302465104725,51.4651881012545,44.1210655058038
0.100546875,0.45,0.225,51.4037558108267,18.0299485154317,51.4037558108267,44.0962734958375
0.100546875,0.45,0.25,51.3928408748665,18.0955596768371,51.3928408748665,43.1651092639156
0.100546875,0.45,0.275,51.4353237802135,18.1797347072015,51.4353237802135,41.376060438221
0.100546875,0.45,0.3,51.5244997238413,18.3188067193082,51.5244997238413,38.8319642481423
0.100546875,0.45,0.325,51.6611665290709,18.4720236479099,51.6611665290709,35.5892080652474
0.100546875,0.45,0.35,51.8377426301038,18.6693736766872,51.8377426301038,31.7451028033603
0.100546875,0.45,0.375,52.0533014797146,18.8755805714949,52.0533014797146,27.5730216719833
0.100546875,0.45,0.4,52.2996418938211,19.1154950408198,52.2996418938211,23.242070339195
0.100546875,0.45,0.425,52.5744655331416,19.3582211318765,52.5744655331416,19.3582211318765
0.100546875,0.45,0.45,52.8692073071274,19.6246015928333,52.8692073071274,19.6246015928333
0.100546875,0.45,0.475,53.1805519977771,19.8871026533213,53.1805519977771,19.8871026533213
0.100546875,0.45,0.5,53.4998242755631,20.1635937884057,53.4998242755631,20.1635937884057
0.100546875,0.45,0.525,53.8230501763284,20.4289756536279,53.8230501763284,20.4289756536279
0.100546875,0.45,0.55,54.141696110594,20.699087655537,54.141696110594,20.699087655537
0.100546875,0.45,0.575,54.451488485174,20.9504153218707,54.451488485174,20.9504153218707
0.100546875,0.45,0.6,54.7442859109952,21.1976368799393,54.7442859109952,22.8806677858706
0.100546875,0.45,0.625,55.01587324813,21.4180268337946,55.01587324813,28.2009975015102
0.100546875,0.45,0.65,55.2587494041139,21.6259224767052,55.2587494041139,33.1694528157887
0.100546875,0.45,0.675,55.4691135000329,21.7986112552838,55.4691135000329,37.7129649693188
0.100546875,0.45,0.7,55.6403488824246,21.9508948755945,55.6403488824246,41.742894799204
0.100546875,0.45,0.725,55.7694212547482,22.0592733517907,55.7694212547482,45.1873201622086
0.100546875,0.45,0.75,55.8508407615646,22.139849748084,55.8508407615646,47.9571024859281
0.100546875,0.45,0.775,55.8826874768393,22.1674662958424,55.8826874768393,49.9821947709986
0.100546875,0.45,0.8,55.8608556825155,22.1604567396212,55.8608556825155,51.1734811145445
0.100546875,0.45,0.825,55.7848810353454,22.0910582076433,55.7848810353454,51.4629455314141
0.100546875,0.45,0.85,55.6523488098593,21.9808876360459,55.6523488098593,50.7621805606667
0.100546875,0.45,0.875,55.4645625570734,21.7986393588584,55.4645625570734,49.0040009977333
0.100546875,0.45,0.9,55.2211530896803,21.5701816722491,55.2211530896803,46.0992212294148
0.100546875,0.45,0.925,54.9253788876746,21.2598674751765,54.9253788876746,41.9788976629205
0.100546875,0.45,0.95,54.5791298173809,20.89778289328,54.5791298173809,36.5444657740782
0.100546875,0.45,0.975,54.1875180196141,20.4432841357328,54.1875180196141,29.7269044938364
0.100546875,0.45,1,53.7543311531965,19.9279222203078,53.7543311531965,21.3987312124569
0.100546875,0.45,1.025,53.2863720828811,19.3065093944159,53.2863720828811,19.3688431879257
0.100546875,0.45,1.05,52.788423159739,18.6077318018198,52.788423159739,20.3684784808954
0.100546875,0.45,1.075,52.2709324364138,17.7925426736597,52.2709324364138,21.0511832094421
0.100546875,0.45,1.1,51.741373913731,16.8973997925864,51.741373913731,28.2417606949871
0.100546875,0.45,1.125,51.2253574205534,15.9354508601827,51.2253574205534,52.0641152885209
0.100546875,0.45,1.15,50.7456777063047,14.987977527865,50.7456777063047,68.5407132957022
0.100546875,0.45,1.175,44.8689739022509,12.6256596768903,44.8689739022509,674.419119625633
0.100546875,0.45,1.2,22.6701804975671,6.328678940425,22.6701804975671,955.388193980471
0.100546875,0.45,1.225,2.65507313931918,1.08848488573911,2.65507313931918,460.15335672143
0.100546875,0.475,-0.25,-0.0029585870365826,0.311463086098014,0.449509729936284,15.9549079387833
0.100546875,0.475,-0.225,2.99744469792322,0.46354200852982,2.99744469792322,527.405377237722
0.100546875,0.475,-0.2,25.8316903418175,2.51127826820583,25.8316903418175,1083.89956126128
0.100546875,0.475,-0.175,50.7345833947322,4.29186275979674,50.7345833947322,741.085274582905
0.100546875,0.475,-0.15,56.6723304434256,4.27132592102867,56.6723304434256,70.0290734685202
0.100546875,0.475,-0.125,56.3058582036736,3.61121723485581,56.3058582036736,62.3403997358762
0.100546875,0.475,-0.1,55.8784199557591,3.03173875444668,55.8784199557591,47.303908484127
0.100546875,0.475,-0.075,55.4187445937477,2.40601071334592,55.4187445937477,33.0931286897438
0.100546875,0.475,-0.05,54.9417244241045,1.90664505280132,54.9417244241045,19.5735885062671
0.100546875,0.475,-0.025,54.4695849678955,1.40751673172027,54.4695849678955,18.7470231799638
0.100546875,0.475,0,54.0079908526184,1.0266332428753,54.0079908526184,19.5929113353684
0.100546875,0.475,0.025,53.572988516809,0.651751591320843,53.572988516809,29.3668751513498
0.100546875,0.475,0.05,53.1663991011587,0.377401470987961,53.1663991011587,37.6317831352895
0.100546875,0.475,0.075,52.8004653208193,0.109598424199575,52.8004653208193,44.4455834901536
0.100546875,0.475,0.1,52.4753914758242,-0.070443975845919,52.4753914758242,49.9600817224384
0.100546875,0.475,0.125,52.2004876562142,-0.242331000753502,52.2004876562142,54.203524954359
0.100546875,0.475,0.15,51.9744959842022,-0.33652445319887,51.9744959842022,57.3047534131888
0.100546875,0.475,0.175,51.8039404668623,-0.421381480650822,51.8039404668623,59.2921296692355
0.100546875,0.475,0.2,51.6859340358579,-0.438210596027342,51.6859340358579,60.278461873653
0.100546875,0.475,0.225,51.6244198259872,-0.445712587144158,51.6244198259872,60.302140665779
0.100546875,0.475,0.25,51.6149528457009,-0.394868468627426,51.6149528457009,59.4659627587109
0.100546875,0.475,0.275,51.6592214003688,-0.335892819128068,51.6592214003688,57.8175730090838
0.100546875,0.475,0.3,51.7514573051292,-0.228101598453703,51.7514573051292,55.4530407830068
0.100546875,0.475,0.325,51.8914377796573,-0.11442584663405,51.8914377796573,52.4267270860086
0.100546875,0.475,0.35,52.0723541013855,0.0388438836617066,52.0723541013855,48.8300866942745
0.100546875,0.475,0.375,52.2924017245057,0.19482236440375,52.2924017245057,44.7223007930849
0.100546875,0.475,0.4,52.5440192156264,0.381554852507281,52.5440192156264,40.191656254195
0.100546875,0.475,0.425,52.824144770151,0.567010281838449,52.824144770151,35.3009136787661
0.100546875,0.475,0.45,53.124748451214,0.774787693909851,53.124748451214,30.136194532295
0.100546875,0.475,0.475,53.441840229617,0.976612585916193,53.441840229617,24.7629409872933
0.100546875,0.475,0.5,53.7672012684436,1.19274691328332,53.7672012684436,19.2658543529056
0.100546875,0.475,0.525,54.0962480237947,1.39767768721207,54.0962480237947,18.5136290755306
0.100546875,0.475,0.55,54.4208482409217,1.60933536909566,54.4208482409217,18.3873676796931
0.100546875,0.475,0.575,54.7361626683868,1.80406116838447,54.7361626683868,18.2646984615974
0.100546875,0.475,0.6,55.0344176273422,1.99837553482992,55.0344176273422,18.1482935884755
0.100546875,0.475,0.625,55.31085639541,2.16962781646599,55.31085639541,21.2681816777568
0.100546875,0.475,0.65,55.5583321992558,2.33379353579628,55.5583321992558,25.4944643854904
0.100546875,0.475,0.675,55.7725074013914,2.46841091414748,55.7725074013914,29.3606811567506
0.100546875,0.475,0.7,55.9471260686214,2.58975361934005,55.9471260686214,32.7709123067935
0.100546875,0.475,0.725,56.0786021975189,2.67471378139978,56.0786021975189,35.6859789793279
0.100546875,0.475,0.75,56.1618335386669,2.74072681306031,56.1618335386669,38.0039110931986
0.100546875,0.475,0.775,56.1943120688954,2.76314585774279,56.1943120688954,39.6982342621631
0.100546875,0.475,0.8,56.1723691452135,2.76150045172972,56.1723691452135,40.6435106200582
0.100546875,0.475,0.825,56.0948925879836,2.70864805945517,56.0948925879836,40.8496809260068
0.100546875,0.475,0.85,55.9599795779444,2.62723148185195,55.9599795779444,40.1414922485555
0.100546875,0.475,0.875,55.7682028752695,2.48667655858131,55.7682028752695,38.6071517318568
0.100546875,0.475,0.9,55.5198035049533,2.31367239533589,55.5198035049533,36.0087240874247
0.100546875,0.475,0.925,55.2172063229036,2.0734307966234,55.2172063229036,32.550221370105
0.100546875,0.475,0.95,54.86301052515,1.79678031187845,54.86301052515,27.9739805780239
0.100546875,0.475,0.975,54.4613752836856,1.44407733156892,54.4613752836856,22.5282162081011
0.100546875,0.475,1,54.0168356378765,1.04810387690491,54.0168356378765,18.6639739884663
0.100546875,0.475,1.025,53.5351316354,0.56465241570194,53.5351316354,19.9518819922987
0.100546875,0.475,1.05,53.0217388332537,0.0252690954755446,53.0217388332537,21.0384784987854
0.100546875,0.475,1.075,52.4861897340083,-0.609084907607919,52.4861897340083,32.0796665378769
0.100546875,0.475,1.1,51.9368689055549,-1.29722896647595,51.9368689055549,46.1609773282467
0.100546875,0.475,1.125,51.3996905051322,-2.03347517927642,51.3996905051322,61.1601596097128
0.100546875,0.475,1.15,50.8993508492273,-2.74178660089199,50.8993508492273,76.6395254296768
0.100546875,0.475,1.175,44.9902009309249,-2.97519288403382,44.9902009309249,676.683827043509
0.100546875,0.475,1.2,22.7305057300964,-1.52666968781705,22.7305057300964,957.717397395273
0.100546875,0.475,1.225,2.67060092621223,0.153747214473362,2.67060092621223,461.05674041225
0.100546875,0.5,-0.25,0.00484256670808021,0.287481126376556,0.491061875014041,15.2921224023802
0.100546875,0.5,-0.225,2.99593784446475,-0.610897374569321,2.99593784446475,526.295907476787
0.100546875,0.5,-0.2,25.7791235807855,-6.74577720795091,25.7791235807855,1081.28854921965
0.100546875,0.5,-0.175,50.6160636519916,-13.7995869394144,50.6160636519916,738.853072493551
0.100546875,0.5,-0.15,56.5281143582808,-15.8363703214918,56.5281143582808,64.2821188473959
0.100546875,0.5,-0.125,56.1477232811439,-16.2908240445173,56.1477232811439,59.7864817567886
0.100546875,0.5,-0.1,55.7083276056687,-16.6722022402957,55.7083276056687,45.9561094284237
0.100546875,0.5,-0.075,55.2352895105507,-17.1168448427165,55.2352895105507,32.5524699928088
0.100546875,0.5,-0.05,54.7478694686973,-17.4517821361129,54.7478694686973,19.6869861917729
0.100546875,0.5,-0.025,54.2649991784145,-17.8100893210461,54.2649991784145,26.9761367999935
0.100546875,0.5,0,53.7954263767955,-18.067306217615,53.7954263767955,37.7948498724525
0.100546875,0.5,0.025,53.3522858799592,-18.3404718985333,53.3522858799592,47.0672273023262
0.100546875,0.5,0.05,52.9399052998153,-18.5276724358251,52.9399052998153,54.9125426292248
0.100546875,0.5,0.075,52.5680839039542,-18.7270058856699,52.5680839039542,61.3969761416463
0.100546875,0.5,0.1,52.2391813416611,-18.8510419316466,52.2391813416611,66.6529056018799
0.100546875,0.5,0.125,51.9604325009872,-18.9830077211735,51.9604325009872,70.7134520905209
0.100546875,0.5,0.15,51.7324241356593,-19.0483045597519,51.7324241356593,73.693442851988
0.100546875,0.5,0.175,51.5598980443831,-19.1182079944678,51.5598980443831,75.6237212711113
0.100546875,0.5,0.2,51.4415259349842,-19.1297729406546,51.4415259349842,76.6069737813701
0.100546875,0.5,0.225,51.3797221370542,-19.1439042800988,51.3797221370542,76.6820062363182
0.100546875,0.5,0.25,51.3713465729941,-19.1079325485254,51.3713465729941,75.9437356924579
0.100546875,0.5,0.275,51.4167811814505,-19.0736772572549,51.4167811814505,74.438707642031
0.100546875,0.5,0.3,51.5113441070607,-18.9972937423384,51.5113441070607,72.2563915448595
0.100546875,0.5,0.325,51.6536966739665,-18.9228365873267,51.6536966739665,69.4490481669054
0.100546875,0.5,0.35,51.8379336451936,-18.8138430487453,51.8379336451936,66.1022970000396
0.100546875,0.5,0.375,52.0612924870709,-18.7079305718283,52.0612924870709,62.2725660656371
0.100546875,0.5,0.4,52.3169668605975,-18.5746417356351,52.3169668605975,58.0427855038462
0.100546875,0.5,0.425,52.6010636959449,-18.4464166216575,52.6010636959449,53.4725147600034
0.100546875,0.5,0.45,52.9061918005468,-18.2975324196114,52.9061918005468,48.6428286203894
0.100546875,0.5,0.475,53.2276278994718,-18.1564033173448,53.2276278994718,43.6156354560575
0.100546875,0.5,0.5,53.5577047439322,-18.0008899962458,53.5577047439322,38.4707976225121
0.100546875,0.5,0.525,53.8911775050668,-17.8564196381707,53.8911775050668,33.2718679344782
0.100546875,0.5,0.55,54.2204048467976,-17.7033968256948,54.2204048467976,28.0980594196129
0.100546875,0.5,0.575,54.5399343865358,-17.5652052845797,54.5399343865358,23.0138423136704
0.100546875,0.5,0.6,54.8424469782179,-17.4238437699562,54.8424469782179,18.4835681812375
0.100546875,0.5,0.625,55.1225986971601,-17.3015289115367,55.1225986971601,20.1267914914418
0.100546875,0.5,0.65,55.3736837055848,-17.1809644592838,55.3736837055848,24.1299214020094
0.100546875,0.5,0.675,55.5907816032622,-17.0840440017356,55.5907816032622,27.7894806235507
0.100546875,0.5,0.7,55.7680859421929,-16.9933130783397,55.7680859421929,31.011994174135
0.100546875,0.5,0.725,55.9014106371072,-16.9311945897281,55.9014106371072,33.761613030185
0.100546875,0.5,0.75,55.9861339683511,-16.8792000703661,55.9861339683511,35.9392336377751
0.100546875,0.5,0.775,56.0191075229167,-16.8611813751635,56.0191075229167,37.5212174345272
0.100546875,0.5,0.8,55.9971980874927,-16.8566909025545,55.9971980874927,38.3861586408248
0.100546875,0.5,0.825,55.9185884976998,-16.8919626303717,55.9185884976998,38.5458462237586
0.100546875,0.5,0.85,55.7819917183204,-16.9436078050677,55.7819917183204,37.8305090951873
0.100546875,0.5,0.875,55.5871874890568,-17.0411715457732,55.5871874890568,36.3284910882642
0.100546875,0.5,0.9,55.3351360860463,-17.1574195597757,55.3351360860463,33.8057921777188
0.100546875,0.5,0.925,55.0273620746065,-17.3259855498111,55.0273620746065,30.4650303257245
0.100546875,0.5,0.95,54.6672913057844,-17.5155457848581,54.6672913057844,26.0414836145573
0.100546875,0.5,0.975,54.2580596599015,-17.7644828658919,54.2580596599015,20.7877000293071
0.100546875,0.5,1,53.805088433899,-18.0389427353712,53.805088433899,20.1871107317307
0.100546875,0.5,1.025,53.312976133427,-18.3819761599105,53.312976133427,29.0190013213419
0.100546875,0.5,1.05,52.7880776086193,-18.7591675887952,52.7880776086193,39.3590705218941
0.100546875,0.5,1.075,52.2388935980091,-19.2096375971393,52.2388935980091,51.1103997613482
0.100546875,0.5,1.1,51.6749510050492,-19.6875596268272,51.6749510050492,64.3326998908149
0.100546875,0.5,1.125,51.1221410759977,-20.1958060629537,51.1221410759977,78.3939703222625
0.100546875,0.5,1.15,50.6070502939894,-20.6641225471175,50.6070502939894,92.8685056009326
0.100546875,0.5,1.175,44.7188186057937,-18.7517707565369,44.7188186057937,672.97769575088
0.100546875,0.5,1.2,22.5930379788445,-9.4875009564262,22.5930379788445,951.700377872175
0.100546875,0.5,1.225,2.66249692525652,-0.821753428563272,2.66249692525652,457.974303663367
0.100546875,0.525,-0.25,0.0114615429728919,0.278731793668413,0.534651650534796,14.6002007222224
0.100546875,0.525,-0.225,2.96701503107627,-1.66104626483865,2.96701503107627,520.444315058206
0.100546875,0.525,-0.2,25.4949044960931,-15.9320487847683,25.4949044960931,1069.03238395829
0.100546875,0.525,-0.175,50.0455445372551,-31.7674594852294,50.0455445372551,730.124937149087
0.100546875,0.525,-0.15,55.8815250447273,-35.8117373267124,55.8815250447273,61.0310751941736
0.100546875,0.525,-0.125,55.4923342458652,-36.0593055055227,55.4923342458652,57.2061887718867
0.100546875,0.525,-0.1,55.0458050086582,-36.2449497206834,55.0458050086582,44.6233047338203
0.100546875,0.525,-0.075,54.5639086254781,-36.5064528112424,54.5639086254781,36.5064528112424
0.100546875,0.525,-0.05,54.0701250193298,-36.6787355007427,54.0701250193298,36.6787355007427
0.100546875,0.525,-0.025,53.5800798691705,-36.8945427255613,53.5800798691705,45.5645637976032
0.100546875,0.525,0,53.1056105417429,-37.0297526656608,53.1056105417429,55.7868870556705
0.100546875,0.525,0.025,52.656957870702,-37.1999559158121,52.656957870702,64.5609603789305
0.100546875,0.525,0.05,52.2409958881858,-37.3015976757228,52.2409958881858,71.991637982619
0.100546875,0.525,0.075,51.865101524099,-37.431633959266,51.865101524099,78.1485252238657
0.100546875,0.525,0.1,51.5338145105762,-37.5012297120956,51.5338145105762,83.1491480572322
0.100546875,0.525,0.125,51.2523165075406,-37.5928262370966,51.2523165075406,87.0280708619371
0.100546875,0.525,0.15,51.023049566178,-37.6307455079523,51.023049566178,89.8893048801482
0.100546875,0.525,0.175,50.8490013147766,-37.6855266236245,50.8490013147766,91.76368276523
0.100546875,0.525,0.2,50.7304072522293,-37.693233125199,50.7304072522293,92.7459751702825
0.100546875,0.525,0.225,50.6681877615505,-37.7139836918694,50.6681877615505,92.8736030516906
0.100546875,0.525,0.25,50.6605112026624,-37.6941104354085,50.6605112026624,92.235148793166
0.100546875,0.525,0.275,50.7064931759733,-37.6846171009544,50.7064931759733,90.8747547824048
0.100546875,0.525,0.3,50.802541426015,-37.6406453770094,50.802541426015,88.8763974923833
0.100546875,0.525,0.325,50.9462451978634,-37.6054248261339,50.9462451978634,86.2892771689977
0.100546875,0.525,0.35,51.1326057003654,-37.5414801054466,51.1326057003654,83.193995416182
0.100546875,0.525,0.375,51.3579494410175,-37.4855895232607,51.3579494410175,79.6434993364771
0.100546875,0.525,0.4,51.6162270879225,-37.4063073079297,51.6162270879225,75.7159922484282
0.100546875,0.525,0.425,51.9027645689003,-37.3351999315724,51.9027645689003,71.4672590398176
0.100546875,0.525,0.45,52.2108091634491,-37.245606911735,52.2108091634491,66.9738424389933
0.100546875,0.525,0.475,52.5349582595521,-37.1650081803499,52.5349582595521,62.293641446952
0.100546875,0.525,0.5,52.8680923838642,-37.0704054787089,52.8680923838642,57.5021318602624
0.100546875,0.525,0.525,53.2043636693664,-36.986203191676,53.2043636693664,52.6586425201111
0.100546875,0.525,0.55,53.5366128821992,-36.892054765298,53.5366128821992,47.8381295447009
0.100546875,0.525,0.575,53.8588380012357,-36.810203723507,53.8588380012357,43.1006189213005
0.100546875,0.525,0.6,54.1641590791562,-36.7220359780378,54.1641590791562,38.5211149923547
0.100546875,0.525,0.625,54.4467147999299,-36.6484798631745,54.4467147999299,36.6484798631745
0.100546875,0.525,0.65,54.7002168750817,-36.5717976618534,54.7002168750817,36.5717976618534
0.100546875,0.525,0.675,54.9192394762341,-36.5124116214444,54.9192394762341,36.5124116214444
0.100546875,0.525,0.7,55.0983926509903,-36.4526353164088,55.0983926509903,36.4526353164088
0.100546875,0.525,0.725,55.2329764265246,-36.4131934617654,55.2329764265246,36.4131934617654
0.100546875,0.525,0.75,55.3188053878784,-36.3756242277533,55.3188053878784,36.3756242277533
0.100546875,0.525,0.775,55.3521872351009,-36.3617969370666,55.3521872351009,36.3617969370666
0.100546875,0.525,0.8,55.3304668232326,-36.3516211762748,55.3304668232326,36.3516211762748
0.100546875,0.525,0.825,55.2512301880016,-36.3689945343002,55.2512301880016,36.3689945343002
0.100546875,0.525,0.85,55.1137333301535,-36.3913191456849,55.1137333301535,36.3913191456849
0.100546875,0.525,0.875,54.9170836745943,-36.4453821835806,54.9170836745943,36.4453821835806
0.100546875,0.525,0.9,54.6628712166445,-36.505263807816,54.6628712166445,36.505263807816
0.100546875,0.525,0.925,54.3518533218758,-36.6013694527979,54.3518533218758,36.6013694527979
0.100546875,0.525,0.95,53.988180291366,-36.7041016868452,53.988180291366,36.7041016868452
0.100546875,0.525,0.975,53.5741087403074,-36.8481399544381,53.5741087403074,36.8481399544381
0.100546875,0.525,1,53.1158492688061,-37.0011173040577,53.1158492688061,40.9609917214358
0.100546875,0.525,1.025,52.6170083255278,-37.2021083443483,52.6170083255278,49.2734960834494
0.100546875,0.525,1.05,52.0847637225268,-37.4166416145718,52.0847637225268,58.9893202138435
0.100546875,0.525,1.075,51.5267116601275,-37.6809040096846,51.5267116601275,70.0142993729343
0.100546875,0.525,1.1,50.9535059423693,-37.9477362966708,50.9535059423693,82.384888444277
0.100546875,0.525,1.125,50.390930889338,-38.2261666823442,50.390930889338,95.5127967322893
0.100546875,0.525,1.15,49.867170116914,-38.4554654908168,49.867170116914,108.989612423625
0.100546875,0.525,1.175,44.0535267246655,-34.4104460056466,44.0535267246655,663.290556644963
0.100546875,0.525,1.2,22.2566037772212,-17.3831687325491,22.2566037772212,937.33376923145
0.100546875,0.525,1.225,2.62961151567926,-1.77613458749043,2.62961151567926,450.911832887665
0.100546875,0.55,-0.25,0.0185875319004872,0.236624158695845,0.580594428941891,13.8865458223079
0.100546875,0.55,-0.225,2.91286713883771,-2.72454614802493,2.91286713883771,509.914273579781
0.100546875,0.55,-0.2,24.9838391282533,-24.9712311959523,24.9838391282533,1047.2498715224
0.100546875,0.55,-0.175,49.0304736255853,-49.4127556442331,49.0304736255853,714.979580085341
0.100546875,0.55,-0.15,54.7406372375699,-55.4254576029161,54.7406372375699,57.7319272725011
0.100546875,0.55,-0.125,54.3478534671149,-55.4686748886153,54.3478534671149,55.4686748886153
0.100546875,0.55,-0.1,53.8991473478493,-55.4623942497791,53.8991473478493,55.4623942497791
0.100546875,0.55,-0.075,53.4130304466467,-55.5419980611716,53.4130304466467,55.5419980611716
0.100546875,0.55,-0.05,52.916976351762,-55.5543343747836,52.916976351762,55.5543343747836
0.100546875,0.55,-0.025,52.423315671398,-55.628209528757,52.423315671398,63.7299851570799
0.100546875,0.55,0,51.9469686819616,-55.6431789325468,51.9469686819616,73.3628282980525
0.100546875,0.55,0.025,51.4953218122925,-55.7102669388505,51.4953218122925,81.6425507465506
0.100546875,0.55,0.05,51.0778511584517,-55.7272470084015,51.0778511584517,88.6629165652205
0.100546875,0.55,0.075,50.6995345335806,-55.7872795763458,50.6995345335806,94.4944660145117
0.100546875,0.55,0.1,50.3671481013315,-55.802729652515,50.3671481013315,99.242250672055
0.100546875,0.55,0.125,50.0838271315843,-55.852968482301,50.0838271315843,102.940829379827
0.100546875,0.55,0.15,49.85392089726,-55.8634733487272,49.85392089726,105.684784678059
0.100546875,0.55,0.175,49.6786631811428,-55.9021000592454,49.6786631811428,107.50410298497
0.100546875,0.55,0.2,49.5599046809408,-55.9058008907566,49.5599046809408,108.48634996956
0.100546875,0.55,0.225,49.497069543868,-55.9322746042866,49.497069543868,108.667140907944
0.100546875,0.55,0.25,49.4896864578382,-55.9284041638716,49.4896864578382,108.129033121173
0.100546875,0.55,0.275,49.5356001231558,-55.9430239896678,49.5356001231558,106.913615214891
0.100546875,0.55,0.3,49.6323597727218,-55.9315145805553,49.6323597727218,105.099450784465
0.100546875,0.55,0.325,49.7764758084131,-55.9351704101161,49.7764758084131,102.732690615365
0.100546875,0.55,0.35,49.9639072924515,-55.9165010699781,49.9639072924515,99.8888692290541
0.100546875,0.55,0.375,50.1900613377259,-55.9105429547786,50.1900613377259,96.6175554414886
0.100546875,0.55,0.4,50.4496963457264,-55.8856485590261,50.4496963457264,92.9921048254292
0.100546875,0.55,0.425,50.7373478611077,-55.8717814888482,50.7373478611077,89.0646829943769
0.100546875,0.55,0.45,51.0469516810231,-55.8419609931158,51.0469516810231,84.9071392732525
0.100546875,0.55,0.475,51.372416181238,-55.8221464287585,51.372416181238,80.5735537800307
0.100546875,0.55,0.5,51.7072191453406,-55.7889659067899,51.7072191453406,76.1348283909934
0.100546875,0.55,0.525,52.0449001786435,-55.7653302529083,52.0449001786435,71.6462896945308
0.100546875,0.55,0.55,52.3788312336443,-55.7305268202705,52.3788312336443,67.1784265020918
0.100546875,0.55,0.575,52.7024516773393,-55.7052791791031,52.7024516773393,62.7870776359435
0.100546875,0.55,0.6,53.0093695994085,-55.6706719379034,53.0093695994085,58.5428995892897
0.100546875,0.55,0.625,53.2931980996281,-55.6460342480235,53.2931980996281,55.6460342480235
0.100546875,0.55,0.65,53.5481150893178,-55.6134472925656,53.5481150893178,55.6134472925656
0.100546875,0.55,0.675,53.7681822391768,-55.5915999219083,53.7681822391768,55.5915999219083
0.100546875,0.55,0.7,53.9484744037709,-55.5628013550114,53.9484744037709,55.5628013550114
0.100546875,0.55,0.725,54.0837724017818,-55.5458470827307,54.0837724017818,55.5458470827307
0.100546875,0.55,0.75,54.1703745135302,-55.5225110321738,54.1703745135302,55.5225110321738
0.100546875,0.55,0.775,54.2040421552009,-55.5124652339929,54.2040421552009,55.5124652339929
0.100546875,0.55,0.8,54.182643312826,-55.4961755044481,54.182643312826,55.4961755044481
0.100546875,0.55,0.825,54.1031695591228,-55.4949952964654,54.1031695591228,55.4949952964654
0.100546875,0.55,0.85,53.9654601027626,-55.4873058416558,53.9654601027626,55.4873058416558
0.100546875,0.55,0.875,53.7679593482879,-55.496936927821,53.7679593482879,55.496936927821
0.100546875,0.55,0.9,53.5129195831929,-55.4994464391036,53.5129195831929,55.4994464391036
0.100546875,0.55,0.925,53.2003494756354,-55.5218386184271,53.2003494756354,55.5218386184271
0.100546875,0.55,0.95,52.8351506130419,-55.5363447595017,52.8351506130419,55.5363447595017
0.100546875,0.55,0.975,52.4187294620321,-55.5738258183545,52.4187294620321,55.5738258183545
0.100546875,0.55,1,51.9581219501908,-55.6033646140693,51.9581219501908,61.3417833169513
0.100546875,0.55,1.025,51.4559773798926,-55.6600392120761,51.4559773798926,69.1371402401579
0.100546875,0.55,1.05,50.9203714778809,-55.7090735725094,50.9203714778809,78.2321361774508
0.100546875,0.55,1.075,50.3579980510095,-55.7840583178717,50.3579980510095,88.5337191709304
0.100546875,0.55,1.1,49.7807370219611,-55.8364530310538,49.7807370219611,100.057534742491
0.100546875,0.55,1.125,49.2140212379422,-55.8830336852744,49.2140212379422,112.255905213751
0.100546875,0.55,1.15,48.6874675359553,-55.8726661262576,48.6874675359553,124.740607713097
0.100546875,0.55,1.175,43.0011105198338,-49.7403485073578,43.0011105198338,647.71305191215
0.100546875,0.55,1.2,21.7252146739256,-25.1277123042265,21.7252146739256,914.731819860885
0.100546875,0.55,1.225,2.5736838267123,-2.74128453408005,2.5736838267123,439.915585122655
0.100546875,0.575,-0.25,0.0233815964021493,0.216398781305552,0.625645621248755,13.1439964852683
0.100546875,0.575,-0.225,2.831192730241,-3.72738843216331,2.831192730241,494.826607646559
0.100546875,0.575,-0.2,24.2490276215672,-33.6764337877241,24.2490276215672,1016.20405201404
0.100546875,0.575,-0.175,47.5800976063605,-66.4231114816773,47.5800976063605,693.597798767253
0.100546875,0.575,-0.15,53.1160308280943,-74.333598475322,53.1160308280943,74.333598475322
0.100546875,0.575,-0.125,52.7246874897036,-74.170610532246,52.7246874897036,74.170610532246
0.100546875,0.575,-0.1,52.2784589505768,-73.9735818939406,52.2784589505768,73.9735818939406
0.100546875,0.575,-0.075,51.7926040618936,-73.8678342013108,51.7926040618936,73.8678342013108
0.100546875,0.575,-0.05,51.298196269693,-73.7207904601337,51.298196269693,73.7207904601337
0.100546875,0.575,-0.025,50.8044758553892,-73.649915368551,50.8044758553892,81.1223758111911
0.100546875,0.575,0,50.3292512146397,-73.5453591356419,50.3292512146397,90.1709008743917
0.100546875,0.575,0.025,49.8772588667727,-73.5072507788611,49.8772588667727,97.9574098152931
0.100546875,0.575,0.05,49.4604413849788,-73.4404436111221,49.4604413849788,104.570047633243
0.100546875,0.575,0.075,49.0815566536102,-73.4290416834483,49.0815566536102,110.075914821839
0.100546875,0.575,0.1,48.7494905705831,-73.3913689917883,48.7494905705831,114.571772104776
0.100546875,0.575,0.125,48.4654886720059,-73.3993592310722,48.4654886720059,118.0890817733
0.100546875,0.575,0.15,48.2356898256157,-73.3835502032262,48.2356898256157,120.715897985945
0.100546875,0.575,0.175,48.0597156407148,-73.4055220687863,48.0597156407148,122.479123374907
0.100546875,0.575,0.2,47.9409300303539,-73.406299566598,47.9409300303539,123.461101494985
0.100546875,0.575,0.225,47.8773902742374,-73.438241158234,47.8773902742374,123.694031271555
0.100546875,0.575,0.25,47.8699011381593,-73.4513599900544,47.8699011381593,123.255825496807
0.100546875,0.575,0.275,47.9151541444282,-73.4899681017729,47.9151541444282,122.184357854744
0.100546875,0.575,0.3,48.0117723209458,-73.5117677096304,48.0117723209458,120.553764964384
0.100546875,0.575,0.325,48.1552943779657,-73.554229527162,48.1552943779657,118.406297411438
0.100546875,0.575,0.35,48.3425833836176,-73.5815338088761,48.3425833836176,115.813148506029
0.100546875,0.575,0.375,48.5682254570205,-73.6254538958256,48.5682254570205,112.819868300727
0.100546875,0.575,0.4,48.827743357334,-73.6555174271005,48.827743357334,109.495521234528
0.100546875,0.575,0.425,49.1149741373843,-73.6988439221567,49.1149741373843,105.888153929876
0.100546875,0.575,0.45,49.4245056332879,-73.7292772740377,49.4245056332879,102.06537345299
0.100546875,0.575,0.475,49.7496450010339,-73.7702178592146,49.7496450010339,98.0770328341288
0.100546875,0.575,0.5,50.0844341851655,-73.7988998524166,50.0844341851655,93.989852436315
0.100546875,0.575,0.525,50.4218864305037,-73.8358375916202,50.4218864305037,89.8548026921421
0.100546875,0.575,0.55,50.7558718248234,-73.8608257481556,50.7558718248234,85.7382746683349
0.100546875,0.575,0.575,51.0793581705178,-73.8922407669772,51.0793581705178,81.6915897571409
0.100546875,0.575,0.6,51.3864054481246,-73.911686988868,51.3864054481246,77.7814323952382
0.100546875,0.575,0.625,51.6701916313973,-73.9360879702843,51.6701916313973,74.0585628253576
0.100546875,0.575,0.65,51.9253186245362,-73.9481642428705,51.9253186245362,73.9481642428705
0.100546875,0.575,0.675,52.1454320317681,-73.9640321845946,52.1454320317681,73.9640321845946
0.100546875,0.575,0.7,52.3260204125164,-73.9668688692184,52.3260204125164,73.9668688692184
0.100546875,0.575,0.725,52.4614504099118,-73.972614031662,52.4614504099118,73.972614031662
0.100546875,0.575,0.75,52.5484412250787,-73.9642560693538,52.5484412250787,73.9642560693538
0.100546875,0.575,0.775,52.5823242652761,-73.9581977695168,52.5823242652761,73.9581977695168
0.100546875,0.575,0.8,52.5614133581892,-73.9366038068457,52.5614133581892,73.9366038068457
0.100546875,0.575,0.825,52.4822354976001,-73.9170065885219,52.4822354976001,73.9170065885219
0.100546875,0.575,0.85,52.3451184559363,-73.8801316113604,52.3451184559363,73.8801316113604
0.100546875,0.575,0.875,52.1479884638626,-73.8453165345163,52.1479884638626,73.8453165345163
0.100546875,0.575,0.9,51.8936466849981,-73.7912404224095,51.8936466849981,73.7912404224095
0.100546875,0.575,0.925,51.5815124287887,-73.7396792293105,51.5815124287887,73.7396792293105
0.100546875,0.575,0.95,51.2171115524212,-73.6666501444811,51.2171115524212,73.6666501444811
0.100546875,0.575,0.975,50.8011717516913,-73.5970529002874,50.8011717516913,74.7735401578915
0.100546875,0.575,1,50.3414350258004,-73.5036567602781,50.3414350258004,80.9452518732573
0.100546875,0.575,1.025,49.8397701783614,-73.4150539763949,49.8397701783614,88.2266121573033
0.100546875,0.575,1.05,49.3050783416448,-73.2986086578668,49.3050783416448,96.7067604461805
0.100546875,0.575,1.075,48.7432926328744,-73.1826959046089,48.7432926328744,106.289941294062
0.100546875,0.575,1.1,48.1674740038068,-73.0204336642057,48.1674740038068,116.97609225268
0.100546875,0.575,1.125,47.6025778816926,-72.8343874317588,47.6025778816926,128.252361489652
0.100546875,0.575,1.15,47.079324510909,-72.5861158418867,47.079324510909,139.755715549529
0.100546875,0.575,1.175,41.5716665535256,-64.4419214455502,41.5716665535256,626.422675001493
0.100546875,0.575,1.2,21.0028681387697,-32.5445370890809,21.0028681387697,884.163589254509
0.100546875,0.575,1.225,2.49293630758805,-3.64891614919273,2.49293630758805,425.125751501117
0.100546875,0.6,-0.25,0.0292157465333859,0.160425302609049,0.670355721281233,12.377851882703
0.100546875,0.6,-0.225,2.72672293018941,-4.71683762029637,2.72672293018941,475.37773322607
0.100546875,0.6,-0.2,23.3034749217875,-41.980163790341,23.3034749217875,976.283242875074
0.100546875,0.6,-0.175,45.7163089403467,-82.608319261751,45.7163089403467,666.245734393705
0.100546875,0.6,-0.15,51.0317912103302,-92.3156998778141,51.0317912103302,92.3156998778141
0.100546875,0.6,-0.125,50.6471449947987,-91.9489155976612,50.6471449947987,91.9489155976612
0.100546875,0.6,-0.1,50.2082707045947,-91.5640869725152,50.2082707045947,91.5640869725152
0.100546875,0.6,-0.075,49.7274457011787,-91.2734111435654,49.7274457011787,91.2734111435654
0.100546875,0.6,-0.05,49.2387330576852,-90.9687259763843,49.2387330576852,90.9687259763843
0.100546875,0.6,-0.025,48.7486231935099,-90.7529294628262,48.7486231935099,97.5504489529375
0.100546875,0.6,0,48.2774986995758,-90.5296751884904,48.2774986995758,106.018723122057
0.100546875,0.6,0.025,47.8277671835949,-90.385527450644,47.8277671835949,113.313845045951
0.100546875,0.6,0.05,47.4136366237123,-90.2349108245526,47.4136366237123,119.520496927353
0.100546875,0.6,0.075,47.0359020539956,-90.1507221101694,47.0359020539956,124.700787413622
0.100546875,0.6,0.1,46.7054019526832,-90.0593833160457,46.7054019526832,128.94473357926
0.100546875,0.6,0.125,46.4216935910802,-90.0235847677363,46.4216935910802,132.279930173654
0.100546875,0.6,0.15,46.1925814402961,-89.9807304513748,46.1925814402961,134.788702067478
0.100546875,0.6,0.175,46.0162358891324,-89.9845963503268,46.0162358891324,136.494513285624
0.100546875,0.6,0.2,45.8974416419658,-89.981779036227,45.8974416419658,137.474788719501
0.100546875,0.6,0.225,45.8330178302798,-90.018017754764,45.8330178302798,137.758227426649
0.100546875,0.6,0.25,45.8249805123148,-90.0476750786495,45.8249805123148,137.418129570518
0.100546875,0.6,0.275,45.8689693282659,-90.1094865083739,45.8689693282659,136.488738554444
0.100546875,0.6,0.3,45.9646388393417,-90.1644451451159,45.9646388393417,135.039655302438
0.100546875,0.6,0.325,46.1066344330435,-90.2453417548927,46.1066344330435,133.109406289867
0.100546875,0.6,0.35,46.29269862434,-90.3187810669145,46.29269862434,130.764663798884
0.100546875,0.6,0.375,46.5166566906909,-90.4125883149359,46.5166566906909,128.047179905666
0.100546875,0.6,0.4,46.7747847702666,-90.4980406765703,46.7747847702666,125.021512433735
0.100546875,0.6,0.425,47.0602678747822,-90.5988746116984,47.0602678747822,121.731832647179
0.100546875,0.6,0.45,47.3683450394394,-90.6901873435423,47.3683450394394,118.241269943193
0.100546875,0.6,0.475,47.6917589404907,-90.7924050043246,47.6917589404907,114.59571204173
0.100546875,0.6,0.5,48.0251221053767,-90.8836802465791,48.0251221053767,110.857445744411
0.100546875,0.6,0.525,48.36095184783,-90.9818197904092,48.36095184783,107.073371585076
0.100546875,0.6,0.55,48.6936276106846,-91.0673461937364,48.6936276106846,103.305508420426
0.100546875,0.6,0.575,49.015672670614,-91.1560647327344,49.015672670614,99.6009846139033
0.100546875,0.6,0.6,49.3216126870137,-91.2302477157356,49.3216126870137,96.0222019400615
0.100546875,0.6,0.625,49.6042167988794,-91.30426133603,49.6042167988794,92.6155747962641
0.100546875,0.6,0.65,49.8585250646742,-91.3615563902529,49.8585250646742,91.3615563902529
0.100546875,0.6,0.675,50.0777952002273,-91.4155847137908,50.0777952002273,91.4155847137908
0.100546875,0.6,0.7,50.2579416176851,-91.4504355890408,50.2579416176851,91.4504355890408
0.100546875,0.6,0.725,50.392949806709,-91.4791508338818,50.392949806709,91.4791508338818
0.100546875,0.6,0.75,50.4799671544372,-91.4859370258798,50.4799671544372,91.4859370258798
0.100546875,0.6,0.775,50.513936514963,-91.4839297780166,50.513936514963,91.4839297780166
0.100546875,0.6,0.8,50.4936162006517,-91.4569547423705,50.4936162006517,91.4569547423705
0.100546875,0.6,0.825,50.415122747746,-91.4187703307044,50.415122747746,91.4187703307044
0.100546875,0.6,0.85,50.279257663702,-91.3523558655812,50.279257663702,91.3523558655812
0.100546875,0.6,0.875,50.0835000707726,-91.2726596900154,50.0835000707726,91.2726596900154
0.100546875,0.6,0.9,49.8311669567577,-91.1613151761669,49.8311669567577,91.1613151761669
0.100546875,0.6,0.925,49.5211797107175,-91.0350514501342,49.5211797107175,91.0350514501342
0.100546875,0.6,0.95,49.1596380207378,-90.8733847024863,49.1596380207378,90.8733847024863
0.100546875,0.6,0.975,48.7467046989879,-90.6955360363273,48.7467046989879,93.7855772797881
0.100546875,0.6,1,48.2907770804431,-90.477471589013,48.2907770804431,99.533766606739
0.100546875,0.6,1.025,47.7930759304805,-90.2417030897286,47.7930759304805,106.302837810261
0.100546875,0.6,1.05,47.2633098484932,-89.9570120294199,47.2633098484932,114.170895050069
0.100546875,0.6,1.075,46.7067520953378,-89.6474225963523,46.7067520953378,123.039070098464
0.100546875,0.6,1.1,46.1376246310131,-89.2673036169287,46.1376246310131,132.893406024966
0.100546875,0.6,1.125,45.5802203509777,-88.8472181616289,45.5802203509777,143.253712902059
0.100546875,0.6,1.15,45.06607851995,-88.3606846686276,45.06607851995,153.784207235118
0.100546875,0.6,1.175,39.7860357681876,-78.3122241859934,39.7860357681876,599.695330718747
0.100546875,0.6,1.2,20.1014635079532,-39.5556574001584,20.1014635079532,846.008376193682
0.100546875,0.6,1.225,2.39148026476649,-4.53987239892816,2.39148026476649,406.71481395387
0.100546875,0.625,-0.25,0.0315676256444158,0.138978257976641,0.711192300455016,11.5918833400657
0.100546875,0.625,-0.225,2.59607738988762,-5.60343885580989,2.59607738988762,451.817275664586
0.100546875,0.625,-0.2,22.1549166751596,-49.6810421472611,22.1549166751596,928.020301294925
0.100546875,0.625,-0.175,43.4591520114768,-97.6418254052222,43.4591520114768,633.289456797947
0.100546875,0.625,-0.15,48.5108268309803,-109.01266993345,48.5108268309803,109.01266993345
0.100546875,0.625,-0.125,48.1378400781215,-108.438969647122,48.1378400781215,108.438969647122
0.100546875,0.625,-0.1,47.7108568716514,-107.865242837084,47.7108568716514,107.865242837084
0.100546875,0.625,-0.075,47.2395713532156,-107.38429107866,47.2395713532156,107.38429107866
0.100546875,0.625,-0.05,46.7604062262731,-106.920456436382,46.7604062262731,106.920456436382
0.100546875,0.625,-0.025,46.2775050690249,-106.555434230263,46.2775050690249,112.653579105443
0.100546875,0.625,0,45.8134488269513,-106.212583781642,45.8134488269513,120.543391723393
0.100546875,0.625,0.025,45.3686864698933,-105.959274916883,45.3686864698933,127.345655173687
0.100546875,0.625,0.05,44.9594030806598,-105.724512172086,44.9594030806598,133.146020635415
0.100546875,0.625,0.075,44.5847445715662,-105.565411884585,44.5847445715662,137.998012503673
0.100546875,0.625,0.1,44.2572463906967,-105.420529843024,44.2572463906967,141.988367680746
0.100546875,0.625,0.125,43.9750463175192,-105.339592750269,43.9750463175192,145.138258374615
0.100546875,0.625,0.15,43.7473893291853,-105.270116500589,43.7473893291853,147.526693235465
0.100546875,0.625,0.175,43.571229950724,-105.255065311598,43.571229950724,149.171825599899
0.100546875,0.625,0.2,43.4525831558147,-105.249219123398,43.4525831558147,150.147824861745
0.100546875,0.625,0.225,43.3872367398413,-105.289287274196,43.3872367398413,150.478526067592
0.100546875,0.625,0.25,43.3782619698244,-105.336080726801,43.3782619698244,150.233791261253
0.100546875,0.625,0.275,43.420427576795,-105.420836200846,43.420427576795,149.443237882289
0.100546875,0.625,0.3,43.51429459667,-105.509525729583,43.51429459667,148.172785040799
0.100546875,0.625,0.325,43.6537733734945,-105.628727020344,43.6537733734945,146.456496714985
0.100546875,0.625,0.35,43.837386814787,-105.748834186856,43.837386814787,144.357164073542
0.100546875,0.625,0.375,44.0583387466508,-105.892492365933,44.0583387466508,141.912179295791
0.100546875,0.625,0.4,44.3135800223314,-106.033844718649,44.3135800223314,139.182091252642
0.100546875,0.625,0.425,44.5957681621652,-106.192238092846,44.5957681621652,136.206753612595
0.100546875,0.625,0.45,44.9007295178374,-106.344953613916,44.9007295178374,133.045224851603
0.100546875,0.625,0.475,45.220755994159,-106.508598353264,45.220755994159,129.739063999554
0.100546875,0.625,0.5,45.5509763210793,-106.66304085542,45.5509763210793,126.346478983884
0.100546875,0.625,0.525,45.8835186003255,-106.822643619214,45.8835186003255,122.909984729565
0.100546875,0.625,0.55,46.2132219220749,-106.969366991664,46.2132219220749,119.487561314452
0.100546875,0.625,0.575,46.532268476146,-107.115770529582,46.532268476146,116.12185035069
0.100546875,0.625,0.6,46.8356001751973,-107.245458458862,46.8356001751973,112.871308341843
0.100546875,0.625,0.625,47.1156810839096,-107.369585010294,47.1156810839096,109.777709599774
0.100546875,0.625,0.65,47.3679362503825,-107.472989688183,47.3679362503825,107.472989688183
0.100546875,0.625,0.675,47.5853431206841,-107.565783648257,47.5853431206841,107.565783648257
0.100546875,0.625,0.7,47.7641813253231,-107.633663341119,47.7641813253231,107.633663341119
0.100546875,0.625,0.725,47.8981701794619,-107.686030889002,47.8981701794619,107.686030889002
0.100546875,0.625,0.75,47.984813642292,-107.709088014368,47.984813642292,107.709088014368
0.100546875,0.625,0.775,48.0187917530255,-107.711846957369,48.0187917530255,107.711846957369
0.100546875,0.625,0.8,47.9992213800657,-107.680702836081,47.9992213800657,107.680702836081
0.100546875,0.625,0.825,47.921947989153,-107.624617703148,47.921947989153,107.624617703148
0.100546875,0.625,0.85,47.7881436206788,-107.529918097671,47.7881436206788,107.529918097671
0.100546875,0.625,0.875,47.5949947388474,-107.405928694095,47.5949947388474,107.405928694095
0.100546875,0.625,0.9,47.3462126605866,-107.238571112205,47.3462126605866,107.238571112205
0.100546875,0.625,0.925,47.0403893051459,-107.038052028048,47.0403893051459,107.038052028048
0.100546875,0.625,0.95,46.684064935719,-106.789001117705,46.684064935719,106.991708685651
0.100546875,0.625,0.975,46.2770168512632,-106.503213808682,46.2770168512632,111.386340417869
0.100546875,0.625,1,45.8281776905902,-106.16171526809,45.8281776905902,116.713919432434
0.100546875,0.625,1.025,45.338303281521,-105.778860373261,45.338303281521,122.97342669273
0.100546875,0.625,1.05,44.8178436503667,-105.32691098296,44.8178436503667,130.235055085346
0.100546875,0.625,1.075,44.2715431594613,-104.823362367121,44.2715431594613,138.393763543954
0.100546875,0.625,1.1,43.7147272954342,-104.226555606272,43.7147272954342,147.42655901145
0.100546875,0.625,1.125,43.1708304128927,-103.573364044511,43.1708304128927,156.880568246073
0.100546875,0.625,1.15,42.6718831400143,-102.851612902715,42.6718831400143,166.451711245263
0.100546875,0.625,1.175,37.6654965997782,-91.0368199330909,37.6654965997782,567.89604562303
0.100546875,0.625,1.2,19.0299512409369,-45.9697470219434,19.0299512409369,800.808542440898
0.100546875,0.625,1.225,2.26665735969842,-5.33068080101311,2.26665735969842,384.958211052524
0.100546875,0.65,-0.25,0.0359481750559044,0.0738971953255291,0.749070331411698,10.7879521542131
0.100546875,0.65,-0.225,2.44699505118808,-6.45534713656393,2.44699505118808,424.474034319035
0.100546875,0.65,-0.2,20.8249951078118,-56.7312758834517,20.8249951078118,872.071997666234
0.100546875,0.65,-0.175,40.8453936321947,-111.352429306524,40.8453936321947,595.183080226444
0.100546875,0.65,-0.15,45.5937028495954,-124.222779662001,45.5937028495954,124.222779662001
0.100546875,0.65,-0.125,45.2377364664133,-123.443988500531,45.2377364664133,123.443988500531
0.100546875,0.65,-0.1,44.8275444083026,-122.682681862846,44.8275444083026,122.682681862846
0.100546875,0.65,-0.075,44.3707797084064,-122.011151045914,44.3707797084064,122.011151045914
0.100546875,0.65,-0.05,43.9052613738604,-121.38851012414,43.9052613738604,121.38851012414
0.100546875,0.65,-0.025,43.4334157845954,-120.873561001636,43.4334157845954,126.261007902399
0.100546875,0.65,0,42.9794396914435,-120.410724447656,42.9794396914435,133.573083731251
0.100546875,0.65,0.025,42.5423884164766,-120.046945419446,42.5423884164766,139.88211151996
0.100546875,0.65,0.05,42.1400055052127,-119.726889485307,42.1400055052127,145.275117668188
0.100546875,0.65,0.075,41.7702420347786,-119.49107506949,41.7702420347786,149.796874784165
0.100546875,0.65,0.1,41.4469971724507,-119.291091393685,41.4469971724507,153.531147270651
0.100546875,0.65,0.125,41.1673512326217,-119.163065736524,41.1673512326217,156.492871822908
0.100546875,0.65,0.15,40.9417235596413,-119.065370169369,40.9417235596413,158.757696614004
0.100546875,0.65,0.175,40.7661440568002,-119.029613122087,40.7661440568002,160.338769536198
0.100546875,0.65,0.2,40.6476508786448,-119.01936856046,40.6476508786448,161.306750892168
0.100546875,0.65,0.225,40.581234071266,-119.061845918223,40.581234071266,161.680976312025
0.100546875,0.65,0.25,40.5708631044446,-119.124792666712,40.5708631044446,161.527539186453
0.100546875,0.65,0.275,40.6106209982124,-119.231549925552,40.6106209982124,160.871816005668
0.100546875,0.65,0.3,40.7018589801036,-119.353442277714,40.7018589801036,159.77570118476
0.100546875,0.65,0.325,40.8378977521045,-119.510510873491,40.8378977521045,158.269173172998
0.100546875,0.65,0.35,41.0179565101598,-119.677208268046,41.0179565101598,156.410810314551
0.100546875,0.65,0.375,41.2347315934434,-119.870748251521,41.2347315934434,154.23400134974
0.100546875,0.65,0.4,41.4857893091613,-120.068316101145,41.4857893091613,151.79496957685
0.100546875,0.65,0.425,41.7633498800731,-120.284688463292,41.7633498800731,149.12958865086
0.100546875,0.65,0.45,42.0637863949992,-120.499424990044,42.0637863949992,146.292538874519
0.100546875,0.65,0.475,42.3790130598069,-120.725202410606,42.3790130598069,143.321380803124
0.100546875,0.65,0.5,42.7046477371595,-120.943627776017,42.7046477371595,140.26993409161
0.100546875,0.65,0.525,43.0324909035848,-121.165576686284,43.0324909035848,137.176669213493
0.100546875,0.65,0.55,43.3578232983077,-121.374404458381,43.3578232983077,134.095199321904
0.100546875,0.65,0.575,43.6725409705207,-121.579451044567,43.6725409705207,131.064055158683
0.100546875,0.65,0.6,43.9719891593011,-121.765547511276,43.9719891593011,128.137378268713
0.100546875,0.65,0.625,44.2483795498351,-121.940732452276,44.2483795498351,125.35274285781
0.100546875,0.65,0.65,44.4975104437777,-122.091066240023,44.4975104437777,122.765726014019
0.100546875,0.65,0.675,44.7121337970017,-122.223489205546,44.7121337970017,122.223489205546
0.100546875,0.65,0.7,44.8888798177087,-122.325069756912,44.8888798177087,122.325069756912
0.100546875,0.65,0.725,45.0212632459395,-122.401820097988,45.0212632459395,122.401820097988
0.100546875,0.65,0.75,45.1071224000645,-122.441624805345,45.1071224000645,122.441624805345
0.100546875,0.65,0.775,45.1409484354579,-122.449713400232,45.1409484354579,122.449713400232
0.100546875,0.65,0.8,45.1221813598029,-122.41464439731,45.1221813598029,122.41464439731
0.100546875,0.65,0.825,45.0464880449075,-122.341031644025,45.0464880449075,122.341031644025
0.100546875,0.65,0.85,44.9153556399515,-122.218023296628,44.9153556399515,122.218023296628
0.100546875,0.65,0.875,44.7257949208454,-122.049898257869,44.7257949208454,122.049898257869
0.100546875,0.65,0.9,44.4818294131169,-121.826186384418,44.4818294131169,121.826186384418
0.100546875,0.65,0.925,44.1818674009264,-121.551303324416,44.1818674009264,121.551303324416
0.100546875,0.65,0.95,43.8327805772937,-121.214112417303,43.8327805772937,123.310435659417
0.100546875,0.65,0.975,43.434138564616,-120.819876345448,43.434138564616,127.36301657786
0.100546875,0.65,1,42.9952922492637,-120.353536519223,42.9952922492637,132.2693402453
0.100546875,0.65,1.025,42.5167406453009,-119.822354986389,42.5167406453009,138.020042601236
0.100546875,0.65,1.05,42.0095850797432,-119.2007203257,42.0095850797432,144.676749870977
0.100546875,0.65,1.075,41.4782165762252,-118.501217073875,41.4782165762252,152.129272194245
0.100546875,0.65,1.1,40.9389419847191,-117.68522358693,40.9389419847191,160.346415518446
0.100546875,0.65,1.125,40.4141944922919,-116.798771322433,40.4141944922919,168.901901711066
0.100546875,0.65,1.15,39.93612953774,-115.842373751185,39.93612953774,177.52413781072
0.100546875,0.65,1.175,35.2454070815591,-102.431788690817,35.2454070815591,531.486246828821
0.100546875,0.65,1.2,17.8085710987214,-51.7285345015667,17.8085710987214,749.208357772799
0.100546875,0.65,1.225,2.12541330929012,-6.08278150361801,2.12541330929012,360.15458210151
0.100546875,0.675,-0.25,0.0355475471893052,0.0643094975559241,0.780067858190568,9.98154339675102
0.100546875,0.675,-0.225,2.27440055528088,-7.15426313964708,2.27440055528088,393.726783334158
0.100546875,0.675,-0.2,19.3254948909538,-62.9034582904671,19.3254948909538,809.242134654061
0.100546875,0.675,-0.175,37.9053092338481,-123.388911081955,37.9053092338481,552.478640083151
0.100546875,0.675,-0.15,42.3151097209192,-137.561434625171,42.3151097209192,137.561434625171
0.100546875,0.675,-0.125,41.9810949401287,-136.572376297934,41.9810949401287,136.572376297934
0.100546875,0.675,-0.1,41.5922062002646,-135.619067350979,41.5922062002646,135.619067350979
0.100546875,0.675,-0.075,41.1545481976226,-134.749412663992,41.1545481976226,134.749412663992
0.100546875,0.675,-0.05,40.7065444706821,-133.963666197031,40.7065444706821,133.963666197031
0.100546875,0.675,-0.025,40.2494315804688,-133.292838480409,40.2494315804688,137.994255175981
0.100546875,0.675,0,39.8085389985847,-132.706990695722,39.8085389985847,144.726661773165
0.100546875,0.675,0.025,39.3819959070914,-132.22851865925,39.3819959070914,150.538179219505
0.100546875,0.675,0.05,38.988730778927,-131.82127342046,38.988730778927,155.520478096
0.100546875,0.675,0.075,38.625884744187,-131.505942389262,38.625884744187,159.70683471146
0.100546875,0.675,0.1,38.308395949723,-131.249843163232,38.308395949723,163.180715644917
0.100546875,0.675,0.125,38.0326122872052,-131.072968723322,38.0326122872052,165.948807587369
0.100546875,0.675,0.15,37.8098463786169,-130.94662322037,37.8098463786169,168.085311238689
0.100546875,0.675,0.175,37.6354852143104,-130.889081233483,37.6354852143104,169.59684442755
0.100546875,0.675,0.2,37.517354290852,-130.874335705332,37.517354290852,170.551919698251
0.100546875,0.675,0.225,37.4498910063531,-130.918557827196,37.4498910063531,170.964226921756
0.100546875,0.675,0.25,37.4377707074593,-130.997719746214,37.4377707074593,170.89708950637
0.100546875,0.675,0.275,37.4746029713842,-131.126066420252,37.4746029713842,170.370779769517
0.100546875,0.675,0.3,37.5623757665519,-131.281308651963,37.5623757665519,169.443923303093
0.100546875,0.675,0.325,37.6940036312438,-131.476003870919,37.6940036312438,168.141753575104
0.100546875,0.675,0.35,37.8692813154914,-131.689505269895,37.8692813154914,166.519224914529
0.100546875,0.675,0.375,38.0805569733047,-131.932833938025,38.0805569733047,164.605206723366
0.100546875,0.675,0.4,38.3259176643218,-132.186916396451,38.3259176643218,162.452070521628
0.100546875,0.675,0.425,38.5972861841705,-132.46133055765,38.5972861841705,160.091292887869
0.100546875,0.675,0.45,38.8915071354214,-132.738507702558,38.8915071354214,157.573573958935
0.100546875,0.675,0.475,39.2002420326023,-133.02665758152,39.2002420326023,154.932123288083
0.100546875,0.675,0.5,39.5195360652513,-133.309641917784,39.5195360652513,152.216726380653
0.100546875,0.675,0.525,39.8409765302666,-133.594372827904,39.8409765302666,149.46149343939
0.100546875,0.675,0.55,40.1602319906103,-133.866064300605,40.1602319906103,146.716008285115
0.100546875,0.675,0.575,40.4690202959026,-134.130394045407,40.4690202959026,144.014387746994
0.100546875,0.675,0.6,40.7630393319593,-134.373854164501,40.7630393319593,141.406803577248
0.100546875,0.675,0.625,41.0343537112456,-134.600935022044,41.0343537112456,138.926318103471
0.100546875,0.675,0.65,41.2790831347399,-134.79934688106,41.2790831347399,136.624661283924
0.100546875,0.675,0.675,41.4898604738515,-134.972411395845,41.4898604738515,134.972411395845
0.100546875,0.675,0.7,41.6636095915908,-135.109021197983,41.6636095915908,135.109021197983
0.100546875,0.675,0.725,41.7937517708194,-135.21130524858,41.7937517708194,135.21130524858
0.100546875,0.675,0.75,41.8783941791093,-135.269341177325,41.8783941791093,135.269341177325
0.100546875,0.675,0.775,41.9119583063243,-135.283999437924,41.9119583063243,135.283999437924
0.100546875,0.675,0.8,41.8941300777544,-135.246612614986,41.8941300777544,135.246612614986
0.100546875,0.675,0.825,41.8205277878301,-135.156743455949,41.8205277878301,135.156743455949
0.100546875,0.675,0.85,41.6928623042932,-135.007125317897,41.6928623042932,135.007125317897
0.100546875,0.675,0.875,41.5081104893075,-134.796120883512,41.5081104893075,134.796120883512
0.100546875,0.675,0.9,41.2705022945978,-134.517848528033,41.2705022945978,134.517848528033
0.100546875,0.675,0.925,40.9784141931535,-134.169864421865,40.9784141931535,134.575835116969
0.100546875,0.675,0.95,40.6389369842017,-133.746520056002,40.6389369842017,137.591936440233
0.100546875,0.675,0.975,40.2515914738758,-133.245233400855,40.2515914738758,141.302571933018
0.100546875,0.675,1,39.8260556223939,-132.656381693103,39.8260556223939,145.78953507479
0.100546875,0.675,1.025,39.3627306863794,-131.978489434612,39.3627306863794,151.033459762717
0.100546875,0.675,1.05,38.873338176617,-131.189851043776,38.873338176617,157.090381386186
0.100546875,0.675,1.075,38.362001893399,-130.296334706619,38.362001893399,163.842472397442
0.100546875,0.675,1.1,37.8459642325032,-129.264785412134,37.8459642325032,171.254980957137
0.100546875,0.675,1.125,37.3463649573254,-128.148585905056,37.3463649573254,178.923380252725
0.100546875,0.675,1.15,36.8952012713091,-126.962584053364,36.8952012713091,186.612343189715
0.100546875,0.675,1.175,32.5576694657738,-112.156707957895,32.5576694657738,491.019142152771
0.100546875,0.675,1.2,16.4506460857056,-56.6134120408905,16.4506460857056,692.024528278926
0.100546875,0.675,1.225,1.9636041017684,-6.68361001975271,1.9636041017684,332.715055803343
0.100546875,0.7,-0.25,0.038885960294842,-0.00421063608123243,0.805615652314851,9.16764112355588
0.100546875,0.7,-0.225,2.089911446417,-7.80401358829748,2.089911446417,360.03475854795
0.100546875,0.7,-0.2,17.687475278739,-68.1821757143381,17.687475278739,740.452744682341
0.100546875,0.7,-0.175,34.6912794761495,-133.610258728707,34.6912794761495,505.818079087282
0.100546875,0.7,-0.15,38.732870211712,-148.856347135776,38.732870211712,148.856347135776
0.100546875,0.7,-0.125,38.4263624067396,-147.657807143574,38.4263624067396,147.657807143574
0.100546875,0.7,-0.1,38.0638518410167,-146.511665039814,38.0638518410167,146.511665039814
0.100546875,0.7,-0.075,37.6505877024819,-145.443325352447,37.6505877024819,145.443325352447
0.100546875,0.7,-0.05,37.2243739662864,-144.493316260209,37.2243739662864,144.493316260209
0.100546875,0.7,-0.025,36.7860854862054,-143.665897784054,36.7860854862054,147.711135833846
0.100546875,0.7,0,36.3614192927016,-142.955435339331,36.3614192927016,153.861329224891
0.100546875,0.7,0.025,35.9483081785575,-142.360939616663,35.9483081785575,159.17299978797
0.100546875,0.7,0.05,35.5663069134119,-141.864261185512,35.5663069134119,163.74083560751
0.100546875,0.7,0.075,35.212327800569,-141.467495485257,35.212327800569,167.58804673211
0.100546875,0.7,0.1,34.9019076751969,-141.152704847207,34.9019076751969,170.796679891829
0.100546875,0.7,0.125,34.6311228899756,-140.924835627768,34.6311228899756,173.366448503448
0.100546875,0.7,0.15,34.4118306955913,-140.767323646892,34.4118306955913,175.369107436796
0.100546875,0.7,0.175,34.2391437329278,-140.685972520428,34.2391437329278,176.805793660669
0.100546875,0.7,0.2,34.1214030788272,-140.664554376685,34.1214030788272,177.741998533108
0.100546875,0.7,0.225,34.0527875168023,-140.708858936468,34.0527875168023,178.186629926187
0.100546875,0.7,0.25,34.0384699836267,-140.802571696557,34.0384699836267,178.199512482205
0.100546875,0.7,0.275,34.0718192247003,-140.951337793194,34.0718192247003,177.796529130595
0.100546875,0.7,0.3,34.1553026363024,-141.138835837595,34.1553026363024,177.032439852202
0.100546875,0.7,0.325,34.2816115048544,-141.37052200646,34.2816115048544,175.928326907908
0.100546875,0.7,0.35,34.4509988520382,-141.630292266152,34.4509988520382,174.535027816138
0.100546875,0.7,0.375,34.6556087155802,-141.923284403499,34.6556087155802,172.877392497505
0.100546875,0.7,0.4,34.8939624679381,-142.233841856484,34.8939624679381,171.00352124859
0.100546875,0.7,0.425,35.1578003171755,-142.566614864748,35.1578003171755,168.940927641197
0.100546875,0.7,0.45,35.4443752010945,-142.90659304422,35.4443752010945,166.735956355899
0.100546875,0.7,0.475,35.7451896924876,-143.257781672195,35.7451896924876,164.417863375776
0.100546875,0.7,0.5,36.0566701108329,-143.605975029584,36.0566701108329,162.032041038746
0.100546875,0.7,0.525,36.3702700112818,-143.954401952634,36.3702700112818,159.60863073316
0.100546875,0.7,0.55,36.6820112140112,-144.289785098567,36.6820112140112,157.19281557742
0.100546875,0.7,0.575,36.9835042597202,-144.614462120613,36.9835042597202,154.814717554982
0.100546875,0.7,0.6,37.2707719131012,-144.91618831687,37.2707719131012,152.520122398938
0.100546875,0.7,0.625,37.5357992735404,-145.196293994268,37.5357992735404,150.338065896316
0.100546875,0.7,0.65,37.7750017342587,-145.44367130844,37.7750017342587,148.315929673329
0.100546875,0.7,0.675,37.9809625131245,-145.658502977048,37.9809625131245,146.480330631
0.100546875,0.7,0.7,38.1508704047216,-145.830941602203,38.1508704047216,145.830941602203
0.100546875,0.7,0.725,38.2781303015366,-145.95983334056,38.2781303015366,145.95983334056
0.100546875,0.7,0.75,38.3610806305738,-146.036757216619,38.3610806305738,146.036757216619
0.100546875,0.7,0.775,38.3941647077097,-146.058979636879,38.3941647077097,146.058979636879
0.100546875,0.7,0.8,38.3772608547143,-146.019750953729,38.3772608547143,146.019750953729
0.100546875,0.7,0.825,38.3060523915468,-145.914529408969,38.3060523915468,145.914529408969
0.100546875,0.7,0.85,38.1823958915019,-145.738569507935,38.1823958915019,145.738569507935
0.100546875,0.7,0.875,38.0033773311904,-145.485489065291,38.0033773311904,145.485489065291
0.100546875,0.7,0.9,37.7733217336776,-145.152678511557,37.7733217336776,145.152678511557
0.100546875,0.7,0.925,37.4907516126277,-144.732246829174,37.4907516126277,146.908576637992
0.100546875,0.7,0.95,37.1628299460913,-144.222428301784,37.1628299460913,149.654983331847
0.100546875,0.7,0.975,36.7892464088127,-143.614433229778,36.7892464088127,153.021915400611
0.100546875,0.7,1,36.3798433293287,-142.902175435715,36.3798433293287,157.087094942508
0.100546875,0.7,1.025,35.9351835183071,-142.077307937319,35.9351835183071,161.823816974207
0.100546875,0.7,1.05,35.4674640243291,-141.120028550924,35.4674640243291,167.280825973497
0.100546875,0.7,1.075,34.9807689730781,-140.031952694302,34.9807689730781,173.335279835957
0.100546875,0.7,1.1,34.4930691046036,-138.783889696972,34.4930691046036,179.948371779281
0.100546875,0.7,1.125,34.0241100219718,-137.439893245779,34.0241100219718,186.738614982297
0.100546875,0.7,1.15,33.6053176329818,-136.026846663431,33.6053176329818,193.505956333961
0.100546875,0.7,1.175,29.6529392285281,-120.060215867106,29.6529392285281,447.140490306625
0.100546875,0.7,1.2,14.985574462664,-60.6009668881771,14.985574462664,630.164016593912
0.100546875,0.7,1.225,1.79188770236367,-7.23122922549034,1.79188770236367,303.063344152906
0.100546875,0.725,-0.25,0.0357770582891395,0.0110387751701836,0.821289369612855,8.37380282637667
0.100546875,0.725,-0.225,1.8856863982408,-8.2439016412066,1.8856863982408,323.908088051679
0.100546875,0.725,-0.2,15.925786129842,-72.3037103393598,15.925786129842,666.781984375113
0.100546875,0.725,-0.175,31.2428935584192,-141.631635058535,31.2428935584192,455.941295760152
0.100546875,0.725,-0.15,34.8925752963614,-157.688860464931,34.8925752963614,157.688860464931
0.100546875,0.725,-0.125,34.6185396512625,-156.272938448661,34.6185396512625,156.272938448661
0.100546875,0.725,-0.1,34.2870156803185,-154.925745717492,34.2870156803185,154.925745717492
0.100546875,0.725,-0.075,33.9028382281824,-153.649199278786,33.9028382281824,153.649199278786
0.100546875,0.725,-0.05,33.5023859298293,-152.527672417333,33.5023859298293,152.527672417333
0.100546875,0.725,-0.025,33.0866933136246,-151.536298765574,33.0866933136246,155.005902254057
0.100546875,0.725,0,32.6813619164967,-150.695987132399,32.6813619164967,160.568286786018
0.100546875,0.725,0.025,32.2845792187607,-149.980356373346,32.2845792187607,165.372992142247
0.100546875,0.725,0.05,31.9161754113872,-149.390774366035,31.9161754113872,169.520035135225
0.100546875,0.725,0.075,31.5731924387536,-148.909282655052,31.5731924387536,173.020472076222
0.100546875,0.725,0.1,31.271462371627,-148.533656662182,31.271462371627,175.956985006258
0.100546875,0.725,0.125,31.0070891898499,-148.252763053893,31.0070891898499,178.320682998805
0.100546875,0.725,0.15,30.792212366681,-148.062789409827,30.792212366681,180.182428521509
0.100546875,0.725,0.175,30.6219307014906,-147.956358509666,30.6219307014906,181.536580115777
0.100546875,0.725,0.2,30.504880429006,-147.927447825051,30.504880429006,182.44677499479
0.100546875,0.725,0.225,30.4352106018818,-147.970979616644,30.4352106018818,182.916118781081
0.100546875,0.725,0.25,30.418411866854,-148.078673910595,30.418411866854,183.001838558237
0.100546875,0.725,0.275,30.4478122453182,-148.247231516409,30.4478122453182,182.714627286926
0.100546875,0.725,0.3,30.5262153639867,-148.466564651062,30.5262153639867,182.106094119328
0.100546875,0.725,0.325,30.6462634712486,-148.734766543421,30.6462634712486,181.192536039294
0.100546875,0.725,0.35,30.8085560383729,-149.04051396662,30.8085560383729,180.021254537
0.100546875,0.725,0.375,31.0051848066345,-149.38284442684,31.0051848066345,178.612568045298
0.100546875,0.725,0.4,31.2350191076636,-149.749742180469,31.2350191076636,177.010790962988
0.100546875,0.725,0.425,31.489749717929,-150.140734475362,31.489749717929,175.239047065721
0.100546875,0.725,0.45,31.7669711653207,-150.54358387031,31.7669711653207,173.339747152648
0.100546875,0.725,0.475,32.0581452151014,-150.957904730453,32.0581452151014,171.33782052252
0.100546875,0.725,0.5,32.3600267687525,-151.371629579544,32.3600267687525,169.274652474077
0.100546875,0.725,0.525,32.6640421919157,-151.784120011173,32.6640421919157,167.176068054623
0.100546875,0.725,0.55,32.9665234191598,-152.183803576072,32.9665234191598,165.083226964667
0.100546875,0.725,0.575,33.2590718850687,-152.569492898814,33.2590718850687,163.021908472986
0.100546875,0.725,0.6,33.5379973378737,-152.930394728518,33.5379973378737,161.033906495283
0.100546875,0.725,0.625,33.7952982652199,-153.26448939819,33.7952982652199,159.143857427258
0.100546875,0.725,0.65,34.0276495266478,-153.562037468411,34.0276495266478,157.395230956137
0.100546875,0.725,0.675,34.2276751604255,-153.819879951242,34.2276751604255,155.810155164235
0.100546875,0.725,0.7,34.3927912774828,-154.029627931142,34.3927912774828,154.435070433484
0.100546875,0.725,0.725,34.5164771011685,-154.186613581215,34.5164771011685,154.186613581215
0.100546875,0.725,0.75,34.5972607485334,-154.284152080596,34.5972607485334,154.284152080596
0.100546875,0.725,0.775,34.6297006787866,-154.315620078775,34.6297006787866,154.315620078775
0.100546875,0.725,0.8,34.6138200485556,-154.276495011479,34.6138200485556,154.276495011479
0.100546875,0.725,0.825,34.5454647330166,-154.157754218048,34.5454647330166,154.157754218048
0.100546875,0.725,0.85,34.4265821725719,-153.957614915308,34.4265821725719,153.957614915308
0.100546875,0.725,0.875,34.2544692419391,-153.664443174988,34.2544692419391,153.664443174988
0.100546875,0.725,0.9,34.0334847508519,-153.279556955391,34.0334847508519,154.664673397669
0.100546875,0.725,0.925,33.7624013057433,-152.788940103034,33.7624013057433,156.582585907346
0.100546875,0.725,0.95,33.4483948971789,-152.19566779926,33.4483948971789,159.058304852255
0.100546875,0.725,0.975,33.0914286343426,-151.483820756018,33.0914286343426,162.080551268992
0.100546875,0.725,1,32.7014798640596,-150.652149109862,32.7014798640596,165.724934297377
0.100546875,0.725,1.025,32.2793721380045,-149.68413541154,32.2793721380045,169.955723861689
0.100546875,0.725,1.05,31.8378095799336,-148.563559509474,31.8378095799336,174.817443226278
0.100546875,0.725,1.075,31.3808418248869,-147.286102926052,31.3808418248869,180.180073124686
0.100546875,0.725,1.1,30.9271589764621,-145.828730832632,30.9271589764621,186.005223764716
0.100546875,0.725,1.125,30.4947095409386,-144.263639545742,30.4947095409386,191.93014891469
0.100546875,0.725,1.15,30.1141422587525,-142.630967143693,30.1141422587525,197.793073281012
0.100546875,0.725,1.175,26.572747599635,-125.76605174717,26.572747599635,400.593793048151
0.100546875,0.725,1.2,13.4299923488214,-63.4326647309703,13.4299923488214,564.720216226435
0.100546875,0.725,1.225,1.60353441312935,-7.56903666265698,1.60353441312935,271.746810639859
0.100546875,0.75,-0.25,0.0390474546789484,-0.0557378687066732,0.829188992966948,7.58080258390692
0.100546875,0.75,-0.225,1.67848462930857,-8.62703100847079,1.67848462930857,285.931321398916
0.100546875,0.75,-0.2,14.0819670746849,-75.2964576197597,14.0819670746849,589.41055305675
0.100546875,0.75,-0.175,27.6291248377106,-147.353410327025,27.6291248377106,403.676800716612
0.100546875,0.75,-0.15,30.8703079883904,-163.927526595471,30.8703079883904,163.927526595471
0.100546875,0.75,-0.125,30.6346126706038,-162.294020132051,30.6346126706038,162.294020132051
0.100546875,0.75,-0.1,30.3394961112047,-160.742964546396,30.3394961112047,160.742964546396
0.100546875,0.75,-0.075,29.9900738881486,-159.258446880953,29.9900738881486,159.258446880953
0.100546875,0.75,-0.05,29.6199642345231,-157.963241441334,29.6199642345231,157.963241441334
0.100546875,0.75,-0.025,29.2312552748547,-156.808140263289,29.2312552748547,159.776032636897
0.100546875,0.75,0,28.8486299076318,-155.835635679433,28.8486299076318,164.745180015928
0.100546875,0.75,0.025,28.4713130478669,-154.998231697605,28.4713130478669,169.038982185214
0.100546875,0.75,0.05,28.1188171561755,-154.312766448221,28.1188171561755,172.759077394155
0.100546875,0.75,0.075,27.7889284559747,-153.744980189679,27.7889284559747,175.907435040896
0.100546875,0.75,0.1,27.4973162051475,-153.305142662457,27.4973162051475,178.564798111466
0.100546875,0.75,0.125,27.2405933303261,-152.969137198624,27.2405933303261,180.716069395023
0.100546875,0.75,0.15,27.0308247321222,-152.743359139279,27.0308247321222,182.429259581735
0.100546875,0.75,0.175,26.8634758707483,-152.609689064028,26.8634758707483,183.693765154576
0.100546875,0.75,0.2,26.7472024445947,-152.570312249099,26.7472024445947,184.569869942511
0.100546875,0.75,0.225,26.6764246523307,-152.611157632895,26.6764246523307,185.056255239284
0.100546875,0.75,0.25,26.6567400134552,-152.730417598491,26.6567400134552,185.206414656
0.100546875,0.75,0.275,26.6816726423801,-152.917278632349,26.6816726423801,185.026905451944
0.100546875,0.75,0.3,26.7542026162039,-153.1666592083,26.7542026162039,184.565324209338
0.100546875,0.75,0.325,26.8671091709793,-153.470388315552,26.8671091709793,183.834000214368
0.100546875,0.75,0.35,27.0212180623185,-153.820942677995,27.0212180623185,182.876033447391
0.100546875,0.75,0.375,27.2087156636703,-154.212122839109,27.2087156636703,181.707860176828
0.100546875,0.75,0.4,27.4287294895087,-154.634745084942,27.4287294895087,180.369475914453
0.100546875,0.75,0.425,27.6730186813165,-155.083920996947,27.6730186813165,178.880151603923
0.100546875,0.75,0.45,27.9394526151106,-155.549487450364,27.9394526151106,177.277911904292
0.100546875,0.75,0.475,28.2195490859822,-156.027285192541,28.2195490859822,175.583831670597
0.100546875,0.75,0.5,28.5103419363615,-156.506743803483,28.5103419363615,173.834873603221
0.100546875,0.75,0.525,28.8033128436932,-156.98394121538,28.8033128436932,172.052997342911
0.100546875,0.75,0.55,29.0950663170158,-157.448378758873,29.0950663170158,170.274919217868
0.100546875,0.75,0.575,29.3772683814497,-157.895944561135,29.3772683814497,168.522548834833
0.100546875,0.75,0.6,29.6464857646949,-158.31663011902,29.6464857646949,166.833220770932
0.100546875,0.75,0.625,29.8948002455304,-158.705732205834,29.8948002455304,165.227715002691
0.100546875,0.75,0.65,30.119119040758,-159.054130265254,30.119119040758,163.745023763528
0.100546875,0.75,0.675,30.3121782564984,-159.356106755391,30.3121782564984,162.403455857086
0.100546875,0.75,0.7,30.4715918647813,-159.603847610471,30.4715918647813,161.244951851376
0.100546875,0.75,0.725,30.5909919767097,-159.790126521105,30.5909919767097,160.283691249634
0.100546875,0.75,0.75,30.6690582138497,-159.908920632054,30.6690582138497,159.908920632054
0.100546875,0.75,0.775,30.700557408311,-159.950905229698,30.700557408311,159.950905229698
0.100546875,0.75,0.8,30.6856025241007,-159.912459585502,30.6856025241007,159.912459585502
0.100546875,0.75,0.825,30.6203185516296,-159.781560059622,30.6203185516296,159.781560059622
0.100546875,0.75,0.85,30.5066615727085,-159.557749934644,30.5066615727085,159.591236154305
0.100546875,0.75,0.875,30.3422878084716,-159.225952773336,30.3422878084716,160.45867941814
0.100546875,0.75,0.9,30.1314687774537,-158.789416794215,30.1314687774537,161.752741656336
0.100546875,0.75,0.925,29.8734145262321,-158.230128400223,29.8734145262321,163.462653668189
0.100546875,0.75,0.95,29.5751485635979,-157.553637418069,29.5751485635979,165.662647377807
0.100546875,0.75,0.975,29.2371420261421,-156.739277533661,29.2371420261421,168.337102113186
0.100546875,0.75,1,28.8693150404808,-155.788014064005,28.8693150404808,171.556360523216
0.100546875,0.75,1.025,28.4730408861672,-154.677791940703,28.4730408861672,175.279447268839
0.100546875,0.75,1.05,28.0613411386605,-153.393505347851,28.0613411386605,179.543721573549
0.100546875,0.75,1.075,27.6384981252036,-151.928042710576,27.6384981252036,184.216444615394
0.100546875,0.75,1.1,27.223643156807,-150.262664443205,27.223643156807,189.257400915446
0.100546875,0.75,1.125,26.8328954699096,-148.481026882265,26.8328954699096,194.326580852528
0.100546875,0.75,1.15,26.4956877961547,-146.6341116147,26.4956877961547,199.29715031279
0.100546875,0.75,1.175,23.3840758750527,-129.169764266011,23.3840758750527,352.204594369305
0.100546875,0.75,1.2,11.8236205990444,-65.1353782221935,11.8236205990444,496.856411488169
0.100546875,0.75,1.225,1.41422332453805,-7.84750250977793,1.41422332453805,239.311485971312
0.100546875,0.775,-0.25,0.0335278697111015,-0.0171753299676353,0.824276057147646,6.83089909797604
0.100546875,0.775,-0.225,1.45615512299113,-8.75097547249119,1.45615512299113,246.750374533921
0.100546875,0.775,-0.2,12.1725304511905,-76.8637985566528,12.1725304511905,509.695506043108
0.100546875,0.775,-0.175,23.8975391692726,-150.360692278722,23.8975391692726,349.953706738556
0.100546875,0.775,-0.15,26.7212436992929,-167.123931654458,26.7212436992929,167.123931654458
0.100546875,0.775,-0.125,26.5289521866674,-165.262480095243,26.5289521866674,165.262480095243
0.100546875,0.775,-0.1,26.2750576540828,-163.496787656666,26.2750576540828,163.496787656666
0.100546875,0.775,-0.075,25.9651710204123,-161.794139174104,25.9651710204123,161.794139174104
0.100546875,0.775,-0.05,25.6295418733084,-160.316256095335,25.6295418733084,160.316256095335
0.100546875,0.775,-0.025,25.2716530291307,-158.989721125709,25.2716530291307,161.574846067581
0.100546875,0.775,0,24.9149935468112,-157.878507021423,24.9149935468112,165.94154306202
0.100546875,0.775,0.025,24.5601152428848,-156.914115746424,24.5601152428848,169.714232950097
0.100546875,0.775,0.05,24.2260184808727,-156.128405983578,24.2260184808727,172.998049389164
0.100546875,0.775,0.075,23.9114482156997,-155.471075379242,23.9114482156997,175.784005269546
0.100546875,0.775,0.1,23.6317346022207,-154.96420823445,23.6317346022207,178.152732883161
0.100546875,0.775,0.125,23.3841781237848,-154.571101627515,23.3841781237848,180.08136938928
0.100546875,0.775,0.15,23.1806088756614,-154.307618678629,23.1806088756614,181.636551188643
0.100546875,0.775,0.175,23.0170232368492,-154.145377713894,23.0170232368492,182.80142166279
0.100546875,0.775,0.2,22.9019569176436,-154.094094596909,22.9019569176436,183.634076806164
0.100546875,0.775,0.225,22.8302553155164,-154.131194803383,22.8302553155164,184.12772356856
0.100546875,0.775,0.25,22.8075064470764,-154.260784383806,22.8075064470764,184.333052227776
0.100546875,0.775,0.275,22.8275730843324,-154.464977965855,22.8275730843324,184.251636805934
0.100546875,0.775,0.3,22.8935183074202,-154.743273632824,22.8935183074202,183.927816398334
0.100546875,0.775,0.325,22.9983882203206,-155.081601094231,22.9983882203206,183.369266582028
0.100546875,0.775,0.35,23.1431624764255,-155.475933673146,23.1431624764255,182.615510944928
0.100546875,0.775,0.375,23.3202391673481,-155.915114648817,23.3202391673481,181.678540049471
0.100546875,0.775,0.4,23.5289497659647,-156.392592031332,23.5289497659647,180.594562196406
0.100546875,0.775,0.425,23.7612267094199,-156.899262393465,23.7612267094199,179.378518051376
0.100546875,0.775,0.45,24.0151748738212,-157.4269145143,24.0151748738212,178.064516797412
0.100546875,0.775,0.475,24.2824618615102,-157.967750723282,24.2824618615102,176.669353357518
0.100546875,0.775,0.5,24.5603728028263,-158.512627713383,24.5603728028263,175.226008150967
0.100546875,0.775,0.525,24.8405284511696,-159.054425960164,24.8405284511696,173.752169274499
0.100546875,0.775,0.55,25.1197871455337,-159.583680657725,25.1197871455337,172.280549951888
0.100546875,0.775,0.575,25.3899543982692,-160.093408749846,25.3899543982692,170.828771479199
0.100546875,0.775,0.6,25.6478418241434,-160.57435957975,25.6478418241434,169.430180376725
0.100546875,0.775,0.625,25.8856815705333,-161.019179634602,25.8856815705333,168.101237093517
0.100546875,0.775,0.65,26.1006060952614,-161.419344200991,26.1006060952614,166.876991530075
0.100546875,0.775,0.675,26.2855236794441,-161.766596746586,26.2855236794441,165.771392852002
0.100546875,0.775,0.7,26.4382429310667,-162.053680724167,26.4382429310667,164.822516190328
0.100546875,0.775,0.725,26.5526025336835,-162.270813186873,26.5526025336835,164.040132418974
0.100546875,0.775,0.75,26.6274337652225,-162.412638962168,26.6274337652225,163.466893588982
0.100546875,0.775,0.775,26.657759240262,-162.467098169341,26.657759240262,163.106547506188
0.100546875,0.775,0.8,26.6437852527577,-162.431540206391,26.6437852527577,163.007942221162
0.100546875,0.775,0.825,26.5819566624293,-162.29083796622,26.5819566624293,163.167375287174
0.100546875,0.775,0.85,26.474245570464,-162.046062809902,26.474245570464,163.641323745568
0.100546875,0.775,0.875,26.3187006165078,-161.678478307237,26.3187006165078,164.418790457252
0.100546875,0.775,0.9,26.1195191036051,-161.193707753975,26.1195191036051,165.564693594896
0.100546875,0.775,0.925,25.8763729220363,-160.569341186377,25.8763729220363,167.062975705742
0.100546875,0.775,0.95,25.5961596712073,-159.814218461096,25.5961596712073,168.985279429379
0.100546875,0.775,0.975,25.2798760657638,-158.902220829861,25.2798760657638,171.30984077746
0.100546875,0.775,1,24.9374474915212,-157.837807518641,24.9374474915212,174.104151380925
0.100546875,0.775,1.025,24.5708037214722,-156.592155339822,24.5708037214722,177.319933744546
0.100546875,0.775,1.05,24.193396436022,-155.153051942163,24.193396436022,180.990829877683
0.100546875,0.775,1.075,23.8096395044808,-153.508496053659,23.8096395044808,184.979214398121
0.100546875,0.775,1.1,23.4391494416315,-151.646047273803,23.4391494416315,189.247550842777
0.100546875,0.775,1.125,23.0957139732242,-149.656800243217,23.0957139732242,193.474765412556
0.100546875,0.775,1.15,22.8074263167081,-147.604024731391,22.8074263167081,197.571314901918
0.100546875,0.775,1.175,20.136554665548,-129.86200957258,20.136554665548,302.909288670243
0.100546875,0.775,1.2,10.1848026779677,-65.4102589392339,10.1848026779677,427.94519072315
0.100546875,0.775,1.225,1.21299868940055,-7.86425393614096,1.21299868940055,206.440951184758
0.100546875,0.8,-0.25,0.0376138122825403,-0.0888148103392149,0.809446045394999,6.07798191229826
0.100546875,0.8,-0.225,1.24176901446635,-8.81566582445856,1.24176901446635,207.066168905353
0.100546875,0.8,-0.2,10.2503539848415,-77.0787101330879,10.2503539848415,429.066517527488
0.100546875,0.8,-0.175,20.1344415391314,-150.602020790347,20.1344415391314,295.784388147235
0.100546875,0.8,-0.15,22.5404462899391,-167.196478819127,22.5404462899391,167.196478819127
0.100546875,0.8,-0.125,22.3978395786049,-165.107232520138,22.3978395786049,165.107232520138
0.100546875,0.8,-0.1,22.1910478180968,-163.123355785984,22.1910478180968,163.123355785984
0.100546875,0.8,-0.075,21.926754902411,-161.205316137613,21.926754902411,161.205316137613
0.100546875,0.8,-0.05,21.6305647198638,-159.542991024762,21.6305647198638,159.542991024762
0.100546875,0.8,-0.025,21.3081760391829,-158.047682549799,21.3081760391829,160.35510357848
0.100546875,0.8,0,20.9811337660708,-156.795854028345,20.9811337660708,164.111351085149
0.100546875,0.8,0.025,20.652036585941,-155.705564281826,20.652036585941,167.357582846891
0.100546875,0.8,0.05,20.3388520880482,-154.81668554744,20.3388520880482,170.196747676139
0.100546875,0.8,0.075,20.0418387370894,-154.06915709959,20.0418387370894,172.613520122777
0.100546875,0.8,0.1,19.7755989637211,-153.491524491727,19.7755989637211,174.684481871483
0.100546875,0.8,0.125,19.5385461479193,-153.039522185267,19.5385461479193,176.382489795869
0.100546875,0.8,0.15,19.3419811189168,-152.734379408394,19.3419811189168,177.769945457238
0.100546875,0.8,0.175,19.1827613284822,-152.541322083926,19.1827613284822,178.826304810898
0.100546875,0.8,0.2,19.0690792408766,-152.47444758593,19.0690792408766,179.605382856031
0.100546875,0.8,0.225,18.9964630797425,-152.50559647473,18.9964630797425,180.09679235667
0.100546875,0.8,0.25,18.9703224556219,-152.642373425918,18.9703224556219,180.346889378273
0.100546875,0.8,0.275,18.9850600649233,-152.86200964761,18.9850600649233,180.353651103299
0.100546875,0.8,0.3,19.0436944735002,-153.166724608324,19.0436944735002,180.157031933171
0.100546875,0.8,0.325,19.1396965092165,-153.538201352998,19.1396965092165,179.761091997291
0.100546875,0.8,0.35,19.274103667939,-153.974460194907,19.274103667939,179.200931486858
0.100546875,0.8,0.375,19.4396509530083,-154.460661480433,19.4396509530083,178.484895026574
0.100546875,0.8,0.4,19.6358017529307,-154.991722693983,19.6358017529307,177.644742840269
0.100546875,0.8,0.425,19.8547630354481,-155.555346569096,19.8547630354481,176.691730567614
0.100546875,0.8,0.45,20.0948215868206,-156.144300840671,20.0948215868206,175.655504841211
0.100546875,0.8,0.475,20.3478789005569,-156.748017686109,20.3478789005569,174.54913816712
0.100546875,0.8,0.5,20.6114320010972,-157.357916020127,20.6114320010972,173.401136444464
0.100546875,0.8,0.525,20.8773129252499,-157.96447758188,20.8773129252499,172.225442962075
0.100546875,0.8,0.55,21.1426051279466,-158.558443035854,21.1426051279466,171.05027721115
0.100546875,0.8,0.575,21.3993182099972,-159.130761483255,21.3993182099972,169.889522164829
0.100546875,0.8,0.6,21.6444873175531,-159.672079682754,21.6444873175531,168.771992804138
0.100546875,0.8,0.625,21.8705558598771,-160.173273813325,21.8705558598771,167.710461022588
0.100546875,0.8,0.65,22.074863849542,-160.625451407672,22.074863849542,166.735375664907
0.100546875,0.8,0.675,22.2505531846252,-161.01884934089,22.2505531846252,165.857106061662
0.100546875,0.8,0.7,22.3956084164173,-161.345624392455,22.3956084164173,165.109011194468
0.100546875,0.8,0.725,22.50414222634,-161.594704934592,22.50414222634,164.497465709661
0.100546875,0.8,0.75,22.5751114716777,-161.759994705305,22.5751114716777,164.060234158077
0.100546875,0.8,0.775,22.6038752973381,-161.828290301847,22.6038752973381,163.797936098667
0.100546875,0.8,0.8,22.5906909051374,-161.796152026829,22.5906909051374,163.754303513828
0.100546875,0.8,0.825,22.5324263994635,-161.647341286101,22.5324263994635,163.92284453411
0.100546875,0.8,0.85,22.4309986246489,-161.382270305261,22.4309986246489,164.354646451521
0.100546875,0.8,0.875,22.2849847455382,-160.98095984621,22.2849847455382,165.036273078662
0.100546875,0.8,0.9,22.0983921972944,-160.448745164765,22.0983921972944,166.026940414285
0.100546875,0.8,0.925,21.8715336850444,-159.761583351108,21.8715336850444,167.30839499943
0.100546875,0.8,0.95,21.6110100059764,-158.928513732888,21.6110100059764,168.94613191221
0.100546875,0.8,0.975,21.3185797841707,-157.920912807629,21.3185797841707,170.916166276639
0.100546875,0.8,1,21.0039592548983,-156.74354855597,21.0039592548983,173.278912822641
0.100546875,0.8,1.025,20.6699444791423,-155.363928556367,20.6699444791423,175.983816893682
0.100546875,0.8,1.05,20.330181213891,-153.77024172702,20.330181213891,179.056412248963
0.100546875,0.8,1.075,19.9895339864402,-151.948920616279,19.9895339864402,182.360768476323
0.100546875,0.8,1.1,19.6677629511877,-149.892327036244,19.6677629511877,185.857777339271
0.100546875,0.8,1.125,19.3764243669993,-147.701489627872,19.3764243669993,189.252747245756
0.100546875,0.8,1.15,19.1417944344227,-145.450446806565,19.1417944344227,192.487290743808
0.100546875,0.8,1.175,16.9142990977726,-127.791373308762,16.9142990977726,253.70333940266
0.100546875,0.8,1.2,8.56465740631993,-64.3381218147813,8.56465740631993,359.395405509974
0.100546875,0.8,1.225,1.02185113266232,-7.82180538059878,1.02185113266232,173.799787280072
0.100546875,0.825,-0.25,0.0294605181081646,-0.0756911065795887,0.778966528128876,5.3872855831763
0.100546875,0.825,-0.225,1.01725244518652,-8.61541363189029,1.07801146170116,167.662736557008
0.100546875,0.825,-0.2,8.33200659552775,-75.6483347600003,8.33200659552775,349.155929352439
0.100546875,0.825,-0.175,16.3936065035972,-147.666586120157,16.3936065035972,242.281405331722
0.100546875,0.825,-0.15,18.3908293535038,-163.703099915487,18.3908293535038,163.703099915487
0.100546875,0.825,-0.125,18.3030670630487,-161.375983401544,18.3030670630487,161.375983401544
0.100546875,0.825,-0.1,18.1484337232528,-159.164916680731,18.1484337232528,159.164916680731
0.100546875,0.825,-0.075,17.9344961580636,-157.023526532425,17.9344961580636,157.023526532425
0.100546875,0.825,-0.05,17.6820346781056,-155.169451090884,17.6820346781056,155.169451090884
0.100546875,0.825,-0.025,17.3989437774008,-153.499558656221,17.3989437774008,155.609048526746
0.100546875,0.825,0,17.1049128771499,-152.101940090062,17.1049128771499,158.741743925222
0.100546875,0.825,0.025,16.8045702101856,-150.882135996384,16.8045702101856,161.447531697528
0.100546875,0.825,0.05,16.5149446017926,-149.886727210494,16.5149446017926,163.829435940113
0.100546875,0.825,0.075,16.2377652199861,-149.046942807961,16.2377652199861,165.863432990888
0.100546875,0.825,0.1,15.986954808353,-148.396296812666,15.986954808353,167.624262145857
0.100546875,0.825,0.125,15.7620100969179,-147.884118592513,15.7620100969179,169.078532803008
0.100546875,0.825,0.15,15.5737169241032,-147.535539272995,15.5737169241032,170.28623556369
0.100546875,0.825,0.175,15.4197955192265,-147.310562897107,15.4197955192265,171.221523680278
0.100546875,0.825,0.2,15.3080910036713,-147.226371060584,15.3080910036713,171.935375589265
0.100546875,0.825,0.225,15.2348442720846,-147.250308010323,15.2348442720846,172.412501933271
0.100546875,0.825,0.25,15.2052745147927,-147.392404924083,15.2052745147927,172.696066117907
0.100546875,0.825,0.275,15.2143727976944,-147.62595618554,15.2143727976944,172.779397785919
0.100546875,0.825,0.3,15.2651000823294,-147.955058963335,15.2651000823294,172.698979589474
0.100546875,0.825,0.325,15.3514102645392,-148.357932434674,15.3514102645392,172.454411088697
0.100546875,0.825,0.35,15.4743887346294,-148.834003107427,15.4743887346294,172.077113394351
0.100546875,0.825,0.375,15.6271692567489,-149.365373372286,15.6271692567489,171.571095322105
0.100546875,0.825,0.4,15.8093425576994,-149.947954505386,15.8093425576994,170.964294305881
0.100546875,0.825,0.425,16.0134509960684,-150.566743848577,16.0134509960684,170.263698920822
0.100546875,0.825,0.45,16.2379650153305,-151.215136942004,16.2379650153305,169.495043391344
0.100546875,0.825,0.475,16.4750766669503,-151.880175325153,16.4750766669503,168.667159026987
0.100546875,0.825,0.5,16.7225033164243,-152.553575454219,16.7225033164243,167.80459331974
0.100546875,0.825,0.525,16.9723383469416,-153.223719437457,16.9723383469416,166.917046436887
0.100546875,0.825,0.55,17.221905818429,-153.881342589037,17.221905818429,166.028766736541
0.100546875,0.825,0.575,17.4634608542277,-154.515571096907,17.4634608542277,165.149378442634
0.100546875,0.825,0.6,17.694285353068,-155.116766858969,17.694285353068,164.303736191941
0.100546875,0.825,0.625,17.9070647927089,-155.674247876063,17.9070647927089,163.500336558902
0.100546875,0.825,0.65,18.099378984829,-156.178584259561,18.099378984829,162.765693229649
0.100546875,0.825,0.675,18.2646213436381,-156.618699192759,18.2646213436381,162.105894758547
0.100546875,0.825,0.7,18.4009956500451,-156.98600265013,18.4009956500451,161.550397245606
0.100546875,0.825,0.725,18.5028908057518,-157.268309919623,18.5028908057518,161.101310820124
0.100546875,0.825,0.75,18.569446262068,-157.458648824223,18.569446262068,160.792534949236
0.100546875,0.825,0.775,18.5963410161912,-157.542816642041,18.5963410161912,160.620465860067
0.100546875,0.825,0.8,18.583956946795,-157.516519020407,18.583956946795,160.62502377962
0.100546875,0.825,0.825,18.5295467084697,-157.362484430794,18.5295467084697,160.795539816894
0.100546875,0.825,0.85,18.4350652502814,-157.080553311992,18.4350652502814,161.179380146106
0.100546875,0.825,0.875,18.2995560677206,-156.649455745505,18.2995560677206,161.7589168171
0.100546875,0.825,0.9,18.1269522920402,-156.074606035894,18.1269522920402,162.589780156485
0.100546875,0.825,0.925,17.9181248091102,-155.330045527059,17.9181248091102,163.649324318078
0.100546875,0.825,0.95,17.6795198737339,-154.425804187476,17.6795198737339,164.999541050869
0.100546875,0.825,0.975,17.4135648705504,-153.330033642217,17.4135648705504,166.611546002406
0.100546875,0.825,1,17.1299437833431,-152.049134987346,17.1299437833431,168.54199955812
0.100546875,0.825,1.025,16.8322154588863,-150.545437517149,16.8322154588863,170.735115338245
0.100546875,0.825,1.05,16.5344137675951,-148.809344314485,16.5344137675951,173.212702482755
0.100546875,0.825,1.075,16.2416455638495,-146.8226405393,16.2416455638495,175.837791003676
0.100546875,0.825,1.1,15.9738995779394,-144.584103472118,15.9738995779394,178.574917393648
0.100546875,0.825,1.125,15.7399488879613,-142.19867603804,15.7399488879613,181.152106766839
0.100546875,0.825,1.15,15.5641709159535,-139.753412800464,15.5641709159535,183.544443747559
0.100546875,0.825,1.175,13.7731078937326,-122.551282063399,13.7731078937326,205.715534178749
0.100546875,0.825,1.2,6.98135010425461,-61.6133948283175,6.98135010425461,292.855172027188
0.100546875,0.825,1.225,0.82383138305628,-7.50810856556872,0.82383138305628,142.20372429296
0.100546875,0.85,-0.25,0.0331530849572175,-0.17748649748673,0.736619584120932,5.07343427213664
0.100546875,0.85,-0.225,0.811961135830429,-8.3326848571262,1.01241059780197,129.347406969902
0.100546875,0.85,-0.2,6.48137366554858,-72.6367123683951,6.48137366554858,271.633798372665
0.100546875,0.85,-0.175,12.778238992822,-141.509697611059,12.778238992822,190.636736196028
0.100546875,0.85,-0.15,14.3859023122974,-156.570394311642,14.3859023122974,156.570394311642
0.100546875,0.85,-0.125,14.3596668509499,-154.005645825108,14.3596668509499,154.005645825108
0.100546875,0.85,-0.1,14.2634767829121,-151.561952023256,14.2634767829121,151.561952023256
0.100546875,0.85,-0.075,14.1062351837088,-149.201814830939,14.1062351837088,149.201814830939
0.100546875,0.85,-0.05,13.9027693045893,-147.154413585713,13.9027693045893,147.154413585713
0.100546875,0.85,-0.025,13.6638513225359,-145.314879210153,13.6638513225359,147.367806827983
0.100546875,0.85,0,13.4067060290768,-143.770076016124,13.4067060290768,149.866663989966
0.100546875,0.85,0.025,13.1385873153271,-142.423283319371,13.1385873153271,152.025430394481
0.100546875,0.85,0.05,12.8751970078397,-141.318369022046,12.8751970078397,153.939676402072
0.100546875,0.85,0.075,12.6201768169653,-140.386105300781,12.6201768169653,155.582718195443
0.100546875,0.85,0.1,12.3865003762121,-139.658150324153,12.3865003762121,157.02224788308
0.100546875,0.85,0.125,12.1750709240845,-139.083829049683,12.1750709240845,158.223158828564
0.100546875,0.85,0.15,11.9959680752813,-138.68713803012,11.9959680752813,159.239331072168
0.100546875,0.85,0.175,11.8480158690466,-138.427633489327,11.8480158690466,160.042913301523
0.100546875,0.85,0.2,11.7385745048631,-138.321818801204,11.7385745048631,160.679390418571
0.100546875,0.85,0.225,11.6647803268669,-138.336021151162,11.6647803268669,161.130943676965
0.100546875,0.85,0.25,11.6315616471518,-138.479883841785,11.6315616471518,161.435630486694
0.100546875,0.85,0.275,11.6346382935316,-138.725281627842,11.6346382935316,161.583846447987
0.100546875,0.85,0.3,11.6768392349263,-139.076080007999,11.6768392349263,161.60721288162
0.100546875,0.85,0.325,11.7527109557978,-139.508866635507,11.7527109557978,161.502126641024
0.100546875,0.85,0.35,11.8633312010201,-140.022874423754,11.8633312010201,161.29529769795
0.100546875,0.85,0.375,12.0023198284176,-140.598509958046,12.0023198284176,160.987351825375
0.100546875,0.85,0.4,12.1693536291075,-141.231432616863,12.1693536291075,160.601605463594
0.100546875,0.85,0.425,12.3573819360581,-141.904989164916,12.3573819360581,160.141540080441
0.100546875,0.85,0.45,12.5650289848602,-142.612189224486,12.5650289848602,159.628320429792
0.100546875,0.85,0.475,12.7848378168742,-143.338556281018,12.7848378168742,159.067190474813
0.100546875,0.85,0.5,13.0147258301015,-144.075223889871,13.0147258301015,158.478149598914
0.100546875,0.85,0.525,13.2471002620027,-144.809266085491,13.2471002620027,157.867274313009
0.100546875,0.85,0.55,13.4795135886744,-145.530579264569,13.4795135886744,157.254253973621
0.100546875,0.85,0.575,13.7045134533422,-146.227267356627,13.7045134533422,156.645105353712
0.100546875,0.85,0.6,13.9196228831816,-146.888535921789,13.9196228831816,156.060070176292
0.100546875,0.85,0.625,14.117813153578,-147.503044959841,14.117813153578,155.50412237981
0.100546875,0.85,0.65,14.2969025720636,-148.059825412326,14.2969025720636,154.999047228723
0.100546875,0.85,0.675,14.4505793719743,-148.547586518221,14.4505793719743,154.547587787398
0.100546875,0.85,0.7,14.577265942811,-148.955753099426,14.577265942811,154.174269951219
0.100546875,0.85,0.725,14.6716746523326,-149.272441534292,14.6716746523326,153.87815748715
0.100546875,0.85,0.75,14.7331216306903,-149.488207221441,14.7331216306903,153.687905825983
0.100546875,0.85,0.775,14.7576637500308,-149.589700668805,14.7576637500308,153.597312713284
0.100546875,0.85,0.8,14.7457867429926,-149.569687276893,14.7457867429926,153.640609715994
0.100546875,0.85,0.825,14.6952063805709,-149.412254507224,14.6952063805709,153.805127212674
0.100546875,0.85,0.85,14.6078651956356,-149.113970515078,14.6078651956356,154.131959534531
0.100546875,0.85,0.875,14.483384484168,-148.655208849387,14.483384484168,154.602166519095
0.100546875,0.85,0.9,14.3255229676087,-148.038068118901,14.3255229676087,155.264371636542
0.100546875,0.85,0.925,14.1358697842211,-147.237970763979,14.1358697842211,156.095266545863
0.100546875,0.85,0.95,13.9205494839495,-146.26197807331,13.9205494839495,157.148880855582
0.100546875,0.85,0.975,13.6828915127895,-145.07840365817,13.6828915127895,158.396220471976
0.100546875,0.85,1,13.432315175597,-143.691533735618,13.432315175597,159.884740042525
0.100546875,0.85,1.025,13.1734786151834,-142.062030373465,13.1734786151834,161.559825168282
0.100546875,0.85,1.05,12.9205176028975,-140.180618761197,12.9205176028975,163.433636164372
0.100546875,0.85,1.075,12.6791881114013,-138.028026179603,12.6791881114013,165.377205448508
0.100546875,0.85,1.1,12.469307718293,-135.609811006708,12.469307718293,167.352484635358
0.100546875,0.85,1.125,12.2971870720387,-133.036152227147,12.2971870720387,169.121786309152
0.100546875,0.85,1.15,12.184744065592,-130.407600247621,12.184744065592,170.684415420426
0.100546875,0.85,1.175,10.8138829328154,-114.083235257052,10.8138829328154,160.095750030338
0.100546875,0.85,1.2,5.49742095161339,-57.3099526570808,5.49742095161339,229.967419027333
0.100546875,0.85,1.225,0.647424670203155,-7.11147506306003,0.766617492792609,112.434382080989
0.100546875,0.875,-0.25,0.0205493830823964,-0.277441909972706,0.675972662285408,4.68334267223686
0.100546875,0.875,-0.225,0.602314224128011,-7.84114941538109,0.926039709966682,93.0373193802877
0.100546875,0.875,-0.2,4.71517151168511,-67.822309028997,4.71517151168511,198.387415868349
0.100546875,0.875,-0.175,9.34786149443197,-131.779443943547,9.34786149443197,142.132338293933
0.100546875,0.875,-0.15,10.5957846193208,-145.419379197678,10.5957846193208,145.419379197678
0.100546875,0.875,-0.125,10.6363281186458,-142.609532089508,10.6363281186458,142.609532089508
0.100546875,0.875,-0.1,10.6039270770415,-139.930237833465,10.6039270770415,139.930237833465
0.100546875,0.875,-0.075,10.5080338988425,-137.346237937009,10.5080338988425,137.346237937009
0.100546875,0.875,-0.05,10.3579765159799,-135.102381860004,10.3579765159799,135.102381860004
0.100546875,0.875,-0.025,10.166885500975,-133.089574287095,10.166885500975,135.033206215514
0.100546875,0.875,0,9.95011625759546,-131.39579236677,9.95011625759546,136.880799192926
0.100546875,0.875,0.025,9.71712442918136,-129.920587553416,9.71712442918136,138.473823365926
0.100546875,0.875,0.05,9.48275852825801,-128.705641068775,9.48275852825801,139.904191956591
0.100546875,0.875,0.075,9.25219819803485,-127.680782387517,9.25219819803485,141.1386770734
0.100546875,0.875,0.1,9.03779742298256,-126.875388078224,9.03779742298256,142.241348072357
0.100546875,0.875,0.125,8.84157436529297,-126.239052461537,8.84157436529297,143.172328867139
0.100546875,0.875,0.15,8.67312874127799,-125.793790913514,8.67312874127799,143.982128214048
0.100546875,0.875,0.175,8.53219084297027,-125.499403194786,8.53219084297027,144.638496897843
0.100546875,0.875,0.2,8.42579274107455,-125.370776672507,8.42579274107455,145.183521441776
0.100546875,0.875,0.225,8.35184807128115,-125.37406748161,8.35184807128115,145.594983827977
0.100546875,0.875,0.25,8.31510381560761,-125.517677321922,8.31510381560761,145.907430307145
0.100546875,0.875,0.275,8.31194811274982,-125.772896454366,8.31194811274982,146.106865538324
0.100546875,0.875,0.3,8.34515641776344,-126.142655848005,8.34515641776344,146.22127949361
0.100546875,0.875,0.325,8.40984584072149,-126.602651303821,8.40984584072149,146.242724994237
0.100546875,0.875,0.35,8.50714597944909,-127.151378204951,8.50714597944909,146.194170877337
0.100546875,0.875,0.375,8.63116447854802,-127.768162064069,8.63116447854802,146.07194786357
0.100546875,0.875,0.4,8.78171341479584,-128.448006697572,8.78171341479584,145.895543187613
0.100546875,0.875,0.425,8.95216334966029,-129.173098973375,8.95216334966029,145.6641733524
0.100546875,0.875,0.45,9.1413374159024,-129.935771338499,9.1413374159024,145.395115401247
0.100546875,0.875,0.475,9.34214806054005,-130.720410349244,9.34214806054005,145.089355987527
0.100546875,0.875,0.5,9.55275833929781,-131.517360022792,9.55275833929781,144.762979193051
0.100546875,0.875,0.525,9.76590524338902,-132.312676748877,9.76590524338902,144.417794839002
0.100546875,0.875,0.55,9.97941987521764,-133.095272774948,9.97941987521764,144.069575875364
0.100546875,0.875,0.575,10.1861499430458,-133.852447947422,10.1861499430458,143.720055686825
0.100546875,0.875,0.6,10.3839186790538,-134.572150961405,10.3839186790538,143.385576395804
0.100546875,0.875,0.625,10.5659765599331,-135.242545147422,10.5659765599331,143.066817277644
0.100546875,0.875,0.65,10.7304534366694,-135.851057386212,10.7304534366694,142.781687267533
0.100546875,0.875,0.675,10.8713052274227,-136.386298179239,10.8713052274227,142.528644594392
0.100546875,0.875,0.7,10.987266238089,-136.835678015779,10.987266238089,142.32835663634
0.100546875,0.875,0.725,11.0733172295847,-137.187688276186,11.0733172295847,142.175650287744
0.100546875,0.875,0.75,11.1290720093873,-137.430430111732,11.1290720093873,142.095328078679
0.100546875,0.875,0.775,11.1508741936193,-137.551437561396,11.1508741936193,142.077047396114
0.100546875,0.875,0.8,11.1394700169158,-137.540627551788,11.1394700169158,142.151185934555
0.100546875,0.875,0.825,11.0929042135554,-137.383420574444,11.0929042135554,142.301061211516
0.100546875,0.875,0.85,11.01330652443,-137.07332030821,11.01330652443,142.563920476106
0.100546875,0.875,0.875,10.900697662756,-136.59222961396,10.900697662756,142.916889789067
0.100546875,0.875,0.9,10.758909513204,-135.939311534301,10.758909513204,143.40474629095
0.100546875,0.875,0.925,10.5900378343091,-135.091100161173,10.5900378343091,144.00013699499
0.100546875,0.875,0.95,10.4001792384278,-134.052309987653,10.4001792384278,144.75313654898
0.100546875,0.875,0.975,10.193342502566,-132.790872605375,10.193342502566,145.630430061368
0.100546875,0.875,1,9.97899789833218,-131.309898706073,9.97899789833218,146.675256389472
0.100546875,0.875,1.025,9.76267064136358,-129.567266425406,9.76267064136358,147.829492997107
0.100546875,0.875,1.05,9.55885345229643,-127.555056463015,9.55885345229643,149.101954109434
0.100546875,0.875,1.075,9.37362731087105,-125.249977963801,9.37362731087105,150.367464982319
0.100546875,0.875,1.1,9.22670130223881,-122.664115422231,9.22670130223881,151.592511470554
0.100546875,0.875,1.125,9.12138114583491,-119.90609640026,9.12138114583491,152.569310983358
0.100546875,0.875,1.15,9.07700996765281,-117.090717049965,9.07700996765281,153.324785021221
0.100546875,0.875,1.175,8.09857682675882,-102.06542698463,8.09857682675882,137.686492350048
0.100546875,0.875,1.2,4.13091268078954,-51.1971835668542,4.13091268078954,172.647189856499
0.100546875,0.875,1.225,0.470017601162034,-6.49775598329032,0.713548993313657,85.4324905339036
0.100546875,0.9,-0.25,0.019570681322414,-0.335256420255577,0.601825388133283,4.41179614624486
0.100546875,0.9,-0.225,0.422066604292308,-7.08312256924992,0.818747860414069,59.6503947394236
0.100546875,0.9,-0.2,3.10666901451556,-61.032931546836,3.10666901451556,131.342910171706
0.100546875,0.9,-0.175,6.22135524959989,-118.198038476872,6.22135524959989,118.198038476872
0.100546875,0.9,-0.15,7.15116682637082,-129.915127729283,7.15116682637082,129.915127729283
0.100546875,0.9,-0.125,7.26558185102102,-126.838969650876,7.26558185102102,126.838969650876
0.100546875,0.9,-0.1,7.30354030081911,-123.897116960226,7.30354030081911,123.897116960226
0.100546875,0.9,-0.075,7.27556128948523,-121.081736091257,7.27556128948523,121.081736091257
0.100546875,0.9,-0.05,7.18438347761654,-118.628007117511,7.18438347761654,118.628007117511
0.100546875,0.9,-0.025,7.04613353841131,-116.439213357025,7.04613353841131,118.742908424131
0.100546875,0.9,0,6.87374353155327,-114.586902660061,6.87374353155327,119.927318481523
0.100546875,0.9,0.025,6.67941522184728,-112.979285171009,6.67941522184728,120.947417894333
0.100546875,0.9,0.05,6.4768340663255,-111.644850333261,6.4768340663255,121.882055699289
0.100546875,0.9,0.075,6.27309398496862,-110.521721293913,6.27309398496862,122.698854972068
0.100546875,0.9,0.1,6.07974478555045,-109.62985568897,6.07974478555045,123.451804422514
0.100546875,0.9,0.125,5.90016879337645,-108.925716962922,5.90016879337645,124.101864675911
0.100546875,0.9,0.15,5.74337682574067,-108.424414251166,5.74337682574067,124.691633202401
0.100546875,0.9,0.175,5.61017370419373,-108.090540433411,5.61017370419373,125.188532275825
0.100546875,0.9,0.2,5.50719849903796,-107.933873071733,5.50719849903796,125.628015394935
0.100546875,0.9,0.225,5.43325951831592,-107.923446992599,5.43325951831592,125.986359797787
0.100546875,0.9,0.25,5.3928816966702,-108.063951849761,5.3928816966702,126.292292669549
0.100546875,0.9,0.275,5.38320673952575,-108.328079084791,5.38320673952575,126.529486594887
0.100546875,0.9,0.3,5.4069288103816,-108.716104674922,5.4069288103816,126.720644203189
0.100546875,0.9,0.325,5.45980074693841,-109.204083383007,5.45980074693841,126.854960904891
0.100546875,0.9,0.35,5.5429835793983,-109.788594257905,5.5429835793983,126.950450684517
0.100546875,0.9,0.375,5.65112533012483,-110.448642172833,5.65112533012483,127.000257503663
0.100546875,0.9,0.4,5.78415800096778,-111.177776825193,5.78415800096778,127.019111459295
0.100546875,0.9,0.425,5.93591821247225,-111.957473461911,5.93591821247225,127.002837361443
0.100546875,0.9,0.45,6.10541715163391,-112.778844309383,6.10541715163391,126.964065805541
0.100546875,0.9,0.475,6.28597652204135,-113.625405192555,6.28597652204135,126.900273758
0.100546875,0.9,0.5,6.47599893666361,-114.486323220905,6.47599893666361,126.822948666778
0.100546875,0.9,0.525,6.66858750692887,-115.346821997734,6.66858750692887,126.730345010027
0.100546875,0.9,0.55,6.8618509463642,-116.194509333477,6.8618509463642,126.633634532108
0.100546875,0.9,0.575,7.04897071430911,-117.01607442162,7.04897071430911,126.531024050857
0.100546875,0.9,0.6,7.22807429227097,-117.797863843644,7.22807429227097,126.434185879515
0.100546875,0.9,0.625,7.39272308118635,-118.527842932843,7.39272308118635,126.340392461709
0.100546875,0.9,0.65,7.5413666904374,-119.191353698453,7.5413666904374,126.262726991988
0.100546875,0.9,0.675,7.66825982149847,-119.777431627753,7.66825982149847,126.196481591976
0.100546875,0.9,0.7,7.77245867202724,-120.270712686244,7.77245867202724,126.157220970564
0.100546875,0.9,0.725,7.84924571085765,-120.660967694293,7.84924571085765,126.13700798215
0.100546875,0.9,0.75,7.89853926396857,-120.932614525035,7.89853926396857,126.155107544027
0.100546875,0.9,0.775,7.91701058027534,-121.075545681486,7.91701058027534,126.199014550617
0.100546875,0.9,0.8,7.90566132925159,-121.074888737116,7.90566132925159,126.292944786772
0.100546875,0.9,0.825,7.86292249159051,-120.919624323926,7.86292249159051,126.418857871212
0.100546875,0.9,0.85,7.79107969241903,-120.597249327838,7.79107969241903,126.606997471813
0.100546875,0.9,0.875,7.69063990357465,-120.09424320961,7.69063990357465,126.834059432534
0.100546875,0.9,0.9,7.56543016968349,-119.402646507847,7.56543016968349,127.13670447282
0.100546875,0.9,0.925,7.41818890964602,-118.503845140461,7.41818890964602,127.488052406524
0.100546875,0.9,0.95,7.25483816766407,-117.395006717064,7.25483816766407,127.928597938837
0.100546875,0.9,0.975,7.08028179003793,-116.048068353479,7.08028179003793,128.426546151493
0.100546875,0.9,1,6.90381217985999,-114.460474020974,6.90381217985999,129.013985700708
0.100546875,0.9,1.025,6.73215496935399,-112.593018031099,6.73215496935399,129.637394058546
0.100546875,0.9,1.05,6.57984427417867,-110.438807501965,6.57984427417867,130.294644514867
0.100546875,0.9,1.075,6.45375580839792,-107.977424127041,6.45375580839792,130.876488205703
0.100546875,0.9,1.1,6.37308007936334,-105.231877930227,6.37308007936334,131.345700771121
0.100546875,0.9,1.125,6.33868817180577,-102.311637460424,6.33868817180577,131.540937955567
0.100546875,0.9,1.15,6.36674703969905,-99.3491174181058,6.36674703969905,131.503801549412
0.100546875,0.9,1.175,5.74298564814981,-86.1345556131159,5.74298564814981,117.565465508346
0.100546875,0.9,1.2,2.95412581431173,-43.0809345526209,2.95412581431173,122.77028633667
0.100546875,0.9,1.225,0.324781299165856,-5.60475693048497,0.642480587614525,62.1018834404377
0.100546875,0.925,-0.25,0.00403386202154794,-0.440292100248112,0.507013290598058,4.07501667781106
0.100546875,0.925,-0.225,0.250438780727719,-6.1276601922309,0.687526637088419,30.2391763694098
0.100546875,0.925,-0.2,1.68104290238515,-52.2211843491085,1.68104290238515,72.6397829814984
0.100546875,0.925,-0.175,3.47233190871793,-100.57285118413,3.47233190871793,100.57285118413
0.100546875,0.925,-0.15,4.13871672122851,-109.865101325306,4.13871672122851,109.865101325306
0.100546875,0.925,-0.125,4.33320414822687,-106.516268670565,4.33320414822687,106.516268670565
0.100546875,0.925,-0.1,4.44797063699307,-103.315118908402,4.44797063699307,103.315118908402
0.100546875,0.925,-0.075,4.49293377009993,-100.261562944414,4.49293377009993,100.261562944414
0.100546875,0.925,-0.05,4.4656199704783,-97.5968087968103,4.4656199704783,97.5968087968103
0.100546875,0.925,-0.025,4.38403110703181,-95.2261986665177,4.38403110703181,97.7579870026037
0.100546875,0.925,0,4.25990789134351,-93.2160153588769,4.25990789134351,98.2565133366154
0.100546875,0.925,0.025,4.10732698181848,-91.4748995962703,4.10732698181848,98.6785791174058
0.100546875,0.925,0.05,3.93969061416464,-90.0243513737279,3.93969061416464,99.0970322924811
0.100546875,0.925,0.075,3.76529447568332,-88.8050949656097,3.76529447568332,99.4733401745158
0.100546875,0.925,0.1,3.59548367483262,-87.8309876555218,3.59548367483262,99.8573064289173
0.100546875,0.925,0.125,3.434465932336,-87.061957461459,3.434465932336,100.205542731623
0.100546875,0.925,0.15,3.29108132018077,-86.5079044013535,3.29108132018077,100.557241442817
0.100546875,0.925,0.175,3.16683625419534,-86.1364237594713,3.16683625419534,100.875635995877
0.100546875,0.925,0.2,3.06827303271904,-85.953039123985,3.06827303271904,101.19284881448
0.100546875,0.925,0.225,2.99485510183113,-85.9288686673701,2.99485510183113,101.480763185199
0.100546875,0.925,0.25,2.95109514268755,-86.0653512868925,2.95109514268755,101.764699109717
0.100546875,0.925,0.275,2.93474631980377,-86.3363172214199,2.93474631980377,102.02382439113
0.100546875,0.925,0.3,2.94857044260929,-86.7396867059883,2.94857044260929,102.277346840549
0.100546875,0.925,0.325,2.98888097290945,-87.2518481622318,2.98888097290945,102.509947889562
0.100546875,0.925,0.35,3.05697819858008,-87.8677190674895,3.05697819858008,102.736057213021
0.100546875,0.925,0.375,3.14801885406237,-88.5660275008807,3.14801885406237,102.944331684663
0.100546875,0.925,0.4,3.26213649684539,-89.339137148807,3.26213649684539,103.14583662212
0.100546875,0.925,0.425,3.39362784646597,-90.1678342758005,3.39362784646597,103.331933954014
0.100546875,0.925,0.45,3.54175869188204,-91.0423205653308,3.54175869188204,103.511533734832
0.100546875,0.925,0.475,3.7002663492975,-91.9451924456813,3.7002663492975,103.677657466849
0.100546875,0.925,0.5,3.86785310906898,-92.86480857635,3.86785310906898,103.838049842336
0.100546875,0.925,0.525,4.03799626305415,-93.7854078729365,4.03799626305415,103.986499252549
0.100546875,0.925,0.55,4.20914344493096,-94.6937381543648,4.20914344493096,104.130445781159
0.100546875,0.925,0.575,4.37481026084317,-95.575597075368,4.37481026084317,104.263607370353
0.100546875,0.925,0.6,4.5334988528387,-96.4162720335873,4.5334988528387,104.393961831834
0.100546875,0.925,0.625,4.67906470211024,-97.2030955220535,4.67906470211024,104.514268833437
0.100546875,0.925,0.65,4.81036609946681,-97.9199946455264,4.81036609946681,104.633968786419
0.100546875,0.925,0.675,4.92191135458895,-98.5558173298042,4.92191135458895,104.743831224702
0.100546875,0.925,0.7,5.01319786060121,-99.0932524696873,5.01319786060121,104.855833244856
0.100546875,0.925,0.725,5.07972274187527,-99.5225448613916,5.07972274187527,104.957535316245
0.100546875,0.925,0.75,5.12187336169692,-99.825434849317,5.12187336169692,105.064671457528
0.100546875,0.925,0.775,5.13650394313697,-99.9931835133434,5.13650394313697,105.160288663166
0.100546875,0.925,0.8,5.12509893747492,-100.007302026625,5.12509893747492,105.265145464046
0.100546875,0.925,0.825,5.08625882450935,-99.8592129396296,5.08625882450935,105.356803270569
0.100546875,0.925,0.85,5.02273439491298,-99.5316735213122,5.02273439491298,105.462156821544
0.100546875,0.925,0.875,4.93522540942085,-99.0146389967092,4.93522540942085,105.553420310163
0.100546875,0.925,0.9,4.82796049757167,-98.2942448246063,4.82796049757167,105.664005233055
0.100546875,0.925,0.925,4.70396501780421,-97.3559698179084,4.70396501780421,105.762161833606
0.100546875,0.925,0.95,4.56947952680257,-96.1904418962156,4.56947952680257,105.885096021751
0.100546875,0.925,0.975,4.42990608952761,-94.7737738019512,4.42990608952761,105.995777354342
0.100546875,0.925,1,4.29484668289344,-93.0983019834782,4.29484668289344,106.123046620718
0.100546875,0.925,1.025,4.17176350995372,-91.1292037639113,4.17176350995372,106.210363807611
0.100546875,0.925,1.05,4.07550140527346,-88.8593835722737,4.07550140527346,106.254393826509
0.100546875,0.925,1.075,4.01313789800399,-86.272209327974,4.01313789800399,106.154770063445
0.100546875,0.925,1.1,4.00327050457388,-83.3943337211571,4.00327050457388,105.881101624567
0.100546875,0.925,1.125,4.04374406223228,-80.3325664495652,4.04374406223228,105.312050244976
0.100546875,0.925,1.15,4.14736732649854,-77.2230129104276,4.14736732649854,104.509801898082
0.100546875,0.925,1.175,3.82551989448022,-66.2926194055005,3.82551989448022,92.8171980061601
0.100546875,0.925,1.2,1.99412489452023,-32.9953685646513,1.99412489452023,82.5530969819944
0.100546875,0.925,1.225,0.192008975028505,-4.52800420790163,0.543926668727445,43.5253410843897
0.100546875,0.95,-0.25,0.00160584254710286,0.0667545937709756,0.397692458547182,4.83611888316906
0.100546875,0.95,-0.225,0.121891986397508,-4.30317388613926,0.531214615140924,13.9728510361294
0.100546875,0.95,-0.2,0.518203892534522,-40.5602924028554,0.86914322143478,40.5602924028554
0.100546875,0.95,-0.175,1.2333737138526,-77.9107438398607,1.2333737138526,77.9107438398607
0.100546875,0.95,-0.15,1.7038523534555,-84.1077919452872,1.7038523534555,84.1077919452872
0.100546875,0.95,-0.125,1.986320849888,-80.3887532547581,1.986320849888,80.3887532547581
0.100546875,0.95,-0.1,2.18491517811636,-76.8354960464998,2.18491517811636,76.8354960464998
0.100546875,0.95,-0.075,2.30990977104382,-73.4987923820716,2.30990977104382,73.4987923820716
0.100546875,0.95,-0.05,2.35227382898541,-70.5754492181744,2.35227382898541,72.565334275394
0.100546875,0.95,-0.025,2.33273489602107,-67.996177709581,2.33273489602107,72.3331498188643
0.100546875,0.95,0,2.26106458089658,-65.7944532786691,2.26106458089658,72.1328446882809
0.100546875,0.95,0.025,2.15394793874744,-63.8952059101785,2.15394793874744,71.9498677289735
0.100546875,0.95,0.05,2.02406341482123,-62.3002697140078,2.02406341482123,71.8393804808939
0.100546875,0.95,0.075,1.88141801596504,-60.9629023449833,1.88141801596504,71.7656057019322
0.100546875,0.95,0.1,1.7369016588701,-59.8845025094537,1.7369016588701,71.766293515799
0.100546875,0.95,0.125,1.59587308330325,-59.0340298166754,1.59587308330325,71.8005465182137
0.100546875,0.95,0.15,1.46686749018263,-58.4124371565999,1.46686749018263,71.8986857489382
0.100546875,0.95,0.175,1.35229577277607,-57.9933110753129,1.35229577277607,72.0247085967625
0.100546875,0.95,0.2,1.25853322073216,-57.7755562477077,1.25853322073216,72.2035426665263
0.100546875,0.95,0.225,1.18582510905516,-57.7338946361416,1.18582510905516,72.4061567519101
0.100546875,0.95,0.25,1.13863223893888,-57.8650217352885,1.13863223893888,72.651743278953
0.100546875,0.95,0.275,1.11540207750663,-58.1445194400167,1.11540207750663,72.9173894094103
0.100546875,0.95,0.3,1.11893722182855,-58.5670699875793,1.11893722182855,73.216899828776
0.100546875,0.95,0.325,1.14617139887783,-59.1094166467689,1.14617139887783,73.5321414026463
0.100546875,0.95,0.35,1.19852158874469,-59.7643852933359,1.19852158874469,73.8726047303313
0.100546875,0.95,0.375,1.27170183008844,-60.5100657945037,1.27170183008844,74.2236799930097
0.100546875,0.95,0.4,1.36602566885491,-61.3375503958223,1.36602566885491,74.5917702547808
0.100546875,0.95,0.425,1.47629427659767,-62.226335268733,1.47629427659767,74.9646986026199
0.100546875,0.95,0.45,1.60200680648995,-63.1658893245896,1.60200680648995,75.346867120365
0.100546875,0.95,0.475,1.73736000085257,-64.1371436300797,1.73736000085257,75.727609064008
0.100546875,0.95,0.5,1.88133526772007,-65.1280215670162,1.88133526772007,76.1102328401026
0.100546875,0.95,0.525,2.02782933049459,-66.1209512945874,2.02782933049459,76.4847849600829
0.100546875,0.95,0.55,2.17560925887601,-67.102324005127,2.17560925887601,76.8542716268009
0.100546875,0.95,0.575,2.31857263703222,-68.0561942722784,2.31857263703222,77.2087073022306
0.100546875,0.95,0.6,2.45557774563545,-68.9673472428324,2.45557774563545,77.5515597141765
0.100546875,0.95,0.625,2.58082549602571,-69.8216718986277,2.58082549602571,77.8720321130535
0.100546875,0.95,0.65,2.69356431714287,-70.602183587986,2.69356431714287,78.1748721152365
0.100546875,0.95,0.675,2.78861222077294,-71.2968758844272,2.78861222077294,78.4475835009117
0.100546875,0.95,0.7,2.86588708376191,-71.8867753605974,2.86588708376191,78.6971204280951
0.100546875,0.95,0.725,2.92116342771519,-72.3622454064923,2.92116342771519,78.9082592824312
0.100546875,0.95,0.75,2.95527119120979,-72.7021582020103,2.95527119120979,79.0911895985683
0.100546875,0.95,0.775,2.96531985289624,-72.8993526396853,2.96531985289624,79.2268870293393
0.100546875,0.95,0.8,2.95323915089833,-72.930667040599,2.95323915089833,79.3298145012625
0.100546875,0.95,0.825,2.91788500940339,-72.7910651137949,2.91788500940339,79.3763894972145
0.100546875,0.95,0.85,2.86241742574147,-72.4561020636403,2.86241742574147,79.3861824573317
0.100546875,0.95,0.875,2.78783391409052,-71.9215286773128,2.78783391409052,79.3312673540122
0.100546875,0.95,0.9,2.69867931675619,-71.1631819719941,2.69867931675619,79.2363200839624
0.100546875,0.95,0.925,2.59839534631636,-70.1745236511295,2.59839534631636,79.0703633181017
0.100546875,0.95,0.95,2.49340839019913,-68.9335950898945,2.49340839019913,78.859999597218
0.100546875,0.95,0.975,2.38977533304264,-67.4270205275792,2.38977533304264,78.5704125864627
0.100546875,0.95,1,2.29720231338221,-65.6371069213088,2.29720231338221,78.2181917272781
0.100546875,0.95,1.025,2.22408166682063,-63.5442250570503,2.22408166682063,77.7545663870763
0.100546875,0.95,1.05,2.18529821178141,-61.1426222866911,2.18529821178141,77.1651634994693
0.100546875,0.95,1.075,2.18845482411124,-58.4345779001048,2.18845482411124,76.3752263802019
0.100546875,0.95,1.1,2.25137953879396,-55.45877452977,2.25137953879396,75.3502455666053
0.100546875,0.95,1.125,2.36953651168217,-52.3291822853873,2.36953651168217,74.0322704310926
0.100546875,0.95,1.15,2.55229308197911,-49.193723131476,2.55229308197911,72.4863133494904
0.100546875,0.95,1.175,2.46975404309243,-41.2268344757232,2.46975404309243,63.6395812270336
0.100546875,0.95,1.2,1.32737868052739,-19.9551467331852,1.32737868052739,54.054794212483
0.100546875,0.95,1.225,0.104780369794534,-2.53798802987733,0.427666023866705,30.7003024157704
0.100546875,0.975,-0.25,0.00891830295434104,0.584634480146774,0.265158900993484,5.58338098827892
0.100546875,0.975,-0.225,0.0392128311445221,-2.17668340070009,0.345652899568315,12.2773798504719
0.100546875,0.975,-0.2,-0.326215675937349,-26.6010768509526,0.549725322973643,26.6010768509526
0.100546875,0.975,-0.175,-0.384177846838279,-50.7926740638328,0.534058561788774,50.7926740638328
0.100546875,0.975,-0.15,-0.0232484141167252,-53.4240112672128,0.407384645170046,53.4240112672128
0.100546875,0.975,-0.125,0.357073020453711,-49.3844004664851,0.374719885895508,49.3844004664851
0.100546875,0.975,-0.1,0.649414036560651,-45.5219121131093,0.649414036560651,45.5219121131093
0.100546875,0.975,-0.075,0.861242863297578,-41.9103566428117,0.861242863297578,43.7007488927521
0.100546875,0.975,-0.05,0.980094155942235,-38.7424406414178,0.980094155942235,42.5737636458629
0.100546875,0.975,-0.025,1.02750811467474,-35.956041145162,1.02750811467474,41.504864551383
0.100546875,0.975,0,1.01344137705864,-33.577178070201,1.01344137705864,40.5732935131477
0.100546875,0.975,0.025,0.955808125815847,-31.5296917161525,0.955808125815847,39.7485536787409
0.100546875,0.975,0.05,0.867850777772012,-29.8094424031383,0.867850777772012,39.0812866093167
0.100546875,0.975,0.075,0.760270953704824,-28.3690635868533,0.760270953704824,38.5256316144436
0.100546875,0.975,0.1,0.644300694071059,-27.2054600971205,0.644300694071059,38.1177227801159
0.100546875,0.975,0.125,0.525747882281314,-26.2879825293994,0.573852997880436,37.8100334935791
0.100546875,0.975,0.15,0.413377309279964,-25.6135981411267,0.579488761921808,37.6317216093956
0.100546875,0.975,0.175,0.310046426056113,-25.1566535685808,0.582985597360749,37.5410218792131
0.100546875,0.975,0.2,0.222334134455642,-24.9126831270133,0.584570313853839,37.5611334596669
0.100546875,0.975,0.225,0.150985257679078,-24.8570660830386,0.584304993216568,37.6573916243323
0.100546875,0.975,0.25,0.100665379383164,-24.9839750139802,0.582396843945716,37.846725893428
0.100546875,0.975,0.275,0.0703578035329059,-25.2692158284824,0.578937709992694,38.1006870052921
0.100546875,0.975,0.3,0.0630815241698397,-25.7058177774908,0.574122980786917,38.4304643820918
0.100546875,0.975,0.325,0.0763172923180524,-26.2701735064497,0.568063274829012,38.8125170256821
0.100546875,0.975,0.35,0.111717547882754,-26.9542115730212,0.56094655260564,39.2534790501363
0.100546875,0.975,0.375,0.165536489778176,-27.7351130708754,0.552895618579941,39.7334469862358
0.100546875,0.975,0.4,0.238347653211984,-28.6036641732005,0.544093275284083,40.2557987559351
0.100546875,0.975,0.425,0.325473887470333,-29.5379862929053,0.534670882163692,40.8031397080076
0.100546875,0.975,0.45,0.426702559549398,-30.5276665167529,0.524806983390764,41.3767467897362
0.100546875,0.975,0.475,0.536725354943467,-31.5519041366717,0.536725354943467,41.9607675749589
0.100546875,0.975,0.5,0.654843287736511,-32.5990169401073,0.654843287736511,42.5553558991714
0.100546875,0.975,0.525,0.775413919656872,-33.649447857541,0.775413919656872,43.1453620231889
0.100546875,0.975,0.55,0.89755954814293,-34.6901316219806,0.89755954814293,43.7306757432643
0.100546875,0.975,0.575,1.01559617657959,-35.7029846948404,1.01559617657959,44.2960665753228
0.100546875,0.975,0.6,1.12877964976758,-36.6733653655624,1.12877964976758,44.8419838035912
0.100546875,0.975,0.625,1.23167627549526,-37.5849870345674,1.23167627549526,45.3523060078329
0.100546875,0.975,0.65,1.32398459275277,-38.4213303242509,1.32398459275277,45.8289111897349
0.100546875,0.975,0.675,1.40082137995882,-39.1683372306462,1.40082137995882,46.2538757814646
0.100546875,0.975,0.7,1.46262104491016,-39.8071990124488,1.46262104491016,46.6314818943615
0.100546875,0.975,0.725,1.50537420952324,-40.3266019941122,1.50537420952324,46.9409551081336
0.100546875,0.975,0.75,1.53050968547664,-40.7049830459968,1.53050968547664,47.1900776894629
0.100546875,0.975,0.775,1.53525525082849,-40.9342567109557,1.53525525082849,47.3541048136421
0.100546875,0.975,0.8,1.52223504131306,-40.989753851012,1.52223504131306,47.4454724206154
0.100546875,0.975,0.825,1.4903201044297,-40.8667657872605,1.4903201044297,47.434558538309
0.100546875,0.975,0.85,1.44346233920108,-40.5375809932541,1.44346233920108,47.3394493530577
0.100546875,0.975,0.875,1.38259336523717,-40.0000928676292,1.38259336523717,47.1254765188762
0.100546875,0.975,0.9,1.31312808617393,-39.2244064847328,1.31312808617393,46.8164916395515
0.100546875,0.975,0.925,1.23843225398252,-38.2087052305349,1.23843225398252,46.3734934953591
0.100546875,0.975,0.95,1.16582560281402,-36.9230632653922,1.16582560281402,45.8229425421682
0.100546875,0.975,0.975,1.10137503873649,-35.3631858371165,1.10137503873649,45.1210586660257
0.100546875,0.975,1,1.05556165190058,-33.5039446772272,1.05556165190058,44.2855543520601
0.100546875,0.975,1.025,1.03679748152188,-31.3422722617684,1.03679748152188,43.2626607484646
0.100546875,0.975,1.05,1.06025219952183,-28.8686710981375,1.06025219952183,42.0431118170864
0.100546875,0.975,1.075,1.13283445516668,-26.1077860580452,1.13283445516668,40.5654019331335
0.100546875,0.975,1.1,1.27134936229654,-23.0880721144073,1.27134936229654,38.807592076253
0.100546875,0.975,1.125,1.4678901181735,-19.9344689589114,1.4678901181735,36.7645925577811
0.100546875,0.975,1.15,1.7282345505055,-16.7482536354194,1.7282345505055,34.5147830338
0.100546875,0.975,1.175,1.8004674245932,-12.1980203260834,1.8004674245932,29.1370524439199
0.100546875,0.975,1.2,1.01552468287114,-4.90167293550905,1.01552468287114,39.9592911186512
0.100546875,0.975,1.225,0.0684089240669057,-0.356330150670853,0.282521762208983,24.9463458101277
0.100546875,1,-0.25,0.0386198306534661,2.3777656165236,0.117825936247407,6.46181199632219
0.100546875,1,-0.225,0.0232085333698607,1.50075165402387,0.127312849969701,23.0378899489445
0.100546875,1,-0.2,-0.783334545440829,-8.81997449559092,0.783334545440829,30.4165265002304
0.100546875,1,-0.175,-1.25754429583406,-17.327698004857,1.25754429583406,19.8958953926169
0.100546875,1,-0.15,-0.91226683975298,-15.5118456700787,0.91226683975298,19.8986631593456
0.100546875,1,-0.125,-0.426891406179678,-10.9715798223896,0.426891406179678,17.7186187372495
0.100546875,1,-0.1,-0.0343139433078918,-6.64292777658966,0.428649776928127,14.010940963566
0.100546875,1,-0.075,0.271621452816427,-2.69267571042481,0.448691811642777,10.1246021961993
0.100546875,1,-0.05,0.472761389661615,0.785212946698093,0.472761389661615,7.52538397932111
0.100546875,1,-0.025,0.592752536087912,3.81344521511568,0.592752536087912,5.61179448523888
0.100546875,1,0,0.640296986879346,6.41690480873693,0.640296986879346,6.41690480873693
0.100546875,1,0.025,0.635775696708562,8.65126860489035,0.635775696708562,8.65126860489035
0.100546875,1,0.05,0.592145804623992,10.5411136611987,0.592145804623992,10.5411136611987
0.100546875,1,0.075,0.521725994826989,12.1223501437124,0.528824142987081,12.1223501437124
0.100546875,1,0.1,0.435581142819997,13.4074579085289,0.535892477739227,13.4074579085289
0.100546875,1,0.125,0.340582758298897,14.4215183628219,0.541290594029927,14.4215183628219
0.100546875,1,0.15,0.245425277462837,15.1738191276223,0.54525532701119,15.1738191276223
0.100546875,1,0.175,0.153797766850992,15.687305907018,0.547735394740574,15.687305907018
0.100546875,1,0.2,0.0723035274373024,15.9712750237121,0.548929050934402,15.9712750237121
0.100546875,1,0.225,0.00241847256002341,16.0489519843762,0.548833105888744,16.0489519843762
0.100546875,1,0.25,-0.0511005942043078,15.9299015468219,0.547621757711506,15.9299015468219
0.100546875,1,0.275,-0.0885962836487094,15.6378188092363,0.545325868557322,15.6378188092363
0.100546875,1,0.3,-0.106912284222485,15.1824721286326,0.542103759209456,15.1824721286326
0.100546875,1,0.325,-0.10793446358616,14.5877443155936,0.538008727428224,14.5877443155936
0.100546875,1,0.35,-0.089836812620835,13.8636877474278,0.533188045443852,13.8636877474278
0.100546875,1,0.375,-0.0557646330707108,13.0340370372864,0.52771030964455,13.0340370372864
0.100546875,1,0.4,-0.00493842754207464,12.1092956141684,0.521714456093774,12.1092956141684
0.100546875,1,0.425,0.0585363139146396,11.1127428539915,0.51528021095009,11.1127428539915
0.100546875,1,0.45,0.134684075984629,10.0555249906821,0.508539476145203,10.0555249906821
0.100546875,1,0.475,0.218740836709271,8.96018785071012,0.501580498666972,8.96018785071012
0.100546875,1,0.5,0.310276013315275,7.83872927026383,0.494528605864627,7.83872927026383
0.100546875,1,0.525,0.404163324148415,6.71267914200352,0.487478797110693,6.71267914200352
0.100546875,1,0.55,0.499826150328348,5.59514300625536,0.499826150328348,5.59514300625536
0.100546875,1,0.575,0.592065501502226,4.50629705195437,0.592065501502226,5.91247146928944
0.100546875,1,0.6,0.680474025048293,3.4607108606134,0.680474025048293,6.64430054037697
0.100546875,1,0.625,0.760066429326986,2.47674977759218,0.760066429326986,7.32811690102191
0.100546875,1,0.65,0.830918913667483,1.57097004607849,0.830918913667483,7.96184419297438
0.100546875,1,0.675,0.888552001509424,0.759279083575857,0.888552001509424,8.52346047225087
0.100546875,1,0.7,0.933825979793973,0.0609761919575029,0.933825979793973,9.01296302417176
0.100546875,1,0.725,0.96308031465719,-0.511383318913745,0.96308031465719,9.40599334085972
0.100546875,1,0.75,0.978226573252397,-0.934723762610297,0.978226573252397,9.70550681998684
0.100546875,1,0.775,0.976776112107216,-1.20096247403856,0.976776112107216,9.88393031709721
0.100546875,1,0.8,0.96189957254268,-1.28196876888314,0.96189957254268,9.94807402968528
0.100546875,1,0.825,0.932681590001508,-1.17523776293105,0.932681590001508,9.86642686813574
0.100546875,1,0.85,0.893683217503335,-0.846264942452037,0.893683217503335,9.65032073767456
0.100546875,1,0.875,0.845991534113647,-0.298625291267828,0.845991534113647,9.26410124218108
0.100546875,1,0.9,0.795674882290884,0.509237171514192,0.795674882290884,8.72325769292016
0.100546875,1,0.925,0.74623334031095,1.56817557299572,0.74623334031095,7.98855631510519
0.100546875,1,0.95,0.70563478475249,2.92471258498002,0.70563478475249,7.07602676805684
0.100546875,1,0.975,0.680089062551522,4.56341754851289,0.680089062551522,5.9437326116707
0.100546875,1,1,0.680613569690883,6.52626718226991,0.680613569690883,6.52626718226991
0.100546875,1,1.025,0.715643863874736,8.78191037914404,0.715643863874736,8.78191037914404
0.100546875,1,1.05,0.800586964663762,11.3492248706187,0.800586964663762,11.3492248706187
0.100546875,1,1.075,0.941651334538452,14.1561357850165,0.941651334538452,14.1561357850165
0.100546875,1,1.1,1.15529304970362,17.1862453814944,1.15529304970362,17.1862453814944
0.100546875,1,1.125,1.43056110761233,20.2797950567545,1.43056110761233,20.2797950567545
0.100546875,1,1.15,1.77175162941198,23.362976636475,1.77175162941198,23.362976636475
0.100546875,1,1.175,1.91057161211473,23.6628518048124,1.91057161211473,23.6628518048124
0.100546875,1,1.2,1.11184550980336,14.2574002418571,1.11184550980336,42.0767314191767
0.100546875,1,1.225,0.0973746638203594,3.47371053025858,0.12530965231723,27.0990676077296
0.100546875,1.025,-0.25,0.124755422828421,3.63402827207085,0.124755422828421,7.30829843645186
0.100546875,1.025,-0.225,0.113973406012769,4.98673809672184,0.128692216114782,25.0178238092747
0.100546875,1.025,-0.2,-0.750965321172916,10.6782588165903,0.750965321172916,31.9744292745421
0.100546875,1.025,-0.175,-1.21725681148873,19.7570589873679,1.21725681148873,24.3306668428097
0.100546875,1.025,-0.15,-0.763086092700888,26.1757326187295,0.763086092700888,26.1757326187295
0.100546875,1.025,-0.125,-0.157226455484799,30.9764181128273,0.667459975974921,30.9764181128273
0.100546875,1.025,-0.1,0.350658559092695,35.6212154274993,0.682967112297495,35.6212154274993
0.100546875,1.025,-0.075,0.759681432798935,39.8666849705056,0.759681432798935,39.8666849705056
0.100546875,1.025,-0.05,1.05219982186495,43.6193026516035,1.05219982186495,43.6193026516035
0.100546875,1.025,-0.025,1.25093170346956,46.8782306186712,1.25093170346956,46.8782306186712
0.100546875,1.025,0,1.36686765314626,49.6772652025351,1.36686765314626,49.6772652025351
0.100546875,1.025,0.025,1.42080361534296,52.0720998435667,1.42080361534296,52.0720998435667
0.100546875,1.025,0.05,1.42712947227709,54.0930337125396,1.42712947227709,54.0930337125396
0.100546875,1.025,0.075,1.39842436666097,55.77985569922,1.39842436666097,55.77985569922
0.100546875,1.025,0.1,1.34650452654184,57.1480367928842,1.34650452654184,57.1480367928842
0.100546875,1.025,0.125,1.27848501063836,58.226261876663,1.27848501063836,58.226261876663
0.100546875,1.025,0.15,1.20356995057913,59.0261399029436,1.20356995057913,59.0261399029436
0.100546875,1.025,0.175,1.12579513917673,59.5730927009754,1.12579513917673,59.5730927009754
0.100546875,1.025,0.2,1.05218725992215,59.8784121737444,1.05218725992215,59.8784121737444
0.100546875,1.025,0.225,0.984668645690834,59.9667630087683,0.984668645690834,59.9667630087683
0.100546875,1.025,0.25,0.928371769787961,59.8492988292727,0.928371769787961,59.8492988292727
0.100546875,1.025,0.275,0.883470946322406,59.5505776385295,0.883470946322406,59.5505776385295
0.100546875,1.025,0.3,0.853466475656588,59.0815007333398,0.853466475656588,59.0815007333398
0.100546875,1.025,0.325,0.837032856078765,58.4666366550142,0.837032856078765,58.4666366550142
0.100546875,1.025,0.35,0.836321175270058,57.7167216764055,0.836321175270058,57.7167216764055
0.100546875,1.025,0.375,0.848767772301049,56.8562304101472,0.848767772301049,56.8562304101472
0.100546875,1.025,0.4,0.875469668571414,55.8959467781736,0.875469668571414,55.8959467781736
0.100546875,1.025,0.425,0.912906714299831,54.8600600079674,0.912906714299831,54.8600600079674
0.100546875,1.025,0.45,0.96142347698233,53.7596550620528,0.96142347698233,53.7596550620528
0.100546875,1.025,0.475,1.01683094581818,52.6184207470436,1.01683094581818,52.6184207470436
0.100546875,1.025,0.5,1.07903082125503,51.448006410647,1.07903082125503,51.448006410647
0.100546875,1.025,0.525,1.14344923367043,50.271366579754,1.14344923367043,50.271366579754
0.100546875,1.025,0.55,1.20986472820866,49.1010053043836,1.20986472820866,49.1010053043836
0.100546875,1.025,0.575,1.27359525311036,47.9588533718232,1.27359525311036,47.9588533718232
0.100546875,1.025,0.6,1.3346253710491,46.8586404192888,1.3346253710491,46.8586404192888
0.100546875,1.025,0.625,1.38843495952315,45.8208608294656,1.38843495952315,45.8208608294656
0.100546875,1.025,0.65,1.43554865920456,44.861003556889,1.43554865920456,44.861003556889
0.100546875,1.025,0.675,1.47187747167203,43.9974964555927,1.47187747167203,43.9974964555927
0.100546875,1.025,0.7,1.49881544883041,43.248388880674,1.49881544883041,43.248388880674
0.100546875,1.025,0.725,1.51298516825693,42.6290881142671,1.51298516825693,42.6290881142671
0.100546875,1.025,0.75,1.51695808313103,42.1613838774793,1.51695808313103,42.1613838774793
0.100546875,1.025,0.775,1.50837780251214,41.8563301053855,1.50837780251214,41.8563301053855
0.100546875,1.025,0.8,1.49125526175489,41.7410923973792,1.49125526175489,41.7410923973792
0.100546875,1.025,0.825,1.46460802700527,41.8208031365021,1.46460802700527,41.8208031365021
0.100546875,1.025,0.85,1.43408187668572,42.1300027638089,1.43408187668572,42.1300027638089
0.100546875,1.025,0.875,1.40046111011856,42.6665138691142,1.40046111011856,42.6665138691142
0.100546875,1.025,0.9,1.37119388057953,43.4738696117469,1.37119388057953,43.4738696117469
0.100546875,1.025,0.925,1.34922748783835,44.5413171814779,1.34922748783835,44.5413171814779
0.100546875,1.025,0.95,1.34415664972138,45.9199662155581,1.34415664972138,45.9199662155581
0.100546875,1.025,0.975,1.36131870417117,47.5862184708175,1.36131870417117,47.5862184708175
0.100546875,1.025,1,1.41326720682819,49.589158131702,1.41326720682819,49.589158131702
0.100546875,1.025,1.025,1.50688988090411,51.8772921890983,1.50688988090411,51.8772921890983
0.100546875,1.025,1.05,1.65835992175325,54.4805790264328,1.65835992175325,54.4805790264328
0.100546875,1.025,1.075,1.87099301368236,57.2906729432138,1.87099301368236,57.2906729432138
0.100546875,1.025,1.1,2.16094749431902,60.316919960641,2.16094749431902,60.316919960641
0.100546875,1.025,1.125,2.51222884155976,63.3561710584839,2.51222884155976,63.3561710584839
0.100546875,1.025,1.15,2.92745917915567,66.4379161516978,2.92745917915567,66.4379161516978
0.100546875,1.025,1.175,3.0114197220448,62.16974917924,3.0114197220448,62.16974917924
0.100546875,1.025,1.2,1.74033766101216,34.4148332029985,1.74033766101216,64.0600423119677
0.100546875,1.025,1.225,0.239659605681875,6.78351657473807,0.239659605681875,38.9783278848626
0.100546875,1.05,-0.25,0.214973116582664,4.65200244871282,0.249990476153589,8.5406481718958
0.100546875,1.05,-0.225,0.269748189906791,8.52204699009474,0.429435032757569,17.264249028284
0.100546875,1.05,-0.2,-0.23382579869534,32.6147487442439,0.836801403596679,32.6147487442439
0.100546875,1.05,-0.175,-0.232997637650687,62.0569811798302,1.13431568176504,62.0569811798302
0.100546875,1.05,-0.15,0.438649535071021,73.9430962298519,1.27525209760459,73.9430962298519
0.100546875,1.05,-0.125,1.16334384976225,78.9998609953343,1.29084827102913,78.9998609953343
0.100546875,1.05,-0.1,1.78769450470815,83.9470347876227,1.78769450470815,83.9470347876227
0.100546875,1.05,-0.075,2.30516580793011,88.3912902800642,2.30516580793011,88.3912902800642
0.100546875,1.05,-0.05,2.69349999554011,92.3582565710704,2.69349999554011,92.3582565710704
0.100546875,1.05,-0.025,2.97603472239742,95.7843935868514,2.97603472239742,95.7843935868514
0.100546875,1.05,0,3.16334798649182,98.7511439599179,3.16334798649182,98.7511439599179
0.100546875,1.05,0.025,3.27847587342084,101.292851477345,3.27847587342084,101.292851477345
0.100546875,1.05,0.05,3.33590343454125,103.449535973127,3.33590343454125,103.449535973127
0.100546875,1.05,0.075,3.34988480221951,105.25493980147,3.34988480221951,105.25493980147
0.100546875,1.05,0.1,3.33223943719579,106.724711969612,3.33223943719579,106.724711969612
0.100546875,1.05,0.125,3.29125905977102,107.888094624177,3.29125905977102,107.888094624177
0.100546875,1.05,0.15,3.23620730980737,108.757226595405,3.23620730980737,108.757226595405
0.100546875,1.05,0.175,3.17203810370385,109.358634022577,3.17203810370385,109.358634022577
0.100546875,1.05,0.2,3.10592008786486,109.705705539932,3.10592008786486,109.705705539932
0.100546875,1.05,0.225,3.0405509629214,109.822596828007,3.0405509629214,109.822596828007
0.100546875,1.05,0.25,2.98125721945923,109.723911799141,2.98125721945923,109.723911799141
0.100546875,1.05,0.275,2.92890587651255,109.432212602329,2.92890587651255,109.432212602329
0.100546875,1.05,0.3,2.88721947475172,108.96281482785,2.88721947475172,108.96281482785
0.100546875,1.05,0.325,2.85551687603604,108.337387793971,2.85551687603604,108.337387793971
0.100546875,1.05,0.35,2.83618852937337,107.571624079749,2.83618852937337,107.571624079749
0.100546875,1.05,0.375,2.82728521093251,106.686625150584,2.82728521093251,106.686625150584
0.100546875,1.05,0.4,2.83015732740166,105.698341751711,2.83015732740166,105.698341751711
0.100546875,1.05,0.425,2.84187824513,104.62735554598,2.84187824513,104.62735554598
0.100546875,1.05,0.45,2.86306085116428,103.489931611807,2.86306085116428,103.489931611807
0.100546875,1.05,0.475,2.89009256950017,102.306038754105,2.89009256950017,102.306038754105
0.100546875,1.05,0.5,2.92316094825151,101.092433463242,2.92316094825151,101.092433463242
0.100546875,1.05,0.525,2.95825229224958,99.8682990480752,2.95825229224958,99.8682990480752
0.100546875,1.05,0.55,2.99545199079583,98.6511632154287,2.99545199079583,98.6511632154287
0.100546875,1.05,0.575,3.03062033016257,97.4591612578714,3.03062033016257,97.4591612578714
0.100546875,1.05,0.6,3.06407445970239,96.3110115443147,3.06407445970239,96.3110115443147
0.100546875,1.05,0.625,3.09181424470662,95.2233754707513,3.09181424470662,95.2233754707513
0.100546875,1.05,0.65,3.11473005484876,94.2168203016603,3.11473005484876,94.2168203016603
0.100546875,1.05,0.675,3.1292214617917,93.3058015542987,3.1292214617917,93.3058015542987
0.100546875,1.05,0.7,3.13709370473792,92.513805688667,3.13709370473792,92.513805688667
0.100546875,1.05,0.725,3.13541035764934,91.8518240385585,3.13541035764934,91.8518240385585
0.100546875,1.05,0.75,3.12721978530946,91.3480039565574,3.12721978530946,91.3480039565574
0.100546875,1.05,0.775,3.11053331474652,91.0078212399906,3.11053331474652,91.0078212399906
0.100546875,1.05,0.8,3.08993587587359,90.8668215202289,3.08993587587359,90.8668215202289
0.100546875,1.05,0.825,3.06470407674158,90.921925712734,3.06470407674158,90.921925712734
0.100546875,1.05,0.85,3.04119759582279,91.2200297363449,3.04119759582279,91.2200297363449
0.100546875,1.05,0.875,3.0203078800662,91.745431387763,3.0203078800662,91.745431387763
0.100546875,1.05,0.9,3.01037897470104,92.560985946398,3.01037897470104,92.560985946398
0.100546875,1.05,0.925,3.01424903662355,93.6326890695946,3.01424903662355,93.6326890695946
0.100546875,1.05,0.95,3.04258752128027,95.0416104577348,3.04258752128027,95.0416104577348
0.100546875,1.05,0.975,3.10024396583437,96.7243586759174,3.10024396583437,96.7243586759174
0.100546875,1.05,1,3.20091121726832,98.7739595685277,3.20091121726832,98.7739595685277
0.100546875,1.05,1.025,3.35019241488961,101.073419800334,3.35019241488961,101.073419800334
0.100546875,1.05,1.05,3.56533724584391,103.718213225788,3.56533724584391,103.718213225788
0.100546875,1.05,1.075,3.84682732739263,106.51119392424,3.84682732739263,106.51119392424
0.100546875,1.05,1.1,4.21223580698681,109.591399969091,4.21223580698681,109.591399969091
0.100546875,1.05,1.125,4.64025266690984,112.68489944302,4.64025266690984,113.297088907494
0.100546875,1.05,1.15,5.1371420669133,115.99058197182,5.1371420669133,117.272593994827
0.100546875,1.05,1.175,5.05846789136429,106.628102627092,5.05846789136429,107.797834835513
0.100546875,1.05,1.2,2.8486375854612,57.4011189314313,2.8486375854612,106.408293924302
0.100546875,1.05,1.225,0.432669768814426,10.1296094070637,0.432669768814426,60.5847691212739
0.100546875,1.075,-0.25,0.32953610876667,2.38975249081925,0.48732128706197,9.92878266657557
0.100546875,1.075,-0.225,0.515505628818759,9.34025118493436,0.769471300306029,22.4335152595175
0.100546875,1.075,-0.2,0.866350690913702,53.4392723947284,1.44037945027682,53.4392723947284
0.100546875,1.075,-0.175,1.88502654959356,104.906667085248,1.88544947216534,104.906667085248
0.100546875,1.075,-0.15,2.93130530749613,122.043100424225,2.93130530749613,122.043100424225
0.100546875,1.075,-0.125,3.78597209181462,127.040451727314,3.78597209181462,127.040451727314
0.100546875,1.075,-0.1,4.53905940097604,132.184087437412,4.53905940097604,132.184087437412
0.100546875,1.075,-0.075,5.16953457398692,136.906601415604,5.16953457398692,136.906601415604
0.100546875,1.075,-0.05,5.66015452198769,141.197601995952,5.66015452198769,141.197601995952
0.100546875,1.075,-0.025,6.03023868994323,144.914868584541,6.03023868994323,144.914868584541
0.100546875,1.075,0,6.29461204067894,148.151974895868,6.29461204067894,148.151974895868
0.100546875,1.075,0.025,6.47572177285215,150.919191943118,6.47572177285215,150.919191943118
0.100546875,1.075,0.05,6.58994385020571,153.269955671256,6.58994385020571,153.269955671256
0.100546875,1.075,0.075,6.65152681220395,155.231223159734,6.65152681220395,155.231223159734
0.100546875,1.075,0.1,6.67309808434965,156.827866838011,6.67309808434965,156.827866838011
0.100546875,1.075,0.125,6.66322177006107,158.087721312762,6.66322177006107,158.739562198789
0.100546875,1.075,0.15,6.63173360375622,159.029981250167,6.63173360375622,160.292913371114
0.100546875,1.075,0.175,6.58398328669631,159.680641934926,6.58398328669631,161.512096920421
0.100546875,1.075,0.2,6.52768491332876,160.059228095315,6.52768491332876,162.371151907179
0.100546875,1.075,0.225,6.46595819893451,160.188844099773,6.46595819893451,162.934820358388
0.100546875,1.075,0.25,6.40468013620341,160.089868348268,6.40468013620341,163.188404762182
0.100546875,1.075,0.275,6.34514366684558,159.783110523122,6.34514366684558,163.189246111994
0.100546875,1.075,0.3,6.29162722879458,159.289438509091,6.29162722879458,162.931253537362
0.100546875,1.075,0.325,6.24387884692989,158.628193815333,6.24387884692989,162.466048119574
0.100546875,1.075,0.35,6.20484559844643,157.820387970232,6.20484559844643,161.793742292546
0.100546875,1.075,0.375,6.17300792182412,156.884383046551,6.17300792182412,160.961810733777
0.100546875,1.075,0.4,6.15027145002825,155.841207715825,6.15027145002825,159.974595955604
0.100546875,1.075,0.425,6.13413311542213,154.708435073363,6.13413311542213,158.876797283623
0.100546875,1.075,0.45,6.12576201493977,153.507194200181,6.12576201493977,157.675339086043
0.100546875,1.075,0.475,6.12195476004974,152.254291477946,6.12195476004974,156.4133052315
0.100546875,1.075,0.5,6.12346260740244,150.971179151075,6.12346260740244,155.098793275325
0.100546875,1.075,0.525,6.12665745272851,149.673822362169,6.12665745272851,153.774283762959
0.100546875,1.075,0.55,6.13220644381994,148.384321303612,6.13220644381994,152.447810993619
0.100546875,1.075,0.575,6.13632056105813,147.117629697652,6.13632056105813,151.162195450813
0.100546875,1.075,0.6,6.13993277374479,145.896949951796,6.13993277374479,149.924274806823
0.100546875,1.075,0.625,6.1393423304328,144.735890238333,6.1393423304328,148.778158652921
0.100546875,1.075,0.65,6.13611444650425,143.659441621609,6.13611444650425,147.728376730443
0.100546875,1.075,0.675,6.12686993006955,142.679218327041,6.12686993006955,146.821356749306
0.100546875,1.075,0.7,6.11418800019219,141.82311394074,6.11418800019219,146.058124838351
0.100546875,1.075,0.725,6.09522995721705,141.099537356505,6.09522995721705,145.488629612125
0.100546875,1.075,0.75,6.07398207740771,140.541136900878,6.07398207740771,145.108973847924
0.100546875,1.075,0.775,6.04835572198246,140.151014856467,6.04835572198246,144.974165645577
0.100546875,1.075,0.8,6.02413965624298,139.969584375291,6.02413965624298,145.073636292103
0.100546875,1.075,0.825,6.00020099323194,139.991344765527,6.00020099323194,145.469610646116
0.100546875,1.075,0.85,5.9845185034333,140.269006810419,5.9845185034333,146.142982442241
0.100546875,1.075,0.875,5.97711197254514,140.783737896351,5.97711197254514,147.166141468915
0.100546875,1.075,0.9,5.98854197859093,141.606260902611,5.98854197859093,148.51043362135
0.100546875,1.075,0.925,6.02010474575862,142.697366953635,6.02010474575862,150.260577231914
0.100546875,1.075,0.95,6.085399747778,144.150128614636,6.085399747778,152.379807476495
0.100546875,1.075,0.975,6.18669088548719,145.891464685353,6.18669088548719,154.958277489825
0.100546875,1.075,1,6.34113760222655,148.034361993662,6.34113760222655,157.955398584836
0.100546875,1.075,1.025,6.5499404922028,150.443004179844,6.5499404922028,161.428570986775
0.100546875,1.075,1.05,6.83402305302393,153.243600278019,6.83402305302393,165.336905383406
0.100546875,1.075,1.075,7.18698288246797,156.195519102829,7.18698288246797,169.599065163357
0.100546875,1.075,1.1,7.63175785869533,159.456889114587,7.63175785869533,174.162749396172
0.100546875,1.075,1.125,8.13851376250963,162.650459061862,8.13851376250963,178.613210806103
0.100546875,1.075,1.15,8.71992575690214,165.94769969326,8.71992575690214,182.876207647319
0.100546875,1.075,1.175,8.33266178403776,150.644311918778,8.33266178403776,166.665449947221
0.100546875,1.075,1.2,4.58538539892996,77.7129738925937,4.58538539892996,174.567103848294
0.100546875,1.075,1.225,0.715711770878806,9.94721193437607,0.715711770878806,94.4798637955642
0.100546875,1.1,-0.25,0.281264583545607,-7.29412814695903,0.753594583030058,12.4099653159793
0.100546875,1.1,-0.225,0.678849069075311,2.34363466254801,1.15294496050391,32.9037387410518
0.100546875,1.1,-0.2,2.37074190106488,66.1063312292634,2.37074190106488,93.5983386634794
0.100546875,1.1,-0.175,4.94357496755238,140.399212597688,4.94357496755238,140.655648254176
0.100546875,1.1,-0.15,6.45987564380708,161.43672753327,6.45987564380708,165.190908963852
0.100546875,1.1,-0.125,7.41867877185129,164.237226514499,7.41867877185129,173.860772960407
0.100546875,1.1,-0.1,8.28872240267626,168.045548691171,8.28872240267626,182.217854809905
0.100546875,1.1,-0.075,9.0329994958094,171.821064296886,9.0329994958094,189.892774050806
0.100546875,1.1,-0.05,9.62886196903342,175.52845636322,9.62886196903342,196.663957835769
0.100546875,1.1,-0.025,10.0918302551554,178.837447004459,10.0918302551554,202.62166673439
0.100546875,1.1,0,10.4368487580521,181.803369788242,10.4368487580521,207.774123569803
0.100546875,1.1,0.025,10.6872053296311,184.387123993576,10.6872053296311,212.309125096916
0.100546875,1.1,0.05,10.8597398110777,186.60664444033,10.8597398110777,216.215787070936
0.100546875,1.1,0.075,10.9700033545179,188.484552642619,10.9700033545179,219.629852377541
0.100546875,1.1,0.1,11.0308557131221,190.022847267148,11.0308557131221,222.5091104399
0.100546875,1.1,0.125,11.0519881094018,191.255200198779,11.0519881094018,224.951650562116
0.100546875,1.1,0.15,11.0435061536053,192.189547103874,11.0435061536053,226.917523397773
0.100546875,1.1,0.175,11.0116523380658,192.85329984837,11.0116523380658,228.488131229469
0.100546875,1.1,0.2,10.9645126608807,193.263414737733,10.9645126608807,229.636965770574
0.100546875,1.1,0.225,10.9058953903894,193.437207112697,10.9058953903894,230.43567197569
0.100546875,1.1,0.25,10.8421323120638,193.399305409017,10.8421323120638,230.870080649651
0.100546875,1.1,0.275,10.7750611909776,193.159112816321,10.7750611909776,231.004365916724
0.100546875,1.1,0.3,10.7094687621147,192.746862057059,10.7094687621147,230.833536292036
0.100546875,1.1,0.325,10.6455565752149,192.166922521528,10.6455565752149,230.416010035068
0.100546875,1.1,0.35,10.586810781932,191.453162427163,10.586810781932,229.753339369318
0.100546875,1.1,0.375,10.5321084359439,190.606892908908,10.5321084359439,228.89979081507
0.100546875,1.1,0.4,10.4839127038669,189.664231470989,10.4839127038669,227.861401888872
0.100546875,1.1,0.425,10.4400802538082,188.624513272349,10.4400802538082,226.689666669979
0.100546875,1.1,0.45,10.4023522826079,187.525370102309,10.4023522826079,225.393408748131
0.100546875,1.1,0.475,10.3678591048829,186.364632290377,10.3678591048829,224.022501061016
0.100546875,1.1,0.5,10.3379396404871,185.181200967027,10.3379396404871,222.58710141669
0.100546875,1.1,0.525,10.3092787379355,183.971481905618,10.3092787379355,221.136450400056
0.100546875,1.1,0.55,10.2831502876251,182.775736900407,10.2831502876251,219.680779799231
0.100546875,1.1,0.575,10.2560589682746,181.588745125347,10.2560589682746,218.269589627363
0.100546875,1.1,0.6,10.2295691699982,180.452512081447,10.2295691699982,216.912072654816
0.100546875,1.1,0.625,10.2002521507154,179.359681049366,10.2002521507154,215.658832503478
0.100546875,1.1,0.65,10.1703385279917,178.354779414833,10.1703385279917,214.517008128346
0.100546875,1.1,0.675,10.1366906225145,177.427298474523,10.1366906225145,213.539143707463
0.100546875,1.1,0.7,10.102604120477,176.625763806946,10.102604120477,212.729340449873
0.100546875,1.1,0.725,10.0654308700336,175.934549921048,10.0654308700336,212.142970553237
0.100546875,1.1,0.75,10.0299568172875,175.408937049293,10.0299568172875,211.780058158435
0.100546875,1.1,0.775,9.99419259687143,175.024513448982,9.99419259687143,211.699882584822
0.100546875,1.1,0.8,9.96486780027553,174.848268013725,9.96486780027553,211.897292922203
0.100546875,1.1,0.825,9.94078716346634,174.840542067902,9.94078716346634,212.437042917834
0.100546875,1.1,0.85,9.93110690038962,175.088335584693,9.93110690038962,213.308076473296
0.100546875,1.1,0.875,9.93550864206626,175.526137928933,9.93550864206626,214.582758706699
0.100546875,1.1,0.9,9.96610354525695,176.273560443531,9.96610354525695,216.245032953734
0.100546875,1.1,0.925,10.0233843862888,177.222703581162,10.0233843862888,218.374939422981
0.100546875,1.1,0.95,10.1230361788589,178.54278746244,10.1230361788589,220.955351742542
0.100546875,1.1,0.975,10.2656987036293,180.056996199258,10.2656987036293,224.059227823304
0.100546875,1.1,1,10.4713287047715,182.006261880359,10.4713287047715,227.674072414166
0.100546875,1.1,1.025,10.7379627090085,184.09928106795,10.7379627090085,231.80389997234
0.100546875,1.1,1.05,11.0903679971188,186.702859037882,11.0903679971188,236.444378323822
0.100546875,1.1,1.075,11.516152115635,189.374670805472,11.516152115635,241.378453348134
0.100546875,1.1,1.1,12.0442960432021,192.888581385442,12.0442960432021,246.607194920908
0.100546875,1.1,1.125,12.6353107757624,196.823278033966,12.6353107757624,251.446907586163
0.100546875,1.1,1.15,13.3142498602818,202.835712647584,13.3142498602818,255.893317539337
0.100546875,1.1,1.175,12.4920241065762,184.451731435518,12.4920241065762,231.901744859883
0.100546875,1.1,1.2,6.65186474419154,88.2233795257543,6.65186474419154,265.913181962798
0.100546875,1.1,1.225,0.866906018947967,0.952510990877124,0.866906018947967,138.245573975442
0.100546875,1.125,-0.25,-0.0618385887138134,-20.4537506023232,1.11017105489955,20.4537506023232
0.100546875,1.125,-0.225,0.584701812464801,-10.3074222220136,1.50274110493099,71.8828251678501
0.100546875,1.125,-0.2,4.05376648711159,63.2730938783444,4.05376648711159,181.240804076136
0.100546875,1.125,-0.175,8.7232685746648,150.84658039008,8.7232685746648,193.204644542079
0.100546875,1.125,-0.15,10.7937304882367,171.428337223777,10.7937304882367,225.55774100678
0.100546875,1.125,-0.125,11.7732551867455,170.026828491663,11.7732551867455,236.23867330222
0.100546875,1.125,-0.1,12.7035932423632,170.910509607401,12.7035932423632,246.621865122768
0.100546875,1.125,-0.075,13.5103081905124,172.248803678138,13.5103081905124,256.250839059072
0.100546875,1.125,-0.05,14.1757526407364,174.140202251733,14.1757526407364,264.692157223416
0.100546875,1.125,-0.025,14.702772971769,176.047837173793,14.702772971769,272.117854995603
0.100546875,1.125,0,15.1092188923492,178.041589956285,15.1092188923492,278.475392519473
0.100546875,1.125,0.025,15.4148191732798,179.921409918522,15.4148191732798,284.081359316632
0.100546875,1.125,0.05,15.6367712317481,181.673356487422,15.6367712317481,288.884900106501
0.100546875,1.125,0.075,15.7899432449755,183.239999044604,15.7899432449755,293.107011375701
0.100546875,1.125,0.1,15.887012051659,184.601432960746,15.887012051659,296.664491201889
0.100546875,1.125,0.125,15.9379383462999,185.752900030696,15.9379383462999,299.707575583315
0.100546875,1.125,0.15,15.9529036234685,186.689496125097,15.9529036234685,302.165586226423
0.100546875,1.125,0.175,15.9384536983907,187.412510888675,15.9384536983907,304.155399492809
0.100546875,1.125,0.2,15.9030966493519,187.93352596552,15.9030966493519,305.631604853357
0.100546875,1.125,0.225,15.8507080406286,188.246478312163,15.8507080406286,306.691788366685
0.100546875,1.125,0.25,15.7883491847771,188.377957572681,15.7883491847771,307.311384340658
0.100546875,1.125,0.275,15.7177174591691,188.315111059286,15.7177174591691,307.574219725042
0.100546875,1.125,0.3,15.6445663537317,188.096380727909,15.6445663537317,307.470258363189
0.100546875,1.125,0.325,15.568829416797,187.705149972701,15.568829416797,307.073289981317
0.100546875,1.125,0.35,15.4951198987039,187.188015513954,15.4951198987039,306.383080512123
0.100546875,1.125,0.375,15.4219757369473,186.526758900449,15.4219757369473,305.466382785222
0.100546875,1.125,0.4,15.3530874308054,185.773126380992,15.3530874308054,304.329380044865
0.100546875,1.125,0.425,15.2859293160945,184.908291260045,15.2859293160945,303.03415521342
0.100546875,1.125,0.45,15.2235337143841,183.987178014289,15.2235337143841,301.590731953684
0.100546875,1.125,0.475,15.1626128252462,182.990464586936,15.1626128252462,300.058404224772
0.100546875,1.125,0.5,15.1058436499326,181.975120501741,15.1058436499326,298.448964169468
0.100546875,1.125,0.525,15.049451125381,180.92085331153,15.049451125381,296.820494625347
0.100546875,1.125,0.55,14.9960917479487,179.886130682245,14.9960917479487,295.184819922081
0.100546875,1.125,0.575,14.9417524887465,178.848800503978,14.9417524887465,293.600234541507
0.100546875,1.125,0.6,14.8894351143317,177.868767094294,14.8894351143317,292.077069527857
0.100546875,1.125,0.625,14.8351081915594,176.920708504187,14.8351081915594,290.675210428538
0.100546875,1.125,0.65,14.7825210248958,176.066509024639,14.7825210248958,289.402058335383
0.100546875,1.125,0.675,14.7278023406401,175.27569088241,14.7278023406401,288.320529440153
0.100546875,1.125,0.7,14.6759016908762,174.613673039977,14.6759016908762,287.433594362286
0.100546875,1.125,0.725,14.6232251784228,174.041563401966,14.6232251784228,286.808849939992
0.100546875,1.125,0.75,14.5764504090402,173.631669391516,14.5764504090402,286.443071979206
0.100546875,1.125,0.775,14.5322847682616,173.331123009549,14.5322847682616,286.410705036259
0.100546875,1.125,0.8,14.4997725380036,173.225493507852,14.4997725380036,286.700163011306
0.100546875,1.125,0.825,14.4758065155184,173.238624718268,14.4758065155184,287.395981650372
0.100546875,1.125,0.85,14.4725915281649,173.480239983502,14.4725915281649,288.475965953092
0.100546875,1.125,0.875,14.4868831318322,173.83627006433,14.4868831318322,290.039262767263
0.100546875,1.125,0.9,14.5350495084334,174.457299562473,14.5350495084334,292.05196522967
0.100546875,1.125,0.925,14.6130375754613,175.170348733621,14.6130375754613,294.629652787744
0.100546875,1.125,0.95,14.7426447477767,176.190087095169,14.7426447477767,297.727871472948
0.100546875,1.125,0.975,14.9174546711009,177.256299206758,14.9174546711009,301.458632236289
0.100546875,1.125,1,15.1662360302882,178.679935039239,15.1662360302882,305.768218027264
0.100546875,1.125,1.025,15.4760885556176,180.074103508515,15.4760885556176,310.675012833436
0.100546875,1.125,1.05,15.8854634818205,181.923187469248,15.8854634818205,316.11441611916
0.100546875,1.125,1.075,16.3668732826739,183.701865143659,16.3668732826739,321.788179476034
0.100546875,1.125,1.1,16.980300406729,186.49193164543,16.980300406729,327.624502294743
0.100546875,1.125,1.125,17.6774938178109,190.047661998943,17.6774938178109,332.674754186939
0.100546875,1.125,1.15,18.5599495120392,197.964189132782,18.5599495120392,336.924204362108
0.100546875,1.125,1.175,17.286520602517,179.519966036449,17.286520602517,303.870961635442
0.100546875,1.125,1.2,8.85223473261771,76.1855262110076,8.85223473261771,378.720678631669
0.100546875,1.125,1.225,0.729382760848689,-13.1516133648574,1.29340955743014,190.419937762477
0.100546875,1.15,-0.25,-0.727786019173493,-36.6198578472489,1.50979902406042,36.6198578472489
0.100546875,1.15,-0.225,0.12022386814705,-35.8782783343417,1.62113921989607,111.254851614978
0.100546875,1.15,-0.2,5.43357209273524,27.8492097762442,5.43357209273524,274.399966806018
0.100546875,1.15,-0.175,12.3531174042485,110.766261376752,12.3531174042485,247.159580744247
0.100546875,1.15,-0.15,14.906968253911,125.660092053438,14.906968253911,287.53425823432
0.100546875,1.15,-0.125,15.7903761283424,115.831761405927,15.7903761283424,299.581448673697
0.100546875,1.15,-0.1,16.6902360446197,109.451268678106,16.6902360446197,311.475881751903
0.100546875,1.15,-0.075,17.4849708121376,104.238659182674,17.4849708121376,322.46377545027
0.100546875,1.15,-0.05,18.1596833446137,100.648668394759,18.1596833446137,332.096185328791
0.100546875,1.15,-0.025,18.7050101329059,98.1366000594732,18.7050101329059,340.513680559661
0.100546875,1.15,0,19.1391270716582,96.7036735265215,19.1391270716582,347.705243471555
0.100546875,1.15,0.025,19.4750530405117,95.9179318228647,19.4750530405117,354.037217929981
0.100546875,1.15,0.05,19.7284642717576,95.6357424230197,19.7284642717576,359.468405804984
0.100546875,1.15,0.075,19.9117855460905,95.6665601136201,19.9117855460905,364.254389904598
0.100546875,1.15,0.1,20.0366320293397,95.9112673063874,20.0366320293397,368.302152947082
0.100546875,1.15,0.125,20.112366605644,96.3032699600787,20.112366605644,371.783446026841
0.100546875,1.15,0.15,20.1486382959161,96.778370972185,20.1486382959161,374.618953867462
0.100546875,1.15,0.175,20.1517463682625,97.301326157008,20.1517463682625,376.939899523751
0.100546875,1.15,0.2,20.130124448443,97.8330775095917,20.130124448443,378.697442141089
0.100546875,1.15,0.225,20.0873224268613,98.3414776947501,20.0873224268613,379.99807673182
0.100546875,1.15,0.25,20.030752822154,98.8109355469988,20.030752822154,380.817853722336
0.100546875,1.15,0.275,19.9616971818426,99.210079326432,19.9616971818426,381.245399707473
0.100546875,1.15,0.3,19.8866086460086,99.5434800519081,19.8866086460086,381.273987373837
0.100546875,1.15,0.325,19.8049794468167,99.7831172764819,19.8049794468167,380.979363644721
0.100546875,1.15,0.35,19.7223689533254,99.9484883693557,19.7223689533254,380.366394938078
0.100546875,1.15,0.375,19.6368945935325,100.016633283335,19.6368945935325,379.501900007886
0.100546875,1.15,0.4,19.5533504530763,100.016867073143,19.5533504530763,378.398406181599
0.100546875,1.15,0.425,19.4688285785772,99.9314936440302,19.4688285785772,377.116802942253
0.100546875,1.15,0.45,19.3875581172286,99.7955841328916,19.3875581172286,375.67439813785
0.100546875,1.15,0.475,19.3059020990913,99.5957762241714,19.3059020990913,374.128428717529
0.100546875,1.15,0.5,19.2277836899825,99.3698332385324,19.2277836899825,372.498778074948
0.100546875,1.15,0.525,19.1490917924359,99.1070786444648,19.1490917924359,370.840827982084
0.100546875,1.15,0.55,19.0737480459126,98.8456118593285,19.0737480459126,369.175297853443
0.100546875,1.15,0.575,18.9973869105707,98.5753519182057,18.9973869105707,367.557199370749
0.100546875,1.15,0.6,18.9242742633866,98.3329307234476,18.9242742633866,366.006687287631
0.100546875,1.15,0.625,18.8499715319225,98.1063837067769,18.8499715319225,364.57966536661
0.100546875,1.15,0.65,18.7794835828431,97.929737324171,18.7794835828431,363.294588647062
0.100546875,1.15,0.675,18.7084259443601,97.786010743615,18.7084259443601,362.209319868255
0.100546875,1.15,0.7,18.6430088463824,97.706618198454,18.6430088463824,361.339718049939
0.100546875,1.15,0.725,18.5789419297775,97.6650616451386,18.5789419297775,360.746467287495
0.100546875,1.15,0.75,18.5242201258152,97.6921715227743,18.5242201258152,360.442227295921
0.100546875,1.15,0.775,18.4745464788001,97.7447671295407,18.4745464788001,360.491171751578
0.100546875,1.15,0.8,18.440453383568,97.8585019632518,18.440453383568,360.902776210322
0.100546875,1.15,0.825,18.4173205244401,97.9618547920122,18.4173205244401,361.745206528343
0.100546875,1.15,0.85,18.419216043003,98.1055853148508,18.419216043003,363.026478951122
0.100546875,1.15,0.875,18.4405707384218,98.1720529852972,18.4405707384218,364.818290941769
0.100546875,1.15,0.9,18.5003060839209,98.2434097823677,18.5003060839209,367.132971367882
0.100546875,1.15,0.925,18.5908356472981,98.1333244583217,18.5908356472981,370.038212324651
0.100546875,1.15,0.95,18.7376463766636,97.9793138657201,18.7376463766636,373.562870076582
0.100546875,1.15,0.975,18.9291905348103,97.5101345643896,18.9291905348103,377.731627344846
0.100546875,1.15,1,19.1997552742614,96.9603531443211,19.1997552742614,382.60730911835
0.100546875,1.15,1.025,19.5295278540526,95.99243741817,19.5295278540526,388.041565338116
0.100546875,1.15,1.05,19.9659382756315,95.0599138434679,19.9659382756315,394.15697495496
0.100546875,1.15,1.075,20.4734846595351,93.9101554857147,20.4734846595351,400.347540275186
0.100546875,1.15,1.1,21.1339372122324,94.0487582284482,21.1339372122324,406.888221939478
0.100546875,1.15,1.125,21.9050452031287,96.9250213081738,21.9050452031287,412.364605063699
0.100546875,1.15,1.15,23.0065538877944,112.305933750202,23.0065538877944,417.385834041136
0.100546875,1.15,1.175,21.3537616766704,113.816260333496,21.3537616766704,375.697840875317
0.100546875,1.15,1.2,10.5163893172911,46.7661638849489,10.5163893172911,482.648269979513
0.100546875,1.15,1.225,0.25628100326496,-29.6982303151726,2.1741887072258,238.035996567408
0.100546875,1.175,-0.25,-1.60674353228918,-9.54537230792157,1.87018293261051,66.1135105527752
0.100546875,1.175,-0.225,-0.983012917660744,-27.6852687348674,0.983012917660744,123.20062522902
0.100546875,1.175,-0.2,5.23290526315602,-25.4975775860569,5.23290526315602,325.796257378855
0.100546875,1.175,-0.175,13.4454818077293,-15.323900224665,13.4454818077293,276.968140206301
0.100546875,1.175,-0.15,16.1327774035253,-14.1947450207515,16.1327774035253,307.680530667021
0.100546875,1.175,-0.125,16.647416192082,-23.8047755390977,16.647416192082,319.092237993582
0.100546875,1.175,-0.1,17.2400137750225,-36.5913651173278,17.2400137750225,330.916918191486
0.100546875,1.175,-0.075,17.7596747721082,-49.4480638689379,17.7596747721082,342.075756352453
0.100546875,1.175,-0.05,18.2193209744419,-60.1200518133549,18.2193209744419,351.878704750692
0.100546875,1.175,-0.025,18.598138138552,-68.5711009804194,18.598138138552,360.471845017265
0.100546875,1.175,0,18.9138830412565,-74.7956838630937,18.9138830412565,367.760218662211
0.100546875,1.175,0.025,19.1650713514819,-79.3587204967232,19.1650713514819,374.192802466538
0.100546875,1.175,0.05,19.3613116996182,-82.5410831407305,19.3613116996182,379.673453758637
0.100546875,1.175,0.075,19.5075780054612,-84.6837236817611,19.5075780054612,384.524026185705
0.100546875,1.175,0.1,19.6111606986608,-85.9897317107,19.6111606986608,388.607114794944
0.100546875,1.175,0.125,19.678207318662,-86.6267371403672,19.678207318662,392.138065462954
0.100546875,1.175,0.15,19.7152822729873,-86.7480281280236,19.7152822729873,395.007846869675
0.100546875,1.175,0.175,19.726833176693,-86.4488206307607,19.726833176693,397.374326704618
0.100546875,1.175,0.2,19.7190245832963,-85.8534439502662,19.7190245832963,399.172058824397
0.100546875,1.175,0.225,19.6939781343158,-85.0217852712136,19.6939781343158,400.521708273356
0.100546875,1.175,0.25,19.6575886193848,-84.0520106652587,19.6575886193848,401.392143035631
0.100546875,1.175,0.275,19.6099952512898,-82.9781072950966,19.6099952512898,401.877363019453
0.100546875,1.175,0.3,19.5567992194959,-81.8741737395751,19.5567992194959,401.969656627041
0.100546875,1.175,0.325,19.496659416808,-80.7513973501374,19.496659416808,401.744188812573
0.100546875,1.175,0.35,19.4347987681797,-79.6642138626052,19.4347987681797,401.208672941505
0.100546875,1.175,0.375,19.368816371732,-78.603741295119,19.368816371732,400.425388756001
0.100546875,1.175,0.4,19.3035247260753,-77.6101781648239,19.3035247260753,399.411956292041
0.100546875,1.175,0.425,19.2357806517955,-76.6578733828695,19.2357806517955,398.222118747783
0.100546875,1.175,0.45,19.1700459854171,-75.7782697164149,19.1700459854171,396.879540977276
0.100546875,1.175,0.475,19.1026719181102,-74.9326851926532,19.1026719181102,395.432621372976
0.100546875,1.175,0.5,19.0379109192625,-74.1491055436862,19.0379109192625,393.908297717762
0.100546875,1.175,0.525,18.9717871009762,-73.3797487485329,18.9717871009762,392.352067949054
0.100546875,1.175,0.55,18.908547373189,-72.6543169200364,18.908547373189,390.792096593758
0.100546875,1.175,0.575,18.8440227549935,-71.9198616695107,18.8440227549935,389.272957900972
0.100546875,1.175,0.6,18.7827131219518,-71.2129164044676,18.7827131219518,387.822488059157
0.100546875,1.175,0.625,18.7203441978797,-70.4792118701762,18.7203441978797,386.485998635784
0.100546875,1.175,0.65,18.661992754859,-69.7671397049343,18.661992754859,385.289797790326
0.100546875,1.175,0.675,18.6032978740292,-69.0249188873628,18.6032978740292,384.281322577119
0.100546875,1.175,0.7,18.5503372881647,-68.3175896759424,18.5503372881647,383.484471988905
0.100546875,1.175,0.725,18.4985608703417,-67.5998733828473,18.4985608703417,382.94987973673
0.100546875,1.175,0.75,18.4556361235933,-66.9577839782133,18.4556361235933,382.69858833411
0.100546875,1.175,0.775,18.4165108995884,-66.3571732738702,18.4165108995884,382.785090986565
0.100546875,1.175,0.8,18.3912899971027,-65.9087774359568,18.3912899971027,383.228032626187
0.100546875,1.175,0.825,18.3737713082088,-65.5950716280416,18.3737713082088,384.08582319126
0.100546875,1.175,0.85,18.3777087850173,-65.5552989360827,18.3777087850173,385.377390785971
0.100546875,1.175,0.875,18.3946380536116,-65.7936593189365,18.3946380536116,387.163190557064
0.100546875,1.175,0.9,18.4436261493252,-66.4842585310513,18.4436261493252,389.469996618366
0.100546875,1.175,0.925,18.5123191536618,-67.6500616350896,18.5123191536618,392.349063924539
0.100546875,1.175,0.95,18.6273038688173,-69.5139247404341,18.6273038688173,395.850542573073
0.100546875,1.175,0.975,18.7702574131248,-72.0769637795524,18.7702574131248,399.967808990167
0.100546875,1.175,1,18.978415277177,-75.636239327355,18.978415277177,404.798512147638
0.100546875,1.175,1.025,19.2248311952909,-80.0101797452776,19.2248311952909,410.123088364719
0.100546875,1.175,1.05,19.5648509762019,-85.6067567981014,19.5648509762019,416.130163420856
0.100546875,1.175,1.075,19.9630775843476,-91.6095634889003,19.9630775843476,422.053300866381
0.100546875,1.175,1.1,20.538350792621,-98.4671876578924,20.538350792621,428.351277403586
0.100546875,1.175,1.125,21.3104227009833,-103.423029820819,21.3104227009833,433.382211949051
0.100546875,1.175,1.15,22.7687547589563,-105.5037956353,22.7687547589563,438.57181345629
0.100546875,1.175,1.175,21.5830077480265,-85.3885972278502,21.5830077480265,394.024421800998
0.100546875,1.175,1.2,10.6429270062631,-21.0167707823727,10.6429270062631,505.918232567788
0.100546875,1.175,1.225,-0.46820204956317,4.1155116157896,4.01208209430547,259.890188007931
0.100546875,1.2,-0.25,-1.09201761088267,36.6226962220817,1.76559202910423,134.413003931815
0.100546875,1.2,-0.225,-1.03204078996489,18.6693801941043,1.03204078996489,99.6252247501197
0.100546875,1.2,-0.2,4.30425136093383,-60.7317381153321,4.30425136093383,286.637343866046
0.100546875,1.2,-0.175,11.6452542981452,-155.961473811683,11.6452542981452,245.956561487864
0.100546875,1.2,-0.15,14.3413257424886,-169.306353160907,14.3413257424886,170.241688133596
0.100546875,1.2,-0.125,14.9093895046675,-162.036310197517,14.9093895046675,174.647388948021
0.100546875,1.2,-0.1,15.309535695763,-167.730044208265,15.309535695763,180.292611368662
0.100546875,1.2,-0.075,15.5841951141214,-176.122204288651,15.5841951141214,185.810208822246
0.100546875,1.2,-0.05,15.8254367655218,-184.024572618756,15.8254367655218,190.656179590687
0.100546875,1.2,-0.025,16.0289686565874,-190.40318239525,16.0289686565874,194.871256130799
0.100546875,1.2,0,16.2141873391176,-195.243829113873,16.2141873391176,198.370753392298
0.100546875,1.2,0.025,16.369340873956,-198.864147719613,16.369340873956,201.486210314878
0.100546875,1.2,0.05,16.498262246046,-201.472629816838,16.498262246046,204.09964691337
0.100546875,1.2,0.075,16.5986811794572,-203.324312242357,16.5986811794572,206.462535746378
0.100546875,1.2,0.1,16.673845926963,-204.552097298083,16.673845926963,208.428375303095
0.100546875,1.2,0.125,16.726261022655,-205.284951449346,16.726261022655,210.171700019354
0.100546875,1.2,0.15,16.7593114752648,-205.628732822421,16.7593114752648,211.577739505467
0.100546875,1.2,0.175,16.7756221415081,-205.641820901746,16.7756221415081,212.772046708492
0.100546875,1.2,0.2,16.7785021229086,-205.426404908326,16.7785021229086,213.681266788433
0.100546875,1.2,0.225,16.7693073449095,-204.997403213729,16.7693073449095,214.395119586495
0.100546875,1.2,0.25,16.7513525677813,-204.455306241963,16.7513525677813,214.872567224318
0.100546875,1.2,0.275,16.7247848377449,-203.783512413449,16.7247848377449,215.177025523573
0.100546875,1.2,0.3,16.6929120634161,-203.079193172105,16.6929120634161,215.289929215468
0.100546875,1.2,0.325,16.6550261398769,-202.301210338539,16.6550261398769,215.256437548745
0.100546875,1.2,0.35,16.6143164020793,-201.54276377522,16.6143164020793,215.073028295402
0.100546875,1.2,0.375,16.5695288936611,-200.743200507477,16.5695288936611,214.772709788316
0.100546875,1.2,0.4,16.5236399604885,-199.992549743135,16.5236399604885,214.361726425029
0.100546875,1.2,0.425,16.4750701456705,-199.214560565422,16.4750701456705,213.865256995707
0.100546875,1.2,0.45,16.426557641128,-198.498098314955,16.426557641128,213.295620474931
0.100546875,1.2,0.475,16.3763463343323,-197.754435813477,16.3763463343323,212.673193626324
0.100546875,1.2,0.5,16.3269773291093,-197.074198247902,16.3269773291093,212.013786371276
0.100546875,1.2,0.525,16.2766175799739,-196.358662865701,16.2766175799739,211.335146162594
0.100546875,1.2,0.55,16.2277023745028,-195.703874279058,16.2277023745028,210.654750346707
0.100546875,1.2,0.575,16.1783870229646,-195.003012827402,16.1783870229646,209.989318034174
0.100546875,1.2,0.6,16.1311350912063,-194.36188309322,16.1311350912063,209.356717397828
0.100546875,1.2,0.625,16.0841221015498,-193.666825030208,16.0841221015498,208.773783149646
0.100546875,1.2,0.65,16.0400256790179,-193.038508751305,16.0400256790179,208.257983150873
0.100546875,1.2,0.675,15.9970217362575,-192.356828699112,15.9970217362575,207.826882765437
0.100546875,1.2,0.7,15.9582685861504,-191.763477366669,15.9582685861504,207.497386498701
0.100546875,1.2,0.725,15.9218275898949,-191.130976552695,15.9218275898949,207.287569770568
0.100546875,1.2,0.75,15.8917365741352,-190.62988806588,15.8917365741352,207.214708623939
0.100546875,1.2,0.775,15.865661103842,-190.122199745383,15.865661103842,207.295706511169
0.100546875,1.2,0.8,15.8491140924543,-189.818193191148,15.8491140924543,207.551289852008
0.100546875,1.2,0.825,15.8388337853058,-189.56201310359,15.8388337853058,207.992891065331
0.100546875,1.2,0.85,15.8426416973918,-189.620259255948,15.8426416973918,208.651963310428
0.100546875,1.2,0.875,15.8555386858656,-189.803294954987,15.8555386858656,209.525012931694
0.100546875,1.2,0.9,15.888676133689,-190.462201624355,15.888676133689,210.669266286993
0.100546875,1.2,0.925,15.9344649210396,-191.336236565419,15.9344649210396,212.044522945216
0.100546875,1.2,0.95,16.0084275880322,-192.911612290257,16.0084275880322,213.761640560897
0.100546875,1.2,0.975,16.1004756100135,-194.755289689622,16.1004756100135,215.688487343356
0.100546875,1.2,1,16.2314754798463,-197.582947368501,16.2314754798463,218.036039505877
0.100546875,1.2,1.025,16.3923157435277,-200.508770716612,16.3923157435277,220.442859067561
0.100546875,1.2,1.05,16.6112580021749,-204.764934031341,16.6112580021749,223.310148982638
0.100546875,1.2,1.075,16.8932727057905,-208.55947331127,16.8932727057905,225.796559754904
0.100546875,1.2,1.1,17.2918462850653,-215.58610956359,17.2918462850653,228.834765776672
0.100546875,1.2,1.125,17.8825444717065,-225.076185541861,17.8825444717065,231.060607091252
0.100546875,1.2,1.15,18.8703795613311,-256.22348893717,18.8703795613311,256.22348893717
0.100546875,1.2,1.175,18.0226909805591,-246.619134812029,18.0226909805591,246.619134812029
0.100546875,1.2,1.2,9.84105868035306,-89.2315108327251,9.84105868035306,398.606665902111
0.100546875,1.2,1.225,0.560533788078819,48.6799366691354,5.58614428789462,232.523959291222
0.100546875,1.225,-0.25,-0.112079630010724,29.0641280003216,0.873470191395136,86.7638940528098
0.100546875,1.225,-0.225,-0.302366015764828,24.8340850710025,1.00302546295641,79.6869170892664
0.100546875,1.225,-0.2,2.47699693246489,-64.7719584450813,2.8376359735564,154.531075549671
0.100546875,1.225,-0.175,6.59112019126579,-182.168911117171,6.59112019126579,182.168911117171
0.100546875,1.225,-0.15,8.67448605488851,-209.914719711208,8.67448605488851,209.914719711208
0.100546875,1.225,-0.125,9.46411512456989,-203.945427314707,9.46411512456989,203.945427314707
0.100546875,1.225,-0.1,9.77597389319186,-205.459229590926,9.77597389319186,205.459229590926
0.100546875,1.225,-0.075,9.90466640016396,-207.869083437776,9.90466640016396,207.869083437776
0.100546875,1.225,-0.05,10.0015912525471,-210.416984197226,10.0015912525471,210.416984197226
0.100546875,1.225,-0.025,10.0898852369817,-212.300524524422,10.0898852369817,212.300524524422
0.100546875,1.225,0,10.1868861361724,-213.737914138822,10.1868861361724,213.737914138822
0.100546875,1.225,0.025,10.2757779143756,-214.772078747672,10.2757779143756,214.772078747672
0.100546875,1.225,0.05,10.356153666952,-215.52959383363,10.356153666952,215.52959383363
0.100546875,1.225,0.075,10.4211898321289,-216.072509977946,10.4211898321289,216.072509977946
0.100546875,1.225,0.1,10.4718094344271,-216.458102846452,10.4718094344271,216.458102846452
0.100546875,1.225,0.125,10.5082891140008,-216.713447867683,10.5082891140008,216.713447867683
0.100546875,1.225,0.15,10.532184771731,-216.881581233741,10.532184771731,216.881581233741
0.100546875,1.225,0.175,10.5452846438577,-216.962992566882,10.5452846438577,216.962992566882
0.100546875,1.225,0.2,10.5490112738565,-217.003288391527,10.5490112738565,217.003288391527
0.100546875,1.225,0.225,10.5447710685473,-216.982720820461,10.5447710685473,216.982720820461
0.100546875,1.225,0.25,10.5338791853105,-216.952317299138,10.5338791853105,216.952317299138
0.100546875,1.225,0.275,10.5171736440043,-216.877009955883,10.5171736440043,216.877009955883
0.100546875,1.225,0.3,10.4958949160847,-216.812555396469,10.4958949160847,216.812555396469
0.100546875,1.225,0.325,10.4705120632936,-216.712534903121,10.4705120632936,216.712534903121
0.100546875,1.225,0.35,10.4421171998262,-216.636101638639,10.4421171998262,216.636101638639
0.100546875,1.225,0.375,10.4110107976056,-216.528293604549,10.4110107976056,216.528293604549
0.100546875,1.225,0.4,10.3780521040081,-216.450766080327,10.3780521040081,216.450766080327
0.100546875,1.225,0.425,10.3435150123479,-216.341784882132,10.3435150123479,216.341784882132
0.100546875,1.225,0.45,10.307982447518,-216.265424858858,10.307982447518,216.265424858858
0.100546875,1.225,0.475,10.2717953372603,-216.154150642694,10.2717953372603,216.154150642694
0.100546875,1.225,0.5,10.235259828641,-216.075174286651,10.235259828641,216.075174286651
0.100546875,1.225,0.525,10.1988463742777,-215.955507967173,10.1988463742777,215.955507967173
0.100546875,1.225,0.55,10.1626150411855,-215.866917263619,10.1626150411855,215.866917263619
0.100546875,1.225,0.575,10.1272091180171,-215.730754418832,10.1272091180171,215.730754418832
0.100546875,1.225,0.6,10.0924984594068,-215.625441256035,10.0924984594068,215.625441256035
0.100546875,1.225,0.625,10.0593249712214,-215.465816888965,10.0593249712214,215.465816888965
0.100546875,1.225,0.65,10.0274560278199,-215.33991899765,10.0274560278199,215.33991899765
0.100546875,1.225,0.675,9.99792724876509,-215.154259993876,9.99792724876509,215.154259993876
0.100546875,1.225,0.7,9.97054525980449,-215.010759073579,9.97054525980449,215.010759073579
0.100546875,1.225,0.725,9.94647162818441,-214.804154523739,9.94647162818441,214.804154523739
0.100546875,1.225,0.75,9.92578456966222,-214.656709835215,9.92578456966222,214.656709835215
0.100546875,1.225,0.775,9.90959159027504,-214.445008916183,9.90959159027504,214.445008916183
0.100546875,1.225,0.8,9.89860101575861,-214.321937650614,9.89860101575861,214.321937650614
0.100546875,1.225,0.825,9.89353413902205,-214.134201237253,9.89353413902205,214.134201237253
0.100546875,1.225,0.85,9.89619568493064,-214.082268094212,9.89619568493064,214.082268094212
0.100546875,1.225,0.875,9.90650865091475,-213.961650689395,9.90650865091475,213.961650689395
0.100546875,1.225,0.9,9.92777109466794,-214.049201642969,9.92777109466794,214.049201642969
0.100546875,1.225,0.925,9.95913401057599,-214.050880605469,9.95913401057599,214.050880605469
0.100546875,1.225,0.95,10.005315392872,-214.369128761569,10.005315392872,214.369128761569
0.100546875,1.225,0.975,10.0670955873313,-214.547057824968,10.0670955873313,214.547057824968
0.100546875,1.225,1,10.1495603792535,-215.193331703878,10.1495603792535,215.193331703878
0.100546875,1.225,1.025,10.2648558230775,-215.535050828241,10.2648558230775,215.535050828241
0.100546875,1.225,1.05,10.4136962258277,-216.586344409989,10.4136962258277,216.586344409989
0.100546875,1.225,1.075,10.6399490891882,-217.175586462062,10.6399490891882,217.175586462062
0.100546875,1.225,1.1,10.9036504051078,-220.224600457895,10.9036504051078,220.224600457895
0.100546875,1.225,1.125,11.2630671237505,-226.847416561375,11.2630671237505,226.847416561375
0.100546875,1.225,1.15,11.3999986647695,-252.335364412668,11.3999986647695,252.335364412668
0.100546875,1.225,1.175,10.6669155921063,-252.721514317844,10.6669155921063,252.721514317844
0.100546875,1.225,1.2,6.62236866169216,-125.730888128294,6.62236866169216,205.395302260291
0.100546875,1.225,1.225,1.52298174949289,16.6352165300861,3.23652068543931,143.563396630506


==> k6_diagnostics.csv <==
time,rho_min,rho_max,max_w,mass_ratio
0,1,1,0,1
0.0078125,0.504781959361085,1.78114141234619,13.5106849700624,1.00000000000001
0.015625,0.553949549168062,1.53286554293724,12.5220991207911,1.00000000000001
0.0234375,0.395822298799366,1.71274608878481,13.0393675252806,1.00000000000001
0.03125,0.681623875803834,1.60589555369956,15.5772292627848,0.999999999999994
0.0390625,0.475275818007824,1.89715089039662,16.806644016158,0.999999999999999
0.046875,0.639657404140942,1.42032294375706,11.9129245549953,0.999999999999999
0.0546875,0.374391796988623,1.78737879043078,14.0700492498576,1.00000000000001
0.0625,0.756563042627686,1.46627447281344,12.5049417999687,1
0.0703125,0.469349220221994,1.98235111331274,19.5015960658383,1.00000000000001
0.078125,0.735429348161234,1.29836062347034,10.9827128924082,1
0.0859375,0.357545118033254,1.84592606875857,14.7447299452423,1.00000000000001
0.09375,0.738706007373433,1.31410922570111,9.46078142827952,1
0.1015625,0.467095019697833,2.04158607129511,21.7103024424282,0.999999999999999
0.109375,0.71258037650591,1.34423862828401,9.73646658584853,0.99999999999999
0.1171875,0.351809692355472,1.87899217446139,15.9911816714839,1
0.125,0.698278478368722,1.35636676490384,7.71010956843683,1
0.1328125,0.47122354602535,2.07518353061201,23.1776723251565,0.999999999999998
0.140625,0.683390081071875,1.4286481208962,8.32143541904549,0.999999999999999
0.1484375,0.353590544030723,1.88663551027105,16.7275178441544,1
0.15625,0.66064828782616,1.41455630034851,6.0805519751597,1.00000000000002
0.1640625,0.48169878217272,2.07590299473337,23.8457914350742,1.00000000000001
0.171875,0.664011234302757,1.50720931620557,6.66101189461792,0.999999999999984
0.1796875,0.365897180745333,1.87156085746066,16.9209435079343,0.999999999999996
0.1875,0.631546790797152,1.46326731989347,6.5742627900332,1
0.1953125,0.497253236648714,2.04370339606018,23.7043841594928,1.00000000000001
0.203125,0.614599796556497,1.58621020558419,6.76597962154199,1
0.2109375,0.389718636786283,1.83047239740537,16.5691285379772,1
0.21875,0.558444083764715,1.52666092105222,7.5398423188093,0.999999999999993
0.2265625,0.522969064220548,1.97923111971718,22.7870565689036,0.99999999999999
0.234375,0.562349879336067,1.6530311787109,8.86562095279825,0.999999999999991
0.2421875,0.426519403943328,1.76459246790421,15.6955406986723,1
0.25,0.496922804658356,1.58070479062701,9.56478062104071,1.00000000000001
0.2578125,0.559500818426849,1.88407754481273,21.1648670703692,1
0.265625,0.522669910236772,1.7037498841128,10.834369183165,0.999999999999996
0.2734375,0.478257189906414,1.6760794808933,14.3472031187982,0.999999999999982
0.28125,0.447173253168168,1.62370742965827,11.3460743088397,0.999999999999999
0.2890625,0.607757045269062,1.77019158965424,18.9390130408543,0.999999999999998
0.296875,0.494640094954461,1.79630081646084,12.9202899478325,0.999999999999999
0.3046875,0.545387355161304,1.5681745970569,12.6404167710316,1
0.3125,0.406215850711314,1.70059750250703,12.7968048519832,1
0.3203125,0.6687436859632,1.64497789809549,16.2350306415913,1.00000000000001
0.328125,0.477287106698043,1.8858812068712,16.1586818167111,0.999999999999998
0.3359375,0.622591847040599,1.44882339089163,12.0791355703344,0.999999999999999
0.34375,0.379852162038794,1.77685533428324,13.8840563502773,1.00000000000001
0.3515625,0.740604307981764,1.50237488132409,13.199396366364,1
0.359375,0.469773223906368,1.97049756330077,18.9526039462863,0.99999999999999
0.3671875,0.71521967438086,1.32677778392967,11.2144431431434,0.999999999999996
0.375,0.360950417009862,1.83628746235288,14.6401402633604,1.00000000000001
0.3828125,0.746330620740788,1.34949799274044,10.1151572538575,1
0.390625,0.467419517388132,2.03232843729494,21.2936454849862,0.999999999999993
0.3984375,0.72034125689799,1.3271135011997,10.0343204792231,1
0.40625,0.352510304383765,1.87458225713567,15.762199764089,0.999999999999988
0.4140625,0.709032721754965,1.34282531526639,8.04444863038146,1
0.421875,0.470085149402863,2.07200071311918,22.9278367800542,1
0.4296875,0.688883980538656,1.4116796544333,8.65123393731436,1
0.4375,0.352563014424566,1.8868324080856,16.6134599547092,1.00000000000001
0.4453125,0.668060794772658,1.40266415402541,6.35789626147468,0.999999999999998
0.453125,0.479566575935764,2.07930684019413,23.7712068951737,1
0.4609375,0.667425530804182,1.49142394972426,7.03931666661208,0.999999999999994
0.46875,0.362408289308932,1.87730679536003,16.925764134666,1
0.4765625,0.640386181482285,1.45366511149808,6.41475213450107,1.00000000000001
0.484375,0.493097057221593,2.05388739697195,23.803479541251,1.00000000000001
0.4921875,0.62765786846536,1.57029765796412,6.62113365853105,0.999999999999995
0.5,0.383582316578896,1.84168309105301,16.6910204309476,0.999999999999996
0.5078125,0.574352855775372,1.513632847904,7.11908473855273,0.999999999999994
0.515625,0.51653920960293,1.99612710304896,23.049233002237,0.999999999999998
0.5234375,0.57258244761177,1.63998371250513,8.40087798753,0.999999999999999
0.53125,0.41738615446133,1.78096960367386,15.927316581415,1.00000000000001
0.5390625,0.508813110519873,1.56974957574712,9.13992182466665,1.00000000000002
0.546875,0.550640881101277,1.90732087348911,21.5720154446242,1.00000000000001
0.5546875,0.530248039091329,1.69441600326488,10.4330371294436,1
0.5625,0.46569340595199,1.69709304237648,14.6767862165107,1
0.5703125,0.458284471148243,1.6157505482429,10.9865123462375,0.999999999999988
0.578125,0.596261165754319,1.79456898756065,19.4670377064566,0.999999999999999
0.5859375,0.499776701564055,1.77658973944945,12.2134550280429,1
0.59375,0.530493608602977,1.59303805351847,13.0032834565165,1
0.6015625,0.413773216843108,1.68476463591088,12.5124546926832,1
0.609375,0.654400071947594,1.67385023699029,16.8548964162166,0.999999999999997
0.6171875,0.480187263743276,1.86827111405608,15.4847611545665,1
0.625,0.604352843916236,1.47415122451983,12.2257760525,1.00000000000001
0.6328125,0.384467504737179,1.76111171154052,13.6784390573129,0.999999999999997
0.640625,0.724399908120045,1.53445681492904,13.8777217968835,1.00000000000001
0.6484375,0.470600148111454,1.95392320223586,18.3949688324592,1
0.65625,0.694817439131793,1.35382775205334,11.428691485964,1.00000000000001
0.6640625,0.364289134606843,1.82467138044685,14.509971415199,1
0.671875,0.755148093903311,1.38311468569872,10.765478380495,1
0.6796875,0.467692446362982,2.01956795736267,20.8407263585298,0.999999999999994
0.6875,0.728547706003651,1.30848824362779,10.3166311736897,1.00000000000001
0.6953125,0.353394876816122,1.8684644569868,15.5094720970234,1.00000000000001
0.703125,0.718207783875821,1.32896601939782,8.3568607027928,0.999999999999976
0.7109375,0.468865722484247,2.06612699408281,22.6390643838962,1
0.71875,0.694829353534689,1.3936356433076,8.96782168523105,0.999999999999992
0.7265625,0.351854903212682,1.88637892140477,16.4738533824699,0.999999999999996
0.734375,0.675760505688094,1.39034210635035,6.75447646490876,0.999999999999997
0.7421875,0.476692967187537,2.08050427115928,23.6572407685033,1.00000000000001
0.75,0.671268584108931,1.47473044021835,7.40805928723909,0.999999999999998
0.7578125,0.359343438989251,1.88160805145987,16.9046342377518,0.999999999999998
0.765625,0.645344071972263,1.44350212243473,6.24593882235042,1
0.7734375,0.489358130940457,2.06217216400375,23.8647573213316,0.999999999999999
0.78125,0.639998198289868,1.55355631141263,6.4783227808077,1
0.7890625,0.377974954058403,1.85158609324493,16.7878369176602,0.999999999999998
0.796875,0.591079495896684,1.50000472388313,6.97990905065851,0.999999999999992
0.8046875,0.510576616812673,2.01134925250197,23.2768774680905,0.999999999999976
0.8125,0.583416816705869,1.62604038642833,7.92428232792877,1
0.8203125,0.408896187657854,1.79618211764375,16.1360354441825,0.999999999999998
0.828125,0.52145910110094,1.5586138298904,8.7023929799581,1
0.8359375,0.542302141846363,1.92910512847647,21.9493078358168,0.999999999999992
0.84375,0.538386142811481,1.68409439396865,10.0171798466089,1
0.8515625,0.453883864923328,1.71711279359176,14.9863496963335,0.99999999999999
0.859375,0.469748682509147,1.60700295679989,10.6116984475456,0.999999999999991
0.8671875,0.585342016171813,1.817778482767,19.9709983199144,0.999999999999995
0.875,0.50542610548361,1.75708351890326,11.8103950865185,0.999999999999996
0.8828125,0.514958509734236,1.61712107821699,13.3981144117998,1.00000000000001
0.890625,0.422033337954802,1.66784880794591,12.2110537821194,1.00000000000001
0.8984375,0.640681835723432,1.70180492809721,17.4574526830724,0.99999999999999
0.90625,0.483557959434893,1.84959677274283,14.7901932187687,0.999999999999997
0.9140625,0.586959870655207,1.50010558173671,12.3583296427198,1.00000000000001
0.921875,0.389669640763486,1.74427366212721,13.4576414345626,1
0.9296875,0.708813712970555,1.56595417909295,14.5463575418436,0.999999999999993
0.9375,0.471866546493893,1.93592740496641,17.8094156676662,0.999999999999987
0.9453125,0.674432479389836,1.38060035321027,11.6280150061841,0.999999999999987
0.953125,0.368181578496589,1.81270128810333,14.3610084955108,0.999999999999997
0.9609375,0.76441694704381,1.41654412885104,11.4133895516016,0.999999999999983
0.96875,0.46840847994043,2.00707633128167,20.3546347484385,1
0.9765625,0.737260495706586,1.28982135120526,10.5844745963423,1.00000000000001
0.984375,0.354796616513383,1.86112316838039,15.233509323244,0.999999999999993
0.9921875,0.725407052063197,1.31485808749438,8.72012990390895,1.00000000000002
1,0.468108263452288,2.05873092246469,22.3134284089045,0.999999999999996
1.0078125,0.701253365718529,1.37539811802666,9.27134851749445,1.00000000000001
1.015625,0.351648342981217,1.88474311698786,16.3090575148617,1
1.0234375,0.684101213849647,1.37763285032731,7.13509985177983,0.999999999999998
1.03125,0.47427972414028,2.08015783681216,23.5049876848419,0.999999999999998
1.0390625,0.67555256624297,1.45767235852914,7.76679763641318,1.00000000000001
1.046875,0.35679898080396,1.88467297183368,16.8576619519831,1
1.0546875,0.650863480665173,1.43281420839441,6.06759841021743,0.999999999999993
1.0625,0.486087686495825,2.06892446958694,23.8884879075436,1.00000000000001
1.0703125,0.650837654927925,1.53632236598699,6.32587792855465,0.999999999999991
1.078125,0.372942515126787,1.86029177867332,16.8594101933668,0.999999999999996
1.0859375,0.608738159675495,1.48592780581826,6.83077654368282,0.999999999999992
1.09375,0.505106597302405,2.02508869657006,23.46962303701,1.00000000000001
1.1015625,0.594858953296956,1.61141621232682,7.43627827259473,1
1.109375,0.401066195669907,1.81027782997177,16.3212653007342,1
1.1171875,0.534952363610327,1.54687912725438,8.26544334110405,1
1.125,0.534494459470651,1.94951249011394,22.2959097925284,0.999999999999996
1.1328125,0.54709228985536,1.67292245212474,9.5871573329329,0.999999999999994
1.140625,0.442832092136886,1.73614435038211,15.2752218576247,0.999999999999997
1.1484375,0.479553886444238,1.5975177100035,10.2222476271557,0.999999999999996
1.15625,0.575001077809705,1.84417432322108,20.4497149086163,0.999999999999999
1.1640625,0.511596692290213,1.73678456353356,11.4492557788781,1.00000000000001
1.171875,0.500257511888376,1.64039917943148,13.7759920709519,1
1.1796875,0.43103625465061,1.64992665417448,11.8930120719173,1
1.1875,0.627587875759833,1.72881725865362,18.0412462840341,0.999999999999993
1.1953125,0.487406264995049,1.82994329146529,14.0768217651497,1.00000000000001
1.203125,0.570400291814955,1.52668323965308,12.477116920736,0.999999999999988
1.2109375,0.39548721288536,1.72640207839749,13.2189152899494,1
1.21875,0.693239055527451,1.59680758465492,15.2036323799928,1.00000000000001
1.2265625,0.473577094104164,1.91655158442332,17.1973660081459,0.999999999999997
1.234375,0.65386656452989,1.40704358979489,11.8125185130525,1
1.2421875,0.372642180023654,1.79992514819105,14.1933731249681,1.00000000000001
1.25,0.768053827366486,1.44970721762166,12.0900480774737,1.00000000000001
1.2578125,0.469349400751553,1.99424905730752,19.8364788723524,0.999999999999997
1.265625,0.746482738885506,1.28276803462334,10.8376277776466,0.999999999999993
1.2734375,0.356723264333995,1.85257492414924,14.934906101547,0.999999999999995
1.28125,0.733053879607104,1.30052963312498,9.07710946799298,1
1.2890625,0.46781712085784,2.04982893623999,21.9515437639262,1.00000000000002
1.296875,0.708162847986056,1.35700694097598,9.56135237428342,0.999999999999984
1.3046875,0.351944958341612,1.88185677385837,16.1193862550425,1
1.3125,0.693101004990742,1.36456614556145,7.49839697330986,1
1.3203125,0.4723277961014,2.07827331771339,23.3145723454153,0.999999999999997
1.328125,0.680285789015426,1.44029083596408,8.11475819622592,0.999999999999987
1.3359375,0.354768419312528,1.88649973084168,16.7848809841824,0.99999999999999
1.34375,0.656963001929854,1.42163428573989,5.91276672169953,0.999999999999994
1.3515625,0.483283125085049,2.07414126260927,23.8743418360452,1.00000000000001
1.359375,0.661913217428303,1.5186393594328,6.42590002506963,0.999999999999994
1.3671875,0.368470624137216,1.86778924575432,16.9055093766114,1.00000000000001
1.375,0.624935462569621,1.47143655714879,6.67173770189433,1
1.3828125,0.500122796901427,2.03733193249289,23.6267529929871,0.999999999999988
1.390625,0.606915179033524,1.59615202944155,6.93760114093968,1
1.3984375,0.393876024666837,1.82323597711473,16.4825340758073,1.00000000000001
1.40625,0.549315390427373,1.53457750615199,7.81866445986661,1.00000000000001
1.4140625,0.527208640108615,1.968514788072,22.6107956121566,1.00000000000001
1.421875,0.556376071391823,1.6609352183035,9.14347910438888,1
1.4296875,0.432517412621048,1.754155666427,15.5427133469047,1.00000000000001
1.4375,0.49011921678033,1.58732398251869,9.81870059987474,0.999999999999998
1.4453125,0.565227894396867,1.86938903848125,20.9019146596293,1
1.453125,0.51829861574695,1.71574915885782,11.072478949899,0.999999999999998
1.4609375,0.486378234577327,1.66282794955195,14.1360313462631,0.999999999999999
1.46875,0.440812993563868,1.63104292139193,11.5586995004965,0.999999999999998
1.4765625,0.61510900604507,1.75483544228315,18.6047906076342,0.999999999999994
1.484375,0.491740931249618,1.80936981474257,13.3465562388283,0.999999999999997
1.4921875,0.554651610871093,1.55263890020037,12.5824599703594,0.999999999999998
1.5,0.40194527694238,1.70981314504312,12.9624850254885,1.00000000000001
1.5078125,0.677852057008947,1.62694461858262,15.8478702189193,1
1.515625,0.475737950262478,1.89617031324697,16.5603223973332,1
1.5234375,0.634201182451884,1.43310002173135,11.982350577874,1
1.53125,0.377318136243269,1.78597689703704,14.007181704099,1.00000000000001
1.5390625,0.750839379759094,1.48251746071804,12.7802043010431,0.999999999999994
1.546875,0.469479946449241,1.97996748776136,19.2874616874227,0.999999999999993
1.5546875,0.728157493924912,1.31012179724737,11.0759361492539,1
1.5625,0.359182157394956,1.84283534491813,14.7105886040029,0.999999999999996
1.5703125,0.741149736512334,1.32888391380481,9.71667875405189,1
1.578125,0.4674746499,2.03943349760935,21.554125215217,0.999999999999995
1.5859375,0.715564395395778,1.3384966025344,9.8545058343654,0.999999999999992
1.59375,0.352225695443653,1.87772555196028,15.9052139408861,0.999999999999992
1.6015625,0.70277520183193,1.35117221785155,7.84310563632043,1
1.609375,0.470838451927391,2.07485456159374,23.0862181915257,1
1.6171875,0.685476643992487,1.42262390040279,8.45122307245211,1
1.625,0.353246412084229,1.88708692654033,16.6863838130186,1.00000000000002
1.6328125,0.663660307347653,1.41000187410299,6.18566605579448,0.999999999999991
1.640625,0.480942359991348,2.07781916517327,23.8220794981894,1.00000000000001
1.6484375,0.665286376955486,1.50145228547373,6.80900727608846,1.00000000000001
1.65625,0.36454615248194,1.87406869353696,16.9259582247598,1.00000000000001
1.6640625,0.636175900778014,1.45961437056741,6.51335555269522,0.999999999999993
1.671875,0.495619386621034,2.04806673760128,23.7476254592175,0.999999999999997
1.6796875,0.619590786140687,1.58028845592613,6.70914583952493,0.999999999999991
1.6875,0.387306231101384,1.83503752838429,16.6194192341804,1
1.6953125,0.56456867071559,1.52174123581094,7.36161922644769,1
1.703125,0.520435864444776,1.98608675151727,22.8929989168001,0.999999999999993
1.7109375,0.566246672213708,1.6481685955727,8.68670274824663,1
1.71875,0.422918493191847,1.77111697091476,15.7881795846156,0.999999999999992
1.7265625,0.501469976262404,1.57645198272367,9.40163740379452,0.999999999999994
1.734375,0.556012021553502,1.89332111944407,21.3263737294851,1
1.7421875,0.525542133545517,1.70030193301267,10.6804171206695,1
1.75,0.473305522484119,1.6843655270459,14.4773874818377,0.999999999999992
1.7578125,0.451395250276939,1.62072988731399,11.2085205593595,0.999999999999991
1.765625,0.603235447657642,1.77981210640903,19.1466431122921,0.999999999999995
1.7734375,0.496571158095132,1.78811642635876,12.6478131839229,1.00000000000001
1.78125,0.539690314661326,1.57791864220495,12.753613655678,1.00000000000001
1.7890625,0.40907040310722,1.69460562796035,12.6886043877656,0.999999999999996
1.796875,0.663109697746377,1.6562969357139,16.4774327113781,0.999999999999999
1.8046875,0.478355913809053,1.87919511413439,15.8998816148259,0.999999999999999
1.8125,0.615420665523655,1.45871360695968,12.1377100424089,1
1.8203125,0.38157657936824,1.77089153404134,13.804671381644,1
1.828125,0.734248470871963,1.51489043211741,13.4635369563036,0.999999999999998
1.8359375,0.470041654139466,1.96424776772355,18.7397394330337,0.999999999999992
1.84375,0.707204843781854,1.33730131962495,11.2993184205597,0.999999999999988
1.8515625,0.362181861695257,1.8319223470195,14.5919073212417,1
1.859375,0.749695180759273,1.36255690850818,10.3675574348802,1.00000000000001
1.8671875,0.46747424187254,2.02755932860972,21.1219945751116,0.999999999999993
1.875,0.723463930034854,1.31990050873929,10.1455145064,1.00000000000001
1.8828125,0.352793189121945,1.87235715895606,15.6669762888283,0.999999999999987
1.890625,0.713137922902628,1.33748108233744,8.16808860167172,1.00000000000001
1.8984375,0.469557913299282,2.0699070476401,22.820253938453,1
1.90625,0.691133306491165,1.40470900692099,8.77553814037329,1
1.9140625,0.352229310456412,1.88676159936827,16.5623233689255,1.00000000000001
1.921875,0.670972942599412,1.39793279563202,6.51351003115768,0.999999999999997
1.9296875,0.478397690658912,2.0799563857253,23.7315575191595,1.00000000000001
1.9375,0.668864105587503,1.48499667466067,7.18346605859452,0.999999999999994
1.9453125,0.361157609425601,1.87912217375653,16.9206370495572,1
1.953125,0.642243996961398,1.44978751310574,6.35041568728856,0.999999999999997
1.9609375,0.49159129812218,2.05728308455473,23.8316793496815,0.999999999999992
1.96875,0.632889814854131,1.56386668361274,6.56689527206301,0.999999999999991
1.9765625,0.381338484329007,1.84566556542174,16.7315495383185,1.00000000000002
1.984375,0.58073055531106,1.50840314533887,7.06629173580078,1.00000000000001
1.9921875,0.514167871358262,2.00220637552321,23.1416171954332,0.999999999999999
2,0.576712690855929,1.63465977963138,8.21743466271593,0.999999999999986
2.0078125,0.414013848135592,1.78700095692565,16.0110221835828,0.99999999999999
2.015625,0.513618749206503,1.56550402674627,8.97167848404785,1.00000000000001
2.0234375,0.547343207690431,1.91593141384726,21.721919781432,0.999999999999993
2.03125,0.533337479263495,1.69051625954688,10.27346375108,1
2.0390625,0.461022031822732,1.70497273633437,14.7992573428165,1.00000000000001
2.046875,0.462815147974535,1.61244734664214,10.8429158526896,1
2.0546875,0.591957030041266,1.80370437462988,19.6654066630376,0.999999999999999
2.0625,0.501906515212317,1.76912230436937,12.0236180586305,0.999999999999994
2.0703125,0.524368861915058,1.6024710400211,13.1583684594606,1
2.078125,0.416890595183562,1.67832630423188,12.3975576925223,0.999999999999995
2.0859375,0.649004971655655,1.68480058139115,17.0907215329467,1
2.09375,0.481438381869612,1.86114851476094,15.2177319205758,1
2.1015625,0.597506890921119,1.48382996340726,12.2788392396027,0.999999999999998
2.109375,0.386413577245005,1.75470673030709,13.5949468275496,1
2.1171875,0.718281174527238,1.54674439510995,14.1382845329629,1.00000000000001
2.125,0.471038942055442,1.94710930437211,18.1711062837613,0.999999999999991
2.1328125,0.687140655068909,1.36424658733473,11.5077632372076,0.999999999999989
2.140625,0.365732070877149,1.8199300201189,14.4544209329002,0.999999999999995
2.1484375,0.758689772205734,1.39610595156913,11.0171456494176,1.00000000000001
2.15625,0.467917041876559,2.01422363401675,20.6560802916515,1.00000000000001
2.1640625,0.731866585360681,1.30125092216289,10.4222419583808,1
2.171875,0.353876630831516,1.86576141389825,15.4051700883263,0.99999999999999
2.1796875,0.720946931343128,1.32352243745999,8.4909514751186,0.999999999999998
2.1875,0.468516849954655,2.06343800227025,22.5171145664387,0.999999999999991
2.1953125,0.697263643942033,1.3865829286776,9.08711825906609,1
2.203125,0.351715138792234,1.88589322747481,16.4129135428072,1.00000000000001
2.2109375,0.678918134251047,1.38545733669147,6.90406816483175,0.999999999999989
2.21875,0.475702304047545,2.08055268401874,23.6027313741195,1
2.2265625,0.672877287133271,1.46815551376635,7.54842284499561,1.00000000000001
2.234375,0.35829518594504,1.88294356570639,16.8894837432229,0.999999999999996
2.2421875,0.64741697317749,1.43941769146415,6.17789794656585,1.00000000000001
2.25,0.488034255001336,2.06497296654135,23.8784380775745,0.99999999999999
2.2578125,0.644165223034778,1.54692832009009,6.42033853318144,1
2.265625,0.375955736691317,1.85510521558219,16.8186062217668,0.999999999999993
2.2734375,0.597816826634881,1.49459650025225,6.92324920510273,0.999999999999988
2.28125,0.508397013819975,2.01685467230555,23.3558152714974,1
2.2890625,0.587781999764923,1.62044711449641,7.73633084262304,0.999999999999993
2.296875,0.405782185031469,1.80178270898025,16.2106900000732,1.00000000000001
2.3046875,0.526590436817703,1.554131996578,8.53355758798063,1
2.3125,0.539211491169164,1.93718492122104,22.0874340894186,0.999999999999999
2.3203125,0.541694753485887,1.67986050603123,9.85205537110834,1
2.328125,0.449508723171945,1.72461306568293,15.100880409281,1
2.3359375,0.473462901211951,1.60341019943113,10.4623632784912,1.00000000000001
2.34375,0.581263337250095,1.82812442487325,20.1597304984757,0.999999999999998
2.3515625,0.507756871414517,1.74930181612635,11.6722086832286,1.00000000000001
2.359375,0.509158496186471,1.62624725435779,13.5467317630868,1.00000000000001
2.3671875,0.425435146726962,1.66101496987655,12.0896609394558,1.00000000000001
2.375,0.635529879180171,1.71239614176542,17.6861799824905,1
2.3828125,0.484993312615847,1.84208740592268,14.5156496356892,1
2.390625,0.580439709800252,1.51048370704736,12.4060168448825,1.00000000000001
2.3984375,0.391851515973465,1.73746269309775,13.3671709401903,0.999999999999998
2.40625,0.702935914206671,1.57800080917224,14.8027152593313,1
2.4140625,0.472476913743797,1.92857502610432,17.5751044856842,0.999999999999996
2.421875,0.666348447918331,1.39089832752222,11.7013248036902,1
2.4296875,0.369843478323147,1.80788747308804,14.2982038910487,1.00000000000001
2.4375,0.768131995473688,1.42944244340949,11.6649604220808,1.00000000000001
2.4453125,0.468807015417123,2.00227496718328,20.1574167316456,1.00000000000001
2.453125,0.74077659216055,1.28257888877949,10.6844110608568,0.999999999999996
2.4609375,0.355481157232823,1.85795030268684,15.1203526842002,1
2.46875,0.728319553668139,1.30932557126203,8.86118321452876,1
2.4765625,0.467939760630306,2.05545652220758,22.1773419503622,0.999999999999993
2.484375,0.703875120425841,1.36828164091012,9.38545142229717,1
2.4921875,0.351703561578448,1.88377186789806,16.2384295319493,0.999999999999997
2.5,0.687512570633107,1.37260585399646,7.27812905754344,0.99999999999999
2.5078125,0.473467878414995,2.07960935745895,23.4356576429238,0.999999999999998
2.515625,0.677334496510821,1.45096743740226,7.90307019537013,0.999999999999996
2.5234375,0.355950778065759,1.88552855686657,16.8324947172172,0.999999999999993
2.53125,0.6531592709784,1.4285339431973,5.99588614940562,1.00000000000002
2.5390625,0.484944799468178,2.07113024206637,23.8875131100859,1
2.546875,0.655124090435855,1.52951522510098,6.26417692853533,0.999999999999994
2.5546875,0.371142359409823,1.86334358891736,16.8803241564916,0.999999999999999
2.5625,0.615840261846343,1.48035487632779,6.77026811289489,0.999999999999991
2.5703125,0.503116307170615,2.03001542635521,23.5348289381031,0.999999999999999
2.578125,0.599461601874852,1.60556993981135,7.24409721300606,1
2.5859375,0.398202710555611,1.81543962586045,16.3866802177824,0.999999999999993
2.59375,0.540418475312176,1.54217363038462,8.09343241488088,0.999999999999999
2.6015625,0.531607286848523,1.95705056294853,22.4218539721248,1.00000000000001
2.609375,0.550623807318292,1.66836818785527,9.41667352932573,1.00000000000001
2.6171875,0.43874533012976,1.74325262772968,15.3815397523825,0.999999999999998
2.625,0.483559894886505,1.59364666401451,10.0673791099091,1
2.6328125,0.571143843491864,1.85410313462984,20.6283113359942,1
2.640625,0.514132315979865,1.72871056763781,11.30496522023,1.00000000000001
2.6484375,0.494777831081875,1.64920109333411,13.9177939103272,1
2.65625,0.434734458603956,1.64271443194824,11.7652630043184,0.999999999999988
2.6640625,0.622675604013227,1.73902881885081,18.2622942438444,1.00000000000002
2.671875,0.489029181614216,1.82207004977428,13.7954950623461,0.99999999999999
2.6796875,0.564197365523146,1.53682668594903,12.519550601891,1
2.6875,0.397914437438736,1.71920202425257,13.1215502475185,0.999999999999994
2.6953125,0.687194466197686,1.60858476304138,15.4551308136807,0.999999999999992
2.703125,0.474361340641271,1.90867162572762,16.9531776259588,0.999999999999996
2.7109375,0.64613347914727,1.41719829621226,11.8801176261941,0.999999999999985
2.71875,0.37452763011173,1.79465276478617,14.1233565460022,0.999999999999993
2.7265625,0.761303467117392,1.46247885563593,12.3584134958779,0.99999999999999
2.734375,0.469349101053792,1.98888194227536,19.6271431895132,0.999999999999995
2.7421875,0.741425716532528,1.29339369960434,10.9318211238408,1.00000000000001
2.75,0.357613289876518,1.84893803542879,14.8131412472487,0.999999999999996
2.7578125,0.736140405296702,1.30824765677936,9.318370139382,0.999999999999999
2.765625,0.46769220638779,2.04597372084942,21.8015851708831,1
2.7734375,0.710974695684577,1.34984021325644,9.67010176464728,1
2.78125,0.3521312499087,1.88040193083443,16.0392080174323,0.999999999999997
2.7890625,0.696772163835507,1.35940866052476,7.63436009810765,0.999999999999988
2.796875,0.471695160914649,2.0771292594284,23.2304959069157,0.999999999999991
2.8046875,0.682244220157824,1.43347073605351,8.24665413752606,1
2.8125,0.354117994247453,1.88687463440503,16.7497257413873,0.999999999999992
2.8203125,0.659488541017471,1.41717655561556,6.01944671000619,1
2.828125,0.482320316205491,2.07575050789883,23.8586073199366,1.00000000000001
2.8359375,0.663307410109964,1.51166934775751,6.57545413699674,1
2.84375,0.366884248318293,1.87036972295594,16.9164930023316,0.999999999999999
2.8515625,0.629197587858141,1.46571203435077,6.6083435892987,1
2.859375,0.498319471328958,2.04167496183047,23.6779687023748,0.999999999999994
2.8671875,0.611757484526396,1.59006843385289,6.79907661124774,1.00000000000001
2.875,0.391255396788852,1.82795134276363,16.5385394654391,1
2.8828125,0.555124452160655,1.52966078789932,7.64258160136584,0.999999999999994
2.890625,0.524521463013894,1.97550093781869,22.7241755531969,0.999999999999995
2.8984375,0.560134118542338,1.65607434128619,8.96784649847363,0.999999999999999
2.90625,0.428710798607888,1.76086010658527,15.6405630142169,0.999999999999993
2.9140625,0.49442685555421,1.58318622897697,9.65851893331066,0.999999999999987
2.921875,0.561588037900917,1.87882531704162,21.0698946906577,1.00000000000001
2.9296875,0.521043071663876,1.70740469300062,10.9222162387822,0.999999999999999
2.9375,0.481213300912484,1.6712890466337,14.2706851698761,0.999999999999994
2.9453125,0.444819814912988,1.62541619115385,11.4247468770028,1.00000000000001
2.953125,0.610432682817094,1.76464843558865,18.8175944244687,1.00000000000002
2.9609375,0.493554931242284,1.8011558704567,13.0769160723307,0.999999999999987
2.96875,0.548756894834038,1.56252646584766,12.619770095227,1.00000000000001
2.9765625,0.404627977962696,1.70404473373963,12.8583202861559,1
2.984375,0.672058244116618,1.63842533027186,16.0938693244002,1
2.9921875,0.476698639757724,1.88971743596507,16.3068650549038,1
3,0.6268132858,1.44308954149594,12.0443105168813,0.999999999999996
3.0078125,0.378902400405882,1.78025919392541,13.9300052652349,0.999999999999994
3.015625,0.744330730535003,1.49512939466497,13.046134107622,1.00000000000001
3.0234375,0.469646387615975,1.97404051334024,19.0737474983639,0.999999999999997
3.03125,0.719925228486813,1.32068704420096,11.1643463086408,1
3.0390625,0.360280848722494,1.83874110391562,14.6667955026914,1
3.046875,0.744410616135571,1.34195262252254,9.96915285092121,1
3.0546875,0.467422098390613,2.03500289458388,21.3906005247349,1.00000000000001
3.0625,0.718568719307527,1.33129271106127,9.96904452093763,0.99999999999999
3.0703125,0.35238481069206,1.8757898571201,15.8156471616409,0.999999999999995
3.078125,0.70671179507208,1.34589591645568,7.9715461567093,1
3.0859375,0.470385748534377,2.0731168488327,22.9875102840808,0.999999999999999
3.09375,0.687614777409055,1.41570322146954,8.57848082245669,0.999999999999998
3.1015625,0.352792149274026,1.88698108753171,16.6412926665645,0.999999999999991
3.109375,0.666422424847199,1.40537120203442,6.28956610137646,1.00000000000001
3.1171875,0.480159053902893,2.07883100209493,23.7915180811851,1
3.125,0.666622812363299,1.49511841608923,6.95531111877887,1.00000000000001
3.1328125,0.363168902619466,1.87617453643507,16.926958321563,0.999999999999999
3.140625,0.639350702906847,1.45586942330876,6.45130308659016,0.999999999999996
3.1484375,0.494000967741373,2.05182192665931,23.7846235689554,1.00000000000001
3.15625,0.624674472258261,1.57398345324914,6.65184432448008,0.999999999999995
3.1640625,0.384921208853837,1.83929965506525,16.6658649622435,0.999999999999998
3.171875,0.570728076791848,1.51662596869305,7.18176257519498,1.00000000000001
3.1796875,0.517945409360567,1.99251206968445,22.9934568232156,1
3.1875,0.570234661087188,1.64301538587359,8.5061506775494,1.00000000000002
3.1953125,0.419383692406938,1.77740669451388,15.8773234065506,0.999999999999997
3.203125,0.506088970171204,1.57216282590428,9.23637839772723,1.00000000000001
3.2109375,0.552585538443068,1.90224917370567,21.4832764645261,0.999999999999991
3.21875,0.528499399339285,1.69661203384062,10.5243298755875,1.00000000000001
3.2265625,0.468448841629678,1.6924702954356,14.6045768072667,1.00000000000001
3.234375,0.455723114625224,1.61760892545386,11.0685309095064,0.999999999999996
3.2421875,0.598791166636861,1.78920937687554,19.3506554826874,1.00000000000001
3.25,0.498579912761575,1.7808513995245,12.3732065628696,0.999999999999999
3.2578125,0.534094160546407,1.58753008044436,12.9124791614924,1
3.265625,0.4120192784325,1.68841700287081,12.5777465319406,1.00000000000001
3.2734375,0.657564073520569,1.66745584547158,16.7173077496832,1.00000000000001
3.28125,0.479495846038768,1.87232004968602,15.6377993979137,0.999999999999996
3.2890625,0.608371196596845,1.46851664039061,12.19412001815,0.999999999999989
3.296875,0.383382679068974,1.76474281165159,13.7254870725629,0.999999999999994
3.3046875,0.727981767954232,1.52731061272065,13.7263447087676,0.999999999999997
3.3125,0.47037646745646,1.95776805899448,18.5225388021826,1.00000000000001
3.3203125,0.699318246447779,1.34778280389297,11.3819329067933,0.999999999999995
3.328125,0.363492851128922,1.82737833725296,14.5408136980396,0.99999999999999
3.3359375,0.753130366399695,1.37558810106555,10.619744423796,0.999999999999995
3.34375,0.467593163182129,2.02255970510256,20.9452512493571,1
3.3515625,0.726662820954407,1.31267210613944,10.2545521969864,1
3.359375,0.353151890445732,1.86994416687373,15.5682064156771,0.999999999999999
3.3671875,0.716654047351045,1.33209752565505,8.28860138937034,1
3.375,0.469099290145855,2.06757826945835,22.7070706074293,1
3.3828125,0.693454235133982,1.39770209849151,8.89792231774813,1.00000000000001
3.390625,0.351970246683429,1.88657375172476,16.5073720146578,0.999999999999997
3.3984375,0.673978369104772,1.39314091200344,6.66685223994411,1
3.40625,0.477297609212199,2.08037053840749,23.6861400667296,1.00000000000001
3.4140625,0.670368405719388,1.47850867178574,7.32618362708955,1
3.421875,0.359985479905051,1.88075079286086,16.9116226407515,0.999999999999993
3.4296875,0.644183811397138,1.44582857458651,6.28463939941225,1
3.4375,0.4901560318386,2.06044709724969,23.8542647913136,1.00000000000001
3.4453125,0.637609747189687,1.5573563704885,6.51119952374133,1.00000000000001
3.453125,0.379182295511132,1.84946844572775,16.7683056818888,1.00000000000001
3.4609375,0.587246755608789,1.50310218612231,7.01199730102875,1
3.46875,0.511871096781331,2.00806315342322,23.2288209642394,0.999999999999996
3.4765625,0.580933768681974,1.6292289804828,8.03221163049246,1.00000000000001
3.484375,0.410742561949972,1.79286602110155,16.0912407385973,0.999999999999998
3.4921875,0.51854944946383,1.56116512609424,8.80159373062846,1
3.5,0.544126195069774,1.92433718866294,21.8673048455076,1
3.5078125,0.536511494341049,1.68648503412681,10.1117160504592,0.999999999999993
3.515625,0.456466394526647,1.71270670100092,14.9186820989193,1
3.5234375,0.46747655710811,1.60903045572774,10.6970700343551,0.999999999999996
3.53125,0.587740772978,1.81267047345336,19.8600981485271,1.00000000000001
3.5390625,0.504113820681802,1.76153022201087,11.8892271591789,1
3.546875,0.518370463166355,1.6117870981116,13.3109872020701,0.999999999999991
3.5546875,0.420116861996904,1.67173253341469,12.280125451672,0.999999999999992
3.5625,0.643704541655445,1.69561410149256,17.3238637394339,1.00000000000001
3.5703125,0.482760578963,1.85387315146558,14.9477035092361,1
3.578125,0.59078825246252,1.4940638535628,12.3298034173762,1.00000000000001
3.5859375,0.388449995264812,1.74814228912879,13.5087388227845,0.999999999999996
3.59375,0.712255993097132,1.55894195648086,14.3972948335076,0.999999999999993
3.6015625,0.471544026372318,1.94008532206738,17.9431258776193,1.00000000000002
3.609375,0.679170931091666,1.37462121633283,11.5845955610084,0.999999999999997
3.6171875,0.367259394672109,1.8154029886164,14.3960525887961,1
3.625,0.762298807915619,1.4090651827031,11.2683482501373,0.999999999999986
3.6328125,0.468208879940213,2.00975269253706,20.4665069721692,0.999999999999994
3.640625,0.735261797614479,1.29401019736102,10.5256620449526,1.00000000000001
3.6484375,0.354436741067296,1.8628755128109,15.2974061276005,1.00000000000001
3.65625,0.723753215135736,1.31804303815856,8.63706843760483,0.999999999999998
3.6640625,0.468237753879417,2.06052145714571,22.3896532581664,1
3.671875,0.699770315977764,1.3795038441466,9.2044214152275,1.00000000000001
3.6796875,0.351650951319584,1.88521902763052,16.3482014214471,0.999999999999998
3.6875,0.682173418699833,1.38051601301228,7.05117724471479,0.999999999999997
3.6953125,0.474780965645102,2.08036947280711,23.5424677157938,1
3.703125,0.674552783444982,1.46152839339794,7.68723509261004,1
3.7109375,0.357324830599483,1.88409307451648,16.8704464417547,0.999999999999988
3.71875,0.64957550341994,1.43525595465489,6.10842885077807,1.00000000000001
3.7265625,0.486780701706632,2.06754320715996,23.8864495212482,0.999999999999987
3.734375,0.648379195978581,1.54022891035944,6.3609093788412,0.999999999999996
3.7421875,0.374022144991472,1.85844361815329,16.8455635229891,0.999999999999991
3.75,0.60469515736029,1.48912284097806,6.86509432696651,0.999999999999998
3.7578125,0.506291129760017,2.02213630494493,23.4294598854141,0.999999999999995
3.765625,0.592238993746707,1.61475387365693,7.5467047039897,1.00000000000001
3.7734375,0.402766274260041,1.80721407767936,16.2817824792326,1.00000000000001
3.78125,0.531850597376848,1.54956195645719,8.36418028842711,0.999999999999992
3.7890625,0.536200182430558,1.94505591073151,22.2208825366189,0.999999999999996
3.796875,0.545089374741442,1.6755007638706,9.68482853399824,1.00000000000001
3.8046875,0.445246390179962,1.73196277491763,15.2122573155027,1.00000000000001
3.8125,0.477289116032855,1.59970816534109,10.3108569113953,0.999999999999989
3.8203125,0.577271027788398,1.8383462695175,20.3445899331928,1
3.828125,0.510166619113889,1.74140416930994,11.5316401456948,0.99999999999999
3.8359375,0.503483316538734,1.63524970061071,13.6927462753723,1.00000000000001
3.84375,0.428950475546765,1.6540323060718,11.9657856508378,0.999999999999993
3.8515625,0.630471311571835,1.72284246974635,17.9119970899388,0.99999999999999
3.859375,0.486501002920513,1.83443418874056,14.2383868036785,1
3.8671875,0.574043632147688,1.5207733904555,12.4516515284202,1
3.875,0.394127382896405,1.73049877945139,13.2740159491999,0.999999999999992
3.8828125,0.696779868324214,1.58994624576957,15.0572652836466,1
3.890625,0.473154429271292,1.92101666314074,17.3368926769367,1
3.8984375,0.658401139063732,1.40114337486613,11.7724125310388,1.00000000000001
3.90625,0.371591522007064,1.80289430407627,14.2325966688647,0.999999999999998
3.9140625,0.771913988233832,1.44229560163203,11.9344740622,1
3.921875,0.469273520476942,1.99725355815866,19.955442887876,1
3.9296875,0.744369499026305,1.27661415738472,10.7821266955552,1.00000000000001
3.9375,0.356245045731414,1.85459673660582,15.0038269434617,0.999999999999997
3.9453125,0.731299486487057,1.30376155903717,8.99894926208985,1
3.953125,0.467841640754423,2.05195627220851,22.0358416696196,0.999999999999999
3.9609375,0.706570300690164,1.36114409474703,9.49749534745334,1.00000000000001
3.96875,0.35183455311052,1.88261278810169,16.1640799185557,1.00000000000001
3.9765625,0.691023990130722,1.36752685809259,7.41847507145181,1
3.984375,0.472725473005933,2.0788297022521,23.3605973508412,0.999999999999985
3.9921875,0.679184495035169,1.44421609842494,8.03767797277967,1
4,0.355179514789906,1.8861977672787,16.803449063897,0.999999999999997
4.0078125,0.655543352743978,1.42418081464194,5.92276026353839,1.00000000000002
4.015625,0.483871843603311,2.07310480252674,23.8808242916158,1.00000000000001
4.0234375,0.65945537135727,1.52264298650366,6.33886245602178,1
4.03125,0.369425708820706,1.86621303602855,16.8973944714119,0.999999999999996
4.0390625,0.622525841413643,1.47472159558374,6.70827282143191,1
4.046875,0.501198792195315,2.03471632050795,23.5946379085712,0.999999999999989
4.0546875,0.604156962768571,1.59962974913368,7.05035517132158,0.999999999999994
4.0625,0.395434303404125,1.8204291395969,16.4484648544533,1.00000000000001
4.0703125,0.546016665053919,1.53738472325137,7.91980775617617,0.999999999999995
4.078125,0.528798082615159,1.96437571712653,22.5429693184024,1.00000000000001
4.0859375,0.554242761942378,1.66369334421812,9.24416680904511,1
4.09375,0.434768206312641,1.75020563405647,15.4846026974048,1
4.1015625,0.487681722651675,1.58967077924399,9.91042295893138,1.00000000000001
4.109375,0.567371396850144,1.863842893516,20.8028463093283,1.00000000000001
4.1171875,0.516748459889807,1.72052907525403,11.1583419249939,0.999999999999995
4.125,0.489420938563484,1.65787273341127,14.0568620773844,1
4.1328125,0.438550891480757,1.63536025545686,11.6350890876,1.00000000000002
4.140625,0.617855296302548,1.74908794747717,18.4802109055252,1.00000000000001
4.1484375,0.490725780924299,1.8140618992495,13.5117409039409,0.999999999999998
4.15625,0.558115064542483,1.54687335741135,12.5599814156011,1
4.1640625,0.400439510994283,1.71307357463573,13.0215361286008,1
4.171875,0.6812474158262,1.62025007691859,15.7045715542801,1
4.1796875,0.475213700899738,1.90059029592714,16.7053201902916,0.999999999999996
4.1875,0.63853501340836,1.42729150679164,11.9455201322637,0.999999999999999
4.1953125,0.376440173999242,1.78920603782159,14.0505563547957,0.999999999999982
4.203125,0.754646778877743,1.475192426157,12.6259164103019,1.00000000000002
4.2109375,0.469413293440825,1.98329692763301,19.4132386585745,1
4.21875,0.732980517882857,1.30399871449349,11.0237747410546,0.999999999999986
4.2265625,0.358583840591463,1.84512292652345,14.7346238252332,1
4.234375,0.739294532990769,1.32132229825471,9.57067682367826,1.00000000000001
4.2421875,0.467535265340492,2.0418946539765,21.6463265196867,1
4.25,0.71386092517206,1.34265754163342,9.78729905688536,1
4.2578125,0.352168840229045,1.87876022548042,15.9553680423774,1.00000000000001
4.265625,0.700545626726855,1.35420371361395,7.7674571273375,0.999999999999995
4.2734375,0.47113220613333,2.07575469525172,23.1407289340504,0.999999999999984
4.28125,0.684271971828164,1.42660990732526,8.37678086782246,0.999999999999997
4.2890625,0.353543804108642,1.88706305634768,16.7107094998754,1.00000000000002
4.296875,0.662105027183666,1.41265036404646,6.12506811125672,1.00000000000001
4.3046875,0.481427174864035,2.07712812648413,23.8371282744065,0.999999999999993
4.3125,0.664542729420899,1.50508677386645,6.72378851055298,0.999999999999993
4.3203125,0.365379496705939,1.87276647145603,16.9236097382766,0.999999999999977
4.328125,0.633582768943357,1.46174130186435,6.54858405282886,1.00000000000001
4.3359375,0.496588087475497,2.04579045009505,23.7236955362184,1.00000000000001
4.34375,0.616693229592477,1.58389706745327,6.74253294029591,1.00000000000002
4.3515625,0.388726981657563,1.83249168874342,16.590853976667,0.999999999999996
4.359375,0.561068561138947,1.52466554927756,7.4649989530169,1.00000000000001
4.3671875,0.52191095852865,1.98227056518851,22.8325849299443,1
4.375,0.563980954148016,1.65109836462399,8.79027766574449,1.00000000000001
4.3828125,0.42501059446049,1.76740494327778,15.7350634403962,0.999999999999995
4.390625,0.498854105591738,1.57894824666187,9.49633922403781,0.999999999999998
4.3984375,0.558031406336848,1.88806625789495,21.2336321290019,1
4.40625,0.523869592327287,1.70237433252779,10.7696761419351,1.00000000000001
4.4140625,0.47616873383546,1.67961373012,14.4024806535168,1.00000000000001
4.421875,0.448949666727016,1.62248147316004,11.288432319196,0.99999999999999
4.4296875,0.605846825500376,1.77430213722582,19.0270525810399,0.999999999999998
4.4375,0.495444021225027,1.79281610119224,12.8056884079357,1
4.4453125,0.542979221727475,1.57230928839776,12.6606624099506,0.999999999999996
4.453125,0.407412611771863,1.69811163649427,12.751546391554,1
4.4609375,0.666361019329451,1.64978414765731,16.3375665817922,0.999999999999992
4.46875,0.477728501513972,1.8830982589293,16.0499842682289,0.999999999999995
4.4765625,0.619557496512583,1.45300922656144,12.1041064954078,0.999999999999996
4.484375,0.380571735753527,1.77437257142143,13.8500681761,0.999999999999994
4.4921875,0.737915927065452,1.50767070318729,13.3109339809679,0.999999999999988
4.5,0.469877921456361,1.9678982505406,18.8634000768281,0.999999999999995
4.5078125,0.711827401117693,1.33122256481503,11.2505087006936,0.999999999999999
4.515625,0.361461422844657,1.83447147441893,14.6201685597158,1
4.5234375,0.747739125710128,1.35501087990633,10.2215982975671,0.999999999999996
4.53125,0.467435898856952,2.0303507938121,21.2219056287551,0.999999999999984
4.5390625,0.7216482730145,1.32407783609877,10.0814654588233,0.999999999999996
4.546875,0.352621152676699,1.87366858096288,15.722487759007,1
4.5546875,0.710752738312101,1.34057665231567,8.09695715004444,1
4.5625,0.469854826346701,2.0711495531742,22.8831674631061,0.999999999999997
4.5703125,0.689823445736766,1.40874741129992,8.70387485753232,0.999999999999998
4.578125,0.352413670961005,1.88678404708683,16.5923670688011,0.999999999999996
4.5859375,0.669278115924506,1.40067661019882,6.42377747289546,0.999999999999988
4.59375,0.47906562282426,2.079611034236,23.7551962653217,0.999999999999999
4.6015625,0.668023956162463,1.48872298011572,7.10026309123285,1
4.609375,0.361871645703301,1.87809556240739,16.924076856216,1.00000000000001
4.6171875,0.641159969599616,1.45204016907781,6.38780299674078,0.999999999999999
4.625,0.492453773597477,2.05534818907508,23.8160532309941,0.999999999999993
4.6328125,0.629852128221995,1.56759690468785,6.59844574357118,1
4.640625,0.382625712542643,1.84338433849558,16.7085669986072,0.999999999999996
4.6484375,0.577025152995154,1.51143714836866,7.09700996938337,1
4.65625,0.515530418603672,1.9987177386713,23.0888122380606,1.00000000000001
4.6640625,0.574312693466329,1.63775274271022,8.32375646970602,1.00000000000001
4.671875,0.415952071561926,1.78353284886053,15.9630307046787,1.00000000000001
4.6796875,0.510824163495723,1.56797134409844,9.06921704666597,0.999999999999985
4.6875,0.549240752523913,1.91097624949796,21.6357633294276,1.00000000000001
4.6953125,0.531540264635693,1.6927882754835,10.3660268821538,0.999999999999994
4.703125,0.463709805839171,1.7004329137833,14.7287894445895,1
4.7109375,0.460178856664653,1.6143719448298,10.9262477432849,0.999999999999997
4.71875,0.594435803338407,1.79844116483563,19.5511147146152,0.999999999999984
4.7265625,0.500665216434591,1.77345699456962,12.1002428060799,0.999999999999994
4.734375,0.527895986092515,1.59702918890714,13.0689653300516,0.999999999999998
4.7421875,0.415074378635994,1.68206939188144,12.4643241026417,0.999999999999999
4.75,0.652113920463508,1.67848350255052,16.9546429100133,0.999999999999987
4.7578125,0.480706097060495,1.86528710337879,15.3725529246944,0.999999999999997
4.765625,0.601450978699181,1.47824176198443,12.2484048112768,0.999999999999996
4.7734375,0.385277062077722,1.75843098819415,13.6435702990741,0.999999999999998
4.78125,0.721808820808208,1.53964804609328,13.9877591812744,0.999999999999996
4.7890625,0.470777078432377,1.95107617928096,18.3010946845133,0.999999999999999
4.796875,0.691564744770027,1.3582255692587,11.4623018788166,0.999999999999972
4.8046875,0.364887243654973,1.82266213010275,14.4868950463737,0.999999999999996
4.8125,0.756633055219967,1.3885954609131,10.8716324146076,0.999999999999985
4.8203125,0.467778959877579,2.01734132246169,20.7634835766529,0.999999999999991
4.828125,0.729937664446477,1.30543750392358,10.3614233696313,1.00000000000001
4.8359375,0.353588458769805,1.86734719523602,15.4659221954226,0.999999999999991
4.84375,0.719354441173252,1.32667545206822,8.40594211056466,0.999999999999993
4.8515625,0.468710143858741,2.06502110066102,22.5883240140273,0.999999999999992
4.859375,0.695846861356775,1.39066554684451,9.01835892614651,1.00000000000001
4.8671875,0.351786766962187,1.88619715260927,16.4486219508524,0.999999999999997
4.875,0.677079935472225,1.3882896716655,6.8178424934311,1.00000000000001
4.8828125,0.476266849189721,2.0805529398661,23.6349613564408,1.00000000000001
4.890625,0.671938707545423,1.47196493653534,7.46742340718254,1
4.8984375,0.35889196689083,1.882193780277,16.8987207159091,1
4.90625,0.64620764442736,1.44178964161649,6.21742695513608,1.00000000000001
4.9140625,0.488791394075071,2.0633810918386,23.8712151355656,1.00000000000001
4.921875,0.641749259249733,1.55077078939764,6.45405280017899,0.99999999999999
4.9296875,0.377113147641457,1.853091763038,16.8012732814293,0.999999999999995
4.9375,0.593902837145321,1.49773269913421,6.95620347427755,1.00000000000001
4.9453125,0.509648673623222,2.01369759461655,23.310800650409,0.999999999999994
4.953125,0.585246027578631,1.6236945780098,7.84524804408694,0.999999999999991
4.9609375,0.407571273823244,1.79856390551071,16.1679426556396,0.999999999999987
4.96875,0.523606873067077,1.55673514269193,8.6307412132053,1.00000000000001
4.9765625,0.540989400846693,1.93253695586308,22.0081089584918,1.00000000000001
4.984375,0.539770617095905,1.68232484238635,9.94782083702349,1
4.9921875,0.452025453810404,1.72029317799959,15.0350182859852,1
5,0.471301053956994,1.60550166621561,10.5490047937096,1
5.0078125,0.583611856747456,1.82212885309668,20.0510360522548,1.00000000000001
5.015625,0.506399174815148,1.75381706473606,11.7524266735493,0.999999999999998
5.0234375,0.512497932527595,1.62098363315064,13.4610861741256,0.999999999999997
5.03125,0.423453830274701,1.66498594244649,12.1601780526819,1
5.0390625,0.638498326936604,1.70628770001961,17.5542343807711,0.999999999999992
5.046875,0.484154323415136,1.8464485496839,14.6747830571241,0.999999999999995
5.0546875,0.584195728735257,1.50449161756351,12.3786862340043,1.00000000000002
5.0625,0.390578161797845,1.74142093859643,13.4198268006965,1
5.0703125,0.70632423907428,1.57104515700362,14.6546532187039,1.00000000000001
5.078125,0.472115715533551,1.93285283054226,17.7111101747536,1.00000000000002
5.0859375,0.6710074991958,1.38494826281772,11.6591942017341,0.999999999999999
5.09375,0.368871784225386,1.81069374903721,14.3348719255911,0.999999999999995
5.1015625,0.765975053890775,1.42198729695972,11.5189815620702,0.999999999999999
5.109375,0.468568236066996,2.00507893144914,20.2720710464859,1.00000000000002
5.1171875,0.738733542740728,1.28676786984579,10.6268784140004,1
5.125,0.355075573989455,1.85980756317577,15.1862151682679,0.999999999999999
5.1328125,0.726626760250885,1.31252950079011,8.77999560983513,1.00000000000001
5.140625,0.468028656752259,2.05737800292735,22.2567164445919,0.999999999999996
5.1484375,0.70234978184957,1.37240047786572,9.31970435815608,0.999999999999994
5.15625,0.351662391981938,1.88435655552205,16.2797355692298,0.999999999999989
5.1640625,0.685527314963865,1.3755198994735,7.1957239586025,1
5.171875,0.473928983878376,2.07995479538244,23.4764572695745,0.999999999999992
5.1796875,0.676295568244452,1.45485133586622,7.82445101496065,1.00000000000001
5.1875,0.356431972643643,1.8850564080531,16.8475245247417,1.00000000000002
5.1953125,0.651820697283921,1.43101862466759,6.03753694436288,0.999999999999994
5.203125,0.485597305316202,2.06988261054436,23.8887726648211,0.999999999999995
5.2109375,0.652639314059324,1.53346053897285,6.30003957883562,1.00000000000001
5.21875,0.372173329666543,1.86160063275775,16.8686955638268,1
5.2265625,0.61171510288789,1.48358571869371,6.80544742416819,1.00000000000001
5.234375,0.504258586468054,2.02719331637453,23.4977697169461,1
5.2421875,0.596788167109161,1.60896300034509,7.35544710957258,0.999999999999993
5.25,0.399847271396593,1.81247499965294,16.3492855398782,0.999999999999988
5.2578125,0.537240875056266,1.54490555898692,8.19312227587501,1
5.265625,0.533267674682207,1.95271643946769,22.3495935338711,1.00000000000002
5.2734375,0.548570567300356,1.67101718925875,9.51552929840778,0.999999999999996
5.28125,0.441095647249109,1.73916005087139,15.320440385496,1.00000000000001
5.2890625,0.48122881107066,1.59589855466388,10.1572110477429,0.999999999999996
5.296875,0.573364473335463,1.8483832398307,20.525502554582,0.999999999999992
5.3046875,0.51265594346027,1.73339384807759,11.3887079472091,0.999999999999984
5.3125,0.497932227212164,1.64412583148415,13.8361064854276,0.999999999999997
5.3203125,0.432581137128645,1.6469034324181,11.8394496359183,1.00000000000001
5.328125,0.625505590621679,1.73314090379127,18.1348174612904,0.999999999999997
5.3359375,0.488081544228362,1.82664057054286,13.9585165199165,0.999999999999994
5.34375,0.567770315049274,1.53097135834301,12.4952526196313,1
5.3515625,0.396498709769175,1.72338449992153,13.1781896744456,1.00000000000001
5.359375,0.690678715737912,1.60178627679613,15.3099099829684,0.999999999999994
5.3671875,0.473899456134277,1.91325403256451,17.0948683627235,1
5.375,0.650589790041886,1.41133214692116,11.8412871463323,1.00000000000001
5.3828125,0.37342641319635,1.79772367413129,14.1641937342377,0.999999999999999
5.390625,0.765196432170431,1.45509855997322,12.203290604822,0.99999999999999
5.3984375,0.469341424548174,1.99201288367022,19.7487838955661,1
5.40625,0.746372101998511,1.2872501540783,10.8776128515983,1.00000000000001
5.4140625,0.357088716260216,1.85106339091976,14.8839705025522,0.999999999999987
5.421875,0.734346932932912,1.30068634369607,9.17254010909966,1
5.4296875,0.467813092345495,2.04823090716214,21.8889697753369,0.999999999999996
5.4375,0.709339289139562,1.35398748606269,9.60745800798122,0.999999999999995
5.4453125,0.352041454713074,1.88126621658325,16.0860308063942,1
5.453125,0.694636362222931,1.36239762608748,7.55606475077707,1
5.4609375,0.472052585733145,2.07781910190462,23.279820334,0.999999999999993
5.46875,0.681103051141394,1.43742055771149,8.17057934128483,0.999999999999994
5.4765625,0.354484887369216,1.88668052936835,16.7705306697972,0.999999999999999
5.484375,0.658016757534328,1.41976334649231,5.95787093954147,1
5.4921875,0.482868701067576,2.07484796155713,23.8684079078801,1
5.5,0.662621887565805,1.51570809655367,6.48909806911252,0.99999999999999
5.5078125,0.36779180468622,1.86889955716343,16.9106111169295,1
5.515625,0.626717487431977,1.46902993715328,6.64479421829977,1.00000000000001
5.5234375,0.49935371561436,2.03919067783761,23.6490128557585,0.999999999999999
5.53125,0.608945340013304,1.59359801371186,6.85509823141839,1.00000000000001
5.5390625,0.392759843507073,1.82524527152699,16.5065947956353,1
5.546875,0.551748121396283,1.53251429196617,7.74461289551641,0.999999999999998
5.5546875,0.526066334380552,1.97148649594549,22.6591997316544,0.999999999999999
5.5625,0.557949687907256,1.65890002293142,9.0696699239906,1
5.5703125,0.430899472223114,1.75700164485236,15.5843733008675,1
5.578125,0.491920846509161,1.58559182409117,9.75141320024428,1.00000000000001
5.5859375,0.56368312859303,1.87339108380747,20.9732486622523,1.00000000000001
5.59375,0.51944572318276,1.71224337708244,11.009406634974,1.00000000000001
5.6015625,0.484185935483334,1.66641167037267,14.1931474806398,1
5.609375,0.442487406906413,1.62786689956832,11.5025140808053,1.00000000000001
5.6171875,0.6131263789692,1.7589919031828,18.6949123230027,1
5.625,0.492496601933772,1.80592234771332,13.2327594914463,1
5.6328125,0.552152011235873,1.55682011928982,12.5984292737714,1
5.640625,0.403063991387716,1.70740137175187,12.9188878733895,1
5.6484375,0.675397557113605,1.63179955827688,15.9518591983097,0.999999999999992
5.65625,0.476134574635657,1.8934702336086,16.4538873146913,1.00000000000001
5.6640625,0.631070237941581,1.43731995824828,12.0087378967767,0.999999999999993
5.671875,0.37797577303651,1.78358702291731,13.9749809836858,1
5.6796875,0.748083862928716,1.48784301201722,12.8924526620473,1
5.6875,0.469542198338085,1.97749496855174,19.1948419445554,0.999999999999993
5.6953125,0.724670315961799,1.31457955225679,11.113484250292,1
5.703125,0.3596354225256,1.84113065348609,14.6924709226544,1.00000000000001
5.7109375,0.742516291146685,1.33439468127108,9.82311974956839,0.999999999999996
5.71875,0.467444415205423,2.03759260469669,21.4858162658969,0.999999999999994
5.7265625,0.716821879112651,1.335460870173,9.90305269749068,1.00000000000002
5.734375,0.352283375968312,1.87693211707206,15.8678920428652,0.999999999999999
5.7421875,0.704422212624912,1.3489530551736,7.89762227834426,1.00000000000001
5.75,0.470639059748132,2.07414995230808,23.0452911025994,1
5.7578125,0.686369520247958,1.4197105326058,8.50510051338286,1.00000000000001
5.765625,0.35304564423225,1.88706502843657,16.6678414680262,0.999999999999989
5.7734375,0.664813484179076,1.40805746878158,6.22960602633736,0.999999999999982
5.78125,0.480603634433294,2.0782740215897,23.8098967853452,0.999999999999988
5.7890625,0.665841966598774,1.49878954976482,6.87085124013457,1.00000000000001
5.796875,0.363955706650566,1.87497903652316,16.9268528682266,1
5.8046875,0.638092511697985,1.45804586913511,6.48737071946673,0.999999999999985
5.8125,0.494928353194527,2.04967782343574,23.7639011339956,0.999999999999989
5.8203125,0.621722644480224,1.57764033664397,6.68449449900895,0.999999999999995
5.828125,0.386289714649012,1.83685603840395,16.6394561926788,1
5.8359375,0.56714877930032,1.51959370861141,7.28596218854611,1
5.84375,0.519376647192136,1.98882240296135,22.9359713835455,0.999999999999994
5.8515625,0.567917077542983,1.64600946495999,8.61080821270568,1.00000000000001
5.859375,0.421415544822781,1.77378859550854,15.8261799332356,1
5.8671875,0.503402419370978,1.574611866138,9.33219785936566,1
5.875,0.554557402233365,1.89710959856594,21.3930588205676,1.00000000000001
5.8828125,0.526778775030804,1.69876269419197,10.6148818007132,0.999999999999997
5.890625,0.471243509349186,1.68779972751057,14.5313711389077,1
5.8984375,0.453204426350289,1.61942832113076,11.1497816990789,1
5.90625,0.601350838383462,1.78379406792406,19.2330837843515,1.00000000000001
5.9140625,0.4974087615019,1.78506943800732,12.5322887419243,1.00000000000001
5.921875,0.537317180214798,1.58198437940153,12.8208785994801,1.00000000000001
5.9296875,0.410300819458842,1.6920160075044,12.6421800697233,0.999999999999994
5.9375,0.660759967665181,1.66101736025721,16.5788689337989,1
5.9453125,0.478827970059858,1.87631601815989,15.7897789764302,0.999999999999997
5.953125,0.612432744083698,1.46285591165063,12.1617528843823,1
5.9609375,0.382327357735578,1.76831924042416,13.7716207315637,0.999999999999996
5.96875,0.731594964380186,1.52013662901334,13.5745012633637,1.00000000000001
5.9765625,0.470174809103519,1.96154184617256,18.6486890408269,0.999999999999989
5.984375,0.703863551956049,1.34172485894139,11.3344230137432,0.999999999999993
5.9921875,0.362724451132134,1.83002765099309,14.5707107296236,0.999999999999991
6,0.751135235074024,1.36805349147222,10.4739103284355,0.999999999999996
6.0078125,0.467516240056937,2.02547821009758,21.0480952026085,0.999999999999992
6.015625,0.724803352646166,1.31685385457897,10.1917483591014,1.00000000000001
6.0234375,0.352934943472576,1.87136230617751,15.6257650081038,0.999999999999996
6.03125,0.714898763539748,1.33521615679844,8.21928078825982,0.999999999999993
6.0390625,0.469356095792457,2.0689531040473,22.7732156094697,1.00000000000002
6.046875,0.692103106830271,1.40175861232354,8.82737135710425,1
6.0546875,0.352110870001061,1.88670542368254,16.5396197873943,0.999999999999995
6.0625,0.67222838484011,1.3959198667662,6.57844112229641,0.999999999999999
6.0703125,0.477925438370226,2.0801592549878,23.713111916874,0.99999999999999
6.078125,0.66949031004783,1.48226824355478,7.24381355398158,1.00000000000001
6.0859375,0.360653817456365,1.87983142315722,16.9173104768173,0.999999999999999
6.09375,0.643051652696546,1.44812826865914,6.32285951994609,1.00000000000001
6.1015625,0.490977558397871,2.05864506791278,23.8418870325649,0.999999999999998
6.109375,0.635123902005315,1.56113124012041,6.54359083651536,0.999999999999998
6.1171875,0.380418753313504,1.84729072101221,16.7475069931214,0.999999999999995
6.125,0.58346080937823,1.50617671801851,7.04358394035699,0.999999999999992
6.1328125,0.513190448825389,2.00470266603616,23.179016746589,0.999999999999986
6.140625,0.578481225674778,1.63238290903122,8.13955863005615,1.00000000000002
6.1484375,0.412622388367578,1.78949399212568,16.0452695477501,0.999999999999997
6.15625,0.51568219084703,1.5636859480575,8.90019211860191,1.00000000000002
6.1640625,0.545977083737547,1.91950032562705,21.7837693064282,0.999999999999999
6.171875,0.534665318479681,1.68883252573509,10.2055338052487,1
6.1796875,0.459087294639288,1.70825126493826,14.8499812263579,1.00000000000001
6.1875,0.4647643572156,1.61102051833831,10.7816991143814,0.999999999999997
6.1953125,0.590168748470097,1.80750524422604,19.747942224397,0.999999999999987
6.203125,0.50282764656256,1.76593641837731,11.967253111113,1
6.2109375,0.521824525659214,1.60641313056126,13.2230170067645,1.00000000000001
6.21875,0.418237419504974,1.67556513210939,12.3483556813508,0.999999999999993
6.2265625,0.646758766526617,1.68937646235135,17.1893475719927,0.999999999999985
6.234375,0.481987133979997,1.85809960239438,15.1042462577626,1
6.2421875,0.594658825225269,1.48799430058606,12.300580878988,1
6.25,0.387261042585791,1.7519584218952,13.5589315923954,0.999999999999996
6.2578125,0.715729528970449,1.5518981641134,14.2476794752226,1
6.265625,0.471243788135192,1.94417348211357,18.0754860728931,1
6.2734375,0.683943686126082,1.36862616038873,11.5404288316826,1.00000000000001
6.28125,0.366365668428083,1.81804373140201,14.4301558334382,1.00000000000001
6.2890625,0.760203153949966,1.40157381856457,11.1231164933464,1
6.296875,0.468031867134086,2.01235507017044,20.5767524089877,1.00000000000001
6.3046875,0.733288703439232,1.2981985076634,10.4661122267428,1.00000000000001
6.3125,0.354103200992213,1.86456695340057,15.3601564341679,1.00000000000001
6.3203125,0.722121880274055,1.32121656853113,8.55293978795329,1.00000000000001
6.328125,0.468390661456316,2.06223608029259,22.4640462792633,0.999999999999992
6.3359375,0.698311619047681,1.38360144727549,9.13681843558627,0.999999999999995
6.34375,0.351678859702068,1.88563195249737,16.3860895239413,1
6.3515625,0.680278613583833,1.38338084631006,6.96639737415823,1.00000000000001
6.359375,0.475305409439256,2.08050367301487,23.5780251648784,0.999999999999998
6.3671875,0.673575511497175,1.46536772230273,7.60713848831147,0.999999999999987
6.375,0.35787660574013,1.88345089306196,16.8819313418831,1
6.3828125,0.648316518666151,1.4376724117058,6.14878329652426,1
6.390625,0.487497186932959,2.06608471935883,23.8825081243314,0.999999999999997
6.3984375,0.64593617480242,1.54411238414343,6.39545886762889,1.00000000000002
6.40625,0.37513013539358,1.85653477502517,16.8304371215995,1.00000000000002
6.4140625,0.600699532547494,1.49229664504924,6.89891296254756,0.999999999999994
6.421875,0.507500197427643,2.01910876717152,23.3875119964512,0.999999999999996
6.4296875,0.589649872467797,1.61805887252986,7.65658532514456,0.999999999999984
6.4375,0.404498772184145,1.80409330296441,16.2410988278344,1
6.4453125,0.52879236137219,1.55221589523632,8.46235495181105,0.999999999999997
6.453125,0.537932267373623,1.94052892199334,22.1442703825962,0.999999999999994
6.4609375,0.543115421489318,1.67803764790478,9.78180641219624,1
6.46875,0.447698019970045,1.7277302031365,15.1482242841961,1
6.4765625,0.475062309451362,1.60186263134089,10.3987504289011,0.999999999999994
6.484375,0.579569666335122,1.83245636577039,20.2381445647587,0.999999999999994
6.4921875,0.508763167577349,1.74598608063361,11.6132337541518,1.00000000000001
6.5,0.506750635711346,1.63005796293617,13.6086124889757,0.999999999999997
6.5078125,0.426903279687309,1.65808904355034,12.0377360005162,1.00000000000001
6.515625,0.633385808673295,1.71681820225814,17.7817453450791,0.999999999999999
6.5234375,0.485620112333026,1.83887811561171,14.3990795093424,1
6.53125,0.577728041403197,1.5148328576347,12.425505807375,1
6.5390625,0.392799487549361,1.73454517597654,13.3282229412422,0.999999999999996
6.546875,0.700353475848426,1.58304964263159,14.9102607615322,1.00000000000001
6.5546875,0.472754349505606,1.92541340418362,17.4751438651281,1
6.5625,0.662981199036647,1.39522433294022,11.7315661497328,0.999999999999993
6.5703125,0.370569917812944,1.80580409074984,14.2708849203791,0.999999999999998
6.578125,0.769718349465302,1.43486719087,11.7786668311209,1
6.5859375,0.468995391271476,2.00018470441132,20.0728394841691,0.999999999999993
6.59375,0.742282003741378,1.27952567019689,10.7258797295463,1.00000000000001
6.6015625,0.355793516986711,1.85655840438177,15.0716335038767,0.999999999999995
6.609375,0.729567679845467,1.30698350284717,8.91967018553212,1
6.6171875,0.467889796184546,2.05400829693863,22.1183425034465,1
6.625,0.705002445558353,1.36527487175279,9.43294201858374,1
6.6328125,0.351749542295053,1.8833060777501,16.2075359209387,1.00000000000001
6.640625,0.688980748563113,1.37047076465233,7.33763101018503,1
6.6484375,0.473146406242404,2.07930882540642,23.4047098313054,1.00000000000001
6.65625,0.678106136484675,1.44812657379919,7.96002685869841,1.00000000000001
6.6640625,0.355616247415419,1.8858334282836,16.8207215263308,1
6.671875,0.654153585835246,1.42670742823014,5.96522795287881,1
6.6796875,0.484483917201161,2.07199092842137,23.8853905995812,0.999999999999994
6.6875,0.656944758495707,1.52662565416181,6.25144473030359,1.00000000000001
6.6953125,0.370408474930611,1.86457562921607,16.887990330783,1
6.703125,0.618877193090678,1.47798710426242,6.74431170765685,1.00000000000001
6.7109375,0.502299020810736,2.032024921646,23.5607048850753,1.00000000000001
6.71875,0.6014298648319,1.60307684306435,7.16260238515503,0.999999999999999
6.7265625,0.397024010931092,1.8175642978001,16.4131729648944,0.999999999999989
6.734375,0.542762523725479,1.54016466690221,8.02042573942538,0.999999999999996
6.7421875,0.530413437126949,1.9601649273616,22.4735087860523,1
6.75,0.552138882777579,1.66641183390126,9.34418870086517,0.999999999999997
6.7578125,0.437055260946492,1.74620307914622,15.4253906042064,0.999999999999996
6.765625,0.485283469050089,1.59198309420058,10.0014582843513,0.999999999999999
6.7734375,0.569543060382151,1.85823265908305,20.7023954051734,1
6.78125,0.515225441820933,1.72527413039556,11.2434314252373,1
6.7890625,0.492504420572331,1.65287312146013,13.9767618415534,0.999999999999986
6.796875,0.436328961763927,1.63963102716129,11.7106753957276,0.999999999999999
6.8046875,0.620632160598642,1.74328853900967,18.3545555522914,0.999999999999989
6.8125,0.489735460665041,1.8187100243189,13.6761523287203,0.999999999999992
6.8203125,0.561618411779256,1.54107438969518,12.5368394751207,1
6.828125,0.398967000128854,1.71627782075355,13.0797059914617,1.00000000000001
6.8359375,0.68467528978336,1.61351678265685,15.5605525731399,0.999999999999981
6.84375,0.474712371873978,1.90528894243381,16.8491218120027,0.999999999999986
6.8515625,0.64291357036071,1.42146132656815,11.9079587813155,1
6.859375,0.375348869396138,1.79237754003081,14.0930025819393,0.999999999999998
6.8671875,0.758485549484046,1.46784631954048,12.4713051207379,1
6.875,0.469368289148964,1.98655378927308,19.537512766137,0.999999999999996
6.8828125,0.737848705447138,1.29786754333843,10.970862556151,1
6.890625,0.358012631596362,1.84735123840982,14.7608230861578,0.999999999999998
6.8984375,0.737461955067289,1.31375992737952,9.42472047836756,1.00000000000001
6.90625,0.467617990587164,2.04428121248373,21.7367709010756,1.00000000000001
6.9140625,0.712182453688415,1.34681379768094,9.71939566615632,1
6.921875,0.352137725795464,1.87973253858911,16.0043057176323,1.00000000000001
6.9296875,0.6983505511219,1.35721991710348,7.69082772775197,1
6.9375,0.471449313770116,2.07657782387146,23.1933424953077,0.999999999999994
6.9453125,0.683090649683179,1.43058301929491,8.30173409004461,1
6.953125,0.353866630694628,1.88697681020379,16.733746578015,1
6.9609375,0.660580515178597,1.41527653875471,6.06410768724512,1
6.96875,0.481935273745745,2.07635956605581,23.8502525790845,0.999999999999996
6.9765625,0.663820465029918,1.50871299853934,6.63814431226459,1.00000000000001
6.984375,0.366239925214978,1.87140263163093,16.919965346312,0.999999999999988
6.9921875,0.631031308585798,1.46383916293118,6.58332619333724,0.999999999999994
7,0.497580757745101,2.0434378478504,23.6979184962886,1
7.0078125,0.613827010046878,1.58747712086511,6.77541997399622,1
7.015625,0.39017822450412,1.82988697019074,16.5610467809659,1.00000000000001
7.0234375,0.557613986749574,1.52756423599732,7.56789220255246,1
7.03125,0.52341154211846,1.97838151794319,22.7704905396532,0.999999999999997
7.0390625,0.561745106831582,1.65399035576471,8.89321672635771,0.999999999999995
7.046875,0.427137874208619,1.76363899176131,15.6808152108027,1.00000000000001
7.0546875,0.496278736020033,1.58141159191892,9.59038477231825,1.00000000000001
7.0625,0.560078433309175,1.88274528914823,21.1394483831783,1.00000000000001
7.0703125,0.522224705024776,1.70440099035599,10.8581810073364,1
7.078125,0.479071870974678,1.67481553583755,14.3266019653476,1
7.0859375,0.44654586993215,1.6241934372843,11.3675625540284,1
7.09375,0.60848826875723,1.76873804712885,18.9063155728375,1.00000000000001
7.1015625,0.494342192373831,1.79765492265936,12.962836982632,1
7.109375,0.546306812487656,1.56666389285284,12.6349143627595,0.999999999999991
7.1171875,0.40578946962317,1.70156327010605,12.8136211080376,1
7.125,0.669644515233045,1.64322933770574,16.1968992399539,1
7.1328125,0.477124375328996,1.88694685147912,16.1989746998284,0.999999999999998
7.140625,0.623738165639649,1.44728042388996,12.0697838058589,0.999999999999994
7.1484375,0.379595757872474,1.77779783683826,13.8966394637479,0.999999999999995
7.15625,0.741614777590966,1.5004257543264,13.1579186408424,0.999999999999995
7.1640625,0.469736052035033,1.97147709269199,18.9856008692897,1
7.171875,0.716494781146909,1.32513269408656,11.2009468774053,0.999999999999991
7.1796875,0.360768567888675,1.83696232573412,14.6474827384763,1.00000000000001
7.1875,0.745805686030511,1.34745961704397,10.0755945294767,1.00000000000001
7.1953125,0.467419816133579,2.0330684972456,21.3201052814472,0.999999999999998
7.203125,0.719857882907356,1.32825211744306,10.0167011169401,0.999999999999997
7.2109375,0.352475025442655,1.87491811237381,15.7768071163369,0.999999999999987
7.21875,0.708402708700168,1.34365842885721,8.02479279080054,1.00000000000001
7.2265625,0.470174896445829,2.07231539662541,22.9442044895263,1
7.234375,0.688537335158172,1.41277477988358,8.63157674016872,0.999999999999991
7.2421875,0.352623347977457,1.88688062364665,16.6211322317325,0.999999999999998
7.25,0.667614929651073,1.40339963244588,6.33330353310225,0.999999999999994
7.2578125,0.479756758737081,2.07918813160695,23.776907163759,0.999999999999995
7.265625,0.667205622208277,1.49242944714433,7.01659124226401,0.999999999999995
7.2734375,0.362612253440438,1.87700700487405,16.9262169739774,0.999999999999983
7.28125,0.64010351379463,1.45426517620135,6.42470742865573,1
7.2890625,0.493339994123595,2.05333655450759,23.7985550289154,0.999999999999997
7.296875,0.626845928526374,1.57130065806584,6.62950900855577,1
7.3046875,0.383942559485711,1.84104346170267,16.6843258779103,0.999999999999982
7.3125,0.573366112700791,1.51444719474133,7.12722528442093,1
7.3203125,0.516918063194813,1.99515525343239,23.0342840600734,0.999999999999993
7.328125,0.571942972363443,1.64080984569591,8.4294748662891,1
7.3359375,0.417924397163263,1.78000953678572,15.913878863939,0.999999999999999
7.34375,0.508071245672561,1.57040724287066,9.16613214854864,1
7.3515625,0.551165434242044,1.90595317169662,21.5481078118502,1
7.359375,0.529771214651675,1.69501613413557,10.4578573209982,0.999999999999983
7.3671875,0.466436562706344,1.69584482678325,14.6573109270453,1.00000000000001
7.375,0.457585975029705,1.61625825554915,11.0088217269043,1
7.3828125,0.596944119515221,1.79312184782185,19.4356077851386,0.999999999999996
7.390625,0.499449719544823,1.77774947495163,12.2568253074006,1
7.3984375,0.531465502882983,1.59154880862453,12.9787477462764,0.999999999999996
7.40625,0.413294272218738,1.68576007275635,12.5302387594682,1
7.4140625,0.655254650764572,1.67212135996202,16.8176842586873,0.999999999999994
7.421875,0.47999749283956,1.86937398647013,15.5263501317532,0.999999999999998
7.4296875,0.605437910035798,1.47262647256118,12.217264914206,1
7.4375,0.384170520278378,1.76210146993412,13.6912831596113,1.00000000000002
7.4453125,0.725367799300436,1.53252248498965,13.8367339512977,0.999999999999996
7.453125,0.470537327284509,1.95497252547378,18.4296898485922,1
7.4609375,0.696033143404052,1.35219044174942,11.41609044641,1
7.46875,0.364070528320736,1.82541088269898,14.5184255545993,0.999999999999999
7.4765625,0.754598890112507,1.3810752674359,10.7259840527897,1
7.484375,0.467663328805293,2.02038621788089,20.8692263231576,0.999999999999991
7.4921875,0.728034234494688,1.309622616227,10.2998746738381,1.00000000000001
7.5,0.353326438520455,1.86887166418531,15.5255095578712,1
7.5078125,0.717784380744585,1.32981615242713,8.3384624575773,0.999999999999995
7.515625,0.468926742849835,2.06652797244785,22.6576830210863,0.999999999999999
7.5234375,0.694454209932279,1.39473894946315,8.94893814006026,1.00000000000001
7.53125,0.351883676569866,1.88643798208037,16.4830649762086,1.00000000000001
7.5390625,0.675274224889516,1.39110274207786,6.7308020469887,0.999999999999997
7.546875,0.476854584482143,2.08047569243499,23.6652651800799,0.999999999999998
7.5546875,0.671022375698507,1.47575646850494,7.38591387269231,1
7.5625,0.359514892147397,1.88138181134149,16.9066571512285,1.00000000000001
7.5703125,0.64502676539758,1.44413539797752,6.25647715786872,1.00000000000001
7.578125,0.489572094752714,2.06171214908596,23.8620995361078,1
7.5859375,0.639349154216076,1.55458889595822,6.48728291031398,0.999999999999999
7.59375,0.378299373886357,1.8510179900933,16.7826678033848,1
7.6015625,0.590035890212611,1.50084662848006,6.98865703692775,1.00000000000001
7.609375,0.510925071451194,2.01046582324835,23.2640235206718,0.999999999999992
7.6171875,0.582740695106772,1.62690815111078,7.95359679449077,0.999999999999996
7.625,0.409393410480219,1.79528873524077,16.124009092273,0.999999999999998
7.6328125,0.520666152833236,1.55930842595562,8.72934330631305,0.999999999999998
7.640625,0.542793960155464,1.92781947088595,21.9272306317437,1.00000000000002
7.6484375,0.537875144901733,1.6847466904209,10.0428773196061,1.00000000000001
7.65625,0.45458015756156,1.71592329140233,14.9681089664526,1.00000000000001
7.6640625,0.469176387495726,1.60755625082256,10.634913939932,0.999999999999993
7.671875,0.585989389621938,1.81639948423113,19.9410604959719,0.999999999999998
7.6796875,0.505067786024166,1.7582928951593,11.8318442804137,0.999999999999995
7.6875,0.515879266075524,1.6156791281074,13.374579908277,1
7.6953125,0.421510143017352,1.66890662958252,12.2298605870532,1.00000000000001
7.703125,0.641498120318995,1.70013138470151,17.4213320804689,1
7.7109375,0.483339435866175,1.85076090600544,14.8329853841952,1
7.71875,0.58799351114916,1.49847058130136,12.3506653730994,1
7.7265625,0.389335972555546,1.74532752590834,13.4715821181953,0.999999999999995
7.734375,0.709743757616083,1.56405647897295,14.5060054338131,0.999999999999991
7.7421875,0.47177691285742,1.9370614050657,17.84579418205,0.999999999999999
7.75,0.675712428074167,1.37898114389162,11.6163186555504,0.999999999999986
7.7578125,0.367928774747522,1.81343966624671,14.3706011117849,0.999999999999991
7.765625,0.763840543677103,1.41451802538722,11.3740918382079,0.999999999999999
7.7734375,0.468352137986161,2.00780913957581,20.3851209788891,1
7.78125,0.736716158418247,1.29095689424406,10.5686047084554,1
7.7890625,0.354696455783211,1.86160420075466,15.2509432964438,0.99999999999999
7.796875,0.724956506740495,1.31572257114925,8.69771980940445,1
7.8046875,0.468141049542879,2.05922379217438,22.3342719497626,1.00000000000001
7.8125,0.700848931222596,1.37651187509099,9.25327302976139,0.999999999999998
7.8203125,0.351646549738681,1.88487834662892,16.3197924714852,1.00000000000001
7.828125,0.68357535905686,1.37841620719329,7.11243573524075,1.00000000000001
7.8359375,0.474413307538268,2.08022285571624,23.5153375913579,1
7.84375,0.675279316404251,1.4587192753792,7.74528313573342,1
7.8515625,0.356938970590708,1.88452192897863,16.8612559248714,0.999999999999995
7.859375,0.650511461075109,1.43347859458239,6.07871365969618,1.00000000000001
7.8671875,0.486273231466699,2.06855767066871,23.8881235518629,1.00000000000001
7.875,0.650169701521413,1.53738360136867,6.33542179460085,1.00000000000001
7.8828125,0.373232387544332,1.85979678320786,16.8557832209922,1
7.890625,0.607637498784572,1.48679598935626,6.84012866176519,0.999999999999983
7.8984375,0.505425279494021,2.02429579771855,23.4589124160161,0.999999999999995
7.90625,0.594145686042585,1.61232418415065,7.46626602480442,1
7.9140625,0.401523861629833,1.80945295726437,16.3106812612054,1
7.921875,0.534107224577274,1.54760922036592,8.2922639670532,0.999999999999994
7.9296875,0.534954246919026,1.94831137809433,22.2757286949104,1
7.9375,0.546546473700152,1.67362544937226,9.61370212739083,1.00000000000001
7.9453125,0.443482883419249,1.73501587072592,15.258259477129,1
7.953125,0.478936187168961,1.59811503368775,10.2463381237139,1.00000000000001
7.9609375,0.575613586487257,1.8426005995488,20.4213489726305,0.999999999999993
7.96875,0.511206392438222,1.73804053072223,11.4716663846329,1
7.9765625,0.50112786759578,1.63900746589462,13.7535141579143,0.999999999999991
7.984375,0.430467011251892,1.65104441448651,11.9128205656039,1.00000000000001
7.9921875,0.628366452580059,1.72720253836135,18.0063095097482,1
8,0.487158453679674,1.83116528280466,14.1207036308092,0.999999999999986
8.0078125,0.571383882902582,1.52508426953168,12.4702807853743,0.999999999999996
8.015625,0.39511541975273,1.72751755015853,13.2339400759542,0.999999999999998
8.0234375,0.694195659436446,1.59495114808267,15.1640193478168,0.999999999999994
8.03125,0.473460283001576,1.91776870656853,17.2353138179982,0.999999999999998
8.0390625,0.655091308471897,1.40544606088283,11.8017196577509,1.00000000000001
8.046875,0.372354490170477,1.80073586891043,14.2040981373527,0.999999999999998
8.0546875,0.769120709206453,1.44769979710458,12.0478993938622,0.999999999999994
8.0625,0.469355282796698,1.99507075329706,19.8688816079887,0.999999999999995
8.0703125,0.745907338567998,1.28110038352771,10.8226563631984,1
8.078125,0.356590987336812,1.85312892715729,14.9536987660995,1.00000000000001
8.0859375,0.732576067822773,1.30140670912269,9.05603300548174,1.00000000000001
8.09375,0.467821429466146,2.05041304496134,21.974572239745,0.999999999999993
8.1015625,0.707728697858917,1.3581290454554,9.54411108791695,1.00000000000001
8.109375,0.351912519126891,1.88206790661039,16.1316238033969,0.999999999999991
8.1171875,0.692534623061817,1.3653703741944,7.47682370121335,1
8.125,0.472433299390063,2.07843177245839,23.3272375561158,0.999999999999998
8.1328125,0.679984979772207,1.44135632964429,8.09392020128544,0.999999999999997
8.140625,0.354877328952331,1.88642403788056,16.7900423370386,1
8.1484375,0.656575200879534,1.42232689482803,5.89594590525958,1.00000000000001
8.15625,0.48344040818259,2.07386794998428,23.8762885407534,0.999999999999991
8.1640625,0.66129469443903,1.51972670334396,6.4023440947068,1.00000000000001
8.171875,0.368726801003009,1.86736802009746,16.903437069781,1.00000000000001
8.1796875,0.624278259989656,1.47232897055315,6.68169059970797,0.999999999999993
8.1875,0.500412086269083,2.03663038938242,23.6182272657009,0.999999999999995
8.1953125,0.606164406332233,1.59709776649309,6.96821597278741,1
8.203125,0.394295348861253,1.82248084426644,16.4734196758832,0.999999999999994
8.2109375,0.548416756930034,1.53534115805586,7.84613372027156,1.00000000000001
8.21875,0.527636950463429,1.96739987313819,22.5925713808487,0.999999999999993
8.2265625,0.555794862082104,1.6616867815339,9.17083886146546,1.00000000000001
8.234375,0.433123987322423,1.75309010245737,15.5270699824152,0.999999999999996
8.2421875,0.489454569671853,1.58796353741088,9.84363212182336,1
8.25,0.565806177812124,1.86789195276649,20.8751966579083,0.999999999999999
8.2578125,0.517875712952694,1.7170483027804,11.0958308011719,0.999999999999988
8.265625,0.487199029890634,1.66148910598211,14.1146627145334,1
8.2734375,0.440195795254656,1.63221783022645,11.5794862251464,1.00000000000001
8.28125,0.615850454012057,1.75328257433456,18.571126828944,1
8.2890625,0.491463285940813,1.81064604565945,13.3914094722875,0.999999999999991
8.296875,0.555586555091337,1.55107931782448,12.576431820848,0.999999999999996
8.3046875,0.401533792172304,1.71070250840734,12.9785794477936,1
8.3125,0.678769259825376,1.62513373917534,15.8090971393201,0.999999999999992
8.3203125,0.475593568182204,1.89716677606741,16.5997454195669,0.999999999999997
8.328125,0.635371585780293,1.43152763022116,11.9724386834228,1
8.3359375,0.377077375488855,1.78685792150097,14.0190312997702,1.00000000000001
8.34375,0.751868386294048,1.48053393172561,12.7384131549261,1.00000000000001
8.3515625,0.469459736827063,1.98087718928337,19.3217048301097,1
8.359375,0.729460456703642,1.30846279467277,11.0618704878031,0.999999999999999
8.3671875,0.359017282202498,1.84346130447524,14.7171978127076,0.999999999999992
8.375,0.740644593864953,1.32683424871036,9.67709730962195,0.999999999999995
8.3828125,0.467488895404203,2.04010802611282,21.5792921028383,0.999999999999988
8.390625,0.715100146536367,1.33962498808633,9.83635655840783,1
8.3984375,0.352207738343275,1.87801218613748,15.9189295631347,1
8.40625,0.702167393064528,1.35199548495865,7.82269651194474,0.999999999999997
8.4140625,0.470915773783756,2.07510617317887,23.1011821253784,1.00000000000001
8.421875,0.685147770269025,1.42370567409062,8.43110347514923,0.999999999999993
8.4296875,0.353324518008407,1.88708661779948,16.69310520212,1.00000000000001
8.4375,0.663235652148993,1.41072200998411,6.16927529564581,1.00000000000001
8.4453125,0.481071483424,2.07763949873974,23.8263491143657,0.999999999999995
8.453125,0.665082671447365,1.50243964801066,6.78594883786005,1
8.4609375,0.364769385969519,1.87372178061085,16.9254496966353,1
8.46875,0.635468823139776,1.4601937915828,6.52295327699682,1
8.4765625,0.495879616272622,2.04745722908272,23.74132138911,0.999999999999995
8.484375,0.61880222041467,1.58126947041647,6.71824576334518,1.00000000000001
8.4921875,0.387688366032044,1.83435323170407,16.6117987151027,1
8.5,0.563615353634465,1.52253646708041,7.38969087628149,1
8.5078125,0.520833218688669,1.98505947468069,22.8767885271191,1.00000000000001
8.515625,0.5656295265674,1.64896650328929,8.71484217755916,1
8.5234375,0.4234821566413,1.77011606196151,15.7738931241505,0.999999999999994
8.53125,0.500756850754677,1.57713189997581,9.42737353049422,0.999999999999985
8.5390625,0.556556710367173,1.89190319119376,21.3013766321866,0.999999999999993
8.546875,0.525086003667383,1.70086821691076,10.7046876340531,0.999999999999999
8.5546875,0.474077746575855,1.68308202222133,14.4571783223356,0.999999999999994
8.5625,0.450728154244754,1.62120860376809,11.2302598991451,1.00000000000001
8.5703125,0.603940374143618,1.77832384192462,19.1143387622053,1.00000000000001
8.578125,0.496263108116034,1.78926316939954,12.6906804811043,0.999999999999994
8.5859375,0.540578062775478,1.57640165632406,12.728492838777,1
8.59375,0.4086175687819,1.69556138192,12.7057521540142,0.999999999999999
8.6015625,0.663987889451665,1.65453564606762,16.4395980869053,0.999999999999992
8.609375,0.478183529886136,1.88025852931388,15.9406801064496,0.999999999999995
8.6171875,0.616537755462292,1.4571697154336,12.128671704448,1.00000000000002
8.625,0.381301321630024,1.77184065633058,13.8168383149812,1.00000000000002
8.6328125,0.735239540665525,1.51293585725153,13.4222113281095,0.999999999999998
8.640625,0.469995106591405,1.96524440253646,18.773404672257,0.999999999999998
8.6484375,0.708453500239127,1.33565463220253,11.2861614190451,0.999999999999998
8.65625,0.361983834015843,1.83261910650415,14.5996618865273,1
8.6640625,0.749162701026621,1.36051191130309,10.3279965104102,0.999999999999994
8.671875,0.467461646413244,2.02832331273573,21.1492468496188,0.999999999999996
8.6796875,0.722969243701023,1.32103317582397,10.1282230218218,0.999999999999998
8.6875,0.352743991176941,1.87271876611274,15.682141741121,0.999999999999992
8.6953125,0.712487867878105,1.33832157077509,8.14890900786848,1
8.703125,0.469636110757873,2.07025143409905,22.8374935800245,1
8.7109375,0.690775879008644,1.40580480125308,8.75617479543122,0.999999999999989
8.71875,0.35227678647742,1.88677392732314,16.5705937581967,0.999999999999995
8.7265625,0.670510373312583,1.39867862148055,6.48925960997639,1.00000000000001
8.734375,0.478576461127935,2.07987042982366,23.7381559672083,0.99999999999999
8.7421875,0.66863419769061,1.48600873368612,7.16095832781036,0.999999999999985
8.75,0.3613485505858,1.8788500044528,16.9216979440062,0.999999999999998
8.7578125,0.641947404531458,1.45040087457046,6.36059826873295,0.999999999999984
8.765625,0.491822753932539,2.05676616098228,23.8276286799444,1.00000000000001
8.7734375,0.632063248889234,1.5648804571622,6.57549604894371,0.999999999999996
8.78125,0.381684509575861,1.84505307461754,16.7254439883375,0.999999999999996
8.7890625,0.579721507684277,1.50922794591391,7.07466847183656,1.00000000000001
8.796875,0.514534754831905,2.00126798621528,23.1274736417756,1
8.8046875,0.57605910530437,1.63550173567416,8.24631547903975,0.999999999999989
8.8125,0.414535904643496,1.78606629445202,15.9981276764652,0.999999999999991
8.8203125,0.512857063052009,1.56617594967891,8.99818032473233,0.999999999999998
8.828125,0.547854917942891,1.91459490310947,21.698713369732,1
8.8359375,0.532847502663988,1.69113649765693,10.2986277913091,0.999999999999999
8.84375,0.461746792649048,1.70374687611606,14.7802552867787,1.00000000000001
8.8515625,0.462096194708778,1.61297283038547,10.865579961243,1
8.859375,0.592626061944125,1.80228319496777,19.6345453866928,1.00000000000001
8.8671875,0.50156746934173,1.77030148358938,12.0444697472857,0.999999999999998
8.875,0.52532080900347,1.60099970471308,13.1342141968685,1
8.8828125,0.416394669939724,1.67934612896847,12.415740620537,1
8.890625,0.649844608472097,1.68309264202986,17.053921382621,0.999999999999999
8.8984375,0.481237529861142,1.8622754716463,15.2598006670064,1.00000000000001
8.90625,0.598571831657621,1.48231782772729,12.2706586110358,1
8.9140625,0.386102515569679,1.75572158583771,13.6082174862817,1
8.921875,0.719234351922555,1.54482365823689,14.0975307315133,1
8.9296875,0.470965768189371,1.94819159433326,18.2064802014632,0.999999999999994
8.9375,0.688335563891491,1.36261584635492,11.4955136652215,1.00000000000001
8.9453125,0.365500271314876,1.8206231807478,14.463317163117,0.999999999999999
8.953125,0.758130012093177,1.39407102906208,10.9777145408354,0.999999999999998
8.9609375,0.467877389907007,2.0150759530111,20.6853584613878,0.999999999999999
8.96875,0.731341174006754,1.30238594295953,10.4058275980407,1
8.9765625,0.353795926041558,1.86619733563879,15.4217534256716,1.00000000000001
8.984375,0.720513022700929,1.32437835208543,8.46775665652408,1.00000000000002
8.9921875,0.468566943236989,2.06387467212239,22.5366004170792,1
9,0.696877194811538,1.3876905291488,9.06854469667356,0.999999999999992
9.0078125,0.351732057838135,1.88598184701035,16.4227181776787,1
9.015625,0.67841661639761,1.3862270076228,6.88077557911451,0.999999999999994
9.0234375,0.47585304926075,2.08056040936861,23.6116584954734,0.999999999999992
9.03125,0.672620654181651,1.46918991190787,7.52651648601878,0.999999999999983
9.0390625,0.358454382722956,1.8827464604452,16.8921161749478,0.999999999999994
9.046875,0.647086327218731,1.44006324696095,6.18866068790222,0.999999999999994
9.0546875,0.488237173894811,2.06454906010562,23.8766673097792,1.00000000000001
9.0625,0.643508747302822,1.54797231371004,6.42952556046572,0.999999999999997
9.0703125,0.376266649615275,1.854565377834,16.8140335049588,1.00000000000001
9.078125,0.596751170145134,1.49544883714191,6.93223186026,0.999999999999996
9.0859375,0.508733873077142,2.0160062435775,23.3437873513284,1
9.09375,0.587091518953942,1.62133075718819,7.76591173042253,0.999999999999998
9.1015625,0.406263918021419,1.80091574121147,16.1992195921761,0.999999999999996
9.109375,0.5257774072647,1.55484058561699,8.55995929873432,1
9.1171875,0.539690818697268,1.93593184195916,22.0660848183161,1.00000000000001
9.125,0.541170321863956,1.68053271228473,9.87808512606588,0.999999999999999
9.1328125,0.450187218147035,1.72344699492034,15.0831304686196,0.999999999999998
9.140625,0.472873179644441,1.60398077807632,10.485922009536,0.999999999999998
9.1484375,0.581897112411656,1.82650514571575,20.1303930913052,1
9.15625,0.507386222404188,1.75052966474801,11.6940329950444,0.999999999999998
9.1640625,0.510059616113546,1.6248244643972,13.523600633139,0.999999999999991
9.171875,0.42489431557722,1.6620963579891,12.1088588869739,0.999999999999997
9.1796875,0.636331472633073,1.71074503421134,17.6505077553661,0.999999999999995
9.1875,0.48476349334069,1.84327440374375,14.5588781769271,1.00000000000001
9.1953125,0.581453776639599,1.50886227260321,12.3986760759603,1
9.203125,0.391503241306985,1.73854076704833,13.3815336828162,1.00000000000001
9.2109375,0.703851339065367,1.57611858666644,14.7626376714691,1
9.21875,0.472376783944232,1.92974147181324,17.6121024332652,1.00000000000001
9.2265625,0.667606894954049,1.38928711074663,11.6899775861127,1
9.234375,0.369577230685496,1.80865413933038,14.3082365195066,1.00000000000001
9.2421875,0.767545079214747,1.42742295964943,11.6244537995236,1
9.25,0.468740043227605,2.00304234266789,20.1886548895893,0.999999999999988
9.2578125,0.740220226413795,1.28371441135277,10.668888484101,0.999999999999995
9.265625,0.355368592890875,1.85845974722388,15.1383182979225,0.999999999999995
9.2734375,0.727858444538536,1.31019514444283,8.83928312089487,0.999999999999992
9.28125,0.467961534357302,2.05598486628074,22.199037999201,0.999999999999997
9.2890625,0.703459209117067,1.36939888469921,9.36769662757344,1.00000000000001
9.296875,0.351689897938606,1.88393657534979,16.2497499230159,1
9.3046875,0.686971109080027,1.37339752415365,7.25587883272137,1
9.3125,0.473590579970892,2.07971064107361,23.4469070730742,1.00000000000001
9.3203125,0.677050618836405,1.4520218337445,7.88181285268083,0.999999999999991
9.328125,0.356078674364132,1.88540672646626,16.836697217342,1
9.3359375,0.652793501622237,1.42920991106788,6.00722358715514,0.999999999999995
9.34375,0.485119367882454,2.07079967545223,23.8880432932512,1
9.3515625,0.654449030170476,1.53058688913231,6.27394596117309,1
9.359375,0.371419067781865,1.86287713250024,16.8772988421225,0.999999999999995
9.3671875,0.614717313386228,1.48123270126396,6.77985366491351,0.999999999999988
9.375,0.503423547224124,2.02925786946668,23.5249610271008,1
9.3828125,0.598733827476677,1.60649285137584,7.27433382005764,1
9.390625,0.398645365100123,1.81464166252053,16.376663084617,1.00000000000001
9.3984375,0.539552738223245,1.54291697156962,8.12050995206326,1
9.40625,0.532054802303697,1.95588269750709,22.4024248129516,0.999999999999986
9.4140625,0.5500643310087,1.66909027941313,9.44353839788247,1.00000000000001
9.421875,0.439378818415181,1.7421483330754,15.3650842603984,1.00000000000001
9.4296875,0.482924170432269,1.59426058415624,10.0917999551391,0.999999999999986
9.4375,0.571743002760953,1.85255881791669,20.6005756710769,0.999999999999992
9.4453125,0.513729445574686,1.72998368724905,11.3277434004462,0.999999999999998
9.453125,0.49562885679446,1.64782958127351,13.895740099915,1
9.4609375,0.434146845189904,1.64385469711265,11.7854537948392,1.00000000000001
9.46875,0.623439710369953,1.7374377431134,18.2278407498062,1.00000000000001
9.4765625,0.4887698658011,1.82331351033558,13.8397679610712,1.00000000000001
9.484375,0.56516191988299,1.53524260136526,12.5130302829141,0.999999999999995
9.4921875,0.397527441523853,1.72034066033797,13.1369916954999,1.00000000000001
9.5,0.688135747257335,1.60674549963459,15.4158316997365,1.00000000000001
9.5078125,0.474233885264494,1.90992049230394,16.9917090625499,1
9.515625,0.647337035617547,1.41561011106562,11.8696641854895,1.00000000000001
9.5234375,0.374226210930487,1.79549100337714,14.1345187296044,1.00000000000001
9.53125,0.762355673931442,1.46048009010874,12.3163905658562,0.999999999999998
9.5390625,0.46934489027209,1.98973788497782,19.6602690815275,1
9.546875,0.742762107198259,1.29172896600947,10.9172003753855,0.999999999999993
9.5546875,0.357468431391733,1.84952007407243,14.8324499155104,0.999999999999999
9.5625,0.735651998118235,1.30619780357106,9.27882986532548,0.999999999999996
9.5703125,0.467722797425536,2.04659300277216,21.8254488846658,0.999999999999992
9.578125,0.71052891531264,1.35096499552279,9.65319002889743,0.999999999999997
9.5859375,0.352132324857339,1.8806424004958,16.0520219346899,1
9.59375,0.696189817768885,1.3602204898783,7.61323004584318,1.00000000000001
9.6015625,0.471789749273248,2.07732388259757,23.2440549704005,1
9.609375,0.681932585648719,1.43454281451157,8.22609000619343,0.999999999999988
9.6171875,0.354214929885774,1.88682818028714,16.7554932095889,1.00000000000001
9.625,0.659086573431163,1.41788005787486,6.00278958362521,0.999999999999997
9.6328125,0.48246666871155,2.07551350116865,23.8614538535384,1.00000000000001
9.640625,0.663119487123472,1.51276613172306,6.55208469363292,1
9.6484375,0.367127564692993,1.86997726035243,16.9150262957769,0.999999999999998
9.65625,0.628521229196534,1.46661329136449,6.61758774387696,1
9.6640625,0.498597453242202,2.04100903995917,23.6703005248977,0.999999999999989
9.671875,0.610992084171276,1.59102815006582,6.80780641705956,0.999999999999998
9.6796875,0.391660164532208,1.82722355978493,16.5300017433205,0.999999999999987
9.6875,0.554204744221972,1.5304369243151,7.67029010383077,1
9.6953125,0.524937707446803,1.97441985207822,22.7067258168275,1
9.703125,0.559539034245218,1.65684414668703,8.99551299482702,1
9.7109375,0.429300575324234,1.75981942003924,15.6254415656036,0.999999999999999
9.71875,0.4937435869964,1.58384166334661,9.68376697027338,0.999999999999992
9.7265625,0.562153217856453,1.87735864704616,21.0438356312828,1
9.734375,0.520607356130694,1.70871965860695,10.9459272003405,0.999999999999996
9.7421875,0.482015133842766,1.66997138144653,14.2497604067268,1.00000000000001
9.75,0.444183496372583,1.62586549070681,11.4459062238369,1
9.7578125,0.611159892991892,1.76312031175049,18.7844477753545,0.999999999999986
9.765625,0.493265562811489,1.80245215090398,13.1192381688748,1
9.7734375,0.549673360441022,1.56098303147592,12.6140496916374,0.999999999999994
9.78125,0.404200657844329,1.70496010900401,12.8748252717183,1
9.7890625,0.672960266759883,1.63663321968918,16.0554486544535,1
9.796875,0.47654345063635,1.89074026406379,16.3468336820698,0.999999999999992
9.8046875,0.627962882122595,1.44152780979462,12.0347391559288,1.00000000000001
9.8125,0.378648408964111,1.78116690008046,13.942288571994,1
9.8203125,0.7453450250162,1.49315650333287,13.0045107744461,0.999999999999979
9.828125,0.469615994706958,1.97498406914699,19.106327553446,0.999999999999994
9.8359375,0.721207076142443,1.31903238416986,11.1506329481007,1.00000000000001
9.84375,0.360103185278479,1.83939466761071,14.6738492618025,1
9.8515625,0.743894868512081,1.33990412505398,9.92956641037867,0.999999999999995
9.859375,0.467425956439848,2.03571224017283,21.4165828554912,1
9.8671875,0.718092703190015,1.33242299068061,9.95122533573831,1
9.875,0.352354763069947,1.87610563846839,15.8299286399705,0.999999999999997
9.8828125,0.706087693905744,1.34672607728198,7.95160658449389,1.00000000000002
9.890625,0.470452102039129,2.07340449324132,23.0033599114081,1.00000000000002
9.8984375,0.687274886485757,1.41679069879951,8.558650266709,1.00000000000001
9.90625,0.352858360705723,1.88701000127225,16.6486163307602,0.99999999999999
9.9140625,0.665983189841672,1.40610152011535,6.27334905695778,1
9.921875,0.480277271954424,2.07868767769983,23.7966905350435,0.999999999999999
9.9296875,0.666409006630382,1.49611563739999,6.9324600780128,1.00000000000001
9.9375,0.363379540256224,1.87585656687568,16.9270579978545,1.00000000000001
9.9453125,0.639074434600281,1.45646221246492,6.46112815275755,0.999999999999998
9.953125,0.494250006517206,2.0512482674779,23.7791899681711,1
9.9609375,0.623871188487847,1.57497747325929,6.66008447018887,1
9.96875,0.38528921524727,1.83864309913975,16.6588296779982,1
9.9765625,0.569753260894591,1.51743290810886,7.21005493399977,0.999999999999993
9.984375,0.518330890328994,1.99151912851521,22.9780419659124,0.999999999999998
9.9921875,0.569603439981241,1.64383065358926,8.53458235574459,0.999999999999992
10,0.419931064997533,1.77643129751708,15.8635727959117,1


==> k6_half_cycle_peaks.csv <==
m,t_high_velocity,high_velocity,t_small_velocity,small_velocity,t_high_gradient,high_gradient,t_small_gradient,small_gradient
0,0,11,0,0.50000000001,0,11,0.00078125,0.825522516341
1,0.003125,11.0253170653,0.003203125,0.549380823409,0.003359375,6.03992315454,0.00328125,5.7649353502
2,0.00625,10.9280955286,0.00625,0.784822226367,0.0075,3.38409934716,0.005859375,8.65241995037
3,0.009453125,10.9614282108,0.009609375,0.55320053918,0.00984375,4.67432805378,0.009609375,7.89088815783
4,0.012578125,10.939985202,0.012578125,0.731771350312,0.011796875,3.46496079255,0.012265625,7.4122630182
5,0.015703125,10.9650185489,0.015859375,0.589294326922,0.016171875,4.98193940657,0.015859375,8.34702273658
6,0.018828125,10.9361042424,0.018828125,0.714538085932,0.018046875,3.15812839273,0.018515625,7.18205254141
7,0.02203125,10.9699795206,0.0221875,0.606530490108,0.022421875,5.10882691543,0.0221875,8.53654208109
8,0.02515625,10.9359242732,0.025078125,0.704559700927,0.024375,3.01942534132,0.02484375,7.07387714218
9,0.02828125,10.9820035365,0.0284375,0.618003064292,0.02875,5.1461319598,0.0284375,8.64440459815
10,0.03140625,10.9382772531,0.03140625,0.698551458275,0.030625,2.96909480856,0.03109375,7.01581488734
11,0.03453125,10.9797283804,0.034765625,0.625910492798,0.035,5.16433513065,0.034765625,8.70790343866
12,0.037734375,10.9329939251,0.03765625,0.693760476927,0.036875,2.93827261605,0.037421875,6.97856486136
13,0.040859375,10.9886890632,0.041015625,0.632391663053,0.04125,5.16458699984,0.041015625,8.75454233025
14,0.043984375,10.9395804224,0.043984375,0.690640189301,0.043203125,2.92933248332,0.043671875,6.96097280485
15,0.047109375,10.9883992416,0.047265625,0.636590074844,0.047578125,5.16897588567,0.04734375,8.77399408825
16,0.050234375,10.9339956913,0.050234375,0.688283969374,0.049453125,2.92369613479,0.049921875,6.94185355676
17,0.0534375,10.9901878455,0.05359375,0.640495003878,0.053828125,5.16653596164,0.05359375,8.8019260615
18,0.0565625,10.9390280759,0.0565625,0.6863191823,0.05578125,2.91811747171,0.05625,6.93922040887
19,0.0596875,10.9932473474,0.05984375,0.643104004191,0.06015625,5.16459913293,0.05984375,8.81062061192
20,0.0628125,10.937606006,0.0628125,0.685228803044,0.06203125,2.92252760204,0.0625,6.93049590458
21,0.066015625,10.9886670759,0.066171875,0.645304436982,0.06640625,5.16390362619,0.066171875,8.82377650531
22,0.069140625,10.9367742435,0.0690625,0.683700752388,0.06828125,2.91589291817,0.068828125,6.92871585723
23,0.072265625,10.9955548998,0.072421875,0.647188003875,0.072734375,5.15757925439,0.072421875,8.83082735756
24,0.075390625,10.9395841195,0.075390625,0.683265300089,0.074609375,2.92393243325,0.075078125,6.92595455537
25,0.078515625,10.9902962906,0.07875,0.648283422581,0.078984375,5.15970122197,0.07875,8.83351328843
26,0.08171875,10.9329344878,0.081640625,0.682338093493,0.080859375,2.92254188209,0.08140625,6.92212721586
27,0.08484375,10.9958175766,0.085,0.649870053061,0.085234375,5.1536377808,0.085,8.84230625759
28,0.08796875,10.9400050143,0.08796875,0.681812139551,0.0871875,2.92467405618,0.08765625,6.92367445821
29,0.09109375,10.9946344333,0.09125,0.650486695203,0.0915625,5.15478422487,0.09125,8.83685982279
30,0.09421875,10.9349962852,0.09421875,0.681332150264,0.0934375,2.92774617321,0.09390625,6.91673312055
31,0.097421875,10.9942571982,0.097578125,0.65167140716,0.0978125,5.1518843112,0.097578125,8.84858150227
32,0.100546875,10.9388968857,0.100546875,0.680613569691,0.099765625,2.92374215579,0.100234375,6.92183741909
33,0.103671875,10.9972153032,0.103828125,0.652279226411,0.104140625,5.14540430838,0.103828125,8.84667127513
34,0.106796875,10.9381624331,0.106796875,0.68050972579,0.106015625,2.93099828123,0.106484375,6.91838603122
35,0.11,10.9909869816,0.11015625,0.652871979746,0.110390625,5.14971785571,0.11015625,8.85122968351
36,0.113125,10.9362695417,0.113046875,0.679731620101,0.112265625,2.92594069772,0.1128125,6.91967023778
37,0.11625,10.9981228097,0.11640625,0.653564155071,0.116640625,5.14197793311,0.11640625,8.85335433185
38,0.119375,10.9398112351,0.119375,0.679785786499,0.11859375,2.93222175941,0.1190625,6.91951308027
39,0.1225,10.9932148872,0.122734375,0.653632957824,0.12296875,5.14710956771,0.122734375,8.85100353592
40,0.125703125,10.9321263735,0.125625,0.679337638513,0.12484375,2.93136997391,0.125390625,6.91682349332
41,0.128828125,10.9974069911,0.128984375,0.654466724255,0.12921875,5.14251779509,0.128984375,8.85743553813
42,0.131953125,10.9399440809,0.131953125,0.679112792237,0.131171875,2.93147941998,0.131640625,6.91986784359
43,0.135078125,10.9967073527,0.135234375,0.654474160179,0.135546875,5.14043843256,0.135234375,8.85034508
44,0.138203125,10.9356861597,0.138203125,0.678977168819,0.137421875,2.93481355407,0.137890625,6.91415823028
45,0.14140625,10.995100123,0.1415625,0.655066627454,0.141796875,5.14252605606,0.1415625,8.85919809469
46,0.14453125,10.9385613572,0.14453125,0.678460168265,0.14375,2.92886838331,0.14421875,6.91932525551
47,0.14765625,10.9986212942,0.1478125,0.655264106944,0.148046875,5.13301559419,0.1478125,8.8565408806
48,0.15078125,10.9385805129,0.15078125,0.678624549475,0.15,2.93637070069,0.15046875,6.91677056801
49,0.153984375,10.991224288,0.154140625,0.655417359829,0.154375,5.14191684865,0.154140625,8.85880875648
50,0.157109375,10.9356633421,0.15703125,0.678088195725,0.15625,2.93160212541,0.156796875,6.91781627012
51,0.160234375,10.998974594,0.160390625,0.655826760524,0.160625,5.13544444977,0.160390625,8.86068693395
52,0.163359375,10.9399593598,0.163359375,0.678260591299,0.162578125,2.93613102728,0.163046875,6.91839463204
53,0.166484375,10.994700734,0.16671875,0.655556318389,0.166953125,5.13926911294,0.16671875,8.85637402877
54,0.169609375,10.9321793264,0.169609375,0.678012793328,0.168828125,2.93564743087,0.169375,6.91529978834
55,0.1728125,10.9977801196,0.17296875,0.656193592548,0.173203125,5.13716839273,0.17296875,8.86286657087
56,0.1759375,10.9398225662,0.1759375,0.677870238311,0.17515625,2.93417094215,0.175625,6.91899647858
57,0.1790625,10.9977440845,0.17921875,0.656037194798,0.17953125,5.13326718078,0.17921875,8.85592927944
58,0.1821875,10.9363194357,0.1821875,0.677903931345,0.18140625,2.93794867953,0.181875,6.91392283619
59,0.185390625,10.995047437,0.185546875,0.656387509437,0.18578125,5.13812271594,0.185546875,8.863137012
60,0.188515625,10.9381702399,0.188515625,0.677441431414,0.187734375,2.93055491668,0.188203125,6.91855404089
61,0.191640625,10.9992533788,0.191796875,0.656472655471,0.19203125,5.12959265711,0.191796875,8.86080455722
62,0.194765625,10.9389442938,0.194765625,0.677750727674,0.193984375,2.93856229578,0.194453125,6.91659888129
63,0.197890625,10.9914409154,0.198125,0.656425486913,0.198359375,5.13825214374,0.198125,8.86153870249
64,0.20109375,10.9350027234,0.201015625,0.677349487677,0.200234375,2.93434847803,0.20078125,6.91705261735
65,0.20421875,10.9992344232,0.204375,0.656760330116,0.204609375,5.13267532794,0.204375,8.86386644716
66,0.20734375,10.9400536637,0.20734375,0.677544403507,0.2065625,2.93753608309,0.20703125,6.91820843119
67,0.21046875,10.9956672795,0.210703125,0.656320272437,0.2109375,5.13512919419,0.210703125,8.85810061743
68,0.21359375,10.9330286913,0.21359375,0.677414085209,0.2128125,2.93765018841,0.213359375,6.91448237616
69,0.216796875,10.9976917545,0.216953125,0.656911207978,0.2171875,5.1348926711,0.216953125,8.86513661975
70,0.219921875,10.9396475261,0.219921875,0.677277898373,0.219140625,2.9349115192,0.219609375,6.91874262513
71,0.223046875,10.9983725936,0.223203125,0.65671942876,0.223515625,5.12967732156,0.223203125,8.85876200049
72,0.226171875,10.9368996786,0.226171875,0.677414760513,0.225390625,2.93931777797,0.225859375,6.9142333435
73,0.229375,10.9946290321,0.22953125,0.656933640006,0.229765625,5.1362080811,0.22953125,8.86462989294
74,0.2325,10.937726071,0.2325,0.676945563435,0.231640625,2.93141060568,0.2321875,6.91819553003
75,0.235625,10.9995595073,0.23578125,0.657002073264,0.236015625,5.12840956204,0.23578125,8.86292490779
76,0.23875,10.9392555255,0.23875,0.677346413987,0.23796875,2.93938265792,0.2384375,6.91679692218
77,0.241875,10.9924746428,0.242109375,0.656834009984,0.24234375,5.1365904132,0.242109375,8.86235605573
78,0.245078125,10.9342896926,0.245,0.677032260811,0.24421875,2.93585280957,0.244765625,6.91656333178
79,0.248203125,10.999230178,0.248359375,0.657166496471,0.24859375,5.13170443767,0.248359375,8.86536231071
80,0.251328125,10.9400960379,0.251328125,0.677204995994,0.250546875,2.9378735884,0.251015625,6.91827047814
81,0.254453125,10.9963959662,0.254609375,0.656722238204,0.254921875,5.13287565344,0.2546875,8.8583211938
82,0.257578125,10.9338266197,0.257578125,0.677153304505,0.256796875,2.9386846056,0.25734375,6.91384377784
83,0.26078125,10.9973864386,0.2609375,0.657216920056,0.261171875,5.1340546264,0.2609375,8.86607624256
84,0.26390625,10.9394212233,0.26390625,0.676987314257,0.263125,2.93481761941,0.26359375,6.91865181413
85,0.26703125,10.9988042949,0.2671875,0.657037987171,0.2675,5.12754998411,0.2671875,8.86041910289
86,0.27015625,10.937429096,0.27015625,0.677195963185,0.269375,2.93992836201,0.26984375,6.91469297572
87,0.273359375,10.9940299205,0.273515625,0.657156582556,0.27375,5.1354387085,0.273515625,8.86506644946
88,0.276484375,10.9372312902,0.276484375,0.676690874104,0.275625,2.93275289596,0.276171875,6.91793978174
89,0.279609375,10.9997005242,0.279765625,0.657245550843,0.28,5.12825023015,0.279765625,8.86410920656
90,0.282734375,10.9395165129,0.282734375,0.677157986111,0.281953125,2.939605689,0.282421875,6.9170893779
91,0.285859375,10.9933569992,0.28609375,0.656987968027,0.286328125,5.1357731181,0.28609375,8.86233104736
92,0.2890625,10.9335266485,0.288984375,0.676908201375,0.288203125,2.93681141611,0.28875,6.91613403159
93,0.2921875,10.9990854773,0.29234375,0.657347034124,0.292578125,5.13154505962,0.29234375,8.86610965536
94,0.2953125,10.9400886924,0.2953125,0.677037633527,0.29453125,2.93773791598,0.295,6.91838776364
95,0.2984375,10.9969949362,0.29859375,0.656931313842,0.29890625,5.1314082372,0.298671875,8.85786703373
96,0.3015625,10.9345751347,0.3015625,0.677046316112,0.30078125,2.93928526436,0.301328125,6.91323483187
97,0.304765625,10.9969599655,0.304921875,0.657344031867,0.30515625,5.13385762086,0.304921875,8.86641455666
98,0.307890625,10.9391456592,0.307890625,0.67683357927,0.307109375,2.9343464511,0.307578125,6.91858822541
99,0.311015625,10.9991232669,0.311171875,0.657197907021,0.311484375,5.12603351111,0.311171875,8.86154035366
100,0.314140625,10.9379094913,0.314140625,0.677099376232,0.313359375,2.94019174268,0.313828125,6.91517742663
101,0.31734375,10.9933248337,0.3175,0.657237744455,0.317734375,5.13517376274,0.3175,8.86501745682
102,0.32046875,10.9366876409,0.320390625,0.676645844559,0.319609375,2.93377483416,0.32015625,6.91769129496
103,0.32359375,10.9997421997,0.32375,0.657362916469,0.323984375,5.12853932475,0.32375,8.86485940057
104,0.32671875,10.9397288089,0.32671875,0.677066481667,0.3259375,2.93954861331,0.32640625,6.917388024
105,0.32984375,10.9941459295,0.330078125,0.657029067087,0.3303125,5.13473890154,0.330078125,8.86191161907
106,0.333046875,10.9327150686,0.33296875,0.67687056435,0.3321875,2.93751033721,0.332734375,6.91569785663
107,0.336171875,10.9988520272,0.336328125,0.657427046556,0.3365625,5.13173619859,0.336328125,8.86650306661
108,0.339296875,10.9400329325,0.339296875,0.676946976782,0.338515625,2.93737428639,0.338984375,6.91849793788
109,0.342421875,10.9975098357,0.342578125,0.657050807871,0.342890625,5.13026644114,0.342578125,8.85774833669
110,0.345546875,10.9352753875,0.345546875,0.677007637449,0.344765625,2.93967341134,0.3453125,6.91260908467
111,0.34875,10.99645315,0.34890625,0.657390794275,0.349140625,5.13393294773,0.34890625,8.86646213815
112,0.351875,10.938821912,0.351875,0.676740404055,0.35109375,2.93368796175,0.3515625,6.91850809892
113,0.355,10.9993656003,0.35515625,0.657286122449,0.355390625,5.1249595064,0.35515625,8.86239955121
114,0.358125,10.9383418099,0.358125,0.677056640877,0.35734375,2.94027938089,0.3578125,6.91564542289
115,0.361328125,10.9925460959,0.361484375,0.657254497044,0.36171875,5.13511876436,0.361484375,8.86472756632
116,0.364453125,10.9360960022,0.364375,0.676653304975,0.36359375,2.93463148968,0.364140625,6.91741965735
117,0.367578125,10.999713155,0.367734375,0.657422713934,0.36796875,5.1290132846,0.367734375,8.86539138459
118,0.370703125,10.9398931811,0.370703125,0.677017297648,0.369921875,2.93934452457,0.370390625,6.91766387913
119,0.373828125,10.9948667885,0.3740625,0.657018370263,0.374296875,5.13387292575,0.3740625,8.8612905916
120,0.37703125,10.9318556629,0.376953125,0.676870456341,0.376171875,2.93806999697,0.37671875,6.91523395387
121,0.38015625,10.9985525798,0.3803125,0.65746068469,0.380546875,5.13206769465,0.3803125,8.86671284785
122,0.38328125,10.939929376,0.38328125,0.676889450019,0.3825,2.93688615022,0.38296875,6.91858088532
123,0.38640625,10.9979608401,0.3865625,0.657128755992,0.386875,5.12925075156,0.3865625,8.85877419157
124,0.38953125,10.9359279148,0.38953125,0.676998264163,0.38875,2.93994267917,0.38921875,6.91315649116
125,0.392734375,10.9958841138,0.392890625,0.657400056322,0.393125,5.13411315269,0.392890625,8.86635335761
126,0.395859375,10.9384504756,0.395859375,0.676673038087,0.395078125,2.93292264994,0.395546875,6.9183976879
127,0.398984375,10.999547377,0.399140625,0.657340672253,0.399375,5.12565617616,0.399140625,8.86311537067
128,0.402109375,10.9387264795,0.402109375,0.677036661708,0.401328125,2.94026415008,0.401796875,6.91608355477
129,0.4053125,10.9917081629,0.40546875,0.657240790465,0.405703125,5.13514036296,0.40546875,8.86430280912
130,0.4084375,10.9354567668,0.408359375,0.67668079289,0.407578125,2.93538895816,0.408125,6.91711567162
131,0.4115625,10.9996262266,0.41171875,0.657455100911,0.411953125,5.12955292047,0.41171875,8.86579886644
132,0.4146875,10.9400099687,0.4146875,0.676985656376,0.41390625,2.93905018542,0.414375,6.91790781946
133,0.4178125,10.9955309774,0.418046875,0.656982805286,0.41828125,5.13306387653,0.418046875,8.86055163558
134,0.4209375,10.9324873746,0.4209375,0.676885712631,0.42015625,2.93854188776,0.420703125,6.91473635198
135,0.424140625,10.9981973931,0.424296875,0.657471880596,0.42453125,5.13244469761,0.424296875,8.86681299059
136,0.427265625,10.939778291,0.427265625,0.676845317446,0.426484375,2.93631775099,0.426953125,6.91863054564
137,0.430390625,10.998357064,0.430546875,0.6571864297,0.430859375,5.12827320777,0.430546875,8.85969808524
138,0.433515625,10.9365329472,0.433515625,0.677000544922,0.432734375,2.94013320687,0.433203125,6.91375560095
139,0.43671875,10.9952610616,0.436875,0.657390824211,0.437109375,5.13432277541,0.436875,8.86614663373
140,0.43984375,10.9380315615,0.43984375,0.676615766274,0.4390625,2.93208502163,0.43953125,6.91825310342
141,0.44296875,10.9996758895,0.443125,0.657378456273,0.443359375,5.12637640015,0.443125,8.86373945361
142,0.44609375,10.9390636814,0.44609375,0.677025385495,0.4453125,2.94017735503,0.44578125,6.91648781313
143,0.44921875,10.9920779221,0.449453125,0.657211728279,0.4496875,5.13517853614,0.449453125,8.8637893027
144,0.452421875,10.934770102,0.45234375,0.676715741433,0.4515625,2.93607569231,0.452109375,6.91677697136
145,0.455546875,10.9994872534,0.455703125,0.657473511497,0.4559375,5.13010461502,0.455703125,8.86612263445
146,0.458671875,10.9400793143,0.458671875,0.676960371571,0.457890625,2.93869002231,0.458359375,6.91811730634
147,0.461796875,10.9961436872,0.461953125,0.656963188618,0.462265625,5.13226234096,0.46203125,8.85973115144
148,0.464921875,10.9333127716,0.464921875,0.67690633115,0.464140625,2.93894821064,0.4646875,6.91420373721
149,0.468125,10.9977911444,0.46828125,0.657471318159,0.468515625,5.13282456955,0.46828125,8.86683570447
150,0.47125,10.9395797897,0.47125,0.676805676238,0.47046875,2.93568815743,0.4709375,6.9186454089
151,0.474375,10.9987026663,0.47453125,0.657233334338,0.47484375,5.12729469034,0.47453125,8.86054848911
152,0.4775,10.9370905792,0.4775,0.677006520079,0.47671875,2.9402623246,0.4771875,6.91432009154
153,0.480703125,10.9945877422,0.480859375,0.65737159771,0.48109375,5.13452791067,0.480859375,8.86586739599
154,0.483828125,10.9375652583,0.483828125,0.676561503954,0.48296875,2.93254047422,0.483515625,6.91807354412
155,0.486953125,10.9997544713,0.487109375,0.657407038265,0.48734375,5.12708989562,0.487109375,8.86429428751
156,0.490078125,10.9393534896,0.490078125,0.677016478595,0.489296875,2.94003253015,0.489765625,6.91685723726
157,0.493203125,10.9929082449,0.4934375,0.657174074613,0.493671875,5.13520632286,0.4934375,8.86320711849
158,0.49640625,10.9340360777,0.496328125,0.676752488294,0.495546875,2.9367040118,0.49609375,6.91640323336
159,0.49953125,10.9992989082,0.4996875,0.657483966022,0.499921875,5.1306442888,0.4996875,8.86638044461
160,0.50265625,10.940101276,0.50265625,0.676936403811,0.501875,2.93827461155,0.50234375,6.91829185771
161,0.50578125,10.9967072942,0.5059375,0.65702129308,0.50625,5.13144626152,0.506015625,8.85884497715
162,0.50890625,10.934090811,0.50890625,0.676927806872,0.508125,2.93929859112,0.508671875,6.91363609988
163,0.512109375,10.9973359776,0.512265625,0.657463790227,0.5125,5.1331881623,0.512265625,8.86679500507
164,0.515234375,10.9393339181,0.515234375,0.676766516964,0.514453125,2.93500564071,0.514921875,6.91862531395
165,0.518359375,10.9989995528,0.518515625,0.65727373602,0.518828125,5.12629771738,0.518515625,8.86133779071
166,0.521484375,10.9376008478,0.521484375,0.677012605536,0.520703125,2.94033755817,0.521171875,6.91484967895
167,0.5246875,10.993865876,0.52484375,0.657346193093,0.525078125,5.13471332997,0.52484375,8.86552670365
168,0.5278125,10.9370516029,0.527734375,0.676538100941,0.526953125,2.93339481747,0.5275,6.9178590573
169,0.5309375,10.9997846515,0.53109375,0.65742981549,0.531328125,5.12778306113,0.53109375,8.86478964903
170,0.5340625,10.9395959335,0.5340625,0.677007089687,0.53328125,2.93983556525,0.53375,6.91719175899
171,0.5371875,10.9936903436,0.537421875,0.657130868557,0.53765625,5.13489866649,0.537421875,8.86256497984
172,0.540390625,10.9332547241,0.5403125,0.676788484638,0.53953125,2.9372792814,0.540078125,6.91599463396
173,0.543515625,10.9990624183,0.543671875,0.657489170154,0.54390625,5.13116112244,0.543671875,8.86658000957
174,0.546640625,10.9400758773,0.546640625,0.67691148481,0.545859375,2.93780856872,0.546328125,6.91843154407
175,0.549765625,10.997222888,0.549921875,0.657074424202,0.550234375,5.13060575485,0.55,8.85789999093
176,0.552890625,10.9348215101,0.552890625,0.676948112204,0.552109375,2.93959723148,0.55265625,6.91303369019
177,0.55609375,10.9968328783,0.55625,0.657451451855,0.556484375,5.13352686741,0.55625,8.86669697386
178,0.55921875,10.9390406955,0.55921875,0.676726035212,0.5584375,2.93427382441,0.55890625,6.91857041571
179,0.56234375,10.9992485982,0.5625,0.657309553271,0.5628125,5.12527444807,0.5625,8.86207135845
180,0.56546875,10.9380637669,0.56546875,0.677017188392,0.5646875,2.94036220489,0.56515625,6.91534443867
181,0.568671875,10.9930962547,0.568828125,0.657316326969,0.5690625,5.13487218198,0.568828125,8.86512934951
182,0.571796875,10.9364906114,0.57171875,0.676588073531,0.5709375,2.93419759178,0.571484375,6.91760984465
183,0.574921875,10.9997671325,0.575078125,0.657448316218,0.5753125,5.12844977549,0.575078125,8.865229768
184,0.578046875,10.9397910241,0.578046875,0.676995935798,0.577265625,2.9395890536,0.577734375,6.91749150891
185,0.581171875,10.9944248405,0.58140625,0.657083477543,0.581640625,5.13421163579,0.58140625,8.86186666192
186,0.584375,10.9324260552,0.584296875,0.676822583623,0.583515625,2.93780386087,0.5840625,6.91555139611
187,0.5875,10.998778348,0.58765625,0.657490341326,0.587890625,5.13165024146,0.58765625,8.86672465963
188,0.590625,10.9400031277,0.590625,0.676884594085,0.58984375,2.93729393986,0.5903125,6.91853652546
189,0.59375,10.9976909685,0.59390625,0.657123665693,0.59421875,5.12973637459,0.59390625,8.85823334028
190,0.596875,10.9355048741,0.596875,0.676966334952,0.59609375,2.93984599169,0.5965625,6.91274923559
191,0.600078125,10.9962823003,0.600234375,0.657435272874,0.60046875,5.13383680117,0.600234375,8.86654423077
192,0.603203125,10.9387001303,0.603203125,0.676683419346,0.602421875,2.93349432965,0.602890625,6.91848088636
193,0.606328125,10.9994502039,0.606484375,0.657341649379,0.60671875,5.12505774645,0.606484375,8.86275149649
194,0.609453125,10.9384793407,0.609453125,0.677019543149,0.608671875,2.94033773672,0.609140625,6.91580449624
195,0.61265625,10.992279244,0.6128125,0.657282771925,0.613046875,5.13500137036,0.6128125,8.86467739296
196,0.61578125,10.9358822918,0.615703125,0.676635735223,0.614921875,2.934950133,0.61546875,6.91732607913
197,0.61890625,10.999702237,0.6190625,0.657463228127,0.619296875,5.12908727009,0.6190625,8.86561645314
198,0.62203125,10.9399387657,0.62203125,0.676982439971,0.62125,2.93929416642,0.62171875,6.91775661917
199,0.62515625,10.99511202,0.625390625,0.657032517018,0.625625,5.13349435217,0.625390625,8.86111378201
200,0.62828125,10.9319194475,0.62828125,0.676854269479,0.6275,2.93827881119,0.628046875,6.9150736864
201,0.631484375,10.9984469573,0.631640625,0.657488027304,0.631875,5.13210943579,0.631640625,8.86681581264
202,0.634609375,10.9398830313,0.634609375,0.676855272877,0.633828125,2.93673166347,0.634296875,6.91860693302
203,0.637734375,10.9981117641,0.637890625,0.657169504955,0.638203125,5.12883610711,0.637890625,8.85915247617
204,0.640859375,10.9361409036,0.640859375,0.676982065011,0.640078125,2.94004572015,0.640546875,6.91336981162
205,0.6440625,10.9956844535,0.64421875,0.657415689575,0.644453125,5.13411619743,0.64421875,8.86633788561
206,0.6471875,10.9383122269,0.6471875,0.676638304658,0.64640625,2.93266791527,0.646875,6.91835685127
207,0.6503125,10.9996045539,0.65046875,0.657370412493,0.650703125,5.12584205069,0.65046875,8.86337917123
208,0.6534375,10.9388475703,0.6534375,0.677019343783,0.65265625,2.9402648381,0.653125,6.91622995083
209,0.6565625,10.9915120708,0.656796875,0.657245875434,0.65703125,5.13509948182,0.656796875,8.86417170119
210,0.659765625,10.935226649,0.6596875,0.676680794525,0.65890625,2.93565305637,0.659453125,6.91700787771
211,0.662890625,10.9995901136,0.663046875,0.657474860282,0.66328125,5.12969427888,0.663046875,8.86595045654
212,0.666015625,10.9400391595,0.666015625,0.676966343097,0.665234375,2.93895146204,0.665703125,6.91798718406
213,0.669140625,10.9957520114,0.669375,0.656978263696,0.669609375,5.13274566013,0.669375,8.86030701657
214,0.672265625,10.9327758839,0.672265625,0.676883310538,0.671484375,2.93870463251,0.67203125,6.91456161211
215,0.67546875,10.9980683664,0.675625,0.657482474143,0.675859375,5.13253768963,0.675625,8.86685405214
216,0.67859375,10.9397155902,0.67859375,0.676823315332,0.6778125,2.93612220129,0.67828125,6.91864285442
217,0.68171875,10.998485379,0.681875,0.657212160681,0.6821875,5.12790402853,0.681875,8.86001984366
218,0.68484375,10.9367295972,0.68484375,0.676995118328,0.6840625,2.94019682899,0.68453125,6.91395579993
219,0.688046875,10.9950394355,0.688203125,0.657392897811,0.6884375,5.13436423933,0.688203125,8.86607838957
220,0.691171875,10.9378769883,0.691171875,0.676590527693,0.6903125,2.93196167405,0.690859375,6.91819839078
221,0.694296875,10.9997117325,0.694453125,0.657396016606,0.6946875,5.12659564153,0.694453125,8.86395476536
222,0.697421875,10.9391684552,0.697421875,0.677016444142,0.696640625,2.94014385426,0.697109375,6.91662086824
223,0.700546875,10.9923712215,0.70078125,0.657205793356,0.701015625,5.13516585769,0.70078125,8.86361262175
224,0.70375,10.9345236868,0.703671875,0.676723120722,0.702890625,2.93630666614,0.7034375,6.91665531323
225,0.706875,10.9994308305,0.70703125,0.657483351065,0.707265625,5.13027020942,0.70703125,8.86623206941
226,0.71,10.9400922063,0.71,0.676947529203,0.70921875,2.93856123524,0.7096875,6.91818326382
227,0.713125,10.9963448725,0.71328125,0.65698872324,0.71359375,5.13196502028,0.713359375,8.85944663214
228,0.71625,10.933584997,0.71625,0.676909603071,0.71546875,2.93908158331,0.716015625,6.91401523887
229,0.719453125,10.9976426313,0.719609375,0.657473791855,0.71984375,5.13293452266,0.719609375,8.86683959792
230,0.722578125,10.9395008061,0.722578125,0.676788629511,0.721796875,2.93546581044,0.722265625,6.91864434438
231,0.725703125,10.99881186,0.725859375,0.657251730393,0.726171875,5.12693970349,0.725859375,8.86083561982
232,0.728828125,10.9372709533,0.728828125,0.677005412663,0.728046875,2.94029954271,0.728515625,6.91450724583
233,0.73203125,10.9943472925,0.7321875,0.657366985003,0.732421875,5.13458053568,0.7321875,8.8657659069
234,0.73515625,10.9373944172,0.73515625,0.676540015647,0.734296875,2.93284459823,0.73484375,6.91800555432
235,0.73828125,10.9997717778,0.7384375,0.657418539123,0.738671875,5.12731816553,0.7384375,8.86447840706
236,0.74140625,10.9394419948,0.74140625,0.677010779106,0.740625,2.93997498487,0.74109375,6.91697728972
237,0.74453125,10.99318328,0.744765625,0.657162595126,0.745,5.13520017767,0.744765625,8.8630002759
238,0.747734375,10.9337734089,0.74765625,0.676762655524,0.746875,2.9369111329,0.747421875,6.91626843027
239,0.750859375,10.9992244196,0.751015625,0.657488761863,0.75125,5.13081477135,0.751015625,8.86646138218
240,0.753984375,10.9400979065,0.753984375,0.676925946807,0.753203125,2.93812366798,0.753671875,6.91834489589
241,0.757109375,10.9968906283,0.757265625,0.65704223324,0.757578125,5.13115216958,0.75734375,8.85853271695
242,0.760234375,10.9343467841,0.760234375,0.676933100989,0.759453125,2.9394098185,0.76,6.91343460694
243,0.7634375,10.9971697784,0.76359375,0.657462029083,0.763828125,5.13329969469,0.76359375,8.86677251145
244,0.7665625,10.9392386805,0.7665625,0.6767511748,0.76578125,2.9347626607,0.76625,6.91861143685
245,0.7696875,10.9990912278,0.76984375,0.657288256935,0.77015625,5.12594291578,0.76984375,8.8615998413
246,0.7728125,10.9377649702,0.7728125,0.677012911655,0.77203125,2.94035400567,0.7725,6.91502417784
247,0.776015625,10.9936080473,0.776171875,0.657337989653,0.77640625,5.13476488624,0.776171875,8.86540047707
248,0.779140625,10.936864516,0.7790625,0.6765541464,0.77828125,2.9336781075,0.778828125,6.91777837276
249,0.782265625,10.9997847073,0.782421875,0.657438013863,0.78265625,5.12800943964,0.782421875,8.86495011383
250,0.785390625,10.9396681884,0.785390625,0.677002320072,0.784609375,2.93975836767,0.785078125,6.9172992413
251,0.788515625,10.9939482586,0.78875,0.657116311181,0.788984375,5.1346612968,0.78875,8.86233468665
252,0.79171875,10.9329758191,0.791640625,0.676799373284,0.790859375,2.93746657024,0.79140625,6.91584725706
253,0.79484375,10.9989708956,0.795,0.657491119322,0.795234375,5.13132780984,0.795,8.86663839805
254,0.79796875,10.9400562604,0.79796875,0.676901573498,0.7971875,2.93763889444,0.79765625,6.91847210412
255,0.80109375,10.9973892892,0.80125,0.657092726568,0.8015625,5.13030696902,0.80125,8.85760346078
256,0.80421875,10.9350612423,0.80421875,0.676953784191,0.8034375,2.93968944904,0.803984375,6.9128197423
257,0.807421875,10.996649821,0.807578125,0.657447206772,0.8078125,5.13363307334,0.807578125,8.86665278551
258,0.810546875,10.9389292149,0.810546875,0.676710933733,0.809765625,2.93401288504,0.810234375,6.91854415382
259,0.813671875,10.9993234911,0.813828125,0.657321758481,0.814140625,5.12491354761,0.813828125,8.86231248387
260,0.816796875,10.9382116462,0.816796875,0.677017599631,0.816015625,2.94036032836,0.816484375,6.91550661453
261,0.82,10.9928217117,0.82015625,0.657305928182,0.820390625,5.1349171765,0.82015625,8.86498208555
262,0.823125,10.9362872876,0.823046875,0.676604103387,0.822265625,2.93446228982,0.8228125,6.91751686656
263,0.82625,10.9997505287,0.82640625,0.657454454976,0.826640625,5.1286693573,0.82640625,8.86536985519
264,0.829375,10.9398470356,0.829375,0.676991054911,0.82859375,2.93949411441,0.8290625,6.91758674029
265,0.8325,10.9946661612,0.832734375,0.65706695436,0.83296875,5.13396683981,0.832734375,8.86161583455
266,0.835703125,10.9321309211,0.835625,0.676833263081,0.83484375,2.93797306791,0.835390625,6.91539181281
267,0.838828125,10.9986702658,0.838984375,0.657490434404,0.83921875,5.13180923086,0.838984375,8.86676308253
268,0.841953125,10.9399672688,0.841953125,0.676874399982,0.841171875,2.93710702895,0.841640625,6.91856490479
269,0.845078125,10.9978408584,0.845234375,0.657140212497,0.845546875,5.12942933531,0.845234375,8.85855550331
270,0.848203125,10.935728369,0.848203125,0.676971644299,0.847421875,2.93992056768,0.847890625,6.91296628632
271,0.85140625,10.9960827661,0.8515625,0.657429333365,0.851796875,5.13393457455,0.8515625,8.86648038334
272,0.85453125,10.9385724111,0.85453125,0.67666789929,0.85375,2.93321660136,0.85421875,6.91844251077
273,0.85765625,10.9995086534,0.8578125,0.657352242064,0.858046875,5.12532880438,0.8578125,8.86297349704
274,0.86078125,10.9386109798,0.86078125,0.677019470259,0.86,2.94031860748,0.86046875,6.91595456903
275,0.863984375,10.9919882928,0.864140625,0.657270807051,0.864375,5.13503733039,0.864140625,8.86451069463
276,0.867109375,10.9356627348,0.86703125,0.676651222774,0.86625,2.93519722045,0.866796875,6.91722105061
277,0.870234375,10.9996692456,0.870390625,0.657467867734,0.870625,5.12929784626,0.870390625,8.86573758019
278,0.873359375,10.939978536,0.873359375,0.67697697893,0.872578125,2.93918232647,0.873046875,6.9178397993
279,0.876484375,10.9953369876,0.87671875,0.657014529564,0.876953125,5.13324011034,0.87671875,8.86084368207
280,0.879609375,10.9322185413,0.879609375,0.676864320641,0.878828125,2.93843070609,0.879375,6.91490211202
281,0.8828125,10.9983225341,0.88296875,0.657486710998,0.883203125,5.13225896767,0.88296875,8.86683538511
282,0.8859375,10.9398309324,0.8859375,0.676844422889,0.88515625,2.93652817806,0.885625,6.91862331017
283,0.8890625,10.9982453365,0.88921875,0.657184693997,0.88953125,5.12851921019,0.88921875,8.85945626146
284,0.8921875,10.9363481619,0.8921875,0.676986678233,0.89140625,2.94010326007,0.891875,6.91357485194
285,0.895390625,10.995468618,0.895546875,0.657408411672,0.89578125,5.13420413601,0.895546875,8.86625525567
286,0.898515625,10.938168271,0.898515625,0.676622069169,0.897734375,2.93237392181,0.898203125,6.91830651979
287,0.901640625,10.9996467156,0.901796875,0.657379709697,0.90203125,5.12610339542,0.901796875,8.86358281929
288,0.904765625,10.9389629698,0.904765625,0.677018521422,0.903984375,2.94022893454,0.904453125,6.91636805155
289,0.907890625,10.9918121483,0.908125,0.657232628227,0.908359375,5.13512528915,0.908125,8.86398625693
290,0.91109375,10.9349908607,0.911015625,0.676695502581,0.910234375,2.93588296994,0.91078125,6.91689093695
291,0.91421875,10.9995408596,0.914375,0.657478253407,0.914609375,5.12989484967,0.914375,8.86605322926
292,0.91734375,10.9400626895,0.91734375,0.676960090798,0.9165625,2.93882310146,0.91703125,6.91805842851
293,0.92046875,10.9959607362,0.920703125,0.656959038112,0.9209375,5.13248105878,0.920703125,8.86001818423
294,0.92359375,10.9330587459,0.92359375,0.676892544698,0.9228125,2.93883956163,0.923359375,6.91437816678
295,0.926796875,10.997927703,0.926953125,0.657479949805,0.9271875,5.1326769658,0.926953125,8.86685524869
296,0.929921875,10.9396472523,0.929921875,0.676811641529,0.929140625,2.93590244574,0.929609375,6.91864733049
297,0.933046875,10.9986027226,0.933203125,0.657226171197,0.933515625,5.12757654672,0.933203125,8.86030566646
298,0.936171875,10.9369206187,0.936171875,0.676998885311,0.935390625,2.94023760953,0.935859375,6.91414891444
299,0.939375,10.9948073799,0.93953125,0.65738444196,0.939765625,5.13444170515,0.93953125,8.86597734819
300,0.9425,10.9377167969,0.9425,0.676573443206,0.941640625,2.93227019378,0.9421875,6.91813619125
301,0.945625,10.9997376777,0.94578125,0.65740416113,0.946015625,5.12684670212,0.94578125,8.86414038467
302,0.94875,10.9392676152,0.94875,0.677014752919,0.94796875,2.94009139951,0.9484375,6.91674707085
303,0.951875,10.9926551023,0.952109375,0.657191391656,0.95234375,5.13518100177,0.952109375,8.86340872126
304,0.955078125,10.9342716687,0.955,0.676736942543,0.95421875,2.93651960752,0.954765625,6.91652653617
305,0.958203125,10.9993653716,0.958359375,0.657485611465,0.95859375,5.13046031757,0.958359375,8.86631673951
306,0.961328125,10.9400994961,0.961328125,0.676940390714,0.960546875,2.93841653613,0.961015625,6.91824263686
307,0.964453125,10.9965374048,0.964609375,0.657007471178,0.964921875,5.13168964194,0.9646875,8.85913929316
308,0.967578125,10.9338516263,0.967578125,0.676917935354,0.966796875,2.93919971064,0.96734375,6.91381998803
309,0.97078125,10.9974857741,0.9709375,0.657470150094,0.971171875,5.13306317624,0.9709375,8.86682261366
310,0.97390625,10.9394162297,0.97390625,0.676776056433,0.973125,2.93522993554,0.97359375,6.91863697496
311,0.97703125,10.9989130152,0.9771875,0.657264642951,0.9775,5.12660130305,0.9771875,8.86110364742
312,0.98015625,10.9374457375,0.98015625,0.677008265942,0.979375,2.94032369915,0.97984375,6.91468848158
313,0.983359375,10.9940990548,0.983515625,0.65735742336,0.98375,5.13464723378,0.983515625,8.86564660481
314,0.986484375,10.9372179911,0.986484375,0.676522022211,0.985625,2.93313610114,0.986171875,6.91793153469
315,0.989609375,10.9997815393,0.989765625,0.657425595101,0.99,5.12755867719,0.989765625,8.86464612566
316,0.992734375,10.939524915,0.992734375,0.677008165421,0.991953125,2.93990609247,0.992421875,6.91709163495
317,0.995859375,10.9934509923,0.99609375,0.657147096383,0.996328125,5.13509989876,0.99609375,8.86277803515
318,0.9990625,10.9335051622,0.998984375,0.676775543174,0.998203125,2.93710720261,0.99875,6.91612785822
319,1.0021875,10.9991427823,1.00234375,0.657489940575,1.002578125,5.13099420307,1.00234375,8.86652804699
320,1.0053125,10.9400889563,1.0053125,0.676917879569,1.00453125,2.93796272757,1.005,6.9183924327
321,1.0084375,10.9970669908,1.00859375,0.65705991586,1.00890625,5.13086581951,1.008671875,8.8582069602
322,1.0115625,10.9345971797,1.0115625,0.676940493334,1.01078125,2.93951122967,1.011328125,6.91322758616
323,1.014765625,10.9969967493,1.014921875,0.657457310496,1.01515625,5.13341755245,1.014921875,8.86673741975
324,1.017890625,10.9391378661,1.017890625,0.676737668687,1.017109375,2.93451075158,1.017578125,6.91859225232
325,1.021015625,10.999176213,1.021171875,0.657300107547,1.021484375,5.12559343965,1.021171875,8.86185013287
326,1.024140625,10.9379235165,1.024140625,0.677014821035,1.023359375,2.94036161264,1.023828125,6.91519356072
327,1.02734375,10.9933436452,1.0275,0.657327354498,1.027734375,5.13482067564,1.0275,8.86526296903
328,1.03046875,10.9366718562,1.030390625,0.67657158726,1.029609375,2.93395265796,1.03015625,6.91769255929
329,1.03359375,10.9997783,1.03375,0.657444009899,1.033984375,5.12823927505,1.03375,8.86509997446
330,1.03671875,10.9397348686,1.03671875,0.676998759998,1.0359375,2.93967310428,1.03640625,6.91740175158
331,1.03984375,10.9941998146,1.040078125,0.657099741052,1.0403125,5.13442667514,1.040078125,8.86209414602
332,1.043046875,10.9326913451,1.04296875,0.676811305351,1.0421875,2.93764582545,1.042734375,6.91569491276
333,1.046171875,10.9988730923,1.046328125,0.657491239048,1.0465625,5.13149646066,1.046328125,8.86668708765
334,1.049296875,10.9400310704,1.049296875,0.676892558581,1.048515625,2.93746177377,1.048984375,6.91850782417
335,1.052421875,10.9975494917,1.052578125,0.657109363933,1.052890625,5.13000955254,1.052578125,8.85793581141
336,1.055546875,10.9352954033,1.055546875,0.676960219653,1.054765625,2.9397741962,1.0553125,6.91260097134
337,1.05875,10.9964606303,1.05890625,0.657441429363,1.059140625,5.13374004898,1.05890625,8.86659960678
338,1.061875,10.9388121631,1.061875,0.676696479638,1.06109375,2.93374499893,1.0615625,6.91851317114
339,1.065,10.9993923146,1.06515625,0.657332563025,1.065390625,5.12480286549,1.06515625,8.86254505148
340,1.068125,10.938353954,1.068125,0.677018551733,1.06734375,2.94035143468,1.0678125,6.91566415906
341,1.071328125,10.9925411541,1.071484375,0.657294233783,1.07171875,5.13496198539,1.071484375,8.86482638461
342,1.074453125,10.936078395,1.074375,0.676620579067,1.07359375,2.93471992827,1.074140625,6.9174192741
343,1.077578125,10.9997279595,1.077734375,0.657459403619,1.07796875,5.12888845088,1.077734375,8.86550186354
344,1.080703125,10.9398974757,1.080703125,0.676986537911,1.079921875,2.93939252685,1.080390625,6.91767742834
345,1.083828125,10.9949015658,1.0840625,0.657049324137,1.084296875,5.13372118348,1.0840625,8.86135700162
346,1.08703125,10.9318302211,1.086953125,0.67684423012,1.086171875,2.93813554737,1.08671875,6.91522770935
347,1.09015625,10.9985563023,1.0903125,0.657489505046,1.090546875,5.13196704541,1.0903125,8.86679379785
348,1.09328125,10.9399258393,1.09328125,0.676864429119,1.0925,2.9369137738,1.09296875,6.91858881931
349,1.09640625,10.9979849053,1.0965625,0.657155813262,1.096875,5.12912080271,1.0965625,8.85887025888
350,1.09953125,10.9359462946,1.09953125,0.676977115467,1.09875,2.93998868885,1.09921875,6.91317892096
351,1.102734375,10.9958774188,1.102890625,0.657422504933,1.103125,5.13403062088,1.102890625,8.86640911502
352,1.105859375,10.9384391225,1.105859375,0.676652490757,1.105078125,2.9329327838,1.105546875,6.91839973993
353,1.108984375,10.9995613187,1.109140625,0.657362007322,1.109375,5.12559800041,1.109140625,8.86318833239
354,1.112109375,10.9387370487,1.112109375,0.677019459293,1.111328125,2.94029325116,1.111796875,6.91610028376
355,1.1153125,10.9916915843,1.11546875,0.657258059533,1.115703125,5.13507111806,1.11546875,8.86433679583
356,1.1184375,10.9354376104,1.118359375,0.676666728069,1.117578125,2.93543797727,1.118125,6.91711168815
357,1.1215625,10.9996305177,1.12171875,0.657471774279,1.121953125,5.12950616016,1.12171875,8.86585172588
358,1.1246875,10.9400127359,1.1246875,0.676971500514,1.12390625,2.93906445327,1.124375,6.91791867282
359,1.1278125,10.9955562427,1.128046875,0.656995844048,1.12828125,5.13298338546,1.128046875,8.86056655028
360,1.1309375,10.9325120678,1.1309375,0.676874318612,1.13015625,2.93857644089,1.130703125,6.91472625759
361,1.134140625,10.9981924134,1.134296875,0.657484736673,1.13453125,5.13240591267,1.134296875,8.86684811446
362,1.137265625,10.9397732636,1.137265625,0.676833492629,1.136484375,2.93631882796,1.136953125,6.91863542616
363,1.140390625,10.9983732292,1.140546875,0.657199261661,1.140859375,5.12819953198,1.140546875,8.85975340541
364,1.143515625,10.9365498512,1.143515625,0.676991182,1.142734375,2.94015478743,1.143203125,6.91377564814
365,1.14671875,10.9952471169,1.146875,0.657400535399,1.147109375,5.13428922336,1.146875,8.86616588535
366,1.14984375,10.9380187464,1.14984375,0.676605703582,1.1490625,2.93207421361,1.14953125,6.91825196725
367,1.15296875,10.9996832241,1.153125,0.657388438339,1.153359375,5.12636187423,1.153125,8.86377990528
368,1.15609375,10.9390727993,1.15609375,0.677017545031,1.1553125,2.94018714918,1.15578125,6.91650194198
369,1.15921875,10.9921065894,1.159453125,0.657218830037,1.1596875,5.13514802885,1.159453125,8.86379414757
370,1.162421875,10.9347495057,1.16234375,0.676710035354,1.1615625,2.93610687146,1.162109375,6.91676981052
371,1.165546875,10.9994859744,1.165703125,0.657481119871,1.1659375,5.13009235849,1.165703125,8.86614949507
372,1.168671875,10.9400806492,1.168671875,0.67695364921,1.167890625,2.93868897788,1.168359375,6.91812549264
373,1.171796875,10.9961638421,1.171953125,0.656971386411,1.172265625,5.13221324295,1.17203125,8.85972274096
374,1.174921875,10.9333360403,1.174921875,0.676901572007,1.174140625,2.93896857982,1.1746875,6.91419056711
375,1.178125,10.9977814265,1.17828125,0.657476932016,1.178515625,5.13281301786,1.17828125,8.86684997502
376,1.18125,10.9395733447,1.18125,0.676799750601,1.18046875,2.93567703775,1.1809375,6.91864765283
377,1.184375,10.9987144614,1.18453125,0.65723970693,1.18484375,5.12724570252,1.18453125,8.86058517751
378,1.1875,10.9371060711,1.1875,0.677002420518,1.18671875,2.94027257304,1.1871875,6.91433787636
379,1.190703125,10.9945697269,1.190859375,0.657375518948,1.19109375,5.13451581176,1.190859375,8.86586985928
380,1.193828125,10.9375510371,1.193828125,0.676556119684,1.19296875,2.93257276967,1.193515625,6.9180698617
381,1.196953125,10.99975803,1.197109375,0.65741185397,1.19734375,5.12709444283,1.197109375,8.86431970051
382,1.200078125,10.939361205,1.200078125,0.677012810297,1.199296875,2.94003321709,1.199765625,6.91686914098
383,1.203203125,10.9929334001,1.2034375,0.657176543583,1.203671875,5.13519267304,1.2034375,8.86319838542
384,1.20640625,10.9340140842,1.206328125,0.676750502046,1.205546875,2.93672667856,1.20609375,6.91639365035
385,1.20953125,10.9992943299,1.2096875,0.657487438385,1.209921875,5.13064700151,1.2096875,8.86639510535
386,1.21265625,10.9401012157,1.21265625,0.676932985434,1.211875,2.93826619626,1.21234375,6.91829789548
387,1.21578125,10.996724361,1.2159375,0.657025798056,1.21625,5.13141071791,1.216015625,8.85882552333
388,1.21890625,10.9341126876,1.21890625,0.67692599151,1.218125,2.93931203923,1.218671875,6.91362064764
389,1.222109375,10.997323343,1.222265625,0.657466089163,1.2225,5.13318831645,1.222265625,8.86679931774
390,1.225234375,10.9393260838,1.225234375,0.676763204551,1.224453125,2.93498850595,1.224921875,6.91862550749
391,1.228359375,10.9990086002,1.228515625,0.657277146873,1.228828125,5.12625927659,1.228515625,8.86136550233
392,1.231484375,10.9376149522,1.231484375,0.677010832312,1.230703125,2.94034212807,1.231171875,6.91486561247
393,1.2346875,10.9938452509,1.23484375,0.65734745377,1.235078125,5.13471034143,1.23484375,8.86552097905
394,1.2378125,10.9370359968,1.237734375,0.676537851656,1.236953125,2.93342174196,1.2375,6.91785343197
395,1.2409375,10.9997857356,1.24109375,0.657432252117,1.241328125,5.12779566206,1.24109375,8.86480764908
396,1.2440625,10.939602265,1.2440625,0.677005256466,1.24328125,2.93983154454,1.24375,6.91720188802
397,1.2471875,10.9937131458,1.247421875,0.657131198466,1.24765625,5.13487261192,1.247421875,8.86254945565
398,1.250390625,10.9332313495,1.2503125,0.676788129287,1.24953125,2.93729746762,1.250078125,6.91598321688
399,1.253515625,10.9990555845,1.253671875,0.657490727821,1.25390625,5.13117004486,1.253671875,8.86658849164
400,1.256640625,10.9400744359,1.256640625,0.676909510641,1.255859375,2.93779620529,1.256328125,6.91843588911
401,1.259765625,10.9972377967,1.259921875,0.657077214808,1.260234375,5.13057577237,1.26,8.8578748478
402,1.262890625,10.9348420069,1.262890625,0.676947578351,1.262109375,2.93960689547,1.26265625,6.91301650901
403,1.26609375,10.9968181643,1.26625,0.657452206217,1.266484375,5.13353176388,1.26625,8.86669608152
404,1.26921875,10.9390314823,1.26921875,0.676723856015,1.2684375,2.9342533366,1.26890625,6.91856899837
405,1.27234375,10.9992556438,1.2725,0.657311579304,1.2728125,5.12524021652,1.2725,8.86209430769
406,1.27546875,10.938076493,1.27546875,0.677016418693,1.2746875,2.94036353615,1.27515625,6.91535886339
407,1.278671875,10.9930736917,1.278828125,0.657316338069,1.2790625,5.13487276772,1.278828125,8.86511918756
408,1.281796875,10.9364736285,1.28171875,0.676588711924,1.2809375,2.9342213858,1.281484375,6.91760268682
409,1.284921875,10.9997663403,1.285078125,0.65744963069,1.2853125,5.12846548776,1.285078125,8.8652436827
410,1.288046875,10.9397959785,1.288046875,0.676994884929,1.287265625,2.93958222244,1.287734375,6.91750019049
411,1.291171875,10.9944458228,1.29140625,0.657082792994,1.291640625,5.13418832521,1.29140625,8.86184730527
412,1.294375,10.9324013054,1.294296875,0.676822918242,1.293515625,2.93781930895,1.2940625,6.91553851946
413,1.2975,10.9987697388,1.29765625,0.657490986192,1.297890625,5.13166144413,1.29765625,8.86672958958
414,1.300625,10.9400003103,1.300625,0.676883226304,1.29984375,2.93727910308,1.3003125,6.91853948135
415,1.30375,10.9977041466,1.30390625,0.657125634399,1.30421875,5.12970836845,1.30390625,8.85826210753
416,1.306875,10.9355239956,1.306875,0.676966333775,1.30609375,2.93985322619,1.3065625,6.91276809263
417,1.310078125,10.996265892,1.310234375,0.657435281293,1.31046875,5.13384331562,1.310234375,8.86654020596
418,1.313203125,10.9386895421,1.313203125,0.676681706544,1.312421875,2.93347163498,1.312890625,6.91847813383
419,1.316328125,10.9994555908,1.316484375,0.657343002054,1.31671875,5.12507912003,1.316484375,8.86277152209
420,1.319453125,10.9384906918,1.319453125,0.677019180989,1.318671875,2.94033688223,1.319140625,6.91581763614
421,1.32265625,10.992255052,1.3228125,0.657282170066,1.323046875,5.135003046,1.3228125,8.86466442847
422,1.32578125,10.9358639347,1.325703125,0.676636728598,1.324921875,2.93497176546,1.32546875,6.91731763514
423,1.32890625,10.9996998437,1.3290625,0.657463987621,1.329296875,5.12910387575,1.3290625,8.86562773373
424,1.33203125,10.9399423454,1.33203125,0.676981697096,1.33125,2.93928534298,1.33171875,6.91776405583
425,1.33515625,10.9951314276,1.335390625,0.657031325496,1.335625,5.13347175692,1.335390625,8.86109188199
426,1.33828125,10.9319449635,1.33828125,0.67685487009,1.3375,2.93829227419,1.338046875,6.9150595675
427,1.341484375,10.9984367935,1.341640625,0.657488211529,1.341875,5.13212115491,1.341640625,8.86681833548
428,1.344609375,10.9398788396,1.344609375,0.676854133911,1.343828125,2.93671498904,1.344296875,6.91860868012
429,1.347734375,10.9981234083,1.347890625,0.657171054577,1.348203125,5.1288084683,1.347890625,8.85917896674
430,1.350859375,10.9361586511,1.350859375,0.676982259043,1.350078125,2.94005111032,1.350546875,6.91338748908
431,1.3540625,10.995666528,1.35421875,0.657415312524,1.354453125,5.13412292709,1.35421875,8.86633163138
432,1.3571875,10.9383002649,1.3571875,0.676636757707,1.35640625,2.93264350764,1.356875,6.91835292228
433,1.3603125,10.9996084398,1.36046875,0.657371412967,1.360703125,5.1258635374,1.36046875,8.86339707469
434,1.3634375,10.9388575474,1.3634375,0.677019120542,1.36265625,2.94026225252,1.363125,6.91624193778
435,1.3665625,10.9915377624,1.366796875,0.657244947999,1.36703125,5.13510113161,1.366796875,8.86415664613
436,1.369765625,10.9352069187,1.3696875,0.67668190279,1.36890625,2.93567294653,1.369453125,6.91699828588
437,1.372890625,10.9995862458,1.373046875,0.657475320853,1.37328125,5.12971078176,1.373046875,8.86595973524
438,1.376015625,10.9400413653,1.376015625,0.676965694388,1.375234375,2.93894099962,1.375703125,6.91799349156
439,1.379140625,10.995769957,1.379375,0.656976794314,1.379609375,5.13272286901,1.379375,8.86028313425
440,1.382265625,10.9328000267,1.382265625,0.676883986025,1.381484375,2.93871643624,1.38203125,6.91454637054
441,1.38546875,10.9980567496,1.385625,0.657482401878,1.385859375,5.13254913276,1.385625,8.86685466637
442,1.38859375,10.9397100249,1.38859375,0.676822234965,1.3878125,2.93610396382,1.38828125,6.91864349344
443,1.39171875,10.9984955798,1.391875,0.657213473106,1.3921875,5.12787603414,1.391875,8.86004449979
444,1.39484375,10.9367459712,1.39484375,0.676995355433,1.3940625,2.94020062809,1.39453125,6.91397238213
445,1.398046875,10.9950200744,1.398203125,0.65739229806,1.3984375,5.13437055371,1.398203125,8.86607029879
446,1.401171875,10.937863653,1.401171875,0.676589011084,1.4003125,2.9319881183,1.400859375,6.91819337224
447,1.404296875,10.99971419,1.404453125,0.657396809905,1.4046875,5.12661667842,1.404453125,8.86397089537
448,1.407421875,10.9391770586,1.407421875,0.677016238709,1.406640625,2.94013973454,1.407109375,6.91663177547
449,1.410546875,10.9923954925,1.41078125,0.657204670123,1.411015625,5.1351669799,1.41078125,8.86359578561
450,1.41375,10.9345025837,1.413671875,0.676724235627,1.412890625,2.93632499589,1.4134375,6.9166446481
451,1.416875,10.9994255466,1.41703125,0.657483628349,1.417265625,5.13028616153,1.41703125,8.86623962101
452,1.42,10.9400930384,1.42,0.676946878245,1.41921875,2.93854928711,1.4196875,6.91818850529
453,1.423125,10.9963614078,1.42328125,0.656990387202,1.42359375,5.13194162347,1.423359375,8.85942101123
454,1.42625,10.9336077667,1.42625,0.676910267257,1.42546875,2.93909186932,1.426015625,6.91399893822
455,1.429453125,10.9976296082,1.429609375,0.657473555304,1.42984375,5.1329453332,1.429609375,8.86683851995
456,1.432578125,10.9394938672,1.432578125,0.676787530984,1.431796875,2.93544612937,1.432265625,6.91864392939
457,1.435703125,10.9988206589,1.435859375,0.657252887767,1.436171875,5.12691102822,1.435859375,8.86085863337
458,1.438828125,10.9372859539,1.438828125,0.677005624235,1.438046875,2.94030186102,1.438515625,6.91452277859
459,1.44203125,10.9943265333,1.4421875,0.657366236072,1.442421875,5.13458615088,1.4421875,8.86575614994
460,1.44515625,10.9373797086,1.44515625,0.676538468273,1.444296875,2.9328695335,1.44484375,6.91799949232
461,1.44828125,10.9997728403,1.4484375,0.65741919075,1.448671875,5.12733849904,1.4484375,8.86449291466
462,1.45140625,10.9394492246,1.45140625,0.677010536864,1.450625,2.93996941707,1.45109375,6.91698715643
463,1.45453125,10.9932061601,1.454765625,0.657161334714,1.455,5.13520054623,1.454765625,8.8629817927
464,1.457734375,10.9337509331,1.45765625,0.676763728251,1.456875,2.93692798171,1.457421875,6.91625673096
465,1.460859375,10.9992177462,1.461015625,0.65748890809,1.46125,5.13082997074,1.461015625,8.86646732548
466,1.463984375,10.9400973649,1.463984375,0.676925250118,1.463203125,2.93811030147,1.463671875,6.91834910471
467,1.467109375,10.9969057773,1.467265625,0.657043771832,1.467578125,5.13112798234,1.46734375,8.85850546282
468,1.470234375,10.9343681806,1.470234375,0.67693371501,1.469453125,2.93941864893,1.47,6.91341728028
469,1.4734375,10.9971553706,1.47359375,0.657461669891,1.473828125,5.13330971172,1.47359375,8.86676983467
470,1.4765625,10.9392303681,1.4765625,0.676750023498,1.47578125,2.93474158887,1.47625,6.91860999615
471,1.4796875,10.999098644,1.47984375,0.657289296358,1.48015625,5.12591341288,1.47984375,8.86162129485
472,1.4828125,10.9377785973,1.4828125,0.677013066755,1.48203125,2.94035489191,1.4825,6.91503868531
473,1.486015625,10.9935859073,1.486171875,0.657337124745,1.48640625,5.13476967398,1.486171875,8.86538912727
474,1.489140625,10.9368484343,1.4890625,0.676555617452,1.48828125,2.93370157872,1.488828125,6.91777129123
475,1.492265625,10.99978439,1.492421875,0.657438553397,1.49265625,5.12802895513,1.492421875,8.8649630638
476,1.495390625,10.9396740445,1.495390625,0.677002016392,1.494609375,2.93975139017,1.495078125,6.91730808798
477,1.498515625,10.9939697614,1.49875,0.657114940066,1.498984375,5.13464153315,1.49875,8.86231461393
478,1.50171875,10.9329519707,1.501640625,0.676800381818,1.500859375,2.93748197346,1.50140625,6.91583454372
479,1.50484375,10.9989628451,1.505,0.657491158075,1.505234375,5.13134216502,1.505,8.86664278383
480,1.50796875,10.9400543451,1.50796875,0.676900811474,1.5071875,2.93762413999,1.50765625,6.91847529759
481,1.51109375,10.9974030626,1.51125,0.657094160795,1.5115625,5.13028190769,1.51125,8.85763183346
482,1.51421875,10.9350812656,1.51421875,0.676954330523,1.5134375,2.93969685185,1.513984375,6.91280140657
483,1.517421875,10.9966340384,1.517578125,0.65744674374,1.5178125,5.13364222381,1.517578125,8.86664854966
484,1.520546875,10.938919529,1.520546875,0.676709714054,1.519765625,2.93399044678,1.520234375,6.91854170201
485,1.523671875,10.9993295333,1.523828125,0.657322696695,1.524140625,5.12488315049,1.523828125,8.86233241227
486,1.526796875,10.9382238997,1.526796875,0.677017684312,1.526015625,2.94035980485,1.526484375,6.91552010926
487,1.53,10.9927981989,1.53015625,0.657304962287,1.530390625,5.13492107838,1.53015625,8.86496917395
488,1.533125,10.9362698328,1.533046875,0.676605502231,1.532265625,2.93448431738,1.5328125,6.91750877776
489,1.53625,10.9997488388,1.53640625,0.657454895762,1.536640625,5.12868800253,1.53640625,8.86538127471
490,1.539375,10.939851518,1.539375,0.676990678694,1.53859375,2.93948574521,1.5390625,6.91759457749
491,1.5425,10.9946862928,1.542734375,0.657065484489,1.54296875,5.133946178,1.542734375,8.86159419653
492,1.545703125,10.9321057001,1.545625,0.676834197499,1.54484375,2.93798704192,1.545390625,6.91537809575
493,1.548828125,10.9986608439,1.548984375,0.65749037632,1.54921875,5.1318227,1.548984375,8.8667659319
494,1.551953125,10.9399639798,1.551953125,0.676873563793,1.551171875,2.93709090122,1.551640625,6.9185670918
495,1.555078125,10.9978532613,1.555234375,0.657141551824,1.555546875,5.12940336167,1.555234375,8.85858237346
496,1.558203125,10.935747019,1.558203125,0.676972115048,1.557421875,2.93992655619,1.557890625,6.91298443683
497,1.56140625,10.9960656132,1.5615625,0.65742877497,1.561796875,5.13394282491,1.5615625,8.86647460476
498,1.56453125,10.9385613517,1.56453125,0.676666604211,1.56375,2.93319280884,1.56421875,6.91843905531
499,1.56765625,10.9995133256,1.5678125,0.65735308661,1.568046875,5.12535170045,1.5678125,8.86299191436
500,1.57078125,10.9386218597,1.57078125,0.677019478242,1.57,2.94031668521,1.57046875,6.91596705744
501,1.573984375,10.991963411,1.574140625,0.657269746921,1.574375,5.13504031945,1.574140625,8.86449623385
502,1.577109375,10.9356439069,1.57703125,0.676652543794,1.57625,2.93521781423,1.576796875,6.91721196082
503,1.580234375,10.9996661863,1.580390625,0.657468215779,1.580625,5.12931559703,1.580390625,8.86574748
504,1.583359375,10.9399816446,1.583359375,0.676976525184,1.582578125,2.93917257479,1.583046875,6.91784663245
505,1.586484375,10.9953557508,1.58671875,0.657012966317,1.586953125,5.13321852821,1.58671875,8.86082048846
506,1.589609375,10.9322435864,1.589609375,0.67686517648,1.588828125,2.93844325914,1.589375,6.9148873965
507,1.5928125,10.9983117434,1.59296875,0.657486560859,1.593203125,5.13227153124,1.59296875,8.86683670624
508,1.5959375,10.9398262698,1.5959375,0.676843508569,1.59515625,2.936510685,1.595625,6.91862449528
509,1.5990625,10.9982563711,1.59921875,0.657185942672,1.59953125,5.12849230645,1.59921875,8.85948163584
510,1.6021875,10.9363654385,1.6021875,0.676987069853,1.60140625,2.94010784132,1.601875,6.91359199768
511,1.605390625,10.995450097,1.605546875,0.657407761719,1.60578125,5.13421147044,1.605546875,8.86624794053
512,1.608515625,10.9381558383,1.608515625,0.676620695541,1.607734375,2.93234878201,1.608203125,6.91830206452
513,1.611640625,10.9996500197,1.611796875,0.657380463954,1.61203125,5.12612539484,1.611796875,8.86359973052
514,1.614765625,10.938972476,1.614765625,0.677018449893,1.613984375,2.94022561966,1.614453125,6.91637953696
515,1.617890625,10.9918372707,1.618125,0.657231476892,1.618359375,5.13512735253,1.618125,8.86397025158
516,1.62109375,10.9349706599,1.621015625,0.67669674326,1.620234375,2.93590213528,1.62078125,6.9168808494
517,1.62421875,10.9995364324,1.624375,0.657478511396,1.624609375,5.12991169438,1.624375,8.86606161298
518,1.62734375,10.9400644243,1.62734375,0.676959557292,1.6265625,2.93881197284,1.62703125,6.9180642604
519,1.63046875,10.9959781324,1.630703125,0.656957383898,1.6309375,5.13245854575,1.630703125,8.85999343843
520,1.63359375,10.9330824179,1.63359375,0.676893319961,1.6328125,2.93885069848,1.633359375,6.91436245555
521,1.636796875,10.9979155447,1.636953125,0.657479709745,1.6371875,5.13268861429,1.636953125,8.86685504413
522,1.639921875,10.9396412161,1.639921875,0.67681064731,1.639140625,2.93588359244,1.639609375,6.91864751607
523,1.643046875,10.9986123898,1.643203125,0.657227331108,1.643515625,5.12754870427,1.643203125,8.86032954684
524,1.646171875,10.9369365219,1.646171875,0.67699919622,1.645390625,2.9402407879,1.645859375,6.91416505746
525,1.649375,10.9947874919,1.64953125,0.657383702144,1.649765625,5.13444811583,1.64953125,8.86596849823
526,1.6525,10.9377029908,1.6525,0.676571989631,1.651640625,2.93229601483,1.6521875,6.91813073819
527,1.655625,10.9997396144,1.65578125,0.657404826595,1.656015625,5.12686779778,1.65578125,8.86415579086
528,1.65875,10.9392757476,1.65875,0.677014600627,1.65796875,2.94008669615,1.6584375,6.916757555
529,1.661875,10.9926788586,1.662109375,0.65719015046,1.66234375,5.13518213298,1.662109375,8.86339117246
530,1.665078125,10.934250095,1.665,0.67673810176,1.66421875,2.93653734785,1.664765625,6.91651545259
531,1.668203125,10.9993595772,1.668359375,0.657485780584,1.66859375,5.13047625029,1.668359375,8.86632360766
532,1.671328125,10.9400998573,1.671328125,0.67693977646,1.670546875,2.93840403453,1.671015625,6.91824746897
533,1.674453125,10.9965534344,1.674609375,0.657009035795,1.674921875,5.13166619263,1.6746875,8.85911299584
534,1.677578125,10.9338739252,1.677578125,0.676918629157,1.676796875,2.9392094346,1.67734375,6.91380328257
535,1.68078125,10.9974722489,1.6809375,0.65746982105,1.681171875,5.13307390467,1.6809375,8.86682088353
536,1.68390625,10.9394088199,1.68390625,0.67677498154,1.683125,2.93520972588,1.68359375,6.9186361623
537,1.68703125,10.9989213156,1.6871875,0.657265714919,1.6875,5.1265725174,1.6871875,8.86112603339
538,1.69015625,10.9374602671,1.69015625,0.677008495445,1.689375,2.94032547789,1.68984375,6.91470362299
539,1.693359375,10.9940778001,1.693515625,0.657356594421,1.69375,5.13465271646,1.693515625,8.86563621984
540,1.696484375,10.9372028117,1.69640625,0.676521295253,1.695625,2.93316048881,1.696171875,6.91792508495
541,1.699609375,10.999782109,1.699765625,0.657426172419,1.7,5.12757886519,1.699765625,8.86466002614
542,1.702734375,10.9395316737,1.702734375,0.677007931822,1.701953125,2.93990000389,1.702421875,6.91710111881
543,1.705859375,10.9934733826,1.70609375,0.657145765908,1.706328125,5.1350808178,1.70609375,8.86275894252
544,1.7090625,10.9334822158,1.708984375,0.676776620443,1.708203125,2.93712352057,1.70875,6.91611577959
545,1.7121875,10.9991356209,1.71234375,0.657490021329,1.712578125,5.13100922042,1.71234375,8.86653339872
546,1.7153125,10.9400879437,1.7153125,0.676917184146,1.71453125,2.93794885631,1.715,6.9183962659
547,1.7184375,10.997081654,1.71859375,0.657061393153,1.71890625,5.13084143092,1.718671875,8.85817911085
548,1.7215625,10.9346181053,1.7215625,0.676941105297,1.72078125,2.93951954344,1.721328125,6.91320988734
549,1.724765625,10.9969818574,1.724921875,0.657456892861,1.72515625,5.13342735786,1.724921875,8.8667341631
550,1.727890625,10.9391290827,1.727890625,0.676736512794,1.727109375,2.93448918898,1.727578125,6.91859044216
551,1.731015625,10.9991831468,1.731171875,0.657301091909,1.731484375,5.12556370819,1.731171875,8.86187102307
552,1.734140625,10.9379366725,1.734140625,0.677014968839,1.733359375,2.94036199454,1.733828125,6.91520770116
553,1.73734375,10.9933210243,1.7375,0.657326436742,1.737734375,5.13482522771,1.7375,8.86525104806
554,1.74046875,10.9366553036,1.740390625,0.676573048611,1.739609375,2.93397561442,1.74015625,6.91768511355
555,1.74359375,10.999777503,1.74375,0.657444499329,1.743984375,5.12825855292,1.74375,8.86511236785
556,1.74671875,10.9397402536,1.74671875,0.676998444868,1.7459375,2.93966563341,1.74640625,6.91741023573
557,1.74984375,10.9942208391,1.750078125,0.657098321535,1.7503125,5.13440665934,1.750078125,8.86207350854
558,1.753046875,10.932667026,1.75296875,0.676812300468,1.7521875,2.93766072334,1.752734375,6.91568183969
559,1.756171875,10.9988645642,1.756328125,0.657491231634,1.7565625,5.13151056041,1.756328125,8.86669092157
560,1.759296875,10.9400286841,1.759296875,0.67689178182,1.758515625,2.93744653592,1.758984375,6.91851065898
561,1.762421875,10.9975627886,1.762578125,0.657110754063,1.762890625,5.1299842227,1.762578125,8.85796364657
562,1.765546875,10.9353149556,1.765546875,0.676960749625,1.764765625,2.93978110225,1.7653125,6.91258227974
563,1.76875,10.9964443719,1.76890625,0.657440923287,1.769140625,5.13374892934,1.76890625,8.86659482223
564,1.771875,10.9388020062,1.771875,0.676695242623,1.77109375,2.93372208661,1.7715625,6.91851036397
565,1.775,10.9993978818,1.77515625,0.657333459899,1.775390625,5.1248263758,1.77515625,8.86256444417
566,1.778125,10.9383657364,1.778125,0.677018617727,1.77734375,2.94035042238,1.7778125,6.91567729895
567,1.781328125,10.9925171671,1.781484375,0.65729322732,1.78171875,5.13496560496,1.781484375,8.8648129263
568,1.784453125,10.9360604692,1.784375,0.676621958028,1.78359375,2.93474145554,1.784140625,6.91741083281
569,1.787578125,10.9997257958,1.787734375,0.657459805245,1.78796875,5.1289068168,1.787734375,8.86551274813
570,1.790703125,10.9399014869,1.790703125,0.676986141173,1.789921875,2.93938367647,1.790390625,6.91768491318
571,1.793828125,10.9949212244,1.7940625,0.65704781566,1.794296875,5.13370023125,1.7940625,8.861334818
572,1.79703125,10.9318045295,1.796953125,0.676845143012,1.796171875,2.9381490274,1.79671875,6.91521364229
573,1.80015625,10.9985464076,1.8003125,0.657489409523,1.800546875,5.13198022585,1.8003125,8.8667961123
574,1.80328125,10.9399220792,1.80328125,0.676863570969,1.8025,2.93689717234,1.80296875,6.9185906561
575,1.80640625,10.9979968359,1.8065625,0.657157116268,1.806875,5.12909453012,1.8065625,8.85889660644
576,1.80953125,10.9359644735,1.80953125,0.676977563398,1.80875,2.93999418955,1.80921875,6.91319672111
577,1.812734375,10.995859794,1.812890625,0.657421910454,1.813125,5.13403857455,1.812890625,8.866402801
578,1.815859375,10.9384275921,1.815859375,0.67665117259,1.815078125,2.93290852492,1.815546875,6.91839593612
579,1.818984375,10.9995655193,1.819140625,0.657362816729,1.819375,5.12562060455,1.819140625,8.86320622565
580,1.822109375,10.9387474574,1.822109375,0.677019443449,1.821328125,2.94029084723,1.821796875,6.91611242341
581,1.8253125,10.9916662313,1.82546875,0.657256964387,1.825703125,5.13507380356,1.82546875,8.86432179868
582,1.8284375,10.9354183116,1.828359375,0.676668024612,1.827578125,2.93545807734,1.828125,6.91710225167
583,1.8315625,10.9996269873,1.83171875,0.657472088108,1.831953125,5.12952361261,1.83171875,8.86586109984
584,1.8346875,10.9400153733,1.8346875,0.676971022154,1.83390625,2.93905422616,1.834375,6.91792515864
585,1.8378125,10.9955745354,1.838046875,0.656994246621,1.83828125,5.13296149548,1.838046875,8.86054281912
586,1.8409375,10.9325366419,1.8409375,0.676875149267,1.84015625,2.93858850523,1.840703125,6.91471119688
587,1.844140625,10.9981811521,1.844296875,0.657484553037,1.84453125,5.13241817231,1.844296875,8.86684890772
588,1.847265625,10.9397681299,1.847265625,0.67683255309,1.846484375,2.93630086584,1.846953125,6.91863626524
589,1.850390625,10.9983837934,1.850546875,0.657200477524,1.850859375,5.12817231538,1.850546875,8.85977826332
590,1.853515625,10.9365666567,1.853515625,0.67699154789,1.852734375,2.94015888516,1.853203125,6.91379244715
591,1.85671875,10.9952281258,1.856875,0.657399852506,1.857109375,5.1342962489,1.856875,8.86615804021
592,1.85984375,10.9380058426,1.85984375,0.676604304273,1.8590625,2.93204861134,1.85953125,6.9182471671
593,1.86296875,10.9996860581,1.863125,0.657389160254,1.863359375,5.12638357078,1.863125,8.86379629715
594,1.86609375,10.9390818343,1.86609375,0.677017447356,1.8653125,2.94018335619,1.86578125,6.91651308166
595,1.86921875,10.9921312423,1.869453125,0.657217646191,1.8696875,5.13514977886,1.869453125,8.86377761005
596,1.872421875,10.934728834,1.87234375,0.676711249484,1.8715625,2.93612554628,1.872109375,6.91675937916
597,1.875546875,10.9994810773,1.875703125,0.657481345873,1.8759375,5.13010889608,1.875703125,8.86615735652
598,1.878671875,10.9400819129,1.878671875,0.676953089246,1.877890625,2.93867737681,1.878359375,6.91813097971
599,1.881796875,10.9961807687,1.881953125,0.656973007347,1.882265625,5.132190414,1.88203125,8.85969746084
600,1.884921875,10.9333592413,1.884921875,0.676902320436,1.884140625,2.93897923065,1.8846875,6.91417451308
601,1.888125,10.9977687987,1.88828125,0.657476660234,1.888515625,5.13282435533,1.88828125,8.86684924532
602,1.89125,10.9395668373,1.89125,0.676798729698,1.89046875,2.93565771797,1.8909375,6.91864749446
603,1.894375,10.9987236593,1.89453125,0.657240835608,1.89484375,5.12721754073,1.89453125,8.86060854368
604,1.8975,10.9371215031,1.8975,0.677002704386,1.89671875,2.94027527019,1.8971875,6.91435367446
605,1.900703125,10.9945493695,1.900859375,0.657374747606,1.90109375,5.1345219078,1.900859375,8.86586048137
606,1.903828125,10.9375367599,1.903828125,0.676554639265,1.90296875,2.93259809802,1.903515625,6.91806406549
607,1.906953125,10.9997594974,1.907109375,0.657412488349,1.90734375,5.12711523044,1.907109375,8.864334589
608,1.910078125,10.9393688663,1.910078125,0.677012630819,1.909296875,2.94002803764,1.909765625,6.91687928091
609,1.913203125,10.9929566874,1.9134375,0.657175271001,1.913671875,5.13519348621,1.9134375,8.86318030597
610,1.91640625,10.9339920396,1.916328125,0.676751633782,1.915546875,2.93674393014,1.91609375,6.91638222441
611,1.91953125,10.9992880662,1.9196875,0.657487576515,1.919921875,5.1306626229,1.9196875,8.86640145242
612,1.92265625,10.9401011056,1.92265625,0.676932343897,1.921875,2.93825322405,1.92234375,6.91830238405
613,1.92578125,10.9967399215,1.9259375,0.657027332117,1.92625,5.13138694885,1.926015625,8.85879869282
614,1.92890625,10.9341345155,1.92890625,0.676926657741,1.928125,2.93932127875,1.928671875,6.91360360059
615,1.932109375,10.9973093487,1.932265625,0.657465729191,1.9325,5.13319873042,1.932265625,8.86679706331
616,1.935234375,10.9393182028,1.935234375,0.676762102319,1.934453125,2.93496783151,1.934921875,6.91862435192
617,1.938359375,10.9990164316,1.938515625,0.657278188311,1.938828125,5.12623016847,1.938515625,8.86138737467
618,1.941484375,10.9376290107,1.941484375,0.677011034189,1.940703125,2.94034342704,1.941171875,6.91488040987
619,1.9446875,10.9938235274,1.94484375,0.657346593935,1.945078125,5.13471550664,1.94484375,8.8655100667
620,1.9478125,10.9370203464,1.947734375,0.676539367426,1.946953125,2.93344563815,1.9475,6.91784663996
621,1.9509375,10.9997858363,1.95109375,0.657432798906,1.951328125,5.12781553944,1.95109375,8.86482103221
622,1.9540625,10.9396085525,1.9540625,0.677004995217,1.95328125,2.93982498125,1.95375,6.91721102843
623,1.9571875,10.9937350675,1.957421875,0.657129837106,1.95765625,5.13485321174,1.957421875,8.86252983275
624,1.960390625,10.9332079322,1.9603125,0.676789178659,1.95953125,2.93731329798,1.960078125,6.91597079663
625,1.963515625,10.9990479542,1.963671875,0.657490778028,1.96390625,5.13118474874,1.963671875,8.86659332247
626,1.966640625,10.9400729521,1.966640625,0.676908787568,1.965859375,2.93778186475,1.966328125,6.9184393794
627,1.969765625,10.9972519911,1.969921875,0.657078661934,1.970234375,5.13055106209,1.97,8.85784646546
628,1.972890625,10.9348624615,1.972890625,0.676948162414,1.972109375,2.93961472592,1.97265625,6.91299846922
629,1.97609375,10.9968028035,1.97625,0.657451758005,1.976484375,5.13354125304,1.97625,8.8666923006
630,1.97921875,10.9390222278,1.97921875,0.676722672495,1.9784375,2.93423131054,1.97890625,6.91856684586
631,1.98234375,10.9992621087,1.9825,0.657312533443,1.9828125,5.12521016098,1.9825,8.86211468412
632,1.98546875,10.9380891779,1.98546875,0.677016538614,1.9846875,2.9403634394,1.98515625,6.91537266031
633,1.988671875,10.9930506021,1.988828125,0.657315389694,1.9890625,5.1348770008,1.988828125,8.86510673915
634,1.991796875,10.9364566049,1.99171875,0.676590145174,1.9909375,2.93424385167,1.991484375,6.91759489929
635,1.994921875,10.9997650744,1.995078125,0.657450089833,1.9953125,5.12848445361,1.995078125,8.8652555585
636,1.998046875,10.9398008923,1.998046875,0.676994541948,1.997265625,2.93957427797,1.997734375,6.9175083316
637,2.001171875,10.9944663787,2.00140625,0.657081342811,2.001640625,5.13416798893,2.00140625,8.86182613739
638,2.004375,10.9323765155,2.004296875,0.676823885281,2.003515625,2.93783372016,2.0040625,6.91552510518
639,2.0075,10.9987607419,2.00765625,0.657490948422,2.007890625,5.1316752292,2.00765625,8.86673290231
640,2.010625,10.9399974527,2.010625,0.676882421736,2.00984375,2.93726339709,2.0103125,6.9185419736
641,2.01375,10.9977169748,2.01390625,0.657126994527,2.01421875,5.12968271583,2.01390625,8.85828943248
642,2.016875,10.9355430768,2.016875,0.676966835705,2.01609375,2.93985964984,2.0165625,6.91278655048
643,2.020078125,10.9962491648,2.020234375,0.657434744788,2.02046875,5.13385187867,2.020234375,8.86653489682
644,2.023203125,10.938678914,2.023203125,0.67668044178,2.022421875,2.93344826037,2.022890625,6.91847498461
645,2.026328125,10.9994606891,2.026484375,0.657343868833,2.02671875,5.12510232002,2.026484375,8.86279040054
646,2.029453125,10.938502003,2.029453125,0.67701921899,2.028671875,2.94033539224,2.029140625,6.91583043278
647,2.03265625,10.9922305964,2.0328125,0.6572811331,2.033046875,5.13500634564,2.0328125,8.86465044238
648,2.03578125,10.935845538,2.035703125,0.67663807936,2.034921875,2.93499280291,2.03546875,6.91730885233
649,2.03890625,10.9996972112,2.0390625,0.657464359058,2.039296875,5.12912192877,2.0390625,8.86563810025
650,2.04203125,10.9399458854,2.04203125,0.676981272422,2.04125,2.93927602002,2.04171875,6.91777119786
651,2.04515625,10.9951506177,2.045390625,0.657029786442,2.045625,5.13345048343,2.045390625,8.86106916762
652,2.04828125,10.9319704397,2.04828125,0.676855754829,2.0475,2.93830526834,2.048046875,6.91504515946
653,2.051484375,10.99842643,2.051640625,0.657488085725,2.051875,5.13213401989,2.051640625,8.86682012827
654,2.054609375,10.9398746084,2.054609375,0.676853247891,2.053828125,2.9366979205,2.054296875,6.91861017456
655,2.057734375,10.9981348702,2.057890625,0.657172327643,2.058203125,5.12878187225,2.057890625,8.8592048035
656,2.060859375,10.936176359,2.060859375,0.676982678877,2.060078125,2.94005612949,2.060546875,6.91340494572
657,2.0640625,10.9956484345,2.06421875,0.657414687673,2.064453125,5.13413056274,2.06421875,8.86632479229
658,2.0671875,10.9382882634,2.0671875,0.676635411744,2.06640625,2.93261878759,2.066875,6.91834877661
659,2.0703125,10.9996121716,2.07046875,0.657372192325,2.070703125,5.12588583053,2.07046875,8.86341445313
660,2.0734375,10.9388674849,2.0734375,0.677019076662,2.07265625,2.94025937182,2.073125,6.91625373435
661,2.0765625,10.9915633123,2.076796875,0.657243822393,2.07703125,5.13510349652,2.076796875,8.86414112074
662,2.079765625,10.935187149,2.0796875,0.676683171094,2.07890625,2.93569255748,2.079453125,6.91698850806
663,2.082890625,10.9995822466,2.083046875,0.657475604527,2.08328125,5.12972792068,2.083046875,8.86596859056
664,2.086015625,10.9400435316,2.086015625,0.676965188063,2.085234375,2.93893030091,2.085703125,6.91799963472
665,2.089140625,10.9957877811,2.089375,0.656975166342,2.089609375,5.1327006572,2.089375,8.86025887191
666,2.092265625,10.9328241298,2.092265625,0.676884788499,2.091484375,2.93872801548,2.09203125,6.91453096903
667,2.09546875,10.9980450196,2.095625,0.657482187984,2.095859375,5.13256107634,2.095625,8.8668549374
668,2.09859375,10.93970442,2.09859375,0.676821267536,2.0978125,2.93608553567,2.09828125,6.91864399031
669,2.10171875,10.9985056753,2.101875,0.657214659046,2.1021875,5.12784849354,2.101875,8.86006884623
670,2.10484375,10.9367623056,2.10484375,0.676995693206,2.1040625,2.94020424513,2.10453125,6.91398883776
671,2.108046875,10.9950006146,2.108203125,0.657391584811,2.1084375,5.13437726065,2.108203125,8.86606192806
672,2.111171875,10.9378502781,2.111171875,0.676587583968,2.1103125,2.93201438855,2.110859375,6.91818823037
673,2.114296875,10.9997165552,2.114453125,0.657397501781,2.1146875,5.12663806342,2.114453125,8.86398677177
674,2.117421875,10.9391856224,2.117421875,0.677016112988,2.116640625,2.94013546568,2.117109375,6.91664257217
675,2.120546875,10.992419677,2.12078125,0.657203455827,2.121015625,5.13516840878,2.12078125,8.86357871935
676,2.12375,10.9344814411,2.123671875,0.676725421507,2.122890625,2.93634318229,2.1234375,6.91663387553
677,2.126875,10.9994201807,2.12703125,0.657483824201,2.127265625,5.13030238506,2.12703125,8.86624696321
678,2.13,10.9400938309,2.13,0.67694629031,2.12921875,2.93853721541,2.1296875,6.91819364981
679,2.133125,10.9963778659,2.13328125,0.656991978332,2.13359375,5.13191847224,2.133359375,8.85939519945
680,2.13625,10.9336304968,2.13625,0.676910987501,2.13546875,2.93910203581,2.136015625,6.91398254352
681,2.139453125,10.9976165116,2.139609375,0.657473253266,2.13984375,5.1329563541,2.139609375,8.86683726744
682,2.142578125,10.9394868887,2.142578125,0.67678648219,2.141796875,2.93542634459,2.142265625,6.91864342892
683,2.145703125,10.998829388,2.145859375,0.657253986517,2.146171875,5.126882542,2.145859375,8.86088148737
684,2.148828125,10.9373009148,2.148828125,0.677005879986,2.148046875,2.9403040783,2.148515625,6.9145382334
685,2.15203125,10.9943057074,2.1521875,0.657365434372,2.152421875,5.13459192782,2.1521875,8.86574624588
686,2.15515625,10.9373649604,2.15515625,0.676536960049,2.154296875,2.9328943704,2.15484375,6.9179933545
687,2.15828125,10.9997738389,2.1584375,0.657419795082,2.158671875,5.12735897462,2.1584375,8.86450728702
688,2.16140625,10.9394564146,2.16140625,0.677010329341,2.160625,2.93996376265,2.16109375,6.91699695348
689,2.16453125,10.993228979,2.164765625,0.657160031678,2.165,5.13520103778,2.164765625,8.86296318401
690,2.167734375,10.9337284177,2.16765625,0.676764831739,2.166875,2.93694474557,2.167421875,6.91624496392
691,2.170859375,10.9992110137,2.171015625,0.657489016062,2.17125,5.13084527759,2.171015625,8.86647315268
692,2.173984375,10.9400967836,2.173984375,0.676924580615,2.173203125,2.93809685959,2.173671875,6.91835325082
693,2.177109375,10.9969208692,2.177265625,0.657045276075,2.177578125,5.13110389058,2.17734375,8.85847810017
694,2.180234375,10.9343895375,2.180234375,0.676934353059,2.179453125,2.93942740487,2.18,6.91339989267
695,2.1834375,10.9971409076,2.18359375,0.657461279652,2.183828125,5.13331980865,2.18359375,8.86676705683
696,2.1865625,10.9392220159,2.1865625,0.676748893384,2.18578125,2.93472045047,2.18625,6.91860849859
697,2.1896875,10.9991060066,2.18984375,0.657290307854,2.19015625,5.12588397993,2.18984375,8.86164265431
698,2.1928125,10.9377921846,2.1928125,0.677013240521,2.19203125,2.94035571186,2.1925,6.91505313951
699,2.196015625,10.9935637152,2.196171875,0.657336234542,2.19640625,5.13477451963,2.196171875,8.86537768823
700,2.199140625,10.9368323129,2.1990625,0.676557104917,2.19828125,2.93372498409,2.198828125,6.91776415771
701,2.202265625,10.999784022,2.202421875,0.657439070125,2.20265625,5.12804852001,2.202421875,8.86497593013
702,2.205390625,10.9396798608,2.205390625,0.677001727107,2.204609375,2.93974435282,2.205078125,6.91731688559
703,2.208515625,10.9939912146,2.20875,0.657113548241,2.208984375,5.13462181203,2.20875,8.86229446126
704,2.21171875,10.9329280826,2.211640625,0.676801402948,2.210859375,2.93749731681,2.21140625,6.91582178247
705,2.21484375,10.998954746,2.215,0.657491178109,2.215234375,5.1313565539,2.215,8.86664709414
706,2.21796875,10.9400523901,2.21796875,0.676900060446,2.2171875,2.93760933077,2.21765625,6.91847844552
707,2.22109375,10.9974167884,2.22125,0.657095578084,2.2215625,5.13025687432,2.22125,8.85766013496
708,2.22421875,10.9351012492,2.22421875,0.676954886412,2.2234375,2.93970419951,2.223984375,6.91278302634
709,2.227421875,10.9966182089,2.227578125,0.657446265246,2.2278125,5.13365139547,2.227578125,8.86664424474
710,2.230546875,10.9389098033,2.230546875,0.676708502665,2.229765625,2.93396795781,2.230234375,6.91853920759
711,2.233671875,10.9993355295,2.233828125,0.657323620874,2.234140625,5.12485276973,2.233828125,8.86235227512
712,2.236796875,10.9382361133,2.236796875,0.677017776132,2.236015625,2.94035922993,2.236484375,6.91553356305
713,2.24,10.9927746408,2.24015625,0.657303983528,2.240390625,5.13492499144,2.24015625,8.86495619828
714,2.243125,10.9362523382,2.243046875,0.676606907185,2.242265625,2.93450629309,2.2428125,6.91750064881
715,2.24625,10.9997471042,2.24640625,0.657455324826,2.246640625,5.12870665543,2.24640625,8.86539263304
716,2.249375,10.9398559605,2.249375,0.676990307688,2.24859375,2.9394773276,2.2490625,6.91760237588
717,2.2525,10.9947063802,2.252734375,0.657064003827,2.25296875,5.13392552038,2.252734375,8.86157249836
718,2.255703125,10.9320804395,2.255625,0.676835136306,2.25484375,2.93800096683,2.255390625,6.91536434057
719,2.258828125,10.9986513782,2.258984375,0.657490308358,2.25921875,5.13183616962,2.258984375,8.86676872348
720,2.261953125,10.9399606511,2.261953125,0.676872731283,2.261171875,2.93707472754,2.261640625,6.91856924177
721,2.265078125,10.9978656208,2.265234375,0.657142882095,2.265546875,5.12937738558,2.265234375,8.85860918819
722,2.268203125,10.9357656292,2.268203125,0.676972588815,2.267421875,2.93993249784,2.267890625,6.91300255124
723,2.27140625,10.9960484174,2.2715625,0.657428208166,2.271796875,5.13395107,2.2715625,8.86646877103
724,2.27453125,10.9385502526,2.27453125,0.676665311591,2.27375,2.93316897238,2.27421875,6.91843556428
725,2.27765625,10.9995179553,2.2778125,0.65735392341,2.278046875,5.12537458954,2.2778125,8.86301027853
726,2.28078125,10.9386326997,2.28078125,0.677019488154,2.28,2.94031471792,2.28046875,6.91597951102
727,2.283984375,10.9919384869,2.284140625,0.657268679556,2.284375,5.13504329862,2.284140625,8.86448171995
728,2.287109375,10.9356250393,2.28703125,0.676653866269,2.28625,2.93523836216,2.286796875,6.91720283669
729,2.290234375,10.999663085,2.290390625,0.657468557119,2.290625,5.12933333667,2.290390625,8.86575732839
730,2.293359375,10.9399847134,2.293359375,0.676976072499,2.292578125,2.93916277964,2.293046875,6.91785343183
731,2.296484375,10.9953744724,2.29671875,0.657011396768,2.296953125,5.13319693299,2.29671875,8.8607972433
732,2.299609375,10.9322685917,2.299609375,0.676866032998,2.298828125,2.93845576772,2.299375,6.91487264767
733,2.3028125,10.9983009112,2.30296875,0.657486404846,2.303203125,5.13228408032,2.30296875,8.86683797727
734,2.3059375,10.9398215674,2.3059375,0.676842594621,2.30515625,2.93649314978,2.305625,6.91862564752
735,2.3090625,10.9982673643,2.30921875,0.657187185859,2.30953125,5.12846538654,2.30921875,8.85950696165
736,2.3121875,10.9363826753,2.3121875,0.676987461535,2.31140625,2.94011237928,2.311875,6.91360911095
737,2.315390625,10.9954315348,2.315546875,0.657407106553,2.31578125,5.13421878768,2.315546875,8.86624057627
738,2.318515625,10.9381433657,2.318515625,0.676619321737,2.317734375,2.93232360119,2.318203125,6.91829757712
739,2.321640625,10.9996532827,2.321796875,0.657381213312,2.32203125,5.12614737663,2.321796875,8.86361659398
740,2.324765625,10.9389819423,2.324765625,0.677018377937,2.323984375,2.94022226253,2.324453125,6.91639099055
741,2.327890625,10.9918623522,2.328125,0.65723032087,2.328359375,5.13512939653,2.328125,8.86395419784
742,2.33109375,10.9349504193,2.331015625,0.676697983289,2.330234375,2.93592125738,2.33078125,6.91687073035
743,2.33421875,10.9995319644,2.334375,0.657478764953,2.334609375,5.12992851947,2.334375,8.86606994951
744,2.33734375,10.9400661194,2.33734375,0.676959022969,2.3365625,2.93880080287,2.33703125,6.918070061
745,2.34046875,10.9959954879,2.340703125,0.656955725416,2.3409375,5.13243601184,2.340703125,8.85996864479
746,2.34359375,10.9331060501,2.34359375,0.676894094225,2.3428125,2.93886179289,2.343359375,6.91434671334
747,2.346796875,10.9979033459,2.346953125,0.657479465624,2.3471875,5.13270024153,2.346953125,8.86685479278
748,2.349921875,10.93963514,2.349921875,0.676809651968,2.349140625,2.93586469862,2.349609375,6.91864767082
749,2.353046875,10.9986220167,2.353203125,0.657228487148,2.353515625,5.12752083944,2.353203125,8.8603533816
750,2.356171875,10.9369523852,2.356171875,0.676999505855,2.355390625,2.94024392454,2.355859375,6.91418116979
751,2.359375,10.9947675635,2.35953125,0.657382958562,2.359765625,5.13445450392,2.35953125,8.86595960175
752,2.3625,10.9376891449,2.3625,0.67657053469,2.361640625,2.93232179323,2.3621875,6.91812525467
753,2.365625,10.9997415109,2.36578125,0.65740548845,2.366015625,5.12688887099,2.36578125,8.86417115159
754,2.36875,10.9392838403,2.36875,0.677014446843,2.36796875,2.94008195174,2.3684375,6.91676800879
755,2.371875,10.9927025746,2.372109375,0.657188905731,2.37234375,5.1351832405,2.372109375,8.86337357731
756,2.375078125,10.9342284815,2.375,0.676739259376,2.37421875,2.93655504609,2.374765625,6.91650433889
757,2.378203125,10.9993537426,2.378359375,0.657485946299,2.37859375,5.13049215954,2.378359375,8.86633043042
758,2.381328125,10.9401001785,2.381328125,0.676939160542,2.380546875,2.93839149253,2.381015625,6.91825227101
759,2.384453125,10.9965694239,2.384609375,0.65701059713,2.384921875,5.13164271892,2.3846875,8.85908665227
760,2.387578125,10.9338961842,2.387578125,0.676919321203,2.386796875,2.93921911701,2.38734375,6.91378654726
761,2.39078125,10.9974586836,2.3909375,0.657469488764,2.391171875,5.13308460879,2.3909375,8.86681910802
762,2.39390625,10.9394013702,2.39390625,0.676773904848,2.393125,2.93518947646,2.39359375,6.91863531979
763,2.39703125,10.9989295761,2.3971875,0.657266783747,2.3975,5.12654370657,2.3971875,8.86114837499
764,2.40015625,10.9374747569,2.40015625,0.67700872307,2.399375,2.94032721561,2.39984375,6.91471873457
765,2.403359375,10.9940565056,2.403515625,0.657355762369,2.40375,5.13465817411,2.403515625,8.86562578946
766,2.406484375,10.9371875925,2.40640625,0.676522836945,2.405625,2.93318483448,2.406171875,6.91791860557
767,2.409609375,10.9997826389,2.409765625,0.65742674671,2.41,5.12759902854,2.409765625,8.86467388215
768,2.412734375,10.9395383926,2.412734375,0.677007696249,2.411953125,2.93989387483,2.412421875,6.91711057303
769,2.415859375,10.993495733,2.41609375,0.657144432422,2.416328125,5.13506171134,2.41609375,8.86273980441
770,2.4190625,10.9334592295,2.418984375,0.676777695678,2.418203125,2.93713979696,2.41875,6.9161036715
771,2.4221875,10.9991284197,2.42234375,0.657490099144,2.422578125,5.13102421254,2.42234375,8.86653870583
772,2.4253125,10.9400868912,2.4253125,0.676916486675,2.42453125,2.93793494511,2.425,6.9184000696
773,2.4284375,10.9970962774,2.42859375,0.657062867578,2.42890625,5.1308170163,2.428671875,8.85815121591
774,2.4315625,10.9346389911,2.4315625,0.676941715161,2.43078125,2.93952781609,2.431328125,6.91319215922
775,2.434765625,10.9969669257,2.434921875,0.657456472356,2.43515625,5.13343713756,2.434921875,8.86673086166
776,2.437890625,10.9391202595,2.437890625,0.676735354797,2.437109375,2.93446758698,2.437578125,6.91858860264
777,2.441015625,10.9991900408,2.441171875,0.657302073462,2.441484375,5.12553395026,2.441171875,8.86189186942
778,2.444140625,10.9379497886,2.444140625,0.677015114493,2.443359375,2.94036233577,2.443828125,6.91522181219
779,2.44734375,10.9932983636,2.4475,0.657325516169,2.447734375,5.13482975362,2.4475,8.86523908214
780,2.45046875,10.9366387112,2.450390625,0.676574507772,2.449609375,2.9339985292,2.45015625,6.91767763856
781,2.45359375,10.9997766662,2.45375,0.657444985994,2.453984375,5.12827780513,2.45375,8.86512471714
782,2.45671875,10.9397455988,2.45671875,0.676998127549,2.4559375,2.93965812232,2.45640625,6.91741869058
783,2.45984375,10.9942418238,2.460078125,0.657096899244,2.4603125,5.13438661712,2.460078125,8.86205282593
784,2.463046875,10.932642667,2.46296875,0.676813293357,2.4621875,2.93767557993,2.462734375,6.91566873749
785,2.466171875,10.9988559964,2.466328125,0.657491221491,2.4665625,5.13152463412,2.466328125,8.86669471116
786,2.469296875,10.9400262579,2.469296875,0.676891002839,2.468515625,2.93743125835,2.468984375,6.91851346457
787,2.472421875,10.9975760458,2.472578125,0.657112141513,2.472890625,5.12995886608,2.472578125,8.85799143835
788,2.475546875,10.9353344681,2.475546875,0.676961277342,2.474765625,2.93978796738,2.475234375,6.91258526181
789,2.47875,10.9964280737,2.47890625,0.657440414509,2.479140625,5.13375778333,2.47890625,8.86658999311
790,2.481875,10.9387918094,2.481875,0.676694003366,2.48109375,2.93369913509,2.4815625,6.91850752768
791,2.485,10.9994034092,2.48515625,0.657334354114,2.485390625,5.12484986028,2.48515625,8.8625837932
792,2.488125,10.9383774789,2.488125,0.677018681448,2.48734375,2.94034936959,2.4878125,6.91569040964
793,2.491328125,10.9924931404,2.491484375,0.657292218175,2.49171875,5.13496919784,2.491484375,8.86479942319
794,2.494453125,10.9360425037,2.494375,0.676623334688,2.49359375,2.9347629413,2.494140625,6.91740236247
795,2.497578125,10.9997235924,2.497734375,0.657460204226,2.49796875,5.12892515659,2.497734375,8.86552358876
796,2.500703125,10.9399054583,2.500703125,0.676985742146,2.499921875,2.93937478605,2.500390625,6.91769236888
797,2.503828125,10.9949408433,2.5040625,0.657046304514,2.504296875,5.13367925216,2.5040625,8.86131258938
798,2.50703125,10.931778798,2.506953125,0.67684605359,2.506171875,2.93816246626,2.50671875,6.91519954625
799,2.51015625,10.9985364732,2.5103125,0.657489311366,2.510546875,5.13199337987,2.5103125,8.86679838253
800,2.51328125,10.9399182793,2.51328125,0.67686271052,2.5125,2.93688053131,2.51296875,6.91859246381
801,2.51640625,10.9980087268,2.5165625,0.657158416676,2.516875,5.12906823041,2.5165625,8.85892291071
802,2.51953125,10.9359826126,2.51953125,0.676978009006,2.51875,2.93999964947,2.51921875,6.9132144921
803,2.522734375,10.9958421295,2.522890625,0.657421313348,2.523125,5.13404650153,2.522890625,8.86639644248
804,2.525859375,10.9384160219,2.525859375,0.676649852118,2.525078125,2.93288422699,2.525546875,6.9183921033
805,2.528984375,10.9995696802,2.529140625,0.657363623542,2.529375,5.12564318257,2.529140625,8.8632240753
806,2.532109375,10.9387578262,2.532109375,0.677019425275,2.531328125,2.94028840293,2.531796875,6.91612453397
807,2.5353125,10.9916408387,2.53546875,0.657255866618,2.535703125,5.13507646211,2.53546875,8.86430675678
808,2.5384375,10.935398973,2.538359375,0.676669318803,2.537578125,2.93547813598,2.538125,6.91709278625
809,2.5415625,10.9996234172,2.54171875,0.657472399344,2.541953125,5.12954103869,2.54171875,8.86587042987
810,2.5446875,10.9400179709,2.5446875,0.676970541462,2.54390625,2.93904395913,2.544375,6.91793161541
811,2.5478125,10.9955927884,2.548046875,0.656992646573,2.54828125,5.13293957841,2.548046875,8.86051904299
812,2.5509375,10.9325611762,2.5509375,0.676875977568,2.55015625,2.9386005285,2.550703125,6.91469610728
813,2.554140625,10.9981698511,2.554296875,0.657484366808,2.55453125,5.13243040535,2.554296875,8.86684965676
814,2.557265625,10.9397629563,2.557265625,0.676831611219,2.556484375,2.93628286428,2.556953125,6.91863707531
815,2.560390625,10.998394318,2.560546875,0.657201690827,2.560859375,5.12814507148,2.560546875,8.85980307794
816,2.563515625,10.9365834224,2.563515625,0.676991911425,2.562734375,2.9401629422,2.563203125,6.91380921707
817,2.56671875,10.995209095,2.566875,0.657399167018,2.567109375,5.13430324758,2.566875,8.86615015057
818,2.56984375,10.937992899,2.56984375,0.676602902633,2.5690625,2.93202297013,2.56953125,6.918242338
819,2.57296875,10.9996888524,2.573125,0.657389879605,2.573359375,5.12640524106,2.573125,8.86381264539
820,2.57609375,10.9390908295,2.57609375,0.677017347329,2.5753125,2.94017952292,2.57578125,6.91652419229
821,2.57921875,10.9921558555,2.579453125,0.657216459748,2.5796875,5.13515150179,2.579453125,8.86376102777
822,2.582421875,10.9347081224,2.58234375,0.67671246124,2.5815625,2.93614417977,2.582109375,6.91674891891
823,2.585546875,10.9994761406,2.585703125,0.657481569306,2.5859375,5.13012540717,2.585703125,8.86616517403
824,2.588671875,10.9400831367,2.588671875,0.676952526931,2.587890625,2.93866573592,2.588359375,6.91813643778
825,2.591796875,10.9961976557,2.591953125,0.656974625744,2.592265625,5.13216755786,2.59203125,8.85967213573
826,2.594921875,10.9333824025,2.594921875,0.676903066496,2.594140625,2.93898984049,2.5946875,6.9141584302
827,2.598125,10.9977561312,2.59828125,0.657476385878,2.598515625,5.13283566609,2.59828125,8.86684847138
828,2.60125,10.9395602901,2.60125,0.676797706448,2.60046875,2.93563835883,2.6009375,6.91864730712
829,2.604375,10.9987328174,2.60453125,0.65724196174,2.60484375,5.12718935154,2.60453125,8.86063186652
830,2.6075,10.9371368952,2.6075,0.677002985887,2.60671875,2.94027792672,2.6071875,6.9143694435
831,2.610703125,10.9945289725,2.610859375,0.657373973684,2.61109375,5.13452797689,2.610859375,8.86585105894
832,2.613828125,10.9375224429,2.613828125,0.676553156503,2.61296875,2.93262338478,2.613515625,6.91805824036
833,2.616953125,10.9997609251,2.617109375,0.657413120176,2.61734375,5.12713599171,2.617109375,8.86434943383
834,2.620078125,10.9393764877,2.620078125,0.677012448976,2.619296875,2.94002281799,2.619765625,6.91688939182
835,2.623203125,10.9929799351,2.6234375,0.657173995834,2.623671875,5.13519427222,2.6234375,8.86316218175
836,2.62640625,10.9339699552,2.626328125,0.676752763137,2.625546875,2.93676114045,2.62609375,6.91637076959
837,2.62953125,10.9992817628,2.6296875,0.657487712087,2.629921875,5.13067821772,2.6296875,8.86640775551
838,2.63265625,10.9401009557,2.63265625,0.676931700001,2.631875,2.93824021209,2.63234375,6.91830684363
839,2.63578125,10.9967554425,2.6359375,0.657028863649,2.63625,5.13136315253,2.636015625,8.85877181728
840,2.63890625,10.9341563035,2.63890625,0.676927321594,2.638125,2.93933047735,2.638671875,6.91358652471
841,2.642109375,10.9972953147,2.642265625,0.657465366652,2.6425,5.1332091176,2.642265625,8.8667947646
842,2.645234375,10.9393102819,2.645234375,0.676760997734,2.644453125,2.93494711781,2.644921875,6.91862316741
843,2.648359375,10.9990242233,2.648515625,0.65727922721,2.648828125,5.12620103291,2.648515625,8.86140920362
844,2.651484375,10.9376430293,2.651484375,0.677011233693,2.650703125,2.94034468548,2.651171875,6.91489517823
845,2.6546875,10.9938017642,2.65484375,0.657345731526,2.655078125,5.13472064484,2.65484375,8.86549910981
846,2.6578125,10.9370046562,2.657734375,0.676540880806,2.656953125,2.93346949281,2.6575,6.91783981906
847,2.6609375,10.9997858974,2.66109375,0.657433343147,2.661328125,5.12783539041,2.66109375,8.86483437163
848,2.6640625,10.9396148002,2.6640625,0.6770047316,2.66328125,2.93981837785,2.66375,6.91722013983
849,2.6671875,10.9937569495,2.667421875,0.657128473165,2.66765625,5.13483378444,2.667421875,8.86251016503
850,2.670390625,10.9331844751,2.6703125,0.676790225646,2.66953125,2.93732908714,2.670078125,6.91595834753
851,2.673515625,10.9990402842,2.673671875,0.65749082568,2.67390625,5.13119942599,2.673671875,8.86659810927
852,2.676640625,10.9400714284,2.676640625,0.676908062134,2.675859375,2.93776748456,2.676328125,6.91844284072
853,2.679765625,10.9972661458,2.679921875,0.657080106533,2.680234375,5.13052632449,2.68,8.85781803807
854,2.682890625,10.9348828763,2.682890625,0.676948744097,2.682109375,2.93962251552,2.68265625,6.91298040063
855,2.68609375,10.9967874031,2.68625,0.657451307228,2.686484375,5.13355071537,2.68625,8.86668847536
856,2.68921875,10.9390129334,2.68921875,0.67672148662,2.6884375,2.9342092453,2.68890625,6.91856466441
857,2.69234375,10.9992685339,2.6925,0.657313485045,2.6928125,5.12518007794,2.6925,8.86213501711
858,2.69546875,10.9381018229,2.69546875,0.677016656159,2.6946875,2.94036330219,2.69515625,6.9153864282
859,2.698671875,10.9930274729,2.698828125,0.657314438746,2.6990625,5.13488120682,2.698828125,8.86509424615
860,2.701796875,10.9364395414,2.70171875,0.676591576033,2.7009375,2.93426627608,2.701484375,6.91758708286
861,2.704921875,10.9997637688,2.705078125,0.657450546429,2.7053125,5.128503393,2.705078125,8.86526739054
862,2.708046875,10.9398057662,2.708046875,0.676994196598,2.707265625,2.93956629346,2.707734375,6.91751644371
863,2.711171875,10.994486895,2.71140625,0.657079890048,2.711640625,5.13414762547,2.71140625,8.86180492465
864,2.714375,10.9323516858,2.714296875,0.676824849933,2.713515625,2.93784809023,2.7140625,6.91551166205
865,2.7175,10.9987517053,2.71765625,0.657490908096,2.717890625,5.13168898761,2.71765625,8.86673617096
866,2.720625,10.9399945553,2.720625,0.676881614807,2.71984375,2.93724765153,2.7203125,6.91854443689
867,2.72375,10.9977297633,2.72390625,0.657128352128,2.72421875,5.12965703586,2.72390625,8.85831671428
868,2.726875,10.9355621183,2.726875,0.676967335255,2.72609375,2.93986603272,2.7265625,6.91280497928
869,2.730078125,10.996232398,2.730234375,0.657434205719,2.73046875,5.13386041484,2.730234375,8.8665295433
870,2.733203125,10.9386682461,2.733203125,0.676679174661,2.732421875,2.93342484667,2.732890625,6.91847180648
871,2.736328125,10.9994657478,2.736484375,0.657344733075,2.73671875,5.12512549373,2.736484375,8.8628092355
872,2.739453125,10.9385132744,2.739453125,0.677019254616,2.738671875,2.94033386187,2.739140625,6.9158432004
873,2.74265625,10.9922061011,2.7428125,0.657280093562,2.743046875,5.13500961819,2.7428125,8.86463641164
874,2.74578125,10.9358271015,2.745703125,0.676639427729,2.744921875,2.93501379895,2.74546875,6.91730004064
875,2.74890625,10.999694539,2.7490625,0.657464727949,2.749296875,5.1291399553,2.7490625,8.86564842296
876,2.75203125,10.9399493855,2.75203125,0.676980845379,2.75125,2.93926665711,2.75171875,6.91777831089
877,2.75515625,10.9951697681,2.755390625,0.657028244808,2.755625,5.13342918273,2.755390625,8.86104640835
878,2.75828125,10.931995876,2.75828125,0.676856637182,2.7575,2.93831822141,2.758046875,6.9150307226
879,2.761484375,10.9984160269,2.761640625,0.657487957365,2.761875,5.13214685815,2.761640625,8.86682187693
880,2.764609375,10.9398703373,2.764609375,0.676852359509,2.763828125,2.93668081247,2.764296875,6.91861164006
881,2.767734375,10.9981462925,2.767890625,0.657173598181,2.768203125,5.1287552488,2.767890625,8.85923059705
882,2.770859375,10.936194027,2.770859375,0.676983096329,2.770078125,2.94006110795,2.770546875,6.91342237332
883,2.7740625,10.9956303014,2.77421875,0.657414060258,2.774453125,5.13413817145,2.77421875,8.86631790878
884,2.7771875,10.9382762221,2.7771875,0.676634063426,2.77640625,2.93259402854,2.776875,6.91834460204
885,2.7803125,10.9996158638,2.78046875,0.657372969145,2.780703125,5.12590809734,2.78046875,8.86343178802
886,2.7834375,10.9388773826,2.7834375,0.677019030407,2.78265625,2.94025645081,2.783125,6.9162655019
887,2.7865625,10.9915888226,2.786796875,0.657242694214,2.78703125,5.13510583429,2.786796875,8.86412555067
888,2.789765625,10.9351673395,2.7896875,0.676684437007,2.78890625,2.93571212707,2.789453125,6.91697870137
889,2.792890625,10.9995782078,2.793046875,0.657475885653,2.79328125,5.12974503307,2.793046875,8.86597740201
890,2.796015625,10.940045658,2.796015625,0.67696467937,2.795234375,2.93891956232,2.795703125,6.91800574891
891,2.799140625,10.9958055656,2.799375,0.65697353579,2.799609375,5.13267841815,2.799375,8.86023456464
892,2.802265625,10.9328481932,2.802265625,0.676885588586,2.801484375,2.93873955369,2.80203125,6.9145155387
893,2.80546875,10.9980332499,2.805625,0.657481971534,2.805859375,5.13257299317,2.805625,8.86685516426
894,2.80859375,10.9396987752,2.80859375,0.676820297746,2.8078125,2.93606706812,2.80828125,6.91864445823
895,2.81171875,10.9985157312,2.811875,0.657215842456,2.8121875,5.12782092553,2.811875,8.86009314939
896,2.81484375,10.9367786002,2.81484375,0.676996028599,2.8140625,2.94020782152,2.81453125,6.91400526435
897,2.818046875,10.9949811152,2.818203125,0.657390868996,2.8184375,5.13438394063,2.818203125,8.86605351286
898,2.821171875,10.9378368634,2.821171875,0.676586154498,2.8203125,2.93204061719,2.820859375,6.9181830596
899,2.824296875,10.9997188808,2.824453125,0.657398191118,2.8246875,5.12665942205,2.824453125,8.86400260456
900,2.827421875,10.9391941464,2.827421875,0.677015984893,2.826640625,2.94013115659,2.827109375,6.91665333987
901,2.830546875,10.9924438218,2.83078125,0.657202238957,2.831015625,5.13516981049,2.83078125,8.86356160835
902,2.83375,10.9344602587,2.833671875,0.676726604996,2.832890625,2.9363613274,2.8334375,6.91662307411
903,2.836875,10.9994147753,2.83703125,0.657484017504,2.837265625,5.13031858201,2.83703125,8.86625426148
904,2.84,10.9400945835,2.84,0.676945700008,2.83921875,2.93852510392,2.8396875,6.91819876537
905,2.843125,10.9963942844,2.84328125,0.656993566942,2.84359375,5.13189529373,2.843359375,8.8593693427
906,2.84625,10.933653187,2.84625,0.676911705359,2.84546875,2.93911216133,2.846015625,6.91396612
907,2.849453125,10.9976033754,2.849609375,0.657472948668,2.84984375,5.13296734821,2.849609375,8.86683597069
908,2.852578125,10.9394798703,2.852578125,0.676785431036,2.851796875,2.93540652049,2.852265625,6.91864289952
909,2.855703125,10.9988380775,2.855859375,0.657255082735,2.856171875,5.12685402832,2.855859375,8.86090429803
910,2.858828125,10.9373158358,2.858828125,0.677006133357,2.858046875,2.94030625501,2.858515625,6.91455365918
911,2.86203125,10.9942848417,2.8621875,0.657364630104,2.862421875,5.13459767776,2.8621875,8.86573629731
912,2.86515625,10.9373501724,2.86515625,0.676535449473,2.864296875,2.93291916574,2.86484375,6.91798718779
913,2.86828125,10.9997747978,2.8684375,0.657420396873,2.868671875,5.1273794238,2.8684375,8.8645216157
914,2.87140625,10.9394635649,2.87140625,0.677010119445,2.870625,2.93995806807,2.87109375,6.91700672153
915,2.87453125,10.9932517582,2.874765625,0.657158726067,2.875,5.13520150212,2.874765625,8.86294453053
916,2.877734375,10.9337058625,2.87765625,0.676765932837,2.876875,2.93696146818,2.877421875,6.91623316803
917,2.880859375,10.9992042416,2.881015625,0.657489121483,2.88125,5.13086055782,2.881015625,8.86647893589
918,2.883984375,10.9400961625,2.883984375,0.676923908747,2.883203125,2.938083378,2.883671875,6.91835736796
919,2.887109375,10.9969359216,2.887265625,0.657046777796,2.887578125,5.13107977152,2.88734375,8.8584506925
920,2.890234375,10.9344108545,2.890234375,0.676934988723,2.889453125,2.93943611993,2.89,6.91338247625
921,2.8934375,10.9971264049,2.89359375,0.657460886853,2.893828125,5.13332987874,2.89359375,8.86676423471
922,2.8965625,10.939213624,2.8965625,0.676747760911,2.89578125,2.93469927283,2.89625,6.9186069721
923,2.8996875,10.9991133297,2.89984375,0.657291316817,2.90015625,5.1258545195,2.89984375,8.86166397037
924,2.9028125,10.937805732,2.9028125,0.677013411908,2.90203125,2.94035649131,2.9025,6.91506756468
925,2.906015625,10.9935414835,2.906171875,0.657335341769,2.90640625,5.13477933824,2.906171875,8.86536620462
926,2.909140625,10.9368161516,2.9090625,0.676558589989,2.90828125,2.93374834795,2.908828125,6.91775699531
927,2.912265625,10.9997836143,2.912421875,0.657439584311,2.91265625,5.12806805845,2.912421875,8.86498875273
928,2.915390625,10.9396856373,2.915390625,0.677001435451,2.914609375,2.93973727539,2.915078125,6.91732565421
929,2.918515625,10.9940126281,2.91875,0.657112153839,2.918984375,5.13460206374,2.91875,8.86227426376
930,2.92171875,10.9329041546,2.921640625,0.67680242169,2.920859375,2.93751261898,2.92140625,6.91580899239
931,2.92484375,10.9989466073,2.925,0.65749119559,2.925234375,5.13137091613,2.925,8.86665136042
932,2.92796875,10.9400503953,2.92796875,0.676899307054,2.9271875,2.93759448192,2.92765625,6.91848156448
933,2.93109375,10.9974304745,2.93125,0.65709699285,2.9315625,5.1302318136,2.93125,8.85768839336
934,2.93421875,10.9351211929,2.93421875,0.676955439919,2.9334375,2.93971150634,2.933984375,6.91276461731
935,2.937421875,10.9966023398,2.937578125,0.65744578419,2.9378125,5.13366054026,2.937578125,8.86663989549
936,2.940546875,10.9389000378,2.940546875,0.676707288917,2.939765625,2.9339454297,2.940234375,6.91853668424
937,2.943671875,10.999341486,2.943828125,0.657324542518,2.944140625,5.12482236146,2.943828125,8.8623720945
938,2.946796875,10.9382482872,2.946796875,0.677017865574,2.946015625,2.94035861458,2.946484375,6.91554698781
939,2.95,10.992751043,2.95015625,0.657303002199,2.950390625,5.13492887742,2.95015625,8.86494317801
940,2.953125,10.9362348037,2.953046875,0.676608309746,2.952265625,2.93452822734,2.9528125,6.91749249098
941,2.95625,10.9997453298,2.95640625,0.657455751346,2.956640625,5.12872528185,2.95640625,8.86540394759
942,2.959375,10.9398603632,2.959375,0.676989934313,2.95859375,2.93946886999,2.9590625,6.91761014528
943,2.9625,10.994726428,2.962734375,0.657062520585,2.96296875,5.13390483557,2.962734375,8.86155075532
944,2.965703125,10.9320551389,2.965625,0.676836072725,2.96484375,2.93801485062,2.965390625,6.91535055656
945,2.968828125,10.9986418729,2.968984375,0.657490237843,2.96921875,5.13184961256,2.968984375,8.86677147097
946,2.971953125,10.9399572825,2.971953125,0.67687189641,2.971171875,2.93705851431,2.971640625,6.91857136278
947,2.975078125,10.9978779407,2.975234375,0.65714420984,2.975546875,5.12935138211,2.975234375,8.85863595976
948,2.978203125,10.9357841996,2.978203125,0.676973060201,2.977421875,2.93993839873,2.977890625,6.9130206366
949,2.98140625,10.9960311819,2.9815625,0.6574276388,2.981796875,5.13395928819,2.9815625,8.86646289291
950,2.98453125,10.9385391135,2.98453125,0.676664016615,2.98375,2.93314509687,2.98421875,6.91843204433
951,2.98765625,10.9995225452,2.9878125,0.657354757673,2.988046875,5.12539745232,2.9878125,8.86302859919
952,2.99078125,10.9386434999,2.99078125,0.67701949569,2.99,2.94031271026,2.99046875,6.91599193559
953,2.993984375,10.9919135231,2.994140625,0.65726760962,2.994375,5.13504625068,2.994140625,8.86446716139
954,2.997109375,10.9356061318,2.99703125,0.676655186352,2.99625,2.9352588687,2.996796875,6.91719368368
955,3.000234375,10.999659944,3.000390625,0.657468895912,3.000625,5.12935104979,3.000390625,8.86576713295
956,3.003359375,10.9399877423,3.003359375,0.676975617445,3.002578125,2.93915294455,3.003046875,6.91786020223
957,3.006484375,10.9953931543,3.00671875,0.65700982464,3.006953125,5.13317531056,3.00671875,8.86077395323
958,3.009609375,10.9322935571,3.009609375,0.676866887129,3.008828125,2.93846823524,3.009375,6.91485787
959,3.0128125,10.9982900393,3.01296875,0.657486246276,3.013203125,5.13229660267,3.01296875,8.86683920414
960,3.0159375,10.9398168251,3.0159375,0.676841678311,3.01515625,2.93647557509,3.015625,6.91862677082
961,3.0190625,10.9982783179,3.01921875,0.657188426519,3.01953125,5.12843843922,3.01921875,8.85953224423
962,3.0221875,10.9363998722,3.0221875,0.676987850837,3.02140625,2.94011687656,3.021875,6.91362619518
963,3.025390625,10.995412933,3.025546875,0.657406448822,3.02578125,5.13422607798,3.025546875,8.86623316757
964,3.028515625,10.9381308532,3.028515625,0.676617945578,3.027734375,2.93229838141,3.028203125,6.91829306082
965,3.031640625,10.9996565061,3.031796875,0.657381960132,3.03203125,5.12616933207,3.031796875,8.86363341387
966,3.034765625,10.9389913688,3.034765625,0.677018303606,3.033984375,2.94021886511,3.034453125,6.91640241512
967,3.037890625,10.9918873942,3.038125,0.657229162275,3.038359375,5.13513141337,3.038125,8.8639380994
968,3.04109375,10.9349301388,3.041015625,0.676699220926,3.040234375,2.93594033814,3.04078125,6.91686058243
969,3.04421875,10.9995274568,3.044375,0.657479015962,3.044609375,5.129945318,3.044375,8.86607824215
970,3.04734375,10.9400677745,3.04734375,0.676958486279,3.0465625,2.93878959306,3.04703125,6.91807583262
971,3.05046875,10.9960128039,3.050625,0.656956978104,3.0509375,5.13241345067,3.050703125,8.8599438062
972,3.05359375,10.9331296424,3.05359375,0.676894866104,3.0528125,2.93887284629,3.053359375,6.91433094231
973,3.056796875,10.9978911075,3.056953125,0.657479218945,3.0571875,5.13271184201,3.056953125,8.86685449724
974,3.059921875,10.9396290241,3.059921875,0.676808654265,3.059140625,2.93584576542,3.059609375,6.91864779664
975,3.063046875,10.9986316039,3.063203125,0.657229640658,3.063515625,5.12749294718,3.063203125,8.86037717307
976,3.066171875,10.9369682086,3.066171875,0.676999813109,3.065390625,2.94024702056,3.065859375,6.91419725307
977,3.069375,10.9947475954,3.06953125,0.657382212413,3.069765625,5.13446086503,3.06953125,8.86595066078
978,3.0725,10.9376752591,3.0725,0.676569077394,3.071640625,2.93234753003,3.0721875,6.91811974226
979,3.075625,10.9997433677,3.07578125,0.657406147765,3.076015625,5.12690991782,3.07578125,8.86418646869
980,3.07875,10.939291893,3.07875,0.677014290685,3.07796875,2.94007716713,3.0784375,6.91677843358
981,3.081875,10.9927262511,3.082109375,0.657187658428,3.08234375,5.13518432083,3.082109375,8.86335593741
982,3.085078125,10.9342068282,3.085,0.6767404146,3.08421875,2.93657270305,3.084765625,6.91649319633
983,3.088203125,10.9993478683,3.088359375,0.657486109465,3.08859375,5.13050804219,3.088359375,8.86633720923
984,3.091328125,10.9401004599,3.091328125,0.676938542257,3.090546875,2.93837891078,3.091015625,6.91825704408
985,3.094453125,10.9965853737,3.094609375,0.657012155944,3.094921875,5.13161921792,3.0946875,8.85906026371
986,3.097578125,10.9339184034,3.097578125,0.676920010864,3.096796875,2.93922875849,3.09734375,6.91376978314
987,3.10078125,10.9974450787,3.1009375,0.657469153919,3.101171875,5.1330952861,3.1009375,8.86681728826
988,3.10390625,10.9393938807,3.10390625,0.676772825796,3.103125,2.93516918775,3.10359375,6.91863444836
989,3.10703125,10.9989377969,3.1071875,0.657267850043,3.1075,5.12651486827,3.1071875,8.86117067323
990,3.11015625,10.9374892067,3.11015625,0.677008948316,3.109375,2.94032891277,3.10984375,6.91473381711
991,3.113359375,10.9940351714,3.113515625,0.65735492775,3.11375,5.13466360474,3.113515625,8.86561531455
992,3.116484375,10.9371723334,3.11640625,0.676524376243,3.115625,2.93320913861,3.116171875,6.91791209731
993,3.119609375,10.9997831291,3.119765625,0.657427318458,3.12,5.12761916547,3.119765625,8.86468769446
994,3.122734375,10.9395450716,3.122734375,0.677007458305,3.121953125,2.93988770562,3.122421875,6.91711999824
995,3.125859375,10.9935180439,3.12609375,0.657143096361,3.126328125,5.13504257775,3.12609375,8.8627206215
996,3.1290625,10.9334362034,3.128984375,0.676778768524,3.128203125,2.93715603212,3.12875,6.91609153457
997,3.1321875,10.9991211788,3.13234375,0.657490174407,3.132578125,5.13103917805,3.13234375,8.86654396893
998,3.1353125,10.9400857989,3.1353125,0.676915786838,3.13453125,2.93792099421,3.135,6.91840384434
999,3.1384375,10.9971108611,3.13859375,0.65706433948,3.13890625,5.13079257437,3.138671875,8.85812327594
1000,3.1415625,10.9346598371,3.1415625,0.67694232264,3.14078125,2.93953604786,3.141328125,6.9131744023
1001,3.144765625,10.9969519543,3.144921875,0.657456049291,3.14515625,5.13344689042,3.144921875,8.86672751592
1002,3.147890625,10.9391113963,3.147890625,0.676734194441,3.147109375,2.93444594578,3.147578125,6.9185867342
1003,3.151015625,10.9991968951,3.151171875,0.657303052481,3.151484375,5.12550416484,3.151171875,8.86191267235
1004,3.154140625,10.9379628649,3.154140625,0.677015257768,3.153359375,2.94036263651,3.153828125,6.9152358942
1005,3.15734375,10.9932756633,3.1575,0.657324593028,3.157734375,5.13483425248,3.1575,8.86522707163
1006,3.16046875,10.9366220789,3.160390625,0.676575964538,3.159609375,2.93402140249,3.16015625,6.91767013469
1007,3.16359375,10.9997757898,3.16375,0.657445470117,3.163984375,5.12829703089,3.16375,8.86513702269
1008,3.16671875,10.939750904,3.16671875,0.676997807857,3.1659375,2.93965057118,3.16640625,6.91742711644
1009,3.16984375,10.9942627689,3.170078125,0.657095474375,3.1703125,5.13436654772,3.170078125,8.86203209847
1010,3.173046875,10.9326182683,3.17296875,0.676814283858,3.1721875,2.93769039535,3.172734375,6.91565560645
1011,3.176171875,10.9988473889,3.176328125,0.657491208796,3.1765625,5.13153868118,3.176328125,8.86669845669
1012,3.179296875,10.9400237918,3.179296875,0.676890221493,3.178515625,2.93741594119,3.178984375,6.91851624121
1013,3.182421875,10.9975892633,3.182578125,0.657113526438,3.182890625,5.12993348213,3.182578125,8.858019187
1014,3.185546875,10.9353539407,3.185546875,0.676961802677,3.184765625,2.93979479171,3.185234375,6.91260400502
1015,3.18875,10.9964117359,3.18890625,0.657439903168,3.189140625,5.13376661044,3.18890625,8.86658511965
1016,3.191875,10.9387815727,3.191875,0.676692761751,3.19109375,2.93367614447,3.1915625,6.91850466247
1017,3.195,10.999408897,3.19515625,0.657335245793,3.195390625,5.12487331848,3.19515625,8.86260309874
1018,3.198125,10.9383891815,3.198125,0.677018742792,3.19734375,2.94034827639,3.1978125,6.91570349131
1019,3.201328125,10.9924690741,3.201484375,0.657291206459,3.20171875,5.13497276363,3.201484375,8.86478587546
1020,3.204453125,10.9360244983,3.204375,0.676624708955,3.20359375,2.93478438562,3.204140625,6.91739386326
1021,3.207578125,10.9997213493,3.207734375,0.657460600662,3.20796875,5.12894346989,3.207734375,8.86553438559
1022,3.210703125,10.9399093898,3.210703125,0.67698534075,3.209921875,2.93936585565,3.210390625,6.91769979559
1023,3.213828125,10.9949604226,3.2140625,0.65704479079,3.214296875,5.13365824586,3.2140625,8.86129031587
1024,3.21703125,10.9317530267,3.216953125,0.67684696178,3.216171875,2.93817586403,3.21671875,6.91518542138
1025,3.22015625,10.9985264991,3.2203125,0.657489210654,3.220546875,5.13200650719,3.2203125,8.86680060865
1026,3.22328125,10.9399144395,3.22328125,0.676861847709,3.2225,2.93686385077,3.22296875,6.91859424258
1027,3.22640625,10.998020578,3.2265625,0.657159714558,3.226875,5.12904190332,3.2265625,8.85894917179
1028,3.22953125,10.9360007119,3.22953125,0.676978452232,3.22875,2.94000506865,3.22921875,6.91323223404
1029,3.232734375,10.9958244254,3.232890625,0.657420713678,3.233125,5.13405440159,3.232890625,8.86639003956
1030,3.235859375,10.9384044118,3.235859375,0.676648529291,3.235078125,2.93285989004,3.235546875,6.91838824158
1031,3.238984375,10.9995738014,3.239140625,0.657364427819,3.239375,5.12566573427,3.239140625,8.86324188141
1032,3.242109375,10.9387681552,3.242109375,0.677019404726,3.241328125,2.94028591829,3.241796875,6.9161366155
1033,3.2453125,10.9916154064,3.24546875,0.657254766276,3.245703125,5.13507909353,3.24546875,8.86429167022
1034,3.2484375,10.9353795946,3.248359375,0.676670610603,3.247578125,2.93549815325,3.248125,6.91708329195
1035,3.2515625,10.9996198075,3.25171875,0.657472708034,3.251953125,5.12955843825,3.25171875,8.86587971604
1036,3.2546875,10.9400205287,3.2546875,0.676970058402,3.25390625,2.93903365219,3.254375,6.91793804321
1037,3.2578125,10.9956110017,3.258046875,0.656991043945,3.25828125,5.13291763411,3.258046875,8.86049522193
1038,3.2609375,10.9325856707,3.2609375,0.676876803482,3.26015625,2.93861251073,3.260703125,6.91468098886
1039,3.264140625,10.9981585105,3.264296875,0.657484178023,3.26453125,5.13244261164,3.264296875,8.86685036165
1040,3.267265625,10.9397577429,3.267265625,0.676830666986,3.266484375,2.93626482328,3.266953125,6.91863785643
1041,3.270390625,10.9984048029,3.270546875,0.657202901601,3.270859375,5.12811780016,3.270546875,8.8598278493
1042,3.273515625,10.9366001482,3.273515625,0.67699227258,3.272734375,2.94016695857,3.273203125,6.91382595794
1043,3.27671875,10.9951900246,3.276875,0.657398478966,3.277109375,5.13431021931,3.276875,8.86614221649
1044,3.27984375,10.9379799155,3.27984375,0.676601498639,3.2790625,2.93199728998,3.27953125,6.91823748
1045,3.28296875,10.9996916071,3.283125,0.657390596417,3.283359375,5.12642688499,3.283125,8.86382895004
1046,3.28609375,10.9390997848,3.28609375,0.677017244926,3.2853125,2.94017564939,3.28578125,6.9165352739
1047,3.28921875,10.992180429,3.289453125,0.657215270731,3.2896875,5.13515319755,3.289453125,8.86374440078
1048,3.292421875,10.934687371,3.29234375,0.676713670606,3.2915625,2.93616277193,3.292109375,6.9167384298
1049,3.295546875,10.9994711643,3.295703125,0.657481790191,3.2959375,5.1301418917,3.295703125,8.86617294763
1050,3.298671875,10.9400843206,3.298671875,0.676951962249,3.297890625,2.9386540552,3.298359375,6.91814186686
1051,3.301796875,10.9962145031,3.301953125,0.656976241623,3.302265625,5.13214467445,3.30203125,8.85964676565
1052,3.304921875,10.9334055239,3.304921875,0.676903810169,3.304140625,2.93900040935,3.3046875,6.9141423185
1053,3.308125,10.997743424,3.30828125,0.657476108964,3.308515625,5.13284695006,3.30828125,8.86684765322
1054,3.31125,10.939553703,3.31125,0.676796680837,3.31046875,2.93561896035,3.3109375,6.91864709084
1055,3.314375,10.998741936,3.31453125,0.657243085343,3.31484375,5.12716113491,3.31453125,8.86065514604
1056,3.3175,10.9371522475,3.3175,0.677003265008,3.31671875,2.94028054266,3.3171875,6.9143851835
1057,3.320703125,10.9945085358,3.320859375,0.657373197195,3.32109375,5.13453401899,3.320859375,8.86584159201
1058,3.323828125,10.9375080861,3.323828125,0.676551671388,3.32296875,2.93264862997,3.323515625,6.91805238634
1059,3.326953125,10.9997623131,3.327109375,0.657413749462,3.32734375,5.12715672658,3.327109375,8.864364235
1060,3.330078125,10.9393840693,3.330078125,0.677012264761,3.329296875,2.94001755816,3.329765625,6.91689947372
1061,3.333203125,10.9930031431,3.3334375,0.657172718092,3.333671875,5.13519503102,3.3334375,8.86314401277
1062,3.33640625,10.933947831,3.336328125,0.676753890101,3.335546875,2.93677830949,3.33609375,6.91635928593
1063,3.33953125,10.9992754198,3.3396875,0.657487845108,3.339921875,5.13069378593,3.3396875,8.86641401464
1064,3.34265625,10.9401007659,3.34265625,0.676931053739,3.341875,2.93822716039,3.34234375,6.91831127424
1065,3.34578125,10.9967709238,3.3459375,0.657030392659,3.34625,5.13133932891,3.346015625,8.85874489674
1066,3.34890625,10.9341780517,3.34890625,0.676927983062,3.348125,2.93933963504,3.348671875,6.91356942002
1067,3.352109375,10.9972812411,3.352265625,0.657465001554,3.3525,5.13321947797,3.352265625,8.86679242162
1068,3.355234375,10.9393023212,3.355234375,0.67675989079,3.354453125,2.93492636484,3.354921875,6.91862195396
1069,3.358359375,10.9990319754,3.358515625,0.657280263577,3.358828125,5.12617186986,3.358515625,8.8614309892
1070,3.361484375,10.937657008,3.361484375,0.677011430819,3.360703125,2.94034590339,3.361171875,6.91490991756
1071,3.3646875,10.9937799614,3.36484375,0.657344866549,3.365078125,5.13472575602,3.36484375,8.86548810837
1072,3.3678125,10.9369889261,3.367734375,0.676542391791,3.366953125,2.93349330594,3.3675,6.91783296926
1073,3.3709375,10.9997859188,3.37109375,0.657433884847,3.371328125,5.12785521494,3.37109375,8.86484766734
1074,3.3740625,10.939621008,3.3740625,0.677004465612,3.37328125,2.93981173433,3.37375,6.91722922224
1075,3.3771875,10.9937787919,3.377421875,0.657127106648,3.37765625,5.13481432998,3.377421875,8.86249045251
1076,3.380390625,10.9331609781,3.3803125,0.676791270243,3.37953125,2.93734483509,3.380078125,6.91594586958
1077,3.383515625,10.9990325746,3.383671875,0.657490870779,3.38390625,5.1312140766,3.383671875,8.86660285205
1078,3.386640625,10.9400698649,3.386640625,0.676907334335,3.385859375,2.9377530647,3.386328125,6.91844627308
1079,3.389765625,10.997280261,3.389921875,0.657081548609,3.390234375,5.13050155956,3.39,8.85778956564
1080,3.392890625,10.9349032512,3.392890625,0.676949323397,3.392109375,2.93963026428,3.39265625,6.91296230324
1081,3.39609375,10.996771963,3.39625,0.65745085389,3.396484375,5.13356015083,3.39625,8.8666846058
1082,3.39921875,10.9390035991,3.39921875,0.676720298388,3.3984375,2.93418714089,3.39890625,6.91856245405
1083,3.40234375,10.9992749195,3.4025,0.657314434114,3.4028125,5.1251499674,3.4025,8.86215530666
1084,3.40546875,10.938114428,3.40546875,0.677016771327,3.4046875,2.94036312453,3.40515625,6.91540016706
1085,3.408671875,10.993004304,3.408828125,0.657313485228,3.4090625,5.13488538578,3.408828125,8.86508170855
1086,3.411796875,10.9364224381,3.41171875,0.676593004498,3.4109375,2.93428865901,3.411484375,6.91757923756
1087,3.414921875,10.9997624236,3.415078125,0.657451000481,3.4153125,5.12852230593,3.415078125,8.86527917881
1088,3.418046875,10.9398106003,3.418046875,0.676993848877,3.417265625,2.93955826892,3.417734375,6.91752452683
1089,3.421171875,10.9945073716,3.42140625,0.657078434706,3.421640625,5.13412723485,3.42140625,8.86178366706
1090,3.424375,10.9323268162,3.424296875,0.676825812197,3.423515625,2.93786241915,3.4240625,6.91549819009
1091,3.4275,10.9987426291,3.42765625,0.657490865217,3.427890625,5.13170271933,3.42765625,8.86673939553
1092,3.430625,10.9399916181,3.430625,0.676880805513,3.42984375,2.93723186639,3.4303125,6.91854687122
1093,3.43375,10.9977425122,3.43390625,0.657129707204,3.43421875,5.12963132852,3.43390625,8.85834395293
1094,3.436875,10.9355811198,3.436875,0.676967832421,3.43609375,2.93987237481,3.4365625,6.91282337903
1095,3.440078125,10.9962155916,3.440234375,0.657433664087,3.44046875,5.13386892411,3.440234375,8.86652414542
1096,3.443203125,10.9386575384,3.443203125,0.676677905185,3.442421875,2.9334013939,3.442890625,6.91846859943
1097,3.446328125,10.9994707669,3.446484375,0.657345594782,3.44671875,5.12514864114,3.446484375,8.86282802697
1098,3.449453125,10.9385245059,3.449453125,0.677019287866,3.448671875,2.94033229111,3.449140625,6.91585593899
1099,3.45265625,10.9921815663,3.4528125,0.657279051453,3.453046875,5.13501286363,3.4528125,8.86462233626
1100,3.45578125,10.9358086251,3.455703125,0.676640773705,3.454921875,2.93503475356,3.45546875,6.91729120008
1101,3.45890625,10.9996918271,3.4590625,0.657465094294,3.459296875,5.12915795533,3.4590625,8.86565870184
1102,3.46203125,10.9399528458,3.46203125,0.676980415967,3.46125,2.93925725424,3.46171875,6.91778539495
1103,3.46515625,10.9951888789,3.465390625,0.657026700594,3.465625,5.13340785482,3.465390625,8.86102360419
1104,3.46828125,10.9320212726,3.46828125,0.676857517147,3.4675,2.93833113341,3.468046875,6.9150162569
1105,3.471484375,10.9984055841,3.471640625,0.657487826449,3.471875,5.13215966969,3.471640625,8.86682358146
1106,3.474609375,10.9398660263,3.474609375,0.676851468765,3.473828125,2.93666366495,3.474296875,6.9186130766
1107,3.477734375,10.9981576751,3.477890625,0.657174866192,3.478203125,5.12872859796,3.477890625,8.85925634739
1108,3.480859375,10.9362116551,3.480859375,0.6769835114,3.480078125,2.94006604569,3.480546875,6.91343977187
1109,3.4840625,10.9956121286,3.48421875,0.657413430278,3.484453125,5.13414575324,3.48421875,8.86631098085
1110,3.4871875,10.9382641409,3.4871875,0.676632712753,3.48640625,2.93256923051,3.486875,6.91834039855
1111,3.4903125,10.9996195163,3.49046875,0.657373743428,3.490703125,5.12593033781,3.49046875,8.86344907935
1112,3.4934375,10.9388872404,3.4934375,0.677018981778,3.49265625,2.94025348949,3.493125,6.91627724044
1113,3.4965625,10.9916142933,3.496796875,0.657241563462,3.49703125,5.13510814492,3.496796875,8.86410993591
1114,3.499765625,10.9351474901,3.4996875,0.676685700528,3.49890625,2.9357316553,3.499453125,6.91696886582
1115,3.502890625,10.9995741293,3.503046875,0.657476164232,3.50328125,5.12976211891,3.503046875,8.86598616957
1116,3.506015625,10.9400477445,3.506015625,0.676964168308,3.505234375,2.93890878386,3.505703125,6.91801183411
1117,3.509140625,10.9958233104,3.509375,0.656971902656,3.509609375,5.13265615185,3.509375,8.86021021242
1118,3.512265625,10.9328722167,3.512265625,0.676886386288,3.511484375,2.93875105088,3.51203125,6.91450007955
1119,3.51546875,10.9980214405,3.515625,0.657481752526,3.515859375,5.13258488325,3.515625,8.86685534693
1120,3.51859375,10.9396930906,3.51859375,0.676819325595,3.5178125,2.93604856116,3.51828125,6.91864489722
1121,3.52171875,10.9985257474,3.521875,0.657217023338,3.5221875,5.12779333009,3.521875,8.86011740928
1122,3.52484375,10.9367948549,3.52484375,0.676996361612,3.5240625,2.94021135726,3.52453125,6.9140216619
1123,3.528046875,10.9949615761,3.528203125,0.657390150616,3.5284375,5.13439059364,3.528203125,8.86604505319
1124,3.531171875,10.9378234088,3.531171875,0.676584722673,3.5303125,2.93206680421,3.530859375,6.91817785993
1125,3.534296875,10.9997211667,3.534453125,0.657398877915,3.5346875,5.12668075431,3.534453125,8.86401839373
1126,3.537421875,10.9392026305,3.537421875,0.677015854423,3.536640625,2.94012680726,3.537109375,6.91666407855
1127,3.540546875,10.992467927,3.54078125,0.657201019512,3.541015625,5.13517118501,3.54078125,8.86354445263
1128,3.54375,10.9344390364,3.543671875,0.676727786093,3.542890625,2.9363794312,3.5434375,6.91661224383
1129,3.546875,10.9994093301,3.54703125,0.657484208257,3.547265625,5.13033475238,3.54703125,8.86626151582
1130,3.55,10.9400952963,3.55,0.676945107338,3.54921875,2.93851295263,3.5496875,6.91820385195
1131,3.553125,10.9964106632,3.55328125,0.656995153031,3.55359375,5.13187208795,3.553359375,8.85934344097
1132,3.55625,10.9336758374,3.55625,0.676912420831,3.55546875,2.9391222459,3.556015625,6.91394966767
1133,3.559453125,10.9975901996,3.559609375,0.657472641513,3.55984375,5.13297831553,3.559609375,8.86683462971
1134,3.562578125,10.939472812,3.562578125,0.676784377522,3.561796875,2.93538665707,3.562265625,6.91864234118
1135,3.565703125,10.9988467273,3.565859375,0.657256176423,3.566171875,5.12682548719,3.565859375,8.86092706536
1136,3.568828125,10.937330717,3.568828125,0.677006384349,3.568046875,2.94030839115,3.568515625,6.91456905593
1137,3.57203125,10.9942639365,3.5721875,0.657363823269,3.572421875,5.1346034007,3.5721875,8.86572630422
1138,3.57515625,10.9373353445,3.57515625,0.676533936544,3.574296875,2.93294391951,3.57484375,6.91798099218
1139,3.57828125,10.9997757171,3.5784375,0.657420996124,3.578671875,5.12739984656,3.5784375,8.86453590072
1140,3.58140625,10.9394706752,3.58140625,0.677009907176,3.580625,2.93995233333,3.58109375,6.91701646058
1141,3.58453125,10.9932744978,3.584765625,0.65715741788,3.585,5.13520193924,3.584765625,8.86292583228
1142,3.587734375,10.9336832674,3.58765625,0.676767031545,3.586875,2.93697814956,3.587421875,6.91622134329
1143,3.590859375,10.9991974298,3.591015625,0.657489224353,3.59125,5.13087581144,3.591015625,8.86648467511
1144,3.593984375,10.9400955015,3.593984375,0.676923234512,3.593203125,2.93806985669,3.593671875,6.91836145614
1145,3.597109375,10.9969509343,3.597265625,0.657048276995,3.597578125,5.13105562516,3.59734375,8.85842323981
1146,3.600234375,10.9344321316,3.600234375,0.676935622003,3.599453125,2.93944479409,3.6,6.91336503103
1147,3.6034375,10.9971118626,3.60359375,0.657460491494,3.603828125,5.13333992201,3.60359375,8.86676136831
1148,3.6065625,10.9392051921,3.6065625,0.67674662608,3.60578125,2.93467805597,3.60625,6.91860541668
1149,3.6096875,10.999120613,3.60984375,0.657292323247,3.61015625,5.12582503158,3.60984375,8.86168524304
1150,3.6128125,10.9378192396,3.6128125,0.677013580917,3.61203125,2.94035723026,3.6125,6.91508196083
1151,3.616015625,10.9935192121,3.616171875,0.657334446428,3.61640625,5.1347841298,3.616171875,8.86535467646
1152,3.619140625,10.9367999505,3.6190625,0.676560072665,3.61828125,2.93377167031,3.618828125,6.91774980402
1153,3.622265625,10.999783167,3.622421875,0.657440095954,3.62265625,5.12808757045,3.622421875,8.8650015316
1154,3.625390625,10.9396913739,3.625390625,0.677001141423,3.624609375,2.93973015788,3.625078125,6.91733439383
1155,3.628515625,10.9940340021,3.62875,0.65711075686,3.628984375,5.1345822883,3.62875,8.86225402145
1156,3.63171875,10.9328801869,3.631640625,0.676803438042,3.630859375,2.93752787996,3.63140625,6.91579617346
1157,3.63484375,10.9989384289,3.635,0.657491210519,3.635234375,5.13138525171,3.635,8.86665558265
1158,3.63796875,10.9400483605,3.63796875,0.676898551296,3.6371875,2.93757959344,3.63765625,6.91848465449
1159,3.64109375,10.997444121,3.64125,0.657098405092,3.6415625,5.13020672555,3.64125,8.85771660865
1160,3.64421875,10.9351410967,3.64421875,0.676955991042,3.6434375,2.93971877234,3.643984375,6.91274617949
1161,3.647421875,10.996586431,3.647578125,0.657445300573,3.6478125,5.13366965818,3.647578125,8.8666355019
1162,3.650546875,10.9388902324,3.650546875,0.676706072813,3.649765625,2.93392286245,3.650234375,6.91853413198
1163,3.653671875,10.9993474029,3.653828125,0.657325461628,3.654140625,5.12479192566,3.653828125,8.86239187044
1164,3.656796875,10.9382604211,3.656796875,0.67701795264,3.656015625,2.94035795879,3.656484375,6.91556038355
1165,3.66,10.9927274055,3.66015625,0.6573020183,3.660390625,5.13493273632,3.66015625,8.86493011313
1166,3.663125,10.9362172295,3.663046875,0.676609709913,3.662265625,2.93455012014,3.6628125,6.91748430426
1167,3.66625,10.9997435159,3.66640625,0.657456175321,3.666640625,5.12874388179,3.66640625,8.86541521835
1168,3.669375,10.9398647261,3.669375,0.676989558566,3.66859375,2.93946037237,3.6690625,6.91761788569
1169,3.6725,10.9947464361,3.672734375,0.657061034766,3.67296875,5.13388412357,3.672734375,8.86152896742
1170,3.675703125,10.9320297986,3.675625,0.676837006756,3.67484375,2.93802869328,3.675390625,6.91533674371
1171,3.678828125,10.9986323279,3.678984375,0.657490164773,3.67921875,5.1318630288,3.678984375,8.86677417436
1172,3.681953125,10.9399538741,3.681953125,0.676871059173,3.681171875,2.93704226154,3.681640625,6.91857345485
1173,3.685078125,10.997890221,3.685234375,0.65714553506,3.685546875,5.12932535127,3.685234375,8.85866268815
1174,3.688203125,10.9358027301,3.688203125,0.676973529204,3.687421875,2.93994425886,3.687890625,6.91303869291
1175,3.69140625,10.9960139068,3.6915625,0.65742706687,3.691796875,5.13396747948,3.6915625,8.86645697041
1176,3.69453125,10.9385279347,3.69453125,0.676662719283,3.69375,2.93312118232,3.69421875,6.91842849547
1177,3.69765625,10.9995270956,3.6978125,0.657355589399,3.698046875,5.12542028878,3.6978125,8.86304687633
1178,3.70078125,10.9386542602,3.70078125,0.677019500851,3.7,2.94031066225,3.70046875,6.91600433113
1179,3.703984375,10.9918885197,3.704140625,0.657266537111,3.704375,5.13504917563,3.704140625,8.86445255817
1180,3.707109375,10.9355871844,3.70703125,0.676656504042,3.70625,2.93527933385,3.706796875,6.91718450181
1181,3.710234375,10.9996567634,3.710390625,0.65746923216,3.710625,5.12936873638,3.710390625,8.86577689366
1182,3.713359375,10.9399907314,3.713359375,0.676975160022,3.712578125,2.93914306954,3.713046875,6.91786694365
1183,3.716484375,10.9954117965,3.71671875,0.657008249932,3.716953125,5.1331536609,3.71671875,8.86075061824
1184,3.719609375,10.9323184827,3.719609375,0.676867738873,3.718828125,2.93848066171,3.719375,6.91484306352
1185,3.7228125,10.9982791278,3.72296875,0.657486085152,3.723203125,5.13230909829,3.72296875,8.86684038687
1186,3.7259375,10.939812043,3.7259375,0.676840759638,3.72515625,2.93645796095,3.725625,6.91862786517
1187,3.7290625,10.9982892318,3.72921875,0.657189664652,3.72953125,5.12841146451,3.72921875,8.85955748358
1188,3.7321875,10.9364170293,3.7321875,0.676988237757,3.73140625,2.94012133314,3.731875,6.91364325035
1189,3.735390625,10.9953942916,3.735546875,0.657405788526,3.73578125,5.13423334134,3.735546875,8.86622571444
1190,3.738515625,10.938118301,3.738515625,0.676616567065,3.737734375,2.93227312268,3.738203125,6.91828851561
1191,3.741640625,10.9996596899,3.741796875,0.657382704414,3.74203125,5.12619126117,3.741796875,8.86365019018
1192,3.744765625,10.9390007554,3.744765625,0.677018226901,3.743984375,2.9402154274,3.744453125,6.91641381068
1193,3.747890625,10.9919123965,3.748125,0.657228001107,3.748359375,5.13513340306,3.748125,8.86392195626
1194,3.75109375,10.9349098185,3.751015625,0.676700456171,3.750234375,2.93595937756,3.75078125,6.91685040565
1195,3.75421875,10.9995229096,3.754375,0.657479264423,3.754609375,5.12996208997,3.754375,8.86608649088
1196,3.75734375,10.9400693899,3.75734375,0.676957947221,3.7565625,2.9387783434,3.75703125,6.91808157527
1197,3.76046875,10.9960300802,3.760625,0.656958621245,3.7609375,5.13239086225,3.760703125,8.85991892266
1198,3.76359375,10.933153195,3.76359375,0.676895635596,3.7628125,2.9388838587,3.763359375,6.91431514246
1199,3.766796875,10.9978788294,3.766953125,0.657478969708,3.7671875,5.13272341572,3.766953125,8.86685415749
1200,3.769921875,10.9396228683,3.769921875,0.676807654201,3.769140625,2.93582679286,3.769609375,6.91864789351
1201,3.773046875,10.9986411514,3.773203125,0.657230791639,3.773515625,5.12746502749,3.773203125,8.86040092124
1202,3.776171875,10.9369839922,3.776171875,0.677000117984,3.775390625,2.94025007596,3.775859375,6.91421330731
1203,3.779375,10.9947275878,3.77953125,0.657381463698,3.779765625,5.13446719917,3.77953125,8.86594167533
1204,3.7825,10.9376613334,3.7825,0.676567617746,3.781640625,2.93237322524,3.7821875,6.91811420095
1205,3.785625,10.9997451848,3.78578125,0.65740680454,3.786015625,5.12693093826,3.78578125,8.86420174215
1206,3.78875,10.9392999059,3.78875,0.677014132153,3.78796875,2.9400723423,3.7884375,6.91678882936
1207,3.791875,10.9927498879,3.792109375,0.65718640855,3.79234375,5.13518537397,3.792109375,8.86333825276
1208,3.795078125,10.934185135,3.795,0.676741567434,3.79421875,2.93659031872,3.794765625,6.91648202491
1209,3.798203125,10.9993419544,3.798359375,0.65748627008,3.79859375,5.13052389826,3.798359375,8.86634394408
1210,3.801328125,10.9401007015,3.801328125,0.676937921606,3.800546875,2.93836628924,3.801015625,6.91826178818
1211,3.804453125,10.996601284,3.804609375,0.657013712237,3.804921875,5.13159568964,3.8046875,8.85903383015
1212,3.807578125,10.9339405828,3.807578125,0.67692069814,3.806796875,2.93923835903,3.80734375,6.91375299022
1213,3.81078125,10.9974314341,3.8109375,0.657468816516,3.811171875,5.13310593661,3.8109375,8.86681542425
1214,3.81390625,10.9393863512,3.81390625,0.676771744385,3.813125,2.93514885976,3.81359375,6.91863354799
1215,3.81703125,10.998945978,3.8171875,0.657268913808,3.8175,5.12648600251,3.8171875,8.86119292812
1216,3.82015625,10.9375036168,3.82015625,0.677009171183,3.819375,2.94033056939,3.81984375,6.91474887062
1217,3.823359375,10.9940137975,3.823515625,0.657354090563,3.82375,5.13466900836,3.823515625,8.86560479511
1218,3.826484375,10.9371570345,3.82640625,0.676525913145,3.825625,2.93323340119,3.826171875,6.91790556015
1219,3.829609375,10.9997835796,3.829765625,0.657427887666,3.83,5.12763927598,3.829765625,8.86470146308
1220,3.832734375,10.9395517108,3.832734375,0.677007217987,3.831953125,2.93988149628,3.832421875,6.91712939446
1221,3.835859375,10.9935403151,3.83609375,0.657141757723,3.836328125,5.13502341702,3.83609375,8.8627013938
1222,3.8390625,10.9334131375,3.838984375,0.676779838979,3.838203125,2.93717222606,3.83875,6.91607936878
1223,3.8421875,10.9991138983,3.84234375,0.65749024712,3.842578125,5.13105411691,3.84234375,8.86654918803
1224,3.8453125,10.9400846667,3.8453125,0.676915084636,3.84453125,2.93790700364,3.845,6.91840759012
1225,3.8484375,10.9971254052,3.84859375,0.657065808859,3.84890625,5.13076810513,3.848671875,8.85809529094
1226,3.8515625,10.9346806432,3.8515625,0.676942927736,3.85078125,2.93954423876,3.851328125,6.91315661658
1227,3.854765625,10.9969369433,3.854921875,0.657455623665,3.85515625,5.13345661643,3.854921875,8.86672412588
1228,3.857890625,10.9391024933,3.857890625,0.676733031728,3.857109375,2.93442426538,3.857578125,6.91858483683
1229,3.861015625,10.9992037097,3.861171875,0.657304028967,3.861484375,5.12547435191,3.861171875,8.86193343186
1230,3.864140625,10.9379759014,3.864140625,0.677015398666,3.863359375,2.94036289678,3.863828125,6.91524994718
1231,3.86734375,10.9932529234,3.8675,0.657323667316,3.867734375,5.13483872428,3.8675,8.86521501654
1232,3.87046875,10.9366054068,3.870390625,0.67657741891,3.869609375,2.93404423429,3.87015625,6.91766260194
1233,3.87359375,10.9997748737,3.87375,0.657445951696,3.873984375,5.12831623018,3.87375,8.8651492845
1234,3.87671875,10.9397561694,3.87671875,0.676997485795,3.8759375,2.93964297998,3.87640625,6.9174355133
1235,3.87984375,10.9942836744,3.880078125,0.657094046928,3.8803125,5.13434645116,3.880078125,8.86201132618
1236,3.883046875,10.9325938297,3.88296875,0.67681527197,3.8821875,2.93770516961,3.882734375,6.91564244657
1237,3.886171875,10.9988387418,3.886328125,0.657491193547,3.8865625,5.13155270156,3.886328125,8.86670215816
1238,3.889296875,10.9400212859,3.889296875,0.676889437783,3.888515625,2.93740058443,3.888984375,6.91851898889
1239,3.892421875,10.9976024412,3.892578125,0.657114908838,3.892890625,5.12990807082,3.892578125,8.85804689252
1240,3.895546875,10.9353733735,3.895546875,0.676962325628,3.894765625,2.93980157523,3.895234375,6.91262271917
1241,3.89875,10.9963953585,3.89890625,0.657439389266,3.899140625,5.13377541067,3.89890625,8.86658020183
1242,3.901875,10.9387712962,3.901875,0.67669151778,3.90109375,2.93365311473,3.9015625,6.91850176834
1243,3.905,10.9994143452,3.90515625,0.657336134937,3.905390625,5.12489675039,3.90515625,8.86262236081
1244,3.908125,10.9384008443,3.908125,0.677018801759,3.90734375,2.94034714278,3.9078125,6.91571654396
1245,3.911328125,10.9924449681,3.911484375,0.657290192172,3.91171875,5.13497630232,3.911484375,8.8647722831
1246,3.914453125,10.936006453,3.914375,0.676626080828,3.91359375,2.93480578851,3.914140625,6.91738533517
1247,3.917578125,10.9997190666,3.917734375,0.657460994553,3.91796875,5.12896175669,3.917734375,8.86554513862
1248,3.920703125,10.9399132814,3.920703125,0.676984936983,3.919921875,2.93935688527,3.920390625,6.91770719332
1249,3.923828125,10.9949799623,3.9240625,0.657043274486,3.924296875,5.13363721237,3.9240625,8.86126799748
1250,3.926953125,10.9317443228,3.926953125,0.676847867582,3.926171875,2.93818922069,3.92671875,6.91517126767
1251,3.93015625,10.9985164854,3.9303125,0.657489107387,3.930546875,5.1320196078,3.9303125,8.86680279065
1252,3.93328125,10.9399105599,3.93328125,0.676860982535,3.9325,2.93684713071,3.93296875,6.9185959924
1253,3.93640625,10.9980323896,3.9365625,0.657161009914,3.936875,5.12901554885,3.9365625,8.85897538967
1254,3.93953125,10.9360187713,3.93953125,0.676978893076,3.93875,2.94001044709,3.93921875,6.91324994694
1255,3.942734375,10.9958066816,3.942890625,0.657420111444,3.943125,5.13406227474,3.942890625,8.86638359223
1256,3.945859375,10.9383927618,3.945859375,0.676647204108,3.945078125,2.93283551407,3.945546875,6.91838435094
1257,3.948984375,10.999577883,3.949140625,0.657365229559,3.949375,5.12568825965,3.949140625,8.86325964399
1258,3.952109375,10.9387784443,3.952109375,0.677019381802,3.951328125,2.94028339332,3.951796875,6.91614866803
1259,3.9553125,10.9915899345,3.95546875,0.657253663363,3.955703125,5.13508169782,3.95546875,8.86427653898
1260,3.9584375,10.9353601763,3.958359375,0.67667190001,3.957578125,2.93551812914,3.958125,6.91707376879
1261,3.9615625,10.9996161581,3.96171875,0.657473014177,3.961953125,5.12957581127,3.96171875,8.86588895835
1262,3.9646875,10.9400230465,3.9646875,0.676969572973,3.96390625,2.93902330535,3.964375,6.91794444202
1263,3.9678125,10.9956291755,3.968046875,0.656989438737,3.96828125,5.13289566258,3.968046875,8.86047135595
1264,3.9709375,10.9326101253,3.9709375,0.676877627009,3.97015625,2.93862445192,3.970703125,6.91466584161
1265,3.974140625,10.9981471302,3.974296875,0.657483986682,3.97453125,5.13245479118,3.974296875,8.86685102236
1266,3.977265625,10.9397524895,3.977265625,0.676829720391,3.976484375,2.93624674286,3.976953125,6.91863860862
1267,3.980390625,10.9984152482,3.980546875,0.657204109848,3.980859375,5.12809050144,3.980546875,8.8598525774
1268,3.983515625,10.9366168341,3.983515625,0.676992631354,3.982734375,2.94017093427,3.983203125,6.91384266978
1269,3.98671875,10.9951709145,3.986875,0.657397788348,3.987109375,5.13431716409,3.986875,8.86613423796
1270,3.98984375,10.9379668921,3.98984375,0.676600092291,3.9890625,2.93197157091,3.98953125,6.9182325931
1271,3.99296875,10.9996943221,3.993125,0.65739131069,3.993359375,5.12644850255,3.993125,8.8638452111
1272,3.99609375,10.9391087002,3.99609375,0.67701714015,3.9953125,2.94017173561,3.99578125,6.91654632651
1273,3.99921875,10.992204963,3.999453125,0.65721407914,3.9996875,5.13515486614,3.999453125,8.86372772907
1274,4.002421875,10.9346665798,4.00234375,0.67671487758,4.0015625,2.93618132278,4.002109375,6.91672791182
1275,4.005546875,10.9994661482,4.005703125,0.657482008527,4.0059375,5.13015834966,4.005703125,8.86618067731
1276,4.008671875,10.9400854648,4.008671875,0.676951395199,4.007890625,2.93864233467,4.008359375,6.91814726698
1277,4.011796875,10.9962313108,4.011953125,0.656977854982,4.012265625,5.13212176378,4.01203125,8.85962135061
1278,4.014921875,10.9334286054,4.014921875,0.676904551457,4.014140625,2.93901093723,4.0146875,6.91412617799
1279,4.018125,10.9977306773,4.01828125,0.657475829492,4.018515625,5.13285820726,4.01828125,8.86684679084
1280,4.02125,10.939547076,4.02125,0.676795652865,4.02046875,2.93559952253,4.0209375,6.91864684563
1281,4.024375,10.9987510148,4.02453125,0.657244206415,4.02484375,5.12713289083,4.02453125,8.86067838224
1282,4.0275,10.93716756,4.0275,0.67700354175,4.02671875,2.94028311799,4.0271875,6.91440089447
1283,4.030703125,10.9944880595,4.030859375,0.65737241814,4.03109375,5.1345400341,4.030859375,8.86583208058
1284,4.033828125,10.9374936894,4.033828125,0.67655018392,4.03296875,2.93267383358,4.033515625,6.91804650342
1285,4.036953125,10.9997636615,4.037109375,0.657414376208,4.03734375,5.12717743506,4.037109375,8.86437899252
1286,4.040078125,10.939391611,4.040078125,0.677012078172,4.039296875,2.94001225814,4.039765625,6.91690952662
1287,4.043203125,10.9930263115,4.0434375,0.657171437774,4.043671875,5.13519576262,4.0434375,8.86312579902
1288,4.04640625,10.933925667,4.046328125,0.676755014675,4.045546875,2.93679543728,4.04609375,6.91634777341
1289,4.04953125,10.9992690372,4.0496875,0.657487975579,4.049921875,5.13070932754,4.0496875,8.86642022979
1290,4.05265625,10.9401005363,4.05265625,0.67693040511,4.051875,2.93821406895,4.05234375,6.91831567588
1291,4.05578125,10.9967863654,4.0559375,0.657031919148,4.05625,5.131315478,4.056015625,8.85871793119
1292,4.05890625,10.93419976,4.05890625,0.676928642146,4.058125,2.93934875182,4.058671875,6.91355228653
1293,4.062109375,10.9972671278,4.062265625,0.657464633896,4.0625,5.13322981152,4.062265625,8.86679003437
1294,4.065234375,10.9392943207,4.065234375,0.676758781486,4.064453125,2.93490557262,4.064921875,6.91862071159
1295,4.068359375,10.9990396878,4.068515625,0.657281297412,4.068828125,5.12614267934,4.068515625,8.8614527314
1296,4.071484375,10.9376709469,4.071484375,0.677011625566,4.070703125,2.94034708077,4.071171875,6.91492462786
1297,4.0746875,10.993758119,4.07484375,0.657343999004,4.075078125,5.13473084017,4.07484375,8.86547706238
1298,4.0778125,10.9369731561,4.077734375,0.676543900382,4.076953125,2.93351707755,4.0775,6.91782609058
1299,4.0809375,10.9997859006,4.08109375,0.657434424004,4.081328125,5.12787501305,4.08109375,8.86486091934
1300,4.0840625,10.9396271759,4.0840625,0.677004197251,4.08328125,2.9398050507,4.08375,6.91723827565
1301,4.0871875,10.9938005946,4.087421875,0.657125737554,4.08765625,5.13479484838,4.087421875,8.86247069518
1302,4.090390625,10.9331374414,4.0903125,0.67679231245,4.08953125,2.93736054184,4.090078125,6.91593336279
1303,4.093515625,10.9990248253,4.093671875,0.657490913327,4.09390625,5.13122870057,4.093671875,8.8666075508
1304,4.096640625,10.9400682615,4.096640625,0.67690660417,4.095859375,2.93773860519,4.096328125,6.91844967648
1305,4.099765625,10.9972943365,4.099921875,0.657082988162,4.100234375,5.13047676731,4.1,8.85776104815
1306,4.102890625,10.9349235863,4.102890625,0.676949900312,4.102109375,2.93963797218,4.10265625,6.91294417705
1307,4.10609375,10.9967564833,4.10625,0.657450397991,4.106484375,5.13356955944,4.10625,8.86668069192
1308,4.10921875,10.938994225,4.10921875,0.676719107797,4.1084375,2.93416499732,4.10890625,6.91856021476
1309,4.11234375,10.9992812654,4.1125,0.657315380648,4.1128125,5.12511982934,4.1125,8.86217555278
1310,4.11546875,10.9381269933,4.11546875,0.677016884118,4.1146875,2.94036290641,4.11515625,6.9154138769
1311,4.118671875,10.9929810955,4.118828125,0.657312529141,4.1190625,5.13488953767,4.118828125,8.86506912636
1312,4.121796875,10.936405295,4.12171875,0.676594430569,4.1209375,2.93431100047,4.121484375,6.91757136337
1313,4.124921875,10.9997610387,4.125078125,0.65745145199,4.1253125,5.12854119238,4.125078125,8.86529092331
1314,4.128046875,10.9398153945,4.128046875,0.676993498785,4.127265625,2.93955020435,4.127734375,6.91753258096
1315,4.131171875,10.9945278086,4.13140625,0.657076976787,4.131640625,5.13410681704,4.13140625,8.86176236462
1316,4.134375,10.9323019068,4.134296875,0.676826772072,4.133515625,2.93787670692,4.1340625,6.9154846893
1317,4.1375,10.9987335132,4.13765625,0.657490819784,4.137890625,5.13171642437,4.13765625,8.86674257602
1318,4.140625,10.9399886409,4.140625,0.676879993856,4.13984375,2.93721604168,4.1403125,6.91854927661
1319,4.14375,10.9977552214,4.14390625,0.657131059755,4.14421875,5.12960559383,4.14390625,8.85837114842
1320,4.146875,10.9356000816,4.146875,0.676968327206,4.14609375,2.93987867612,4.1465625,6.91284174973
1321,4.150078125,10.9961987455,4.150234375,0.657433119892,4.15046875,5.13387740649,4.150234375,8.86651870316
1322,4.153203125,10.9386467907,4.153203125,0.676676633353,4.152421875,2.93337790204,4.152890625,6.91846536347
1323,4.156328125,10.9994757463,4.156484375,0.657346453953,4.15671875,5.12517176224,4.156484375,8.86284677493
1324,4.159453125,10.9385356975,4.159453125,0.677019318739,4.158671875,2.94033067998,4.159140625,6.91586864857
1325,4.16265625,10.9921569918,4.1628125,0.657278006773,4.163046875,5.13501608196,4.1628125,8.86460821624
1326,4.16578125,10.9357901089,4.165703125,0.676642117289,4.164921875,2.93505566677,4.16546875,6.91728233065
1327,4.16890625,10.9996890756,4.1690625,0.657465458094,4.169296875,5.12917592884,4.1690625,8.8656689369
1328,4.17203125,10.9399562663,4.17203125,0.676979984185,4.17125,2.93924781142,4.17171875,6.91779245002
1329,4.17515625,10.99520795,4.175390625,0.657025153801,4.175625,5.1333864997,4.175390625,8.86100075514
1330,4.17828125,10.9320466293,4.17828125,0.676858394724,4.1775,2.93834400431,4.178046875,6.91500176238
1331,4.181484375,10.9983951016,4.181640625,0.657487692979,4.181875,5.13217245452,4.181640625,8.86682524186
1332,4.184609375,10.9398616755,4.184609375,0.676850575658,4.183828125,2.93664647794,4.184296875,6.9186144842
1333,4.187734375,10.998169018,4.187890625,0.657176131676,4.188203125,5.12870191973,4.187890625,8.85928205451
1334,4.190859375,10.9362292435,4.190859375,0.67698392409,4.190078125,2.94007094273,4.190546875,6.91345714137
1335,4.1940625,10.9955939162,4.19421875,0.657412797734,4.194453125,5.1341533081,4.19421875,8.86630400851
1336,4.1971875,10.9382520198,4.1971875,0.676631359725,4.19640625,2.9325443935,4.196875,6.91833616616
1337,4.2003125,10.9996231291,4.20046875,0.657374515173,4.200703125,5.12595255195,4.20046875,8.86346632713
1338,4.2034375,10.9388970584,4.2034375,0.677018930773,4.20265625,2.94025048785,4.203125,6.91628894996
1339,4.2065625,10.9916397243,4.206796875,0.657240430138,4.20703125,5.13511042841,4.206796875,8.86409427646
1340,4.209765625,10.9351276009,4.2096875,0.676686961656,4.20890625,2.93575114217,4.209453125,6.9169590014
1341,4.212890625,10.9995700112,4.213046875,0.657476440263,4.21328125,5.1297791782,4.213046875,8.86599489326
1342,4.216015625,10.9400497912,4.216015625,0.676963654878,4.215234375,2.93889796552,4.215703125,6.91801789034
1343,4.219140625,10.9958410156,4.219375,0.656970266942,4.219609375,5.13263385831,4.219375,8.86018581527
1344,4.222265625,10.9328962003,4.222265625,0.676887181602,4.221484375,2.93876250705,4.22203125,6.91448459157
1345,4.22546875,10.9980095915,4.225625,0.657481530962,4.225859375,5.13259674657,4.225625,8.86685548542
1346,4.22859375,10.9396873661,4.22859375,0.676818351083,4.2278125,2.93603001481,4.22828125,6.91864530727
1347,4.23171875,10.998535724,4.231875,0.65721820169,4.2321875,5.12776570723,4.231875,8.86014162589
1348,4.23484375,10.9368110697,4.23484375,0.676996692244,4.2340625,2.94021485236,4.23453125,6.91403803041
1349,4.238046875,10.9949419975,4.238203125,0.657389429669,4.2384375,5.13439721968,4.238203125,8.86603654905
1350,4.241171875,10.9378099144,4.241171875,0.676583288495,4.2403125,2.93209294962,4.240859375,6.91817263136
1351,4.244296875,10.9997234129,4.244453125,0.657399562173,4.2446875,5.1267020602,4.244453125,8.86403413929
1352,4.247421875,10.9392110747,4.247421875,0.67701572158,4.246640625,2.94012241769,4.247109375,6.91667478823
1353,4.250546875,10.9924919926,4.25078125,0.657199797493,4.251015625,5.13517253236,4.25078125,8.86352725217
1354,4.25375,10.9344177743,4.253671875,0.6767289648,4.252890625,2.9363974937,4.2534375,6.91660138469
1355,4.256875,10.9994038453,4.25703125,0.657484396462,4.257265625,5.13035089617,4.25703125,8.86626872623
1356,4.26,10.9400959692,4.26,0.676944512302,4.25921875,2.93850076156,4.2596875,6.91820890956
1357,4.263125,10.9964270023,4.26328125,0.656996736601,4.26359375,5.1318488549,4.263359375,8.85931749426
1358,4.26625,10.9336984479,4.26625,0.676913133918,4.26546875,2.93913228952,4.266015625,6.91393318653
1359,4.269453125,10.9975769841,4.269609375,0.657472331799,4.26984375,5.13298925605,4.269609375,8.8668332445
1360,4.272578125,10.9394657139,4.272578125,0.676783321649,4.271796875,2.93536675434,4.272265625,6.91864175391
1361,4.275703125,10.9988553375,4.275859375,0.657257267579,4.276171875,5.1267969186,4.275859375,8.86094978935
1362,4.278828125,10.9373455583,4.278828125,0.677006632961,4.278046875,2.9403104867,4.278515625,6.91458442364
1363,4.28203125,10.9942429916,4.2821875,0.657363013867,4.282421875,5.13460909663,4.2821875,8.86571626661
1364,4.28515625,10.9373204768,4.28515625,0.676532421263,4.284296875,2.93296863173,4.28484375,6.91797476768
1365,4.28828125,10.9997765968,4.2884375,0.657421592833,4.288671875,5.12742024292,4.2884375,8.86455014206
1366,4.29140625,10.9394777457,4.29140625,0.677009692534,4.290625,2.93994655843,4.29109375,6.91702617063
1367,4.29453125,10.9932971978,4.294765625,0.657156107117,4.295,5.13520234915,4.294765625,8.86290708925
1368,4.297734375,10.9336606325,4.29765625,0.676768127864,4.296875,2.93699478969,4.297421875,6.9162094897
1369,4.300859375,10.9991905784,4.301015625,0.657489324673,4.30125,5.13089103843,4.301015625,8.86649037034
1370,4.303984375,10.9400948006,4.303984375,0.676922557911,4.303203125,2.93805629569,4.303671875,6.91836551536
1371,4.307109375,10.9969659073,4.307265625,0.657049773671,4.307578125,5.13103145148,4.30734375,8.8583957421
1372,4.310234375,10.9344533689,4.310234375,0.676936252898,4.309453125,2.93945342736,4.31,6.91334755701
1373,4.3134375,10.9970972806,4.31359375,0.657460093575,4.313828125,5.13334993845,4.31359375,8.86675845761
1374,4.3165625,10.9391967204,4.3165625,0.676745488889,4.31578125,2.93465679989,4.31625,6.91860383233
1375,4.3196875,10.9991278567,4.31984375,0.657293327145,4.32015625,5.12579551618,4.31984375,8.86170647231
1376,4.3228125,10.9378327073,4.3228125,0.677013747549,4.32203125,2.94035792869,4.3225,6.91509632794
1377,4.326015625,10.9934969011,4.326171875,0.657333548519,4.32640625,5.13478889433,4.326171875,8.86534310372
1378,4.329140625,10.9367837095,4.3290625,0.676561552948,4.32828125,2.93379495116,4.328828125,6.91774258385
1379,4.332265625,10.99978268,4.332421875,0.657440605053,4.33265625,5.12810705599,4.332421875,8.86501426674
1380,4.335390625,10.9396970707,4.335390625,0.677000845023,4.334609375,2.93972300028,4.335078125,6.91734310445
1381,4.338515625,10.9940553364,4.33875,0.657109357304,4.338984375,5.1345624857,4.33875,8.8622337343
1382,4.34171875,10.9328561793,4.341640625,0.676804452006,4.340859375,2.93754309976,4.34140625,6.91578332568
1383,4.34484375,10.9989302109,4.345,0.657491222896,4.345234375,5.13139956063,4.345,8.86665976084
1384,4.34796875,10.9400462859,4.34796875,0.676897793174,4.3471875,2.93756466533,4.34765625,6.91848771554
1385,4.35109375,10.9974577279,4.35125,0.65709981481,4.3515625,5.13018161016,4.35125,8.85774478083
1386,4.35421875,10.9351609607,4.35421875,0.676956539782,4.3534375,2.93972599752,4.353984375,6.91272771287
1387,4.357421875,10.9965704826,4.357578125,0.657444814394,4.3578125,5.13367874923,4.357578125,8.86663106398
1388,4.360546875,10.9388803872,4.360546875,0.676704854351,4.359765625,2.93390025606,4.360234375,6.9185315508
1389,4.363671875,10.9993532801,4.363828125,0.657326378203,4.364140625,5.12476146235,4.363828125,8.86241160291
1390,4.366796875,10.9382725153,4.366796875,0.677018037328,4.366015625,2.94035726258,4.366484375,6.91557375027
1391,4.37,10.9927037285,4.37015625,0.657301031831,4.370390625,5.13493656815,4.37015625,8.86491700363
1392,4.373125,10.9361996154,4.373046875,0.676611107687,4.372265625,2.93457197149,4.3728125,6.91747608867
1393,4.37625,10.9997416622,4.37640625,0.657456596751,4.376640625,5.12876245525,4.37640625,8.86542644533
1394,4.379375,10.9398690491,4.379375,0.67698918045,4.37859375,2.93945183474,4.3790625,6.91762559712
1395,4.3825,10.9947664046,4.382734375,0.657059546368,4.38296875,5.13386338439,4.382734375,8.86150713465
1396,4.385703125,10.9320044184,4.385625,0.676837938399,4.38484375,2.93804249483,4.385390625,6.91532290203
1397,4.388828125,10.9986227433,4.388984375,0.65749008915,4.38921875,5.13187641835,4.388984375,8.86677683366
1398,4.391953125,10.9399504258,4.391953125,0.676870219573,4.391171875,2.93702596923,4.391640625,6.91857551796
1399,4.395078125,10.9979024616,4.395234375,0.657146857754,4.395546875,5.12929929307,4.395234375,8.85868937337
1400,4.398203125,10.9358212207,4.398203125,0.676973995825,4.397421875,2.93995007824,4.397890625,6.91305672017
1401,4.40140625,10.995996592,4.4015625,0.657426492378,4.401796875,5.13397564386,4.4015625,8.86645100352
1402,4.40453125,10.938516716,4.40453125,0.676661419595,4.40375,2.93309722872,4.40421875,6.9184249177
1403,4.40765625,10.9995316062,4.4078125,0.65735641859,4.408046875,5.12544309894,4.4078125,8.86306510995
1404,4.41078125,10.9386649806,4.41078125,0.677019503635,4.41,2.94030857388,4.41046875,6.91601669766
1405,4.413984375,10.9918634767,4.414140625,0.657265462031,4.414375,5.13505207345,4.414140625,8.8644379103
1406,4.417109375,10.9355681973,4.41703125,0.676657819339,4.41625,2.93529975759,4.416796875,6.91717529106
1407,4.420234375,10.9996535431,4.420390625,0.657469565861,4.420625,5.12938639646,4.420390625,8.86578661053
1408,4.423359375,10.9399936807,4.423359375,0.67697470023,4.422578125,2.9391331546,4.423046875,6.91787365609
1409,4.426484375,10.9954303992,4.42671875,0.657006672644,4.426953125,5.13313198402,4.42671875,8.86072723835
1410,4.429609375,10.9323433684,4.429609375,0.67686858823,4.428828125,2.93849304711,4.429375,6.9148282282
1411,4.4328125,10.9982681766,4.43296875,0.657485921471,4.433203125,5.13232156718,4.43296875,8.86684152545
1412,4.4359375,10.939807221,4.4359375,0.676839838604,4.43515625,2.93644030734,4.435625,6.91862893058
1413,4.4390625,10.9983001061,4.43921875,0.657190900256,4.43953125,5.12838446239,4.43921875,8.85958267969
1414,4.4421875,10.9364341465,4.4421875,0.676988622296,4.44140625,2.94012574904,4.441875,6.91366027649
1415,4.445390625,10.9953756105,4.445546875,0.657405125666,4.44578125,5.13424057775,4.445546875,8.86621821687
1416,4.448515625,10.9381057088,4.448515625,0.676615186196,4.447734375,2.93224782499,4.448203125,6.9182839415
1417,4.451640625,10.999662834,4.451796875,0.657383446157,4.45203125,5.12621316392,4.451796875,8.86366692292
1418,4.454765625,10.9390101022,4.454765625,0.67701814782,4.453984375,2.94021194941,4.454453125,6.91642517722
1419,4.457890625,10.9919373592,4.458125,0.657226837365,4.458359375,5.13513536559,4.458125,8.86390576841
1420,4.46109375,10.9348894584,4.461015625,0.676701689025,4.460234375,2.93597837564,4.46078125,6.91684020001
1421,4.46421875,10.9995183226,4.464375,0.657479510336,4.464609375,5.12997883539,4.464375,8.86609469572
1422,4.46734375,10.9400709653,4.46734375,0.676957405794,4.4665625,2.93876705389,4.46703125,6.91808728894
1423,4.47046875,10.9960473168,4.470625,0.656960261866,4.4709375,5.13236824658,4.470703125,8.85989399416
1424,4.47359375,10.9331767076,4.47359375,0.676896402703,4.4728125,2.93889483011,4.473359375,6.91429931379
1425,4.476796875,10.9978665117,4.476953125,0.657478717915,4.4771875,5.13273496267,4.476953125,8.86685377354
1426,4.479921875,10.9396166726,4.479921875,0.676806651776,4.479140625,2.93580778092,4.479609375,6.91864796144
1427,4.483046875,10.9986506594,4.483203125,0.65723194009,4.483515625,5.12743708036,4.483203125,8.86042462612
1428,4.486171875,10.9369997359,4.486171875,0.677000420479,4.485390625,2.94025309074,4.485859375,6.91422933252
1429,4.489375,10.9947075404,4.48953125,0.657380712417,4.489765625,5.13447350632,4.48953125,8.86593264539
1430,4.4925,10.9376473679,4.4925,0.676566155743,4.491640625,2.93239887886,4.4921875,6.91810863074
1431,4.495625,10.9997469623,4.49578125,0.657407458775,4.496015625,5.12695193232,4.49578125,8.86421697198
1432,4.49875,10.939307879,4.49875,0.677013971248,4.49796875,2.94006747726,4.4984375,6.91679919614
1433,4.501875,10.9927734851,4.502109375,0.657185156097,4.50234375,5.13518639991,4.502109375,8.86332052337
1434,4.505078125,10.934163402,4.505,0.676742717877,4.50421875,2.93660789311,4.504765625,6.91647082464
1435,4.508203125,10.9993360009,4.508359375,0.657486428146,4.50859375,5.13053972773,4.508359375,8.86635063499
1436,4.511328125,10.9401009032,4.511328125,0.676937298587,4.510546875,2.93835362795,4.511015625,6.91826650331
1437,4.514453125,10.9966171546,4.514609375,0.657015266009,4.514921875,5.13157213408,4.5146875,8.8590073516
1438,4.517578125,10.9339627223,4.517578125,0.676921383031,4.516796875,2.93924791864,4.51734375,6.91373616848
1439,4.52078125,10.9974177499,4.5209375,0.657468476553,4.521171875,5.13311656031,4.5209375,8.86681351599
1440,4.52390625,10.939378782,4.52390625,0.676770660614,4.523125,2.93512849248,4.52359375,6.91863261869
1441,4.52703125,10.9989541195,4.5271875,0.657269975042,4.5275,5.12645710928,4.5271875,8.86121513965
1442,4.53015625,10.937517987,4.53015625,0.677009391672,4.529375,2.94033218545,4.52984375,6.9147638951
1443,4.533359375,10.993992384,4.533515625,0.657353250808,4.53375,5.13467438495,4.533515625,8.86559423113
1444,4.536484375,10.9371416957,4.53640625,0.676527447652,4.535625,2.93325762225,4.536171875,6.9178989941
1445,4.539609375,10.9997839905,4.539765625,0.657428454331,4.54,5.12765936007,4.539765625,8.86471518801
1446,4.542734375,10.9395583101,4.542734375,0.677006975298,4.541953125,2.93987524681,4.542421875,6.91713876167
1447,4.545859375,10.9935625466,4.54609375,0.657140416509,4.546328125,5.13500422915,4.54609375,8.8626821213
1448,4.5490625,10.9333900317,4.548984375,0.676780907046,4.548203125,2.93718837878,4.54875,6.91606717415
1449,4.5521875,10.9991065782,4.55234375,0.657490317281,4.552578125,5.13106902915,4.55234375,8.86655436311
1450,4.5553125,10.9400834946,4.5553125,0.676914380068,4.55453125,2.93789297339,4.555,6.91841130693
1451,4.5584375,10.9971399097,4.55859375,0.657067275716,4.55890625,5.13074360857,4.558671875,8.8580672609
1452,4.5615625,10.9347014095,4.5615625,0.676943530448,4.56078125,2.93955238879,4.561328125,6.91313880206
1453,4.564765625,10.9969218926,4.564921875,0.657455195479,4.56515625,5.13346631561,4.564921875,8.86672069154
1454,4.567890625,10.9390935505,4.567890625,0.676731866655,4.567109375,2.93440254579,4.567578125,6.91858291054
1455,4.571015625,10.9992104847,4.571171875,0.657305002919,4.571484375,5.1254445115,4.571171875,8.86195414796
1456,4.574140625,10.937988898,4.574140625,0.677015537186,4.573359375,2.94036311657,4.573828125,6.91526397113
1457,4.57734375,10.9932301438,4.5775,0.657322739036,4.577734375,5.13484316903,4.5775,8.86520291688
1458,4.58046875,10.9365886948,4.580390625,0.676578870888,4.579609375,2.9340670246,4.58015625,6.9176550403
1459,4.58359375,10.9997739179,4.58375,0.657446430731,4.583984375,5.12833540303,4.58375,8.86516150255
1460,4.58671875,10.939761395,4.58671875,0.676997161362,4.5859375,2.93963534872,4.58640625,6.91744388117
1461,4.58984375,10.9943045402,4.590078125,0.657092616905,4.5903125,5.13432632743,4.590078125,8.86199050905
1462,4.593046875,10.9325693513,4.59296875,0.676816257693,4.5921875,2.93771990271,4.592734375,6.91562925785
1463,4.596171875,10.998830055,4.596328125,0.657491175745,4.5965625,5.13156669528,4.596328125,8.86670581557
1464,4.599296875,10.9400187401,4.599296875,0.676888651709,4.598515625,2.93738518806,4.598984375,6.91852170762
1465,4.602421875,10.9976155795,4.602578125,0.657116288713,4.602890625,5.12988263216,4.602578125,8.85807455491
1466,4.605546875,10.9353927665,4.605546875,0.676962846197,4.604765625,2.93980831795,4.605234375,6.91264140427
1467,4.60875,10.9963789414,4.60890625,0.657438872801,4.609140625,5.13378418402,4.60890625,8.86657523965
1468,4.611875,10.9387609799,4.611875,0.676690271452,4.61109375,2.93363004589,4.6115625,6.9184988453
1469,4.615,10.9994197537,4.61515625,0.657337021546,4.615390625,5.12492015602,4.61515625,8.8626415794
1470,4.618125,10.9384124673,4.618125,0.677018858349,4.61734375,2.94034596876,4.6178125,6.91572956758
1471,4.621328125,10.9924208225,4.621484375,0.657289175315,4.62171875,5.13497981392,4.621484375,8.86475864612
1472,4.624453125,10.935988368,4.624375,0.676627450309,4.62359375,2.93482714997,4.624140625,6.91737677821
1473,4.627578125,10.9997167442,4.627734375,0.657461385898,4.62796875,5.128980017,4.627734375,8.86555584784
1474,4.630703125,10.9399171332,4.630703125,0.676984530847,4.629921875,2.93934787492,4.630390625,6.91771456206
1475,4.633828125,10.9949994623,4.6340625,0.657041755604,4.634296875,5.13361615167,4.6340625,8.8612456342
1476,4.636953125,10.9317701106,4.636953125,0.676848770997,4.636171875,2.93820253626,4.63671875,6.91515708514
1477,4.64015625,10.9985064321,4.6403125,0.657489001566,4.640546875,5.1320326817,4.6403125,8.86680492854
1478,4.64328125,10.9399066404,4.64328125,0.676860114997,4.6425,2.93683037113,4.64296875,6.91859771326
1479,4.64640625,10.9980441616,4.6465625,0.657162302743,4.646875,5.128989167,4.6465625,8.85900156436
1480,4.64953125,10.9360367909,4.64953125,0.676979331539,4.64875,2.9400157848,4.64921875,6.91326763078
1481,4.652734375,10.9957888982,4.652890625,0.657419506647,4.653125,5.13407012097,4.652890625,8.8663771005
1482,4.655859375,10.938381072,4.655859375,0.67664587657,4.655078125,2.93281109908,4.655546875,6.91838043139
1483,4.658984375,10.9995819249,4.659140625,0.657366028761,4.659375,5.12571075871,4.659140625,8.86327736303
1484,4.662109375,10.9387886936,4.662109375,0.677019356501,4.661328125,2.94028082801,4.661796875,6.91616069153
1485,4.6653125,10.991564423,4.66546875,0.657252557877,4.665703125,5.13508427498,4.66546875,8.86426136306
1486,4.6684375,10.9353407182,4.668359375,0.676673187025,4.667578125,2.93553806366,4.668125,6.91706421676
1487,4.6715625,10.999612469,4.67171875,0.657473317773,4.671953125,5.12959315776,4.67171875,8.8658981568
1488,4.6746875,10.9400255245,4.6746875,0.676969085175,4.67390625,2.93901291862,4.674375,6.91795081185
1489,4.6778125,10.9956473096,4.678046875,0.656987830948,4.67828125,5.13287366381,4.678046875,8.86044744504
1490,4.6809375,10.9326345401,4.6809375,0.67687844815,4.68015625,2.93863635208,4.680703125,6.91465066554
1491,4.684140625,10.9981357103,4.684296875,0.657483792784,4.68453125,5.13246694399,4.684296875,8.86685163891
1492,4.687265625,10.9397471964,4.687265625,0.676828771434,4.686484375,2.93622862301,4.686953125,6.91863933186
1493,4.690390625,10.9984256538,4.690546875,0.657205315565,4.690859375,5.12806317529,4.690546875,8.85987726225
1494,4.693515625,10.9366334802,4.693515625,0.676992987748,4.692734375,2.94017486931,4.693203125,6.91385935256
1495,4.69671875,10.9951517648,4.696875,0.657397095164,4.697109375,5.13432408191,4.696875,8.86612621497
1496,4.69984375,10.9379538289,4.69984375,0.676598683588,4.6990625,2.93194581292,4.69953125,6.91822767729
1497,4.70296875,10.9996969974,4.703125,0.657392022425,4.703359375,5.12647009377,4.703125,8.86386142855
1498,4.70609375,10.9391175758,4.70609375,0.677017032998,4.7053125,2.94016778156,4.70578125,6.91655735011
1499,4.70921875,10.9922294573,4.709453125,0.657212884976,4.7096875,5.13515650756,4.709453125,8.86371101264
1500,4.712421875,10.9346457488,4.71234375,0.676716082163,4.7115625,2.9361998323,4.712109375,6.91671736499
1501,4.715546875,10.9994610926,4.715703125,0.657482224315,4.7159375,5.13017478105,4.715703125,8.86618836308
1502,4.718671875,10.940086569,4.718671875,0.676950825781,4.717890625,2.93863057432,4.718359375,6.91815263812
1503,4.721796875,10.9962480789,4.721953125,0.656979465821,4.722265625,5.13209882584,4.72203125,8.8595958906
1504,4.724921875,10.9334516471,4.724921875,0.676905290359,4.724140625,2.93902142414,4.7246875,6.91411000866
1505,4.728125,10.9977178908,4.72828125,0.657475547462,4.728515625,5.13286943767,4.72828125,8.86684588425
1506,4.73125,10.9395404092,4.73125,0.676794622533,4.73046875,2.93558004536,4.7309375,6.91864657148
1507,4.734375,10.9987600541,4.73453125,0.657245324958,4.73484375,5.12710461931,4.73453125,8.86070157513
1508,4.7375,10.9371828326,4.7375,0.677003816112,4.73671875,2.94028565274,4.7371875,6.9144165764
1509,4.740703125,10.9944675436,4.740859375,0.657371636517,4.74109375,5.13454602221,4.740859375,8.86582252464
1510,4.743828125,10.9374792528,4.743828125,0.6765486941,4.74296875,2.93269899561,4.743515625,6.9180405916
1511,4.746953125,10.9997649703,4.747109375,0.657415000413,4.74734375,5.12719811714,4.747109375,8.86439370639
1512,4.750078125,10.9393991129,4.750078125,0.67701188921,4.749296875,2.94000691794,4.749765625,6.91691955052
1513,4.753203125,10.9930494403,4.7534375,0.657170154881,4.753671875,5.13519646701,4.7534375,8.86310754051
1514,4.75640625,10.9339034631,4.756328125,0.676756136859,4.755546875,2.9368125238,4.75609375,6.91633623204
1515,4.75953125,10.9992626149,4.7596875,0.6574881035,4.759921875,5.13072484254,4.7596875,8.86642640098
1516,4.76265625,10.9401002668,4.76265625,0.676929754115,4.761875,2.93820093778,4.76234375,6.91832004856
1517,4.76578125,10.9968017674,4.7659375,0.657033443115,4.76625,5.13129159979,4.766015625,8.85869092063
1518,4.76890625,10.9342214285,4.76890625,0.676929298845,4.768125,2.93935782768,4.768671875,6.91353512423
1519,4.772109375,10.9972529749,4.772265625,0.657464263678,4.7725,5.13324011825,4.772265625,8.86678760285
1520,4.775234375,10.9392862803,4.775234375,0.676757669824,4.774453125,2.93488474115,4.774921875,6.91861944029
1521,4.778359375,10.9990473606,4.778515625,0.657282328715,4.778828125,5.12611346135,4.778515625,8.86147443022
1522,4.781484375,10.937684846,4.781484375,0.677011817934,4.780703125,2.94034821764,4.781171875,6.91493930913
1523,4.7846875,10.9937362369,4.78484375,0.65734312889,4.785078125,5.13473589728,4.78484375,8.86546597183
1524,4.7878125,10.9369573463,4.787734375,0.676545406577,4.786953125,2.93354080764,4.7875,6.91781918301
1525,4.7909375,10.9997858427,4.79109375,0.657434960619,4.791328125,5.12789478472,4.79109375,8.86487412762
1526,4.7940625,10.939633304,4.7940625,0.677003926518,4.79328125,2.93979832697,4.79375,6.91724730006
1527,4.7971875,10.9938223578,4.797421875,0.657124365883,4.79765625,5.13477533963,4.797421875,8.86245089304
1528,4.800390625,10.9331138648,4.8003125,0.676793352269,4.79953125,2.93737620739,4.800078125,6.91592082715
1529,4.803515625,10.9990170364,4.803671875,0.657490953323,4.80390625,5.1312432979,4.803671875,8.86661220552
1530,4.806640625,10.9400666182,4.806640625,0.67690587164,4.805859375,2.93772410603,4.806328125,6.91845305092
1531,4.809765625,10.9973083723,4.809921875,0.657084425191,4.810234375,5.13045194773,4.81,8.85773248562
1532,4.812890625,10.9349438815,4.812890625,0.676950474844,4.812109375,2.93964563925,4.81265625,6.91292602207
1533,4.81609375,10.9967409639,4.81625,0.657449939531,4.816484375,5.1335789412,4.81625,8.86667673371
1534,4.81921875,10.9389848111,4.81921875,0.676717914849,4.8184375,2.93414281458,4.81890625,6.91855794655
1535,4.82234375,10.9992875717,4.8225,0.657316324648,4.8228125,5.12508966378,4.8225,8.86219575545
1536,4.82546875,10.9381395187,4.82546875,0.677016994532,4.8246875,2.94036264784,4.82515625,6.91542755771
1537,4.828671875,10.9929578473,4.828828125,0.657311570484,4.8290625,5.13489366249,4.828828125,8.86505649956
1538,4.831796875,10.9363881121,4.83171875,0.676595854246,4.8309375,2.93433330047,4.831484375,6.9175634603
1539,4.834921875,10.9997596142,4.835078125,0.657451900954,4.8353125,5.12856005236,4.835078125,8.86530262405
1540,4.838046875,10.9398201488,4.838046875,0.676993146322,4.837265625,2.93954209975,4.837734375,6.9175406061
1541,4.841171875,10.994548206,4.84140625,0.65707551629,4.841640625,5.13408637205,4.84140625,8.86174101732
1542,4.844375,10.9322769576,4.844296875,0.67682772956,4.843515625,2.93789095356,4.8440625,6.91547115966
1543,4.8475,10.9987243577,4.84765625,0.657490771797,4.847890625,5.13173010273,4.84765625,8.86674571243
1544,4.850625,10.939985624,4.850625,0.676879179834,4.84984375,2.9372001774,4.8503125,6.91855165303
1545,4.85375,10.997767891,4.85390625,0.65713240978,4.85421875,5.12957983178,4.85390625,8.85839830077
1546,4.856875,10.9356190034,4.856875,0.676968819607,4.85609375,2.93988493666,4.8565625,6.91286009137
1547,4.860078125,10.9961818597,4.860234375,0.657432573135,4.86046875,5.13388586198,4.860234375,8.86651321654
1548,4.863203125,10.9386360033,4.863203125,0.676675359164,4.862421875,2.93335437112,4.862890625,6.91846209859
1549,4.866328125,10.9994806861,4.866484375,0.657347310588,4.86671875,5.12519485706,4.866484375,8.8628654794
1550,4.869453125,10.9385468493,4.869453125,0.677019347236,4.868671875,2.94032902845,4.869140625,6.91588132912
1551,4.87265625,10.9921323776,4.8728125,0.657276959521,4.873046875,5.13501927319,4.8728125,8.86459405157
1552,4.87578125,10.9357715529,4.875703125,0.676643458479,4.874921875,2.93507653856,4.87546875,6.91727343235
1553,4.87890625,10.9996862845,4.8790625,0.657465819348,4.879296875,5.12919387585,4.8790625,8.86567912814
1554,4.88203125,10.9399596468,4.88203125,0.676979550034,4.88125,2.93923832866,4.88171875,6.9177994761
1555,4.88515625,10.9952269815,4.885390625,0.657023604429,4.885625,5.13336511736,4.885390625,8.86097786119
1556,4.88828125,10.9320719461,4.88828125,0.676859269914,4.8875,2.93835683414,4.888046875,6.91498723902
1557,4.891484375,10.9983845795,4.891640625,0.657487556954,4.891875,5.13218521263,4.891640625,8.86682685813
1558,4.894609375,10.9398572848,4.894609375,0.676849680188,4.893828125,2.93662925146,4.894296875,6.91861586285
1559,4.897734375,10.9981803213,4.897890625,0.657177394633,4.898203125,5.12867521411,4.897890625,8.85930771841
1560,4.900859375,10.9362467919,4.900859375,0.676984334398,4.900078125,2.94007579905,4.900546875,6.91347448183
1561,4.9040625,10.9955756641,4.90421875,0.657412162626,4.904453125,5.13416083603,4.90421875,8.86629699174
1562,4.9071875,10.9382398589,4.9071875,0.676630004341,4.90640625,2.9325195175,4.906875,6.91833190486
1563,4.9103125,10.9996267023,4.91046875,0.657375284381,4.910703125,5.12597473976,4.91046875,8.86348353134
1564,4.9134375,10.9389068365,4.9134375,0.677018877393,4.91265625,2.94024744591,4.913125,6.91630063047
1565,4.9165625,10.9916651158,4.916796875,0.65723929424,4.91703125,5.13511268475,4.916796875,8.86407857231
1566,4.919765625,10.9351076719,4.9196875,0.676688220393,4.91890625,2.93577058768,4.919453125,6.91694910812
1567,4.922890625,10.9995658534,4.923046875,0.657476713747,4.92328125,5.12979621095,4.923046875,8.86600357307
1568,4.926015625,10.940051798,4.926015625,0.676963139079,4.925234375,2.93888710733,4.925703125,6.91802391759
1569,4.929140625,10.9958586812,4.929375,0.656968628648,4.929609375,5.13261153753,4.929375,8.86016137318
1570,4.932265625,10.9329201441,4.932265625,0.676887974531,4.931484375,2.93877392221,4.93203125,6.91446907478
1571,4.93546875,10.9979977029,4.935625,0.657481306841,4.935859375,5.13260858314,4.935625,8.86685557972
1572,4.93859375,10.9396816017,4.93859375,0.676817374209,4.9378125,2.93601142905,4.93828125,6.91864568837
1573,4.94171875,10.998545661,4.941875,0.657219377513,4.9421875,5.12773805694,4.941875,8.86016579923
1574,4.94484375,10.9368272447,4.94484375,0.676997020496,4.9440625,2.94021830682,4.94453125,6.91405436987
1575,4.948046875,10.9949223791,4.948203125,0.657388706157,4.9484375,5.13440381875,4.948203125,8.86602800045
1576,4.951171875,10.9377963801,4.951171875,0.676581851963,4.9503125,2.93211905342,4.950859375,6.91816737389
1577,4.954296875,10.9997256195,4.954453125,0.657400243891,4.9546875,5.12672333972,4.954453125,8.86404984124
1578,4.957421875,10.9392194791,4.957421875,0.677015586363,4.956640625,2.94011798789,4.957109375,6.91668546891
1579,4.960546875,10.9925160185,4.96078125,0.6571985729,4.961015625,5.13517385252,4.96078125,8.86351000697
1580,4.96375,10.9343964723,4.963671875,0.676730141116,4.962890625,2.9364155149,4.9634375,6.9165904967
1581,4.966875,10.9993983209,4.96703125,0.657484582117,4.967265625,5.13036701338,4.96703125,8.86627589269
1582,4.97,10.9400966022,4.97,0.676943914898,4.96921875,2.9384885307,4.9696875,6.9182139382
1583,4.973125,10.9964433019,4.97328125,0.65699831765,4.97359375,5.13182559456,4.973359375,8.85929150257
1584,4.97625,10.9337210185,4.97625,0.67691384462,4.97546875,2.93914229219,4.976015625,6.91391667658
1585,4.979453125,10.9975637289,4.979609375,0.657472019527,4.97984375,5.13300016978,4.979609375,8.86683181505
1586,4.982578125,10.939458576,4.982578125,0.676782263415,4.981796875,2.9353468123,4.982265625,6.91864113771
1587,4.985703125,10.9988639081,4.985859375,0.657258356205,4.986171875,5.12676832256,4.985859375,8.86097247
1588,4.988828125,10.9373603597,4.988828125,0.677006879195,4.988046875,2.94031254169,4.988515625,6.91459976231
1589,4.99203125,10.9942220071,4.9921875,0.657362201898,4.992421875,5.13461476555,4.9921875,8.86570618449
1590,4.99515625,10.9373055692,4.99515625,0.676530903629,4.994296875,2.93299330239,4.99484375,6.91796851429
1591,4.99828125,10.9997774368,4.9984375,0.657422187001,4.998671875,5.12744061287,4.9984375,8.86456433973
1592,5.00140625,10.9394847764,5.00140625,0.67700947552,5.000625,2.93994074337,5.00109375,6.91703585167
1593,5.00453125,10.9933198582,5.004765625,0.657154793778,5.005,5.13520273184,5.004765625,8.86288830144
1594,5.007734375,10.9336379578,5.00765625,0.676769221792,5.006875,2.93701138858,5.007421875,6.91619760726
1595,5.010859375,10.9991836874,5.011015625,0.657489422441,5.01125,5.13090623881,5.011015625,8.86649602158
1596,5.013984375,10.9400940599,5.013984375,0.676921878945,5.013203125,2.93804269496,5.013671875,6.91836954561
1597,5.017109375,10.9969808407,5.017265625,0.657051267826,5.017578125,5.1310072505,5.01734375,8.85836819937
1598,5.020234375,10.9344745664,5.020234375,0.67693688141,5.019453125,2.93946201975,5.02,6.91333005418
1599,5.0234375,10.997082659,5.02359375,0.657459693096,5.023828125,5.13335992805,5.02359375,8.86675550263
1600,5.0265625,10.9391882089,5.0265625,0.67674434934,5.02578125,2.93463550459,5.02625,6.91860221906
1601,5.0296875,10.9991350608,5.02984375,0.65729432851,5.03015625,5.12576597329,5.02984375,8.86172765818
1602,5.0328125,10.9378461352,5.0328125,0.677013911802,5.03203125,2.94035858663,5.0325,6.91511066602
1603,5.036015625,10.9934745504,5.036171875,0.65733264804,5.03640625,5.1347936318,5.036171875,8.86533148643
1604,5.039140625,10.9367674287,5.0390625,0.676563030835,5.03828125,2.93381819051,5.038828125,6.91773533479
1605,5.042265625,10.9997821534,5.042421875,0.657441111611,5.04265625,5.1281265151,5.042421875,8.86502695815
1606,5.045390625,10.9397027276,5.045390625,0.677000546252,5.044609375,2.9397158026,5.045078125,6.91735178608
1607,5.048515625,10.9940766311,5.04875,0.65710795517,5.048984375,5.13454265594,5.04875,8.86221340234
1608,5.05171875,10.9328321319,5.051640625,0.67680546358,5.050859375,2.93755827838,5.05140625,6.91577044907
1609,5.05484375,10.9989219532,5.055,0.65749123272,5.055234375,5.13141384289,5.055,8.86666389498
1610,5.05796875,10.9400441715,5.05796875,0.676897032688,5.0571875,2.93754969761,5.05765625,6.91849074763
1611,5.06109375,10.9974712951,5.06125,0.657101222004,5.0615625,5.13015646743,5.06125,8.85777290989
1612,5.06421875,10.9351807849,5.06421875,0.676957086139,5.0634375,2.93973318188,5.063984375,6.91270921745
1613,5.067421875,10.9965544946,5.067578125,0.657444325654,5.0678125,5.13368781342,5.067578125,8.86662658171
1614,5.070546875,10.9388705021,5.070546875,0.676703633531,5.069765625,2.93387761054,5.070234375,6.9185289407
1615,5.073671875,10.9993591177,5.073828125,0.657327292244,5.074140625,5.12473097152,5.073828125,8.86243129193
1616,5.076796875,10.9382845695,5.076796875,0.677018119639,5.076015625,2.94035652593,5.076484375,6.91558708797
1617,5.08,10.9926800118,5.08015625,0.657300042791,5.080390625,5.13494037289,5.08015625,8.86490384952
1618,5.083125,10.9361819614,5.083046875,0.676612503067,5.082265625,2.93459378139,5.0828125,6.9174678442
1619,5.08625,10.999739769,5.08640625,0.657457015637,5.086640625,5.12878100222,5.08640625,8.86543762852
1620,5.089375,10.9398733322,5.089375,0.676988799963,5.08859375,2.93944325712,5.0890625,6.91763327955
1621,5.0925,10.9947863335,5.092734375,0.657058055392,5.09296875,5.13384261801,5.092734375,8.86148525702
1622,5.095703125,10.9319789985,5.095625,0.676838867654,5.09484375,2.93805625525,5.095390625,6.91530903151
1623,5.098828125,10.998613119,5.098984375,0.657490010972,5.09921875,5.13188978121,5.098984375,8.86677944886
1624,5.101953125,10.9399469376,5.101953125,0.67686937761,5.101171875,2.93700963738,5.101640625,6.91857755212
1625,5.105078125,10.9979146626,5.105234375,0.657148177921,5.105546875,5.12927320749,5.105234375,8.85871601541
1626,5.108203125,10.9358396715,5.108203125,0.676974460064,5.107421875,2.93995585686,5.107890625,6.91307471838
1627,5.11140625,10.9959792376,5.1115625,0.657425915322,5.111796875,5.13398378133,5.1115625,8.86644499224
1628,5.11453125,10.9385054574,5.11453125,0.676660117551,5.11375,2.93307323608,5.11421875,6.91842131102
1629,5.11765625,10.9995360773,5.1178125,0.657357245244,5.118046875,5.12546588279,5.1178125,8.86308330005
1630,5.12078125,10.9386756612,5.12078125,0.677019504043,5.12,2.94030644515,5.12046875,6.91602903518
1631,5.123984375,10.991838394,5.124140625,0.65726438438,5.124375,5.13505494416,5.124140625,8.86442321776
1632,5.127109375,10.9355491703,5.12703125,0.676659132244,5.12625,2.93532013994,5.126796875,6.91716605144
1633,5.130234375,10.9996502832,5.130390625,0.657469897016,5.130625,5.12940403002,5.130390625,8.86579628355
1634,5.133359375,10.93999659,5.133359375,0.676974238068,5.132578125,2.93912319974,5.133046875,6.91788033955
1635,5.136484375,10.9954489622,5.13671875,0.657005092776,5.136953125,5.13311027992,5.13671875,8.86070381354
1636,5.139609375,10.9323682143,5.139609375,0.676869435201,5.138828125,2.93850539146,5.139375,6.91481336406
1637,5.1428125,10.9982571857,5.14296875,0.657485755234,5.143203125,5.13233400934,5.14296875,8.86684261988
1638,5.1459375,10.9398023591,5.1459375,0.676838915207,5.14515625,2.93642261429,5.145625,6.91862996704
1639,5.1490625,10.9983109407,5.14921875,0.657192133333,5.14953125,5.12835743286,5.14921875,8.85960783256
1640,5.1521875,10.9364512238,5.1521875,0.676989004455,5.15140625,2.94013012425,5.151875,6.91367727358
1641,5.155390625,10.9953568898,5.155546875,0.65740446024,5.15578125,5.13424778723,5.155546875,8.86621067487
1642,5.158515625,10.9380930768,5.158515625,0.676613802973,5.157734375,2.93222248835,5.158203125,6.91827933848
1643,5.161640625,10.9996659384,5.161796875,0.657384185363,5.16203125,5.12623504032,5.161796875,8.86368361207
1644,5.164765625,10.9390194091,5.164765625,0.677018066365,5.163984375,2.94020843114,5.164453125,6.91643651476
1645,5.167890625,10.9919622823,5.168125,0.657225671051,5.168359375,5.13513730096,5.168125,8.86388953585
1646,5.17109375,10.9348690584,5.171015625,0.676702919487,5.170234375,2.93599733239,5.17078125,6.91682996551
1647,5.17421875,10.9995136961,5.174375,0.657479753701,5.174609375,5.12999555425,5.174375,8.86610285666
1648,5.17734375,10.9400725009,5.17734375,0.676956862,5.1765625,2.93875572454,5.17703125,6.91809297364
1649,5.18046875,10.9960645138,5.180625,0.656961899969,5.1809375,5.13234560365,5.180703125,8.85986902071
1650,5.18359375,10.9332001805,5.18359375,0.676897167423,5.1828125,2.93890576053,5.183359375,6.91428345631
1651,5.186796875,10.9978541543,5.186953125,0.657478463563,5.1871875,5.13274648284,5.186953125,8.86685334539
1652,5.189921875,10.9396104371,5.189921875,0.67680564699,5.189140625,2.93578872962,5.189609375,6.91864800044
1653,5.193046875,10.9986601276,5.193203125,0.657233086011,5.193515625,5.1274091058,5.193203125,8.86044828769
1654,5.196171875,10.9370154398,5.196171875,0.677000720594,5.195390625,2.9402560649,5.195859375,6.91424532869
1655,5.199375,10.9946874535,5.19953125,0.657379958569,5.199765625,5.13447978649,5.19953125,8.86592357097
1656,5.2025,10.9376333626,5.2025,0.676564691388,5.201640625,2.93242449089,5.2021875,6.91810303164
1657,5.205625,10.9997487002,5.20578125,0.65740811047,5.206015625,5.1269729,5.20578125,8.86423215818
1658,5.20875,10.9393158121,5.20875,0.67701380797,5.20796875,2.94006257202,5.2084375,6.91680953391
1659,5.211875,10.9927970426,5.212109375,0.657183901069,5.21234375,5.13518739866,5.212109375,8.86330274922
1660,5.215078125,10.9341416292,5.215,0.67674386593,5.21421875,2.93662542623,5.214765625,6.91645959552
1661,5.218203125,10.9993300077,5.218359375,0.657486583663,5.21859375,5.13055553061,5.218359375,8.86635728194
1662,5.221328125,10.940101065,5.221328125,0.676936673202,5.220546875,2.9383409269,5.221015625,6.91827118947
1663,5.224453125,10.9966329855,5.224609375,0.65701681726,5.224921875,5.13154855122,5.2246875,8.85898082806
1664,5.227578125,10.9339848219,5.227578125,0.676922065537,5.226796875,2.93925743732,5.22734375,6.91371931793
1665,5.23078125,10.997404026,5.2309375,0.657468134032,5.231171875,5.13312715721,5.2309375,8.86681156347
1666,5.23390625,10.9393711729,5.23390625,0.676769574484,5.233125,2.93510808592,5.23359375,6.91863166046
1667,5.23703125,10.9989622213,5.2371875,0.657271033744,5.2375,5.12642818859,5.2371875,8.86123730781
1668,5.24015625,10.9375323173,5.24015625,0.677009609781,5.239375,2.94033376097,5.23984375,6.91477889054
1669,5.243359375,10.9939709309,5.243515625,0.657352408486,5.24375,5.13467973453,5.243515625,8.86558362262
1670,5.246484375,10.9371263171,5.24640625,0.676528979765,5.245625,2.93328180175,5.246171875,6.91789239916
1671,5.249609375,10.9997843617,5.249765625,0.657429018455,5.25,5.12767941774,5.249765625,8.86472886925
1672,5.252734375,10.9395648695,5.252734375,0.677006730236,5.251953125,2.93986895721,5.252421875,6.91714809989
1673,5.255859375,10.9935847386,5.25609375,0.657139072719,5.256328125,5.13498501414,5.25609375,8.86266280401
1674,5.2590625,10.9333668861,5.258984375,0.676781972722,5.258203125,2.93720449028,5.25875,6.91605495067
1675,5.2621875,10.9990992183,5.26234375,0.65749038489,5.262578125,5.13108391475,5.26234375,8.86655949419
1676,5.2653125,10.9400822827,5.2653125,0.676913673135,5.26453125,2.93787890345,5.265,6.91841499478
1677,5.2684375,10.9971543745,5.26859375,0.65706874005,5.26890625,5.13071908468,5.268671875,8.85803918582
1678,5.2715625,10.9347221359,5.2715625,0.676944130776,5.27078125,2.93956049796,5.271328125,6.91312095873
1679,5.274765625,10.9969068023,5.274921875,0.657454764732,5.27515625,5.13347598794,5.274921875,8.86671721289
1680,5.277890625,10.9390845678,5.277890625,0.676730699225,5.277109375,2.934380787,5.277578125,6.91858095532
1681,5.281015625,10.9992172201,5.281171875,0.657305974339,5.281484375,5.12541464358,5.281171875,8.86197482063
1682,5.284140625,10.9380018547,5.284140625,0.677015673328,5.283359375,2.94036329588,5.283828125,6.91527796605
1683,5.28734375,10.9932073246,5.2875,0.657321808186,5.287734375,5.13484758672,5.2875,8.86519077263
1684,5.29046875,10.936571943,5.290390625,0.676580320471,5.289609375,2.93408977343,5.29015625,6.91764744979
1685,5.29359375,10.9997729225,5.29375,0.657446907224,5.293984375,5.12835454941,5.29375,8.86517367685
1686,5.29671875,10.9397665807,5.29671875,0.676996834557,5.2959375,2.93962767741,5.29640625,6.91745222005
1687,5.29984375,10.9943253664,5.300078125,0.657091184303,5.3003125,5.13430617653,5.300078125,8.86196964709
1688,5.303046875,10.9325448331,5.30296875,0.676817241027,5.3021875,2.93773459465,5.302734375,6.91561604029
1689,5.306171875,10.9988213285,5.306328125,0.657491155391,5.3065625,5.13158066232,5.306328125,8.86670942892
1690,5.309296875,10.9400161545,5.309296875,0.676887863271,5.308515625,2.93736975211,5.308984375,6.91852439738
1691,5.312421875,10.9976286781,5.312578125,0.657117666064,5.312890625,5.12985716614,5.312578125,8.85810217416
1692,5.315546875,10.9354121196,5.315546875,0.676963364383,5.314765625,2.93981501987,5.315234375,6.91266006032
1693,5.31875,10.9963624847,5.31890625,0.657438353774,5.319140625,5.13379293048,5.31890625,8.86657023312
1694,5.321875,10.9387506237,5.321875,0.676689022767,5.32109375,2.93360693795,5.3215625,6.91849589334
1695,5.325,10.9994251225,5.32515625,0.657337905619,5.325390625,5.12494353536,5.32515625,8.86266075452
1696,5.328125,10.9384240504,5.328125,0.677018912563,5.32734375,2.94034475434,5.3278125,6.91574256219
1697,5.331328125,10.9923966373,5.331484375,0.657288155886,5.33171875,5.13498329843,5.331484375,8.8647449645
1698,5.334453125,10.935970243,5.334375,0.676628817396,5.33359375,2.93484847,5.334140625,6.91736819237
1699,5.337578125,10.9997143821,5.337734375,0.657461774699,5.33796875,5.12899825081,5.337734375,8.86556651325
1700,5.340703125,10.9399209451,5.340703125,0.67698412234,5.339921875,2.93933882459,5.340390625,6.91772190181
1701,5.343828125,10.9950189227,5.3440625,0.657040234143,5.344296875,5.13359506377,5.3440625,8.86122322605
1702,5.346953125,10.9317958585,5.346953125,0.676849672024,5.346171875,2.93821581072,5.34671875,6.91514287377
1703,5.35015625,10.998496339,5.3503125,0.65748889319,5.350546875,5.1320457289,5.3503125,8.86680702232
1704,5.35328125,10.939902681,5.35328125,0.676859245097,5.3525,2.93681357205,5.35296875,6.91859940518
1705,5.35640625,10.9980558939,5.3565625,0.657163593045,5.356875,5.12896275776,5.3565625,8.85902769585
1706,5.35953125,10.9360547706,5.35953125,0.67697976762,5.35875,2.94002108178,5.35921875,6.91328528558
1707,5.362734375,10.9957710751,5.362890625,0.657418899286,5.363125,5.13407794028,5.362890625,8.86637056437
1708,5.365859375,10.9383693423,5.365859375,0.676644546676,5.365078125,2.93278664509,5.365546875,6.91837648293
1709,5.368984375,10.9995859272,5.369140625,0.657366825427,5.369375,5.12573323144,5.369140625,8.86329503853
1710,5.372109375,10.938798903,5.372109375,0.677019328826,5.371328125,2.94027822237,5.371796875,6.91617268603
1711,5.3753125,10.9915388718,5.37546875,0.657251449819,5.375703125,5.13508682501,5.37546875,8.86424614247
1712,5.3784375,10.9353212203,5.378359375,0.676674471648,5.377578125,2.9355579568,5.378125,6.91705463586
1713,5.3815625,10.9996087404,5.38171875,0.657473618822,5.381953125,5.12961047772,5.38171875,8.86590731139
1714,5.3846875,10.9400279627,5.3846875,0.676968595008,5.38390625,2.93900249199,5.384375,6.9179571527
1715,5.3878125,10.9956654041,5.388046875,0.656986220579,5.38828125,5.13285163781,5.388046875,8.86042348921
1716,5.3909375,10.932658915,5.3909375,0.676879266904,5.39015625,2.93864821119,5.390703125,6.91463546064
1717,5.394140625,10.9981242507,5.394296875,0.65748359633,5.39453125,5.13247907005,5.394296875,8.86685221129
1718,5.397265625,10.9397418634,5.397265625,0.676827820115,5.396484375,2.93621046373,5.396953125,6.91864002616
1719,5.400390625,10.9984360198,5.400546875,0.657206518754,5.400859375,5.12803582174,5.400546875,8.85990190383
1720,5.403515625,10.9366500865,5.403515625,0.67699334176,5.402734375,2.94017876369,5.403203125,6.91387600631
1721,5.40671875,10.9951325755,5.406875,0.657396399416,5.407109375,5.13433097277,5.406875,8.86611814753
1722,5.40984375,10.9379407258,5.40984375,0.676597272531,5.4090625,2.93192001601,5.40953125,6.91822273258
1723,5.41296875,10.9996996331,5.413125,0.657392731621,5.413359375,5.12649165861,5.413125,8.86387760241
1724,5.41609375,10.9391264115,5.41609375,0.677016923473,5.4153125,2.94016378726,5.41578125,6.9165683447
1725,5.41921875,10.9922539121,5.419453125,0.657211688238,5.4196875,5.13515812182,5.419453125,8.86369425149
1726,5.422421875,10.9346248779,5.42234375,0.676717284354,5.4215625,2.93621830051,5.422109375,6.91670678929
1727,5.425546875,10.9994559972,5.425703125,0.657482437554,5.4259375,5.13019118586,5.425703125,8.86619600492
1728,5.428671875,10.9400876334,5.428671875,0.676950253996,5.427890625,2.93861877415,5.428359375,6.91815798029
1729,5.431796875,10.9962648074,5.431953125,0.656981074141,5.432265625,5.13207586064,5.43203125,8.85957038563
1730,5.434921875,10.9334746489,5.434921875,0.676906026875,5.434140625,2.93903187008,5.4346875,6.91409381052
1731,5.438125,10.9977050647,5.43828125,0.657475262874,5.438515625,5.1328806413,5.43828125,8.86684493343
1732,5.44125,10.9395337026,5.44125,0.67679358984,5.44046875,2.93556052886,5.4409375,6.9186462684
1733,5.444375,10.9987690536,5.44453125,0.657246440969,5.44484375,5.12707632034,5.44453125,8.86072472469
1734,5.4475,10.9371980653,5.4475,0.677004088094,5.44671875,2.94028814689,5.4471875,6.91443222929
1735,5.450703125,10.9944469881,5.450859375,0.657370852328,5.45109375,5.13455198333,5.450859375,8.86581292421
1736,5.453828125,10.9374647765,5.453828125,0.676547201926,5.45296875,2.93272411607,5.453515625,6.91803465089
1737,5.456953125,10.9997662394,5.457109375,0.657415622077,5.45734375,5.12721877282,5.457109375,8.8644083766
1738,5.460078125,10.9394065748,5.460078125,0.677011697874,5.459296875,2.94000153756,5.459765625,6.91692954541
1739,5.463203125,10.9930725295,5.4634375,0.657168869413,5.463671875,5.13519714419,5.4634375,8.86308923723
1740,5.46640625,10.9338812194,5.466328125,0.676757256652,5.465546875,2.93682956907,5.46609375,6.91632466181
1741,5.46953125,10.9992561529,5.4696875,0.65748822887,5.469921875,5.13074033093,5.4696875,8.86643252819
1742,5.47265625,10.9400999574,5.47265625,0.676929100754,5.471875,2.93818776687,5.47234375,6.91832439227
1743,5.47578125,10.9968171298,5.4759375,0.65703496456,5.47625,5.13126769428,5.476015625,8.85866386506
1744,5.47890625,10.9342430571,5.47890625,0.67692995316,5.478125,2.93936686264,5.478671875,6.91351793312
1745,5.482109375,10.9972387823,5.482265625,0.657463890901,5.4825,5.13325039816,5.482265625,8.86678512706
1746,5.485234375,10.9392782,5.485234375,0.676756555802,5.484453125,2.93486387043,5.484921875,6.91861814006
1747,5.488359375,10.9990549937,5.488515625,0.657283357485,5.488828125,5.12608421587,5.488515625,8.86149608566
1748,5.491484375,10.9376987051,5.491484375,0.677012007924,5.490703125,2.94034931397,5.491171875,6.91495396137
1749,5.4946875,10.9937143152,5.49484375,0.657342256208,5.495078125,5.13474092736,5.49484375,8.86545483674
1750,5.4978125,10.9369414967,5.497734375,0.676546910378,5.496953125,2.93356449621,5.4975,6.91781224656
1751,5.5009375,10.9997857452,5.50109375,0.657435494691,5.501328125,5.12791452996,5.50109375,8.86488729219
1752,5.5040625,10.9396393923,5.5040625,0.677003653413,5.50328125,2.93979156314,5.50375,6.91725629547
1753,5.5071875,10.9938440813,5.507421875,0.657122991636,5.50765625,5.13475580373,5.507421875,8.86243104609
1754,5.510390625,10.9330902484,5.5103125,0.676794389698,5.50953125,2.93739183174,5.510078125,6.91590826266
1755,5.513515625,10.9990092078,5.513671875,0.657490990767,5.51390625,5.13125786858,5.513671875,8.86661681622
1756,5.516640625,10.9400649351,5.516640625,0.676905136745,5.515859375,2.93770956722,5.516328125,6.91845639639
1757,5.519765625,10.9973223685,5.519921875,0.657085859696,5.520234375,5.13042710081,5.52,8.85770387803
1758,5.522890625,10.9349641369,5.522890625,0.676951046993,5.522109375,2.93965326547,5.52265625,6.91290783828
1759,5.52609375,10.9967254049,5.52625,0.657449478509,5.526484375,5.1335882961,5.52625,8.86667273119
1760,5.52921875,10.9389753572,5.52921875,0.676716719542,5.5284375,2.93412059268,5.52890625,6.91855564942
1761,5.53234375,10.9992938384,5.5325,0.657317266115,5.5328125,5.12505947071,5.5325,8.86221591469
1762,5.53546875,10.9381520043,5.53546875,0.677017102568,5.5346875,2.9403623488,5.53515625,6.91544120949
1763,5.538671875,10.9929345596,5.538828125,0.657310609257,5.5390625,5.13489776024,5.538828125,8.86504382817
1764,5.541796875,10.9363708893,5.54171875,0.676597275529,5.5409375,2.934355559,5.541484375,6.91755552835
1765,5.544921875,10.9997581501,5.545078125,0.657452347374,5.5453125,5.12857888587,5.545078125,8.86531428101
1766,5.548046875,10.9398248633,5.548046875,0.676992791489,5.547265625,2.93953395514,5.547734375,6.91754860225
1767,5.551171875,10.9945685637,5.55140625,0.657074053215,5.551640625,5.13406589988,5.55140625,8.86171962517
1768,5.554375,10.9322519686,5.554296875,0.676828684658,5.553515625,2.93790515906,5.5540625,6.91545760119
1769,5.5575,10.9987151625,5.55765625,0.657490721257,5.557890625,5.13174375441,5.55765625,8.86674880477
1770,5.560625,10.9399825671,5.560625,0.676878363449,5.55984375,2.93718427356,5.5603125,6.91855400051
1771,5.56375,10.997780521,5.56390625,0.65713375728,5.56421875,5.12955404236,5.56390625,8.85842540995
1772,5.566875,10.9356378855,5.566875,0.676969309627,5.56609375,2.93989115642,5.5665625,6.91287840396
1773,5.570078125,10.9961649343,5.570234375,0.657432023815,5.57046875,5.13389429057,5.570234375,8.86650768554
1774,5.573203125,10.938625176,5.573203125,0.676674082619,5.572421875,2.93333080112,5.572890625,6.9184588048
1775,5.576328125,10.9994855862,5.576484375,0.657348164687,5.57671875,5.12521792558,5.576484375,8.86288414037
1776,5.579453125,10.9385579612,5.579453125,0.677019373357,5.578671875,2.94032733656,5.579140625,6.91589398066
1777,5.58265625,10.9921077239,5.5828125,0.657275909698,5.583046875,5.13502243731,5.5828125,8.86457984226
1778,5.58578125,10.935752957,5.585703125,0.676644797277,5.584921875,2.93509736894,5.58546875,6.91726450517
1779,5.58890625,10.9996834537,5.5890625,0.657466178055,5.589296875,5.12921179635,5.5890625,8.86568927555
1780,5.59203125,10.9399629876,5.59203125,0.676979113513,5.59125,2.93922880594,5.59171875,6.9178064732
1781,5.59515625,10.9952459734,5.595390625,0.657022052478,5.595625,5.13334370781,5.595390625,8.86095492234
1782,5.59828125,10.9320972231,5.59828125,0.676860142717,5.5975,2.93836962289,5.598046875,6.91497268684
1783,5.601484375,10.9983740178,5.601640625,0.657487418373,5.601875,5.13219794402,5.601640625,8.86682843026
1784,5.604609375,10.9398528543,5.604609375,0.676848782356,5.603828125,2.93661198549,5.604296875,6.91861721255
1785,5.607734375,10.998191585,5.607890625,0.657178655062,5.608203125,5.12864848109,5.607890625,8.8593333391
1786,5.610859375,10.9362643005,5.610859375,0.676984742325,5.610078125,2.94008061466,5.610546875,6.91349179324
1787,5.6140625,10.9955573724,5.61421875,0.657411524954,5.614453125,5.13416833702,5.61421875,8.86628993055
1788,5.6171875,10.9382276582,5.6171875,0.676628646602,5.61640625,2.93249460252,5.616875,6.91832761466
1789,5.6203125,10.9996302359,5.62046875,0.657376051051,5.620703125,5.12599690123,5.62046875,8.863500692
1790,5.6234375,10.9389165747,5.6234375,0.677018821638,5.62265625,2.94024436367,5.623125,6.91631228197
1791,5.6265625,10.9916904676,5.626796875,0.65723815577,5.62703125,5.13511491395,5.626796875,8.86406282348
1792,5.629765625,10.935087703,5.6296875,0.676689476737,5.62890625,2.93578999185,5.629453125,6.91693918597
1793,5.632890625,10.9995616559,5.633046875,0.657476984683,5.63328125,5.12981321715,5.633046875,8.86601220899
1794,5.636015625,10.9400537649,5.636015625,0.676962620912,5.635234375,2.93887620926,5.635703125,6.91802991587
1795,5.639140625,10.9958763071,5.639375,0.656966987772,5.639609375,5.1325891895,5.639375,8.86013688615
1796,5.642265625,10.9329440481,5.642265625,0.676888765073,5.641484375,2.93878529635,5.64203125,6.91445352916
1797,5.64546875,10.9979857746,5.645625,0.657481080163,5.645859375,5.13262039294,5.645625,8.86685562984
1798,5.64859375,10.9396757975,5.64859375,0.676816394974,5.6478125,2.9359928039,5.64828125,6.91864604054
1799,5.65171875,10.9985555583,5.651875,0.657220550807,5.6521875,5.12771037923,5.651875,8.86018992928
1800,5.65484375,10.9368433798,5.65484375,0.676997346368,5.6540625,2.94022172064,5.65453125,6.9140706803
1801,5.658046875,10.9949027211,5.658203125,0.657387980079,5.6584375,5.13441039085,5.658203125,8.86601940737
1802,5.661171875,10.937782806,5.661171875,0.676580413078,5.6603125,2.93214511562,5.660859375,6.91816208752
1803,5.664296875,10.9997277865,5.664453125,0.65740092307,5.6646875,5.12674459286,5.664453125,8.86406549956
1804,5.667421875,10.9392278436,5.667421875,0.677015448772,5.666640625,2.94011351787,5.667109375,6.91669612057
1805,5.670546875,10.9925400049,5.67078125,0.657197345733,5.671015625,5.1351751455,5.67078125,8.86349271704
1806,5.67375,10.9343751306,5.673671875,0.67673131504,5.672890625,2.93643349481,5.6734375,6.91657957984
1807,5.676875,10.9993927568,5.67703125,0.657484765223,5.677265625,5.13038310401,5.67703125,8.86628301522
1808,5.68,10.9400971954,5.68,0.676943315127,5.67921875,2.93847626004,5.6796875,6.91821893786
1809,5.683125,10.9964595618,5.68328125,0.656999896179,5.68359375,5.13180230695,5.683359375,8.85926546589
1810,5.68625,10.9337435494,5.68625,0.676914552937,5.68546875,2.9391522539,5.686015625,6.91390013781
1811,5.689453125,10.9975504341,5.689609375,0.657471704696,5.68984375,5.13301105671,5.689609375,8.86683034136
1812,5.692578125,10.9394513981,5.692578125,0.676781202821,5.691796875,2.93532683096,5.692265625,6.91864049257
1813,5.695703125,10.998872439,5.695859375,0.6572594423,5.696171875,5.12673969906,5.695859375,8.86099510731
1814,5.698828125,10.9373751214,5.698828125,0.677007123049,5.698046875,2.9403145561,5.698515625,6.91461507195
1815,5.70203125,10.9942009829,5.7021875,0.657361387361,5.702421875,5.13462040746,5.7021875,8.86569605785
1816,5.70515625,10.9372906218,5.70515625,0.676529383643,5.704296875,2.9330179315,5.70484375,6.91796223201
1817,5.70828125,10.9997782371,5.7084375,0.657422778628,5.708671875,5.12746095641,5.7084375,8.86457849372
1818,5.71140625,10.9394917672,5.71140625,0.677009256133,5.710625,2.93993488816,5.71109375,6.91704550371
1819,5.71453125,10.993342479,5.714765625,0.657153477864,5.715,5.13519151041,5.714765625,8.86286946884
1820,5.717734375,10.9336152432,5.71765625,0.67677031333,5.716875,2.93702794624,5.717421875,6.91618569597
1821,5.720859375,10.9991767566,5.721015625,0.657489517659,5.72125,5.13092141257,5.721015625,8.86650162883
1822,5.723984375,10.9400932794,5.723984375,0.676921197612,5.723203125,2.93802905454,5.723671875,6.9183735469
1823,5.727109375,10.9969957345,5.727265625,0.657052759458,5.727578125,5.13098302221,5.72734375,8.85834061161
1824,5.730234375,10.934495724,5.730234375,0.676937507537,5.729453125,2.93947057125,5.73,6.91331252255
1825,5.7334375,10.9970679977,5.73359375,0.657459290057,5.733828125,5.13336989082,5.73359375,8.86675250336
1826,5.7365625,10.9391796575,5.7365625,0.676743207432,5.73578125,2.93461417006,5.73625,6.91860057686
1827,5.7396875,10.9991422252,5.73984375,0.657295327341,5.74015625,5.1257364029,5.73984375,8.86174880065
1828,5.7428125,10.9378595233,5.7428125,0.677014073677,5.74203125,2.94035920407,5.7425,6.91512497508
1829,5.746015625,10.9934521601,5.746171875,0.657331744992,5.74640625,5.13479834224,5.746171875,8.86531982456
1830,5.749140625,10.9367511081,5.7490625,0.676564506329,5.74828125,2.93384138836,5.748828125,6.91772805685
1831,5.752265625,10.9997815871,5.752421875,0.657441615625,5.75265625,5.12814594775,5.752421875,8.86503960582
1832,5.755390625,10.9397083446,5.755390625,0.67700024511,5.754609375,2.93970856485,5.755078125,6.91736043872
1833,5.758515625,10.9940978861,5.75875,0.65710655046,5.758984375,5.13452279902,5.75875,8.86219302555
1834,5.76171875,10.9328080446,5.761640625,0.676806472765,5.760859375,2.93757341582,5.76140625,6.91575754361
1835,5.76484375,10.9989136558,5.765,0.657491239991,5.765234375,5.13142809849,5.765,8.86666798508
1836,5.76796875,10.9400420172,5.76796875,0.676896269836,5.7671875,2.93753469026,5.76765625,6.91849375076
1837,5.77109375,10.9974848227,5.77125,0.657102626673,5.7715625,5.13013129735,5.77125,8.85780099584
1838,5.77421875,10.9352005692,5.77421875,0.676957630113,5.7734375,2.93974032542,5.773984375,6.91269069324
1839,5.777421875,10.9965384669,5.777578125,0.657443834352,5.7778125,5.13369685073,5.777578125,8.86662205511
1840,5.780546875,10.9388605772,5.780546875,0.676702410355,5.779765625,2.93385492589,5.780234375,6.91852630168
1841,5.783671875,10.9993649156,5.783828125,0.65732820375,5.784140625,5.12470045316,5.783828125,8.86245093748
1842,5.786796875,10.9382965839,5.786796875,0.677018199573,5.786015625,2.94035574886,5.786484375,6.91560039664
1843,5.79,10.9926562555,5.79015625,0.657299051181,5.790390625,5.13494415054,5.79015625,8.8648906508
1844,5.793125,10.9361642676,5.793046875,0.676613896054,5.792265625,2.93461554984,5.7928125,6.91745957086
1845,5.79625,10.999737836,5.79640625,0.657457431978,5.796640625,5.1287995227,5.79640625,8.86544876791
1846,5.799375,10.9398775755,5.799375,0.676988417105,5.79859375,2.9394346395,5.7990625,6.91764093299
1847,5.8025,10.9948062228,5.802734375,0.657056561837,5.80296875,5.13382182443,5.802734375,8.86146333451
1848,5.805703125,10.9319535387,5.805625,0.676839794521,5.80484375,2.93806997456,5.805390625,6.91529513216
1849,5.808828125,10.9986034551,5.808984375,0.657489930239,5.80921875,5.13190311736,5.808984375,8.86678201997
1850,5.811953125,10.9399434096,5.811953125,0.676868533283,5.811171875,2.93699326599,5.811640625,6.91857955732
1851,5.815078125,10.9979268239,5.815234375,0.657149495563,5.815546875,5.12924709453,5.815234375,8.85874261427
1852,5.818203125,10.9358580824,5.818203125,0.676974921921,5.817421875,2.93996159473,5.817890625,6.91309268754
1853,5.82140625,10.9959618435,5.8215625,0.657425335703,5.821796875,5.13399189191,5.8215625,8.86643893657
1854,5.82453125,10.938494159,5.82453125,0.676658813151,5.82375,2.93304920439,5.82421875,6.91841767543
1855,5.82765625,10.9995405086,5.8278125,0.657358069362,5.828046875,5.12548864033,5.8278125,8.86310144663
1856,5.83078125,10.938686302,5.83078125,0.677019502076,5.83,2.94030427607,5.83046875,6.91604134367
1857,5.833984375,10.9918132718,5.834140625,0.657263304156,5.834375,5.13505778774,5.834140625,8.86440848057
1858,5.837109375,10.9355301034,5.83703125,0.676660442756,5.83625,2.93534048091,5.836796875,6.91715678295
1859,5.840234375,10.9996469836,5.840390625,0.657470225625,5.840625,5.12942163706,5.840390625,8.86580591273
1860,5.843359375,10.9399994595,5.843359375,0.676973773538,5.842578125,2.93911320496,5.843046875,6.91788699402
1861,5.846484375,10.9954674855,5.84671875,0.657003510329,5.846953125,5.13308854859,5.84671875,8.86068034382
1862,5.849609375,10.9323930204,5.849609375,0.676870279784,5.848828125,2.93851769475,5.849375,6.9147984711
1863,5.8528125,10.9982461552,5.85296875,0.657485586442,5.853203125,5.13234642477,5.85296875,8.86684367016
1864,5.8559375,10.9397974574,5.8559375,0.676837989449,5.85515625,2.93640488178,5.855625,6.91863097455
1865,5.8590625,10.9983217358,5.85921875,0.657193363882,5.85953125,5.12833037593,5.85921875,8.85963294219
1866,5.8621875,10.9364682614,5.8621875,0.676989384232,5.86140625,2.94013445877,5.861875,6.91369424162
1867,5.865390625,10.9953381295,5.865546875,0.65740379225,5.86578125,5.13425496975,5.865546875,8.86620308843
1868,5.868515625,10.938080405,5.868515625,0.676612417396,5.867734375,2.93219711276,5.868203125,6.91827470655
1869,5.871640625,10.9996690032,5.871796875,0.65738492203,5.87203125,5.12625689037,5.871796875,8.86370025765
1870,5.874765625,10.9390286762,5.874765625,0.677017982536,5.873984375,2.94020487258,5.874453125,6.91644782329
1871,5.877890625,10.9919871658,5.878125,0.657224502163,5.878359375,5.13513920918,5.878125,8.86387325859
1872,5.88109375,10.9348486186,5.881015625,0.676704147557,5.880234375,2.9360162478,5.88078125,6.91681970214
1873,5.88421875,10.9995090299,5.884375,0.657479994518,5.884609375,5.13001224655,5.884375,8.86611097369
1874,5.88734375,10.9400739967,5.88734375,0.676956315837,5.8865625,2.93874435536,5.88703125,6.91809862936
1875,5.89046875,10.9960816712,5.890625,0.656963535552,5.8909375,5.13232293347,5.890703125,8.85984400231
1876,5.89359375,10.9332236134,5.89359375,0.676897929757,5.8928125,2.93891664996,5.893359375,6.91426757
1877,5.896796875,10.9978417573,5.896953125,0.657478206655,5.8971875,5.13275797624,5.896953125,8.86685287304
1878,5.899921875,10.9396041618,5.899921875,0.676804639844,5.899140625,2.93576963895,5.899609375,6.9186480105
1879,5.903046875,10.9986695562,5.903203125,0.657234229402,5.903515625,5.1273811038,5.903203125,8.86047190596
1880,5.906171875,10.9370311038,5.906171875,0.677001018329,5.905390625,2.94025899845,5.905859375,6.91426129581
1881,5.909375,10.9946673269,5.90953125,0.657379202155,5.909765625,5.13448603968,5.90953125,8.86591445206
1882,5.9125,10.9376193174,5.9125,0.676563224679,5.911640625,2.93245006131,5.9121875,6.91809740364
1883,5.915625,10.9997503984,5.91578125,0.657408759625,5.916015625,5.12699384129,5.91578125,8.86424730073
1884,5.91875,10.9393237055,5.91875,0.677013642318,5.91796875,2.94005762657,5.9184375,6.91681984267
1885,5.921875,10.9928205606,5.922109375,0.657182643467,5.92234375,5.13518837021,5.922109375,8.86328493032
1886,5.925078125,10.9341198165,5.925,0.676745011592,5.92421875,2.93664291807,5.924765625,6.91644833753
1887,5.928203125,10.9993239748,5.928359375,0.657486736629,5.92859375,5.13057130689,5.928359375,8.86636388493
1888,5.931328125,10.940101187,5.931328125,0.67693604545,5.930546875,2.93832818609,5.931015625,6.91827584666
1889,5.934453125,10.9966487769,5.934609375,0.657018365991,5.934921875,5.13152494108,5.9346875,8.85895425951
1890,5.937578125,10.9340068818,5.937578125,0.676922745659,5.936796875,2.93926691507,5.93734375,6.91370243857
1891,5.94078125,10.9973902625,5.9409375,0.657467788952,5.941171875,5.1331377273,5.9409375,8.8668095667
1892,5.94390625,10.9393635239,5.94390625,0.676768485993,5.943125,2.93508764008,5.94359375,6.9186306733
1893,5.94703125,10.9989702835,5.9471875,0.657272089914,5.9475,5.12639924042,5.9471875,8.86125943262
1894,5.95015625,10.9375466078,5.95015625,0.677009825512,5.949375,2.94033529594,5.94984375,6.91479385695
1895,5.953359375,10.9939494381,5.953515625,0.657351563595,5.95375,5.13468505709,5.953515625,8.86557296958
1896,5.956484375,10.9371108987,5.95640625,0.676530509482,5.955625,2.93330593972,5.956171875,6.91788577533
1897,5.959609375,10.9997846933,5.959765625,0.657429580037,5.96,5.12769944899,5.959765625,8.86474250679
1898,5.962734375,10.9395713891,5.962734375,0.677006482801,5.961953125,2.93986262749,5.962421875,6.91715740911
1899,5.965859375,10.9936068909,5.96609375,0.657137726353,5.966328125,5.134965772,5.96609375,8.86264344192
1900,5.9690625,10.9333437007,5.968984375,0.676783036009,5.968203125,2.93722056057,5.96875,6.91604269835
1901,5.9721875,10.9990918188,5.97234375,0.657490449948,5.972578125,5.13109877373,5.97234375,8.86656458126
1902,5.9753125,10.9400810309,5.9753125,0.676912963836,5.97453125,2.93786479385,5.975,6.91841865367
1903,5.9784375,10.9971687997,5.97859375,0.657070201861,5.97890625,5.13069453348,5.978671875,8.85801106571
1904,5.9815625,10.9347428225,5.9815625,0.67694472872,5.98078125,2.93956856627,5.981328125,6.91310308661
1905,5.984765625,10.9968916723,5.984921875,0.657454331425,5.98515625,5.13348563342,5.984921875,8.86671368993
1906,5.987890625,10.9390755453,5.987890625,0.676729529436,5.987109375,2.93435898903,5.987578125,6.91857897118
1907,5.991015625,10.9992239158,5.991171875,0.657306943225,5.991484375,5.12538474816,5.991171875,8.86199544988
1908,5.994140625,10.9380147716,5.994140625,0.677015807093,5.993359375,2.94036343471,5.993828125,6.91529193194
1909,5.99734375,10.9931844657,5.9975,0.657320874767,5.997734375,5.13485197736,5.9975,8.8651785838
1910,6.00046875,10.9365551513,6.000390625,0.676581767661,5.999609375,2.93411248078,6.00015625,6.91763983038
1911,6.00359375,10.9997718875,6.00375,0.657447381172,6.003984375,5.12837366933,6.00375,8.8651858074
1912,6.00671875,10.9397717265,6.00671875,0.676996505381,6.0059375,2.93961996605,6.00640625,6.91746052993
1913,6.00984375,10.994346153,6.010078125,0.657089749125,6.0103125,5.13428599846,6.010078125,8.86194874027
1914,6.013046875,10.932520275,6.01296875,0.676818221973,6.0121875,2.93774924542,6.012734375,6.91560279389
1915,6.016171875,10.9988125625,6.016328125,0.657491132483,6.0165625,5.13159460269,6.016328125,8.8667129982
1916,6.019296875,10.940013529,6.019296875,0.676887072468,6.018515625,2.93735427656,6.018984375,6.9185270582
1917,6.022421875,10.997641737,6.022578125,0.65711904089,6.022890625,5.12983167278,6.022578125,8.85812975027
1918,6.025546875,10.9354314328,6.025546875,0.676963880186,6.024765625,2.93982168101,6.025234375,6.91267868731
1919,6.02875,10.9963459883,6.02890625,0.657437832185,6.029140625,5.13380165006,6.02890625,8.86656518224
1920,6.031875,10.9387402277,6.031875,0.676687771725,6.03109375,2.93358379091,6.0315625,6.91849291246
1921,6.035,10.9994304517,6.03515625,0.657338787158,6.035390625,5.12496688842,6.03515625,8.86267988614
1922,6.038125,10.9384355936,6.038125,0.6770189644,6.03734375,2.94034349952,6.0378125,6.91575552777
1923,6.041328125,10.9923724124,6.041484375,0.657287133887,6.04171875,5.13498675584,6.041484375,8.86473123825
1924,6.044453125,10.9359520783,6.044375,0.67663018209,6.04359375,2.9348697486,6.044140625,6.91735957766
1925,6.047578125,10.9997119804,6.047734375,0.657462160954,6.04796875,5.12901645812,6.047734375,8.86557713485
1926,6.050703125,10.9399247172,6.050703125,0.676983711464,6.049921875,2.93932973429,6.050390625,6.91772921258
1927,6.053828125,10.9950383435,6.0540625,0.657038710103,6.054296875,5.13357394867,6.0540625,8.861200773
1928,6.056953125,10.9318215666,6.056953125,0.676850570663,6.056171875,2.93822904408,6.05671875,6.91512863358
1929,6.06015625,10.9984862064,6.0603125,0.657488782259,6.060546875,5.13205874939,6.0603125,8.86680907197
1930,6.06328125,10.9398986818,6.06328125,0.676858372834,6.0625,2.93679673346,6.06296875,6.91860106815
1931,6.06640625,10.9980675866,6.0665625,0.657164880821,6.066875,5.12893632114,6.0665625,8.85905378414
1932,6.06953125,10.9360727104,6.06953125,0.676980201319,6.06875,2.94002633804,6.06921875,6.91330291133
1933,6.072734375,10.9957532124,6.072890625,0.657418289361,6.073125,5.13408573268,6.072890625,8.86636398383
1934,6.075859375,10.9383575728,6.075859375,0.676643214426,6.075078125,2.93276215208,6.075546875,6.91837250556
1935,6.078984375,10.9995898899,6.079140625,0.657367619556,6.079375,5.12575567785,6.079140625,8.86331267049
1936,6.082109375,10.9388090726,6.082109375,0.677019298775,6.081328125,2.94027557641,6.081796875,6.9161846515
1937,6.0853125,10.991513281,6.08546875,0.657250339189,6.085703125,5.13508934791,6.08546875,8.8642308772
1938,6.0884375,10.9353016825,6.088359375,0.676675753879,6.087578125,2.93557780857,6.088125,6.91704502609
1939,6.0915625,10.999604972,6.09171875,0.657473917324,6.091953125,5.12962777114,6.09171875,8.86591642211
1940,6.0946875,10.940030361,6.0946875,0.676968102473,6.09390625,2.93899202547,6.094375,6.91796346457
1941,6.0978125,10.9956834589,6.098046875,0.65698460763,6.09828125,5.13282958458,6.098046875,8.86039948845
1942,6.1009375,10.9326832501,6.1009375,0.676880083271,6.10015625,2.93866002928,6.100703125,6.91462022693
1943,6.104140625,10.9981127515,6.104296875,0.65748339732,6.10453125,5.13249116936,6.104296875,8.8668527395
1944,6.107265625,10.9397364905,6.107265625,0.676826866435,6.106484375,2.93619226503,6.106953125,6.91864069151
1945,6.110390625,10.9984463461,6.110546875,0.657207719415,6.110859375,5.12800844078,6.110546875,8.85992650216
1946,6.113515625,10.9366666529,6.113515625,0.676993693393,6.112734375,2.9401826174,6.113203125,6.91389263101
1947,6.11671875,10.9951133465,6.116875,0.657395701102,6.117109375,5.13433783667,6.116875,8.86611003563
1948,6.11984375,10.9379275829,6.11984375,0.676595859119,6.1190625,2.93189418018,6.11953125,6.91821775897
1949,6.12296875,10.9997022292,6.123125,0.657393438278,6.123359375,5.1265131971,6.123125,8.86389373267
1950,6.12609375,10.9391352074,6.12609375,0.677016811573,6.1253125,2.9401597527,6.12578125,6.91657931027
1951,6.12921875,10.9922783272,6.129453125,0.657210488926,6.1296875,5.1351597089,6.129453125,8.86367744562
1952,6.132421875,10.9346039672,6.13234375,0.676718484154,6.1315625,2.9362367274,6.132109375,6.91669618474
1953,6.135546875,10.9994508622,6.135703125,0.657482648244,6.1359375,5.13020756411,6.135703125,8.86620360285
1954,6.138671875,10.9400886579,6.138671875,0.676949679843,6.137890625,2.93860693418,6.138359375,6.91816329349
1955,6.141796875,10.9962814962,6.141953125,0.656982679941,6.142265625,5.13205286816,6.14203125,8.85954483568
1956,6.144921875,10.9334976109,6.144921875,0.676906761006,6.144140625,2.93904227504,6.1446875,6.91407758356
1957,6.148125,10.997692199,6.14828125,0.657474975728,6.148515625,5.13289181815,6.14828125,8.86684393839
1958,6.15125,10.9395269561,6.15125,0.676792554788,6.15046875,2.93554097302,6.1509375,6.91864593638
1959,6.154375,10.9987780136,6.15453125,0.657247554451,6.15484375,5.12704799393,6.15453125,8.86074783093
1960,6.1575,10.9372132582,6.1575,0.677004357697,6.15671875,2.94029060044,6.1571875,6.91444785314
1961,6.160703125,10.9944263928,6.160859375,0.657370065572,6.16109375,5.13455791746,6.160859375,8.86580327927
1962,6.163828125,10.9374502602,6.163828125,0.676545707399,6.16296875,2.93274919495,6.163515625,6.91802868129
1963,6.166953125,10.9997674688,6.167109375,0.657416241201,6.16734375,5.1272394021,6.167109375,8.86442300315
1964,6.170078125,10.939413997,6.170078125,0.677011504166,6.169296875,2.93999611701,6.169765625,6.91693951131
1965,6.173203125,10.9930955791,6.1734375,0.65716758137,6.173671875,5.13519779417,6.1734375,8.86307088918
1966,6.17640625,10.9338589359,6.176328125,0.676758374056,6.175546875,2.93684657308,6.17609375,6.91631306274
1967,6.17953125,10.9992496513,6.1796875,0.65748835169,6.179921875,5.13075579272,6.1796875,8.86643861142
1968,6.18265625,10.9400996082,6.18265625,0.676928445026,6.181875,2.93817455624,6.18234375,6.91832870701
1969,6.18578125,10.9968324525,6.1859375,0.657036483484,6.18625,5.13124376147,6.186015625,8.85863676448
1970,6.18890625,10.9342646459,6.18890625,0.676930605089,6.188125,2.93937585669,6.188671875,6.91350071321
1971,6.192109375,10.9972245501,6.192265625,0.657463515564,6.1925,5.13326065125,6.192265625,8.866782607
1972,6.195234375,10.9392700799,6.195234375,0.676755439421,6.194453125,2.93484296046,6.194921875,6.91861681091
1973,6.198359375,10.9990625872,6.198515625,0.657284383724,6.198828125,5.12605494292,6.198515625,8.86151769772
1974,6.201484375,10.9377125245,6.201484375,0.677012195535,6.200703125,2.94035036978,6.201171875,6.91496858458
1975,6.2046875,10.9936923539,6.20484375,0.657341380957,6.205078125,5.13474593041,6.20484375,8.8654436571
1976,6.2078125,10.9369256072,6.207734375,0.676548411784,6.206953125,2.93358814326,6.2075,6.91780528121
1977,6.2109375,10.999785608,6.21109375,0.657436026221,6.211328125,5.12793424876,6.21109375,8.86490041305
1978,6.2140625,10.9396454407,6.2140625,0.677003377937,6.21328125,2.93978475921,6.21375,6.91726526189
1979,6.2171875,10.9938657652,6.217421875,0.657121614812,6.21765625,5.13473624068,6.217421875,8.86241115432
1980,6.220390625,10.9330665921,6.2203125,0.676795424737,6.21953125,2.93740741489,6.220078125,6.91589566934
1981,6.223515625,10.9990013396,6.223671875,0.657491025658,6.22390625,5.13127241261,6.223671875,8.86662138289
1982,6.226640625,10.9400632121,6.226640625,0.676904399486,6.225859375,2.93769498877,6.226328125,6.91845971291
1983,6.229765625,10.9973363251,6.229921875,0.657087291678,6.230234375,5.13040222657,6.23,8.85767522539
1984,6.232890625,10.9349843524,6.232890625,0.676951616758,6.232109375,2.93966085084,6.23265625,6.9128896257
1985,6.23609375,10.9967098063,6.23625,0.657449014927,6.236484375,5.13359762414,6.23625,8.86666868434
1986,6.23921875,10.9389658636,6.23921875,0.676715521878,6.2384375,2.93409833162,6.23890625,6.91855332336
1987,6.24234375,10.9993000654,6.2425,0.657318205047,6.2428125,5.12502925013,6.2425,8.86223603048
1988,6.24546875,10.93816445,6.24546875,0.677017208226,6.2446875,2.94036200933,6.24515625,6.91545483225
1989,6.248671875,10.9929112321,6.248828125,0.657309645461,6.2490625,5.13490183092,6.248828125,8.86503111218
1990,6.251796875,10.9363536266,6.25171875,0.676598694419,6.2509375,2.93437777607,6.251484375,6.91754756753
1991,6.254921875,10.9997566463,6.255078125,0.65745279125,6.2553125,5.1285976929,6.255078125,8.8653258942
1992,6.258046875,10.9398295379,6.258046875,0.676992434285,6.257265625,2.93952577049,6.257734375,6.91755656941
1993,6.261171875,10.9945888818,6.26140625,0.657072587561,6.261640625,5.13404540052,6.26140625,8.86169818817
1994,6.264375,10.9322269398,6.264296875,0.676829637369,6.263515625,2.93791932342,6.2640625,6.91544401388
1995,6.2675,10.9987059277,6.26765625,0.657490668163,6.267890625,5.13175737941,6.26765625,8.86675185302
1996,6.270625,10.9399794705,6.270625,0.6768775447,6.26984375,2.93716833015,6.2703125,6.91855631903
1997,6.27375,10.9977931113,6.27390625,0.657135102255,6.27421875,5.12952822558,6.27390625,8.85845247597
1998,6.276875,10.9356567276,6.276875,0.676969797263,6.27609375,2.9398973354,6.2765625,6.9128966875
1999,6.280078125,10.9961479693,6.280234375,0.657431471933,6.28046875,5.13390269227,6.280234375,8.86650211017
2000,6.283203125,10.9386143088,6.283203125,0.676672803717,6.282421875,2.93330719206,6.282890625,6.91845548209
2001,6.286328125,10.9994904466,6.286484375,0.657349016251,6.28671875,5.12524096779,6.286484375,8.86290275783
2002,6.289453125,10.9385690333,6.289453125,0.677019397102,6.288671875,2.94032560428,6.289140625,6.91590660318
2003,6.29265625,10.9920830305,6.2928125,0.657274857304,6.293046875,5.13502557433,6.2928125,8.8645655883
2004,6.29578125,10.9357343213,6.295703125,0.676646133682,6.294921875,2.93511815792,6.29546875,6.91725554911
2005,6.29890625,10.9996805832,6.2990625,0.657466534218,6.299296875,5.12922969034,6.2990625,8.86569937913
2006,6.30203125,10.9399662884,6.30203125,0.676978674622,6.30125,2.93921924328,6.30171875,6.91781344132
2007,6.30515625,10.9952649257,6.305390625,0.657020497947,6.305625,5.13332227105,6.305390625,8.86093193859
2008,6.30828125,10.9321224603,6.30828125,0.676861013133,6.3075,2.93838237056,6.308046875,6.91495810583
2009,6.311484375,10.9983634164,6.311640625,0.657487277236,6.311875,5.13221064868,6.311640625,8.86682995825
2010,6.314609375,10.9398483839,6.314609375,0.676847882162,6.313828125,2.93659468005,6.314296875,6.91861853331
2011,6.317734375,10.998202809,6.317890625,0.657179912964,6.318203125,5.12862172068,6.317890625,8.85935891657
2012,6.320859375,10.9362817693,6.320859375,0.67698514787,6.320078125,2.94008538957,6.320546875,6.9135090756
2013,6.3240625,10.995539041,6.32421875,0.657410884717,6.324453125,5.13417581108,6.32421875,8.86628282494
2014,6.3271875,10.9382154176,6.3271875,0.676627286509,6.32640625,2.93246964856,6.326875,6.91832329554
2015,6.3303125,10.9996337298,6.33046875,0.657376815183,6.330703125,5.12601903636,6.33046875,8.86351780909
2016,6.3334375,10.9389262731,6.3334375,0.677018763508,6.33265625,2.94024124112,6.333125,6.91632390445
2017,6.3365625,10.9917157798,6.336796875,0.657237014728,6.33703125,5.13511711601,6.336796875,8.86404702996
2018,6.339765625,10.9350676943,6.3396875,0.67669073069,6.33890625,2.93580935465,6.339453125,6.91692923496
2019,6.342890625,10.9995574188,6.343046875,0.657477253072,6.34328125,5.12983019682,6.343046875,8.86602080103
2020,6.346015625,10.940055692,6.346015625,0.676962100376,6.345234375,2.93886527131,6.345703125,6.91803588516
2021,6.349140625,10.9958938934,6.349375,0.656965344316,6.349609375,5.13256681423,6.349375,8.86011235417
2022,6.352265625,10.9329679122,6.352265625,0.676889553229,6.351484375,2.93879662949,6.35203125,6.91443795473
2023,6.35546875,10.9979738066,6.355625,0.657480850928,6.355859375,5.13263217599,6.355625,8.86685563577
2024,6.35859375,10.9396699535,6.35859375,0.676815413377,6.3578125,2.93597413937,6.35828125,6.91864636376
2025,6.36171875,10.9985654159,6.361875,0.657221721572,6.3621875,5.12768267409,6.361875,8.86021401606
2026,6.36484375,10.9368594751,6.36484375,0.676997669859,6.3640625,2.94022509383,6.36453125,6.91408696168
2027,6.368046875,10.9948830235,6.368203125,0.657387251435,6.3684375,5.13441693598,6.368203125,8.86601076982
2028,6.371171875,10.937769192,6.371171875,0.676578971838,6.3703125,2.9321711362,6.370859375,6.91815677224
2029,6.374296875,10.9997299138,6.374453125,0.65740159971,6.3746875,5.12676581963,6.374453125,8.86408111427
2030,6.377421875,10.9392361683,6.377421875,0.677015308807,6.376640625,2.94010900761,6.377109375,6.91670674323
2031,6.380546875,10.9925639516,6.38078125,0.657196115992,6.381015625,5.1351764113,6.38078125,8.86347538236
2032,6.38375,10.934353749,6.383671875,0.676732486574,6.382890625,2.93645143342,6.3834375,6.91656863413
2033,6.386875,10.9993871531,6.38703125,0.65748494578,6.387265625,5.13039916805,6.38703125,8.86629009381
2034,6.39,10.9400977487,6.39,0.676942712989,6.38921875,2.9384639496,6.3896875,6.91822390856
2035,6.393125,10.996475782,6.39328125,0.657001472187,6.39359375,5.13177899207,6.393359375,8.85923938423
2036,6.39625,10.9337660404,6.39625,0.676915258869,6.39546875,2.93916217466,6.396015625,6.91388357023
2037,6.399453125,10.9975370996,6.399609375,0.657471387306,6.39984375,5.13302191685,6.399609375,8.86682882343
2038,6.402578125,10.9394441805,6.402578125,0.676780139867,6.401796875,2.93530681031,6.402265625,6.9186398185
2039,6.405703125,10.9988809302,6.405859375,0.657260525864,6.406171875,5.1267110481,6.405859375,8.86101770127
2040,6.408828125,10.9373898431,6.408828125,0.677007364524,6.408046875,2.94031652995,6.408515625,6.91463035255
2041,6.41203125,10.9941799191,6.4121875,0.657360570257,6.412421875,5.13462602237,6.4121875,8.86568588668
2042,6.41515625,10.9372756345,6.41515625,0.676527861304,6.414296875,2.93304251905,6.41484375,6.91795592083
2043,6.41828125,10.9997789978,6.4184375,0.657423367714,6.418671875,5.12748127354,6.4184375,8.86459260403
2044,6.42140625,10.9394987181,6.42140625,0.677009034373,6.420625,2.9399289928,6.42109375,6.91705512676
2045,6.42453125,10.9933650601,6.424765625,0.657152159374,6.425,5.13517256191,6.424765625,8.86285059147
2046,6.427734375,10.9335924888,6.42765625,0.676771402478,6.426875,2.93704446265,6.427421875,6.91617375583
2047,6.430859375,10.9991697863,6.431015625,0.657489610325,6.43125,5.1309365597,6.431015625,8.86650719208
2048,6.433984375,10.9400924589,6.433984375,0.676920513913,6.433203125,2.93801537441,6.433671875,6.91837751922
2049,6.437109375,10.9970105887,6.437265625,0.657054248568,6.437578125,5.13095876661,6.43734375,8.85831297882
2050,6.440234375,10.9345168418,6.440234375,0.67693813128,6.439453125,2.93947908186,6.44,6.91329496211
2051,6.4434375,10.9970532968,6.44359375,0.657458884458,6.443828125,5.13337982676,6.44359375,8.8667494598
2052,6.4465625,10.9391710662,6.4465625,0.676742063165,6.44578125,2.93459279632,6.44625,6.91859890573
2053,6.4496875,10.99914935,6.44984375,0.657296323641,6.45015625,5.12570680503,6.44984375,8.86176989971
2054,6.4528125,10.9378728714,6.4528125,0.677014233174,6.45203125,2.94035978102,6.4525,6.9151392551
2055,6.456015625,10.9934297302,6.456171875,0.657330839376,6.45640625,5.13480302562,6.456171875,8.86530811813
2056,6.459140625,10.9367347476,6.4590625,0.676565979428,6.45828125,2.93386454471,6.458828125,6.91772075002
2057,6.462265625,10.9997809812,6.462421875,0.657442117096,6.46265625,5.12816535396,6.462421875,8.86505220976
2058,6.465390625,10.9397139218,6.465390625,0.676999941595,6.464609375,2.93970128702,6.465078125,6.91736906236
2059,6.468515625,10.9941191016,6.46875,0.657105143173,6.468984375,5.13450291494,6.46875,8.86217260393
2060,6.47171875,10.9327839175,6.471640625,0.676807479562,6.470859375,2.93758851209,6.47140625,6.91574460931
2061,6.47484375,10.9989053189,6.475,0.65749124471,6.475234375,5.13144232743,6.475,8.86667203113
2062,6.47796875,10.940039823,6.47796875,0.676895504621,6.4771875,2.93751964329,6.47765625,6.91849672493
2063,6.48109375,10.9974983107,6.48125,0.657104028819,6.4815625,5.13010609994,6.48125,8.85782903868
2064,6.48421875,10.9352203137,6.48421875,0.676958171704,6.4834375,2.93974742814,6.483984375,6.91267214023
2065,6.487421875,10.9965223996,6.487578125,0.657443340488,6.4878125,5.13370586118,6.487578125,8.86661748417
2066,6.490546875,10.9388506124,6.490546875,0.67670118482,6.489765625,2.9338322021,6.490234375,6.91852363375
2067,6.493671875,10.9993706739,6.493828125,0.657329112721,6.4940625,5.12471277268,6.493828125,8.86247053957
2068,6.496796875,10.9383085585,6.496796875,0.677018277131,6.496015625,2.94035493136,6.496484375,6.91561367629
2069,6.5,10.9926324595,6.50015625,0.657298057001,6.500390625,5.13494790111,6.50015625,8.86487740746
2070,6.503125,10.936146534,6.503046875,0.676615286647,6.502265625,2.93463727685,6.5028125,6.91745126863
2071,6.50625,10.9997358635,6.50640625,0.657457845775,6.506640625,5.12881801671,6.50640625,8.86545986352
2072,6.509375,10.9398817789,6.509375,0.676988031878,6.50859375,2.93942598188,6.5090625,6.91764855745
2073,6.5125,10.9948260724,6.512734375,0.657055065703,6.51296875,5.13380100367,6.512734375,8.86144136713
2074,6.515703125,10.931928039,6.515625,0.676840719,6.51484375,2.93808365275,6.515390625,6.91528120398
2075,6.518828125,10.9985937515,6.518984375,0.657489846953,6.51921875,5.13191642683,6.518984375,8.86678454697
2076,6.521953125,10.9399398417,6.521953125,0.676867686593,6.521171875,2.93697685507,6.521640625,6.91858153358
2077,6.525078125,10.9979389456,6.525234375,0.657150810678,6.525546875,5.12922095421,6.525234375,8.85876916996
2078,6.528203125,10.9358764535,6.528203125,0.676975381396,6.527421875,2.93996729184,6.527890625,6.91311062765
2079,6.53140625,10.9959444098,6.5315625,0.65742475352,6.531796875,5.13399997556,6.5315625,8.86643283651
2080,6.53453125,10.9384828207,6.53453125,0.676657506394,6.53375,2.93302513366,6.53421875,6.91841401092
2081,6.53765625,10.9995449004,6.5378125,0.657358890943,6.538046875,5.12551137156,6.5378125,8.86311954969
2082,6.54078125,10.9386969029,6.54078125,0.677019497733,6.54,2.94030206664,6.54046875,6.91605362315
2083,6.543984375,10.9917881098,6.544140625,0.65726222136,6.544375,5.1350606042,6.544140625,8.86439369871
2084,6.547109375,10.9355109967,6.54703125,0.676661750876,6.54625,2.93536078049,6.546796875,6.91714748559
2085,6.550234375,10.9996436444,6.550390625,0.657470551687,6.550625,5.12943921757,6.550390625,8.86581549806
2086,6.553359375,10.9400022892,6.553359375,0.676973306638,6.552578125,2.93910317026,6.553046875,6.91789361951
2087,6.556484375,10.9954859693,6.55671875,0.657001925301,6.556953125,5.13306679004,6.55671875,8.86065682919
2088,6.559609375,10.9324177866,6.559609375,0.67687112198,6.558828125,2.93852995698,6.559375,6.9147835493
2089,6.5628125,10.9982350851,6.56296875,0.657485415094,6.563203125,5.13235881346,6.56296875,8.86684467628
2090,6.5659375,10.9397925159,6.5659375,0.676837061328,6.56515625,2.93638710982,6.565625,6.91863195312
2091,6.5690625,10.9983324911,6.56921875,0.657194591903,6.56953125,5.1283032916,6.56921875,8.85965800858
2092,6.5721875,10.936485259,6.5721875,0.676989761628,6.57140625,2.94013875262,6.571875,6.91371118062
2093,6.575390625,10.9953193295,6.575546875,0.657403121695,6.57578125,5.13426212533,6.575546875,8.86619545754
2094,6.578515625,10.9380676933,6.578515625,0.676611029463,6.577734375,2.93217169822,6.578203125,6.91827004573
2095,6.581640625,10.9996720284,6.581796875,0.657385656159,6.58203125,5.12627871408,6.581796875,8.86371685964
2096,6.584765625,10.9390379033,6.584765625,0.677017896331,6.583984375,2.94020127375,6.584453125,6.9164591028
2097,6.587890625,10.9920120096,6.588125,0.657223330701,6.588359375,5.13514109024,6.588125,8.86385693662
2098,6.59109375,10.934828139,6.591015625,0.676705373236,6.590234375,2.93603512188,6.59078125,6.91680940991
2099,6.59421875,10.999504324,6.594375,0.657480232787,6.594609375,5.13002891229,6.594375,8.86611904683
2100,6.59734375,10.9400754525,6.59734375,0.676955767307,6.5965625,2.93873294633,6.59703125,6.9181042561
2101,6.60046875,10.996098789,6.600625,0.656965168617,6.6009375,5.13230023602,6.600703125,8.85981893895
2102,6.60359375,10.9332470066,6.60359375,0.676898689706,6.6028125,2.93892749839,6.603359375,6.91425165488
2103,6.606796875,10.9978293206,6.606953125,0.657477947189,6.6071875,5.13276944287,6.606953125,8.86685235648
2104,6.609921875,10.9395978465,6.609921875,0.676803630336,6.609140625,2.93575050892,6.609609375,6.91864799162
2105,6.613046875,10.9986789452,6.613203125,0.657235370264,6.613515625,5.12735307436,6.613203125,8.86049548093
2106,6.616171875,10.9370467279,6.616171875,0.677001313684,6.615390625,2.94026189138,6.615859375,6.9142772339
2107,6.619375,10.9946471607,6.61953125,0.657378443175,6.619765625,5.13449226589,6.61953125,8.86590528866
2108,6.6225,10.9376052324,6.6225,0.676561755617,6.621640625,2.93247559016,6.6221875,6.91809174673
2109,6.625625,10.9997520569,6.62578125,0.65740940624,6.626015625,5.12701475619,6.62578125,8.86426239965
2110,6.62875,10.9393315589,6.62875,0.677013474292,6.62796875,2.94005264092,6.6284375,6.91683012244
2111,6.631875,10.9928440389,6.632109375,0.65718138329,6.63234375,5.13518931458,6.632109375,8.86326706667
2112,6.635078125,10.934097964,6.635,0.676746154863,6.63421875,2.93666036864,6.634765625,6.9164370507
2113,6.638203125,10.9993179023,6.638359375,0.657486887046,6.63859375,5.13058705657,6.638359375,8.86637044396
2114,6.641328125,10.9401012691,6.641328125,0.676935415332,6.640546875,2.93831540553,6.641015625,6.91828047489
2115,6.644453125,10.9966645285,6.644609375,0.6570199122,6.644921875,5.13150130364,6.6446875,8.85892764597
2116,6.647578125,10.9340289017,6.647578125,0.676923423395,6.646796875,2.9392763519,6.64734375,6.91368553041
2117,6.65078125,10.9973764594,6.6509375,0.657467441312,6.651171875,5.13314827058,6.6509375,8.86680752567
2118,6.65390625,10.9393558351,6.65390625,0.676767395144,6.653125,2.93506715497,6.65359375,6.91862965721
2119,6.65703125,10.998978306,6.6571875,0.657273143553,6.6575,5.12637026479,6.6571875,8.86128151406
2120,6.66015625,10.9375608584,6.66015625,0.677010038864,6.659375,2.94033679037,6.65984375,6.91480879433
2121,6.663359375,10.9939279057,6.663515625,0.657350716137,6.66375,5.13469035263,6.663515625,8.86556227199
2122,6.666484375,10.9370954404,6.66640625,0.676532036804,6.665625,2.93333003615,6.666171875,6.91787912261
2123,6.669609375,10.9997849852,6.669765625,0.657430139078,6.67,5.12771945381,6.669765625,8.86475610063
2124,6.672734375,10.9395778689,6.672734375,0.677006232995,6.671953125,2.93985625763,6.672421875,6.91716668933
2125,6.675859375,10.9936290036,6.67609375,0.657136377411,6.676328125,5.13494650271,6.67609375,8.86262403503
2126,6.6790625,10.9333204755,6.678984375,0.676784096906,6.678203125,2.93723658963,6.67875,6.91603041718
2127,6.6821875,10.9990843797,6.68234375,0.657490512455,6.682578125,5.13111360606,6.68234375,8.86656962432
2128,6.6853125,10.9400797393,6.6853125,0.676912252172,6.68453125,2.93785064456,6.685,6.9184222836
2129,6.6884375,10.9971831852,6.68859375,0.657071661149,6.68890625,5.13066995495,6.688671875,8.85798290055
2130,6.6915625,10.9347634692,6.6915625,0.67694532428,6.69078125,2.93957659372,6.691328125,6.91308518568
2131,6.694765625,10.9968765027,6.694921875,0.657453895556,6.69515625,5.13349525205,6.694921875,8.86671012267
2132,6.697890625,10.9390664829,6.697890625,0.676728357289,6.697109375,2.93433715187,6.697578125,6.91857695812
2133,6.701015625,10.9992305719,6.701171875,0.657307909577,6.701484375,5.12535482524,6.701171875,8.86201603571
2134,6.704140625,10.9380276486,6.704140625,0.67701593848,6.703359375,2.94036353308,6.703828125,6.91530586881
2135,6.70734375,10.9931615672,6.7075,0.657319938779,6.707734375,5.13485634093,6.7075,8.86516635038
2136,6.71046875,10.9365383198,6.710390625,0.676583212456,6.709609375,2.93413514664,6.71015625,6.9176321821
2137,6.71359375,10.9997708128,6.71375,0.657447852577,6.713984375,5.12839276279,6.71375,8.86519789419
2138,6.71671875,10.9397768325,6.71671875,0.676996173834,6.7159375,2.93961221465,6.71640625,6.91746881083
2139,6.71984375,10.9943669,6.720078125,0.657088311368,6.7203125,5.13426579322,6.720078125,8.86192778862
2140,6.723046875,10.9324956771,6.72296875,0.67681920053,6.7221875,2.93776385504,6.722734375,6.91558951865
2141,6.726171875,10.9988037567,6.726328125,0.657491107022,6.7265625,5.1316085164,6.726328125,8.86671652342
2142,6.729296875,10.9400108636,6.729296875,0.676886279301,6.728515625,2.93733876143,6.728984375,6.91852969005
2143,6.732421875,10.9976547563,6.732578125,0.657120413191,6.732890625,5.12980615207,6.732578125,8.85815728325
2144,6.735546875,10.9354507062,6.735546875,0.676964393606,6.734765625,2.93982830134,6.735234375,6.91269728525
2145,6.73875,10.9963294523,6.73890625,0.657437308033,6.739140625,5.13381034276,6.73890625,8.86656008699
2146,6.741875,10.9387297917,6.741875,0.676686518326,6.74109375,2.93356060477,6.7415625,6.91848990267
2147,6.745,10.9994357412,6.74515625,0.657339666161,6.745390625,5.12499021519,6.74515625,8.86269897429
2148,6.748125,10.938447097,6.748125,0.677019013861,6.74734375,2.9403422043,6.7478125,6.91576846433
2149,6.751328125,10.9923481479,6.751484375,0.657286109317,6.75171875,5.13499018616,6.751484375,8.86471746738
2150,6.754453125,10.9359338737,6.754375,0.67663154439,6.75359375,2.93489098577,6.754140625,6.91735093407
2151,6.757578125,10.9997095391,6.757734375,0.657462544664,6.75796875,5.12903463894,6.757734375,8.86558771264
2152,6.760703125,10.9399284494,6.760703125,0.676983298218,6.759921875,2.93932060402,6.760390625,6.91773649437
2153,6.763828125,10.9950577246,6.7640625,0.657037183484,6.764296875,5.13355280636,6.7640625,8.86117827508
2154,6.766953125,10.9318472349,6.766953125,0.676851466914,6.766171875,2.93824223635,6.76671875,6.91511436455
2155,6.77015625,10.9984760341,6.7703125,0.657488668773,6.770546875,5.13207174316,6.7703125,8.86681107751
2156,6.77328125,10.9398946428,6.77328125,0.676857498207,6.7725,2.93677985537,6.77296875,6.91860270217
2157,6.77640625,10.9980792396,6.7765625,0.65716616607,6.776875,5.12890985715,6.7765625,8.85907982923
2158,6.77953125,10.9360906104,6.77953125,0.676980632636,6.77875,2.94003155356,6.77921875,6.91332050803
2159,6.782734375,10.99573531,6.782890625,0.657417676873,6.783125,5.13409349814,6.782890625,8.86635735888
2160,6.785859375,10.9383457635,6.785859375,0.676641879821,6.785078125,2.93273762007,6.785546875,6.91836849928
2161,6.788984375,10.9995938128,6.789140625,0.657368411147,6.789375,5.12577809794,6.789140625,8.8633302589
2162,6.792109375,10.9388192023,6.792109375,0.677019266349,6.791328125,2.94027289012,6.791796875,6.91619658797
2163,6.7953125,10.9914876506,6.79546875,0.657249225987,6.795703125,5.13509184367,6.79546875,8.86421556726
2164,6.7984375,10.9352821049,6.798359375,0.676677033717,6.797578125,2.93559761897,6.798125,6.91703538746
2165,6.8015625,10.999601164,6.80171875,0.65747421328,6.801953125,5.12964503803,6.80171875,8.86592548897
2166,6.8046875,10.9400327194,6.8046875,0.676967607569,6.80390625,2.93898151906,6.804375,6.91796974746
2167,6.8078125,10.9957014741,6.808046875,0.6569829921,6.80828125,5.1328075041,6.808046875,8.86037544276
2168,6.8109375,10.9327075454,6.8109375,0.676880897252,6.81015625,2.93867180633,6.810703125,6.91460496439
2169,6.814140625,10.9981012126,6.814296875,0.657483195753,6.81453125,5.13250324193,6.814296875,8.86685322353
2170,6.817265625,10.9397310777,6.817265625,0.676825910393,6.816484375,2.93617402691,6.816953125,6.91864132793
2171,6.820390625,10.9984566328,6.820546875,0.657208917547,6.820859375,5.12798103239,6.820546875,8.85995105722
2172,6.823515625,10.9366831795,6.823515625,0.676994042644,6.822734375,2.94018643046,6.823203125,6.91390922667
2173,6.82671875,10.9950940779,6.826875,0.657395000223,6.827109375,5.13434467362,6.826875,8.86610187927
2174,6.82984375,10.9379144002,6.82984375,0.676594443354,6.828984375,2.93188733882,6.82953125,6.91821275645
2175,6.83296875,10.9997047856,6.833125,0.657394142396,6.833359375,5.12653470922,6.833125,8.86390981933
2176,6.83609375,10.9391439634,6.83609375,0.6770166973,6.8353125,2.9401556779,6.83578125,6.91659024685
2177,6.83921875,10.9923027026,6.839453125,0.657209287041,6.8396875,5.13516126881,6.839453125,8.86366059502
2178,6.842421875,10.9345830167,6.84234375,0.676719681563,6.8415625,2.93625511298,6.842109375,6.91668555132
2179,6.845546875,10.9994456876,6.845703125,0.657482856385,6.8459375,5.13022391578,6.845703125,8.86621115685
2180,6.848671875,10.9400896426,6.848671875,0.676949103323,6.847890625,2.93859505439,6.848359375,6.91816857771
2181,6.851796875,10.9962981454,6.851953125,0.656984283221,6.852265625,5.13202984842,6.85203125,8.85951924076
2182,6.854921875,10.9335205331,6.854921875,0.676907492751,6.854140625,2.93905263904,6.8546875,6.91406132779
2183,6.858125,10.9976792936,6.85828125,0.657474686024,6.858515625,5.13290296821,6.85828125,8.86684289913
2184,6.86125,10.9395201697,6.86125,0.676791517374,6.86046875,2.93552137785,6.8609375,6.91864557542
2185,6.864375,10.9987869339,6.86453125,0.657248665402,6.86484375,5.12701964006,6.86453125,8.86077089385
2186,6.8675,10.9372284113,6.8675,0.67700462492,6.86671875,2.9402930134,6.8671875,6.91446344796
2187,6.870703125,10.994405758,6.870859375,0.657369276249,6.87109375,5.13456382458,6.870859375,8.86579358982
2188,6.873828125,10.9374357042,6.873828125,0.67654421052,6.87296875,2.93277423227,6.873515625,6.91802268279
2189,6.876953125,10.9997686586,6.877109375,0.657416857785,6.87734375,5.12726000499,6.877109375,8.86443758604
2190,6.880078125,10.9394213792,6.880078125,0.677011308085,6.879296875,2.93999065628,6.879765625,6.91694944819
2191,6.883203125,10.993118589,6.8834375,0.657166290752,6.883671875,5.13519841693,6.8834375,8.86305249637
2192,6.88640625,10.9338366125,6.886328125,0.676759489068,6.885546875,2.93686353583,6.88609375,6.91630143481
2193,6.88953125,10.99924311,6.8896875,0.65748847196,6.889921875,5.13077122789,6.8896875,8.86644465068
2194,6.89265625,10.9400992191,6.89265625,0.676927786932,6.891875,2.93816130588,6.89234375,6.91833299279
2195,6.89578125,10.9968477356,6.8959375,0.657037999887,6.89625,5.13121980136,6.896015625,8.85860961889
2196,6.89890625,10.9342861949,6.89890625,0.676931254635,6.898125,2.93938480984,6.898671875,6.91348346449
2197,6.902109375,10.9972102782,6.902265625,0.657463137668,6.9025,5.13327087751,6.902265625,8.86678004266
2198,6.905234375,10.9392619199,6.905234375,0.676754320681,6.904453125,2.93482201125,6.904921875,6.91861545282
2199,6.908359375,10.999070141,6.908515625,0.65728540743,6.908828125,5.12602564249,6.908515625,8.86153926639
2200,6.911484375,10.9377263039,6.911484375,0.677012380769,6.910703125,2.94035138507,6.911171875,6.91498317875
2201,6.9146875,10.9936703529,6.91484375,0.657340503139,6.915078125,5.13475090643,6.91484375,8.8654324329
2202,6.9178125,10.9369096779,6.917734375,0.676549910796,6.916953125,2.93361174879,6.9175,6.91779828698
2203,6.9209375,10.9997854312,6.92109375,0.657436555209,6.921328125,5.12795394112,6.92109375,8.86491349019
2204,6.9240625,10.9396514492,6.9240625,0.677003100088,6.92328125,2.93977791518,6.92375,6.91727419931
2205,6.9271875,10.9938874094,6.927421875,0.657120235412,6.92765625,5.13471665048,6.927421875,8.86239121774
2206,6.930390625,10.933042896,6.9303125,0.676796457388,6.92953125,2.93742295684,6.930078125,6.91588304716
2207,6.933515625,10.9989934317,6.933671875,0.657491057998,6.93390625,5.13128692999,6.933671875,8.86662590553
2208,6.936640625,10.9400614493,6.936640625,0.676903659861,6.935859375,2.93768037067,6.936328125,6.91846300047
2209,6.939765625,10.997350242,6.939921875,0.657088721137,6.940234375,5.13037732499,6.94,8.8576465277
2210,6.942890625,10.9350045281,6.942890625,0.67695218414,6.942109375,2.93966839539,6.94265625,6.91287138432
2211,6.94609375,10.996694168,6.94625,0.657448548783,6.946484375,5.13360692532,6.94625,8.86666459317
2212,6.94921875,10.9389563301,6.94921875,0.676714321856,6.9484375,2.93407603141,6.94890625,6.91855096839
2213,6.95234375,10.9993062527,6.9525,0.657319141445,6.9528125,5.12499900203,6.9525,8.86225610282
2214,6.95546875,10.9381768558,6.95546875,0.677017311508,6.9546875,2.9403616294,6.95515625,6.91546842599
2215,6.958671875,10.9928878651,6.958828125,0.657308679094,6.9590625,5.13490587452,6.958828125,8.86501835159
2216,6.961796875,10.9363363241,6.96171875,0.676600110914,6.9609375,2.93439995167,6.961484375,6.91753957782
2217,6.964921875,10.9997551028,6.965078125,0.657453232582,6.9653125,5.12861647347,6.965078125,8.86533746362
2218,6.968046875,10.9398341727,6.968046875,0.67699207471,6.967265625,2.93951754582,6.967734375,6.91756450758
2219,6.971171875,10.9946091603,6.97140625,0.65707111933,6.971640625,5.13402487399,6.97140625,8.8616767063
2220,6.974375,10.9322018711,6.974296875,0.676830587691,6.973515625,2.93793344665,6.9740625,6.91543039774
2221,6.9775,10.9986966532,6.97765625,0.657490612516,6.977890625,5.13177097771,6.97765625,8.86675485718
2222,6.980625,10.9399763339,6.980625,0.676876723587,6.97984375,2.93715234719,6.9803125,6.9185586086
2223,6.98375,10.997805662,6.98390625,0.657136444704,6.98421875,5.12950238143,6.98390625,8.85847949884
2224,6.986875,10.93567553,6.986875,0.676970282518,6.98609375,2.93990347362,6.9865625,6.91291494198
2225,6.990078125,10.9961309646,6.990234375,0.657430917487,6.99046875,5.13391106707,6.990234375,8.86649649042
2226,6.993203125,10.9386034018,6.993203125,0.676671522459,6.992421875,2.93328354393,6.992890625,6.91845213047
2227,6.996328125,10.9994952674,6.996484375,0.657349865278,6.99671875,5.12526398371,6.996484375,8.86292133179
2228,6.999453125,10.9385800655,6.999453125,0.67701941847,6.998671875,2.94032383163,6.999140625,6.91591919668
2229,7.00265625,10.9920582974,7.0028125,0.657273802338,7.003046875,5.13502868423,7.0028125,8.8645512897
2230,7.00578125,10.9357156457,7.005703125,0.676647467694,7.004921875,2.93513890548,7.00546875,6.91724656419
2231,7.00890625,10.9996776731,7.0090625,0.657466887834,7.009296875,5.12924755782,7.0090625,8.86570943888
2232,7.01203125,10.9399695494,7.01203125,0.676978233362,7.01125,2.93920964067,7.01171875,6.91782038045
2233,7.01515625,10.9952838383,7.015390625,0.657018940836,7.015625,5.13330080707,7.015390625,8.86090890994
2234,7.01828125,10.9321476577,7.01828125,0.676861881161,7.0175,2.93839507716,7.018046875,6.91494349599
2235,7.021484375,10.9983527753,7.021640625,0.657487133545,7.021875,5.13222332662,7.021640625,8.86683144211
2236,7.024609375,10.9398438737,7.024609375,0.676846979604,7.023828125,2.93657733513,7.024296875,6.91861982512
2237,7.027734375,10.9982139934,7.027890625,0.657181168339,7.028203125,5.12859493287,7.027890625,8.85938445081
2238,7.030859375,10.9362991982,7.030859375,0.676985551034,7.030078125,2.94009012377,7.030546875,6.91352632892
2239,7.0340625,10.99552067,7.03421875,0.657410241916,7.034453125,5.13418325821,7.03421875,8.8662756749
2240,7.0371875,10.9382031371,7.0371875,0.67662592406,7.03640625,2.93244465563,7.036875,6.91831894752
2241,7.0403125,10.999637184,7.04046875,0.657377576778,7.040703125,5.12604114515,7.04046875,8.86353488263
2242,7.0434375,10.9389359316,7.0434375,0.677018703003,7.04265625,2.94023807827,7.043125,6.91633549792
2243,7.0465625,10.9917410524,7.046796875,0.657235871112,7.04703125,5.13511929091,7.046796875,8.86403119174
2244,7.049765625,10.9350476457,7.0496875,0.676691982251,7.04890625,2.93582867611,7.049453125,6.91691925508
2245,7.052890625,10.999553142,7.053046875,0.657477518914,7.05328125,5.12984714992,7.053046875,8.86602934918
2246,7.056015625,10.9400575792,7.056015625,0.676961577473,7.055234375,2.93885429352,7.055703125,6.91804182548
2247,7.059140625,10.9959114401,7.059375,0.656963698278,7.059609375,5.13254441171,7.059375,8.86008777725
2248,7.062265625,10.9329917365,7.062265625,0.676890338999,7.061484375,2.93880792161,7.06203125,6.91442235147
2249,7.06546875,10.997961799,7.065625,0.657480619136,7.065859375,5.13264393228,7.065625,8.86685559751
2250,7.06859375,10.9396640696,7.06859375,0.67681442942,7.0678125,2.93595543544,7.06828125,6.91864665805
2251,7.07171875,10.998575234,7.071875,0.657222889808,7.0721875,5.12765494153,7.071875,8.86023805954
2252,7.07484375,10.9368755306,7.07484375,0.67699799097,7.0740625,2.94022842637,7.07453125,6.91410321403
2253,7.078046875,10.9948632863,7.078203125,0.657386520225,7.0784375,5.13442345414,7.078203125,8.86600208779
2254,7.081171875,10.9377555382,7.081171875,0.676577528245,7.0803125,2.93219711519,7.080859375,6.91815142807
2255,7.084296875,10.9997320014,7.084453125,0.65740227381,7.0846875,5.12678702003,7.084453125,8.86409668535
2256,7.087421875,10.9392444531,7.087421875,0.677015166468,7.086640625,2.94010445713,7.087109375,6.91671733688
2257,7.090546875,10.9925878587,7.09078125,0.657194883676,7.091015625,5.13517764991,7.09078125,8.86345800295
2258,7.09375,10.9343323275,7.093671875,0.676733655717,7.092890625,2.93646933074,7.0934375,6.91655765957
2259,7.096875,10.9993815097,7.09703125,0.657485123788,7.097265625,5.1304152055,7.09703125,8.86629712846
2260,7.1,10.9400982622,7.1,0.676942108483,7.09921875,2.93845159938,7.0996875,6.91822885028
2261,7.103125,10.9964919627,7.10328125,0.657003045675,7.10359375,5.1317556499,7.103359375,8.85921325759
2262,7.10625,10.9337884915,7.10625,0.676915962415,7.10546875,2.93917205448,7.106015625,6.91386697384
2263,7.109453125,10.9975237255,7.109609375,0.657471067358,7.10984375,5.13303275019,7.109609375,8.86682726126
2264,7.112578125,10.9394369229,7.112578125,0.676779074553,7.111796875,2.93528675035,7.112265625,6.9186391155
2265,7.115703125,10.9988893818,7.115859375,0.657261606896,7.116171875,5.12668236968,7.115859375,8.86104025189
2266,7.118828125,10.937404525,7.118828125,0.67700760362,7.118046875,2.94031846324,7.118515625,6.91464560412
2267,7.12203125,10.9941588156,7.1221875,0.657359750586,7.122421875,5.13463161026,7.1221875,8.86567567099
2268,7.12515625,10.9372606074,7.12515625,0.676526336613,7.124296875,2.93306706506,7.12484375,6.91794958076
2269,7.12828125,10.9997797188,7.1284375,0.657423954258,7.128671875,5.12750156426,7.1284375,8.86460667067
2270,7.13140625,10.9395056292,7.13140625,0.67700881024,7.130625,2.93992305729,7.13109375,6.9170647208
2271,7.13453125,10.9933876016,7.134765625,0.657150838309,7.135,5.13515358627,7.134765625,8.8628316693
2272,7.137734375,10.9335696946,7.13765625,0.676772489236,7.136875,2.93706093784,7.137421875,6.91616178684
2273,7.140859375,10.9991627762,7.141015625,0.657489700441,7.14125,5.13095168022,7.141015625,8.86651271134
2274,7.143984375,10.9400915986,7.143984375,0.676919827849,7.143203125,2.93800165459,7.143671875,6.91838146257
2275,7.147109375,10.9970254032,7.147265625,0.657055735155,7.147578125,5.13093448369,7.14734375,8.85828530101
2276,7.150234375,10.9345379197,7.150234375,0.676938752638,7.149453125,2.9394875516,7.15,6.91327737287
2277,7.1534375,10.9970385562,7.15359375,0.657458476299,7.153828125,5.13338973587,7.15359375,8.86674637195
2278,7.1565625,10.9391624351,7.1565625,0.67674091654,7.15578125,2.93457138335,7.15625,6.91859720568
2279,7.1596875,10.9991564351,7.15984375,0.657297317407,7.16015625,5.12567717967,7.15984375,8.86179095537
2280,7.1628125,10.9378861798,7.1628125,0.677014390293,7.16203125,2.94036031747,7.1625,6.9151535061
2281,7.166015625,10.9934072606,7.166171875,0.657329931191,7.16640625,5.13480768196,7.166171875,8.86529636712
2282,7.169140625,10.9367183472,7.1690625,0.676567450132,7.16828125,2.93388765956,7.168828125,6.9177134143
2283,7.172265625,10.9997803356,7.172421875,0.657442616024,7.17265625,5.12818473371,7.172421875,8.86506476997
2284,7.175390625,10.9397194591,7.175390625,0.67699963571,7.174609375,2.93969396912,7.175078125,6.91737765701
2285,7.178515625,10.9941402774,7.17875,0.657103733308,7.178984375,5.13448300369,7.17875,8.86215213748
2286,7.18171875,10.9327597506,7.181640625,0.676808483969,7.180859375,2.93760356718,7.18140625,6.91573164617
2287,7.18484375,10.9988969422,7.185,0.657491246876,7.185234375,5.13145652971,7.185,8.86667603314
2288,7.18796875,10.940037589,7.18796875,0.67689473704,7.1871875,2.93750455671,7.18765625,6.91849967015
2289,7.19109375,10.997511759,7.19125,0.65710542844,7.1915625,5.13008087518,7.19125,8.85785703839
2290,7.19421875,10.9352400183,7.19421875,0.676958710911,7.1934375,2.93975449004,7.193984375,6.91265355843
2291,7.197421875,10.9965062926,7.197578125,0.657442844063,7.1978125,5.13371484476,7.197578125,8.86661286888
2292,7.200546875,10.9388406077,7.200546875,0.676699956929,7.199765625,2.9338094392,7.200234375,6.91852093689
2293,7.203671875,10.9993763925,7.203828125,0.657330019158,7.2040625,5.12473638388,7.203828125,8.86249009819
2294,7.206796875,10.9383204932,7.206796875,0.677018352311,7.206015625,2.94035407345,7.206484375,6.91562692691
2295,7.21,10.9926086239,7.21015625,0.65729706025,7.210390625,5.1349516246,7.21015625,8.8648641195
2296,7.213125,10.9361287605,7.213046875,0.676616674847,7.212265625,2.93465896242,7.2128125,6.91744293753
2297,7.21625,10.9997338512,7.21640625,0.657458257026,7.216640625,5.12883648422,7.21640625,8.86547091533
2298,7.219375,10.9398859425,7.219375,0.67698764428,7.21859375,2.93941728427,7.2190625,6.91765615292
2299,7.2225,10.9948458824,7.222734375,0.657053566991,7.22296875,5.13378015571,7.222734375,8.86141935488
2300,7.225703125,10.9319024996,7.225625,0.676841641091,7.22484375,2.93809728983,7.225390625,6.91526724696
2301,7.228828125,10.9985840083,7.228984375,0.657489761112,7.22921875,5.13192970959,7.228984375,8.86678702986
2302,7.231953125,10.939936234,7.231953125,0.676866837539,7.231171875,2.93696040462,7.231640625,6.91858348088
2303,7.235078125,10.9979510276,7.235234375,0.657152123268,7.235546875,5.1291947865,7.235234375,8.85879568246
2304,7.238203125,10.9358947848,7.238203125,0.676975838489,7.237421875,2.93997294821,7.237890625,6.91312853871
2305,7.24140625,10.9959269365,7.2415625,0.657424168774,7.241796875,5.13400803231,7.2415625,8.86642669206
2306,7.24453125,10.9384714426,7.24453125,0.676656197282,7.24375,2.93300102391,7.24421875,6.9184103175
2307,7.24765625,10.9995492524,7.2478125,0.657359709987,7.248046875,5.12553407647,7.2478125,8.86313760923
2308,7.25078125,10.9387074639,7.25078125,0.677019491014,7.25,2.94029981685,7.25046875,6.91606587361
2309,7.253984375,10.9917629083,7.254140625,0.657261135993,7.254375,5.13506339354,7.254140625,8.86437887219
2310,7.257109375,10.9354918502,7.25703125,0.676663056603,7.25625,2.93538103867,7.256796875,6.91713815936
2311,7.260234375,10.9996402655,7.260390625,0.657470875203,7.260625,5.12945677156,7.260390625,8.86582503954
2312,7.263359375,10.940005079,7.263359375,0.676972837369,7.262578125,2.93909309565,7.263046875,6.91790021602
2313,7.266484375,10.9955044134,7.26671875,0.657000337694,7.266953125,5.13304500426,7.26671875,8.86063326964
2314,7.269609375,10.932442513,7.269609375,0.676871961789,7.268828125,2.93854217817,7.269375,6.91476859869
2315,7.2728125,10.9982239753,7.27296875,0.65748524119,7.273203125,5.13237117542,7.27296875,8.86684563825
2316,7.2759375,10.9397875344,7.2759375,0.676836130845,7.27515625,2.93636929842,7.275625,6.91863290275
2317,7.2790625,10.9983432068,7.27921875,0.657195817395,7.27953125,5.12827617986,7.27921875,8.85968303173
2318,7.2821875,10.9365022168,7.2821875,0.676990136643,7.28140625,2.94014300578,7.281875,6.91372809058
2319,7.285390625,10.9953004898,7.285546875,0.657402448576,7.28578125,5.13426925396,7.285546875,8.86618778221
2320,7.288515625,10.9380549418,7.288515625,0.676609639176,7.287734375,2.93214624474,7.288203125,6.91826535599
2321,7.291640625,10.9996750139,7.291796875,0.657386387749,7.29203125,5.12630051143,7.291796875,8.86373341805
2322,7.294765625,10.9390470907,7.294765625,0.677017807753,7.293984375,2.94019763465,7.294453125,6.9164703533
2323,7.297890625,10.9920368139,7.298125,0.657222156667,7.298359375,5.13514294414,7.298125,8.86384056994
2324,7.30109375,10.9348076195,7.301015625,0.676706596524,7.300234375,2.93605395463,7.30078125,6.91679908882
2325,7.30421875,10.9994995785,7.304375,0.657480468507,7.304609375,5.13004555147,7.304375,8.86612707605
2326,7.30734375,10.9400768685,7.30734375,0.676955216409,7.3065625,2.93872149747,7.30703125,6.91810985387
2327,7.31046875,10.9961158671,7.310625,0.656966799162,7.3109375,5.13227751132,7.310703125,8.85979383063
2328,7.31359375,10.9332703599,7.31359375,0.676899447268,7.3128125,2.93893830584,7.313359375,6.91423571095
2329,7.316796875,10.9978168443,7.316953125,0.657477685165,7.3171875,5.13278088273,7.316953125,8.86685179571
2330,7.319921875,10.9395914915,7.319921875,0.676802618468,7.319140625,2.93573133953,7.319609375,6.9186479438
2331,7.323046875,10.9986882946,7.323203125,0.657236508596,7.323515625,5.12732501749,7.323203125,8.86051901259
2332,7.326171875,10.9370623123,7.326171875,0.677001606659,7.325390625,2.94026474371,7.325859375,6.91429314296
2333,7.329375,10.9946269548,7.32953125,0.657377681628,7.329765625,5.13449846511,7.32953125,8.86589608077
2334,7.3325,10.9375911075,7.3325,0.676560284201,7.331640625,2.93250107742,7.3321875,6.91808606094
2335,7.335625,10.9997536758,7.33578125,0.657410050315,7.336015625,5.12703564471,7.33578125,8.86427745492
2336,7.33875,10.9393393726,7.33875,0.677013303893,7.33796875,2.94004761508,7.3384375,6.91684037319
2337,7.341875,10.9928674776,7.342109375,0.657180120538,7.34234375,5.13519023174,7.342109375,8.86324915826
2338,7.345078125,10.9340760717,7.345,0.676747295744,7.34421875,2.93667777793,7.344765625,6.91642573501
2339,7.348203125,10.9993117902,7.348359375,0.657487034913,7.34859375,5.13060277965,7.348359375,8.86637695904
2340,7.351328125,10.9401013114,7.351328125,0.676934782847,7.350546875,2.93830258521,7.351015625,6.91828507414
2341,7.354453125,10.9966802406,7.354609375,0.657021455888,7.354921875,5.13147763891,7.3546875,8.85890098743
2342,7.357578125,10.9340508819,7.357578125,0.676924098747,7.356796875,2.93928574781,7.35734375,6.91366859343
2343,7.36078125,10.9973626165,7.3609375,0.657467091113,7.361171875,5.13315878704,7.3609375,8.86680544038
2344,7.36390625,10.9393481064,7.36390625,0.676766301935,7.363125,2.93504663059,7.36359375,6.91862861218
2345,7.36703125,10.9989862889,7.3671875,0.65727419466,7.3675,5.12634126169,7.3671875,8.86130355213
2346,7.37015625,10.9375750691,7.37015625,0.677010249837,7.369375,2.94033824426,7.36984375,6.91482370267
2347,7.373359375,10.9939063337,7.373515625,0.65734986611,7.37375,5.13469562114,7.373515625,8.86555152987
2348,7.376484375,10.9370799422,7.37640625,0.676533561732,7.375625,2.93335409105,7.376171875,6.917872441
2349,7.379609375,10.9997852375,7.379765625,0.657430695576,7.38,5.12773943221,7.379765625,8.86476965077
2350,7.382734375,10.9395843087,7.382734375,0.677005980816,7.381953125,2.93984984766,7.382421875,6.91717594055
2351,7.385859375,10.9936510767,7.38609375,0.657135025892,7.386328125,5.13492720628,7.38609375,8.86260458334
2352,7.3890625,10.9332972104,7.388984375,0.676785155414,7.388203125,2.93725257748,7.38875,6.91601810716
2353,7.3921875,10.9990769009,7.39234375,0.65749057241,7.392578125,5.13112841176,7.39234375,8.86657462336
2354,7.3953125,10.9400784078,7.3953125,0.676911538142,7.39453125,2.93783645561,7.395,6.91842588456
2355,7.3984375,10.9971975311,7.39859375,0.657073117914,7.39890625,5.1306453491,7.398671875,8.85795469035
2356,7.4015625,10.9347840761,7.4015625,0.676945917456,7.40078125,2.9395845803,7.401328125,6.91306725595
2357,7.404765625,10.9968612935,7.404921875,0.657453457127,7.40515625,5.13350484384,7.404921875,8.86670651109
2358,7.407890625,10.9390573807,7.407890625,0.676727182784,7.407109375,2.93431527553,7.407578125,6.91857491613
2359,7.411015625,10.9992371883,7.411171875,0.657308873396,7.411484375,5.12532487482,7.411171875,8.86203657811
2360,7.414140625,10.9380404857,7.414140625,0.677016067489,7.413359375,2.94036359097,7.413828125,6.91531977665
2361,7.41734375,10.9931386291,7.4175,0.657319000221,7.417734375,5.13486067744,7.4175,8.86515407238
2362,7.42046875,10.9365214485,7.420390625,0.676584654858,7.419609375,2.93415777103,7.42015625,6.91762450493
2363,7.42359375,10.9997696984,7.42375,0.657448321439,7.423984375,5.12841182979,7.42375,8.86520993723
2364,7.42671875,10.9397818986,7.42671875,0.676995839916,7.4259375,2.93960442319,7.42640625,6.91747706273
2365,7.42984375,10.9943876073,7.430078125,0.657086871034,7.4303125,5.1342455608,7.430078125,8.86190679212
2366,7.433046875,10.9324710394,7.43296875,0.676820176699,7.4321875,2.93777842351,7.432734375,6.91557621458
2367,7.436171875,10.9987949113,7.436328125,0.657491079008,7.4365625,5.13162240342,7.436328125,8.86672000457
2368,7.439296875,10.9400081584,7.439296875,0.67688548377,7.438515625,2.9373232067,7.438984375,6.91853229296
2369,7.442421875,10.997667736,7.442578125,0.657121782967,7.442890625,5.129780604,7.442578125,8.85818477308
2370,7.445546875,10.9354699398,7.445546875,0.676964904644,7.444765625,2.93983488088,7.445234375,6.91271585413
2371,7.44875,10.9963128767,7.44890625,0.65743678132,7.449140625,5.13381900857,7.44890625,8.86655494739
2372,7.451875,10.938719316,7.451875,0.67668526257,7.45109375,2.93353737954,7.4515625,6.91848686396
2373,7.455,10.9994409911,7.45515625,0.657340542628,7.455390625,5.12501351567,7.45515625,8.86271801895
2374,7.458125,10.9384585605,7.458125,0.677019060945,7.45734375,2.94034086868,7.4578125,6.91578137188
2375,7.461328125,10.9923238437,7.461484375,0.657285082176,7.46171875,5.13499358937,7.461484375,8.86470365187
2376,7.464453125,10.9359156292,7.464375,0.676632904298,7.46359375,2.93491218152,7.464140625,6.9173422616
2377,7.467578125,10.9997070581,7.467734375,0.657462925828,7.46796875,5.12905279325,7.467734375,8.86559824662
2378,7.470703125,10.9399321417,7.470703125,0.676982882601,7.469921875,2.93931143378,7.470390625,6.91774374716
2379,7.473828125,10.9950770661,7.4740625,0.657035654286,7.474296875,5.13353163685,7.4740625,8.86115573226
2380,7.476953125,10.9318728634,7.476953125,0.676852360779,7.476171875,2.93825538753,7.47671875,6.91510006669
2381,7.48015625,10.9984658221,7.4803125,0.657488552733,7.480546875,5.13208471023,7.4803125,8.86681303893
2382,7.48328125,10.9398905638,7.48328125,0.676856621218,7.4825,2.93676293777,7.48296875,6.91860430724
2383,7.48640625,10.998090853,7.4865625,0.657167448792,7.486875,5.12888336576,7.4865625,8.85910583111
2384,7.48953125,10.9361084706,7.48953125,0.676981061572,7.48875,2.94003672835,7.48921875,6.91333807568
2385,7.492734375,10.995717368,7.492890625,0.65741706182,7.493125,5.13410123669,7.492890625,8.86635068952
2386,7.495859375,10.9383339143,7.495859375,0.67664054286,7.495078125,2.93271304905,7.495546875,6.91836446409
2387,7.498984375,10.9995976962,7.499140625,0.657369200201,7.499375,5.12580049169,7.499140625,8.86334780377
2388,7.502109375,10.9388292922,7.502109375,0.677019231547,7.501328125,2.94027016351,7.501796875,6.91620849541
2389,7.505234375,10.9914654556,7.50546875,0.657248110211,7.505703125,5.13509431229,7.50546875,8.86420021263
2390,7.5084375,10.9352624874,7.508359375,0.676678311164,7.507578125,2.93561738801,7.508125,6.91702571996
2391,7.5115625,10.9995973164,7.51171875,0.657474506688,7.511953125,5.12966227838,7.51171875,8.86593451195
2392,7.5146875,10.940035038,7.5146875,0.676967110296,7.51390625,2.93897097277,7.514375,6.91797600137
2393,7.5178125,10.9957194497,7.518046875,0.65698137399,7.51828125,5.13278539639,7.518046875,8.86035135214
2394,7.5209375,10.9327318008,7.5209375,0.676881708846,7.52015625,2.93868354235,7.520703125,6.91458967302
2395,7.524140625,10.9980896341,7.524296875,0.65748299163,7.52453125,5.13251528774,7.524296875,8.8668536634
2396,7.527265625,10.9397256251,7.527265625,0.67682495199,7.526484375,2.93615574938,7.526953125,6.9186419354
2397,7.530390625,10.9984668798,7.530546875,0.65721011315,7.530859375,5.12795359659,7.530546875,8.85997556902
2398,7.533515625,10.9366996662,7.533515625,0.676994389515,7.532734375,2.94019020285,7.533203125,6.91392579329
2399,7.53671875,10.9950747696,7.536875,0.657394296778,7.537109375,5.1343514836,7.536875,8.86609367846
2400,7.53984375,10.9379011776,7.53984375,0.676593025234,7.538984375,2.93191376811,7.53953125,6.91820772504
2401,7.54296875,10.9997073024,7.543125,0.657394843975,7.543359375,5.12655619498,7.543125,8.86392586238
2402,7.54609375,10.9391526795,7.54609375,0.677016580652,7.5453125,2.94015156284,7.54578125,6.91660115441
2403,7.54921875,10.9923270385,7.549453125,0.657208082581,7.5496875,5.13516280155,7.549453125,8.86364369969
2404,7.552421875,10.9345620263,7.55234375,0.676720876581,7.5515625,2.93627345725,7.552109375,6.91667488905
2405,7.555546875,10.9994404733,7.555703125,0.657483061978,7.5559375,5.13024024088,7.555703125,8.86621866693
2406,7.558671875,10.9400905874,7.558671875,0.676948524436,7.557890625,2.9385831348,7.558359375,6.91817383296
2407,7.561796875,10.996314755,7.561953125,0.656985883981,7.562265625,5.13200680142,7.56203125,8.85949360087
2408,7.564921875,10.9335434154,7.564921875,0.676908222111,7.564140625,2.93906296207,7.5646875,6.9140450432
2409,7.568125,10.9976663485,7.56828125,0.657474393762,7.568515625,5.13291409148,7.56828125,8.86684181565
2410,7.57125,10.9395133434,7.57125,0.676790477601,7.57046875,2.93550174335,7.5709375,6.91864518553
2411,7.574375,10.9987958145,7.57453125,0.657249773822,7.57484375,5.12699125875,7.57453125,8.86079391344
2412,7.5775,10.9372435244,7.5775,0.677004889764,7.57671875,2.94029538578,7.5771875,6.91447901374
2413,7.580703125,10.9943850835,7.580859375,0.65736848436,7.58109375,5.13456970471,7.580859375,8.86578385587
2414,7.583828125,10.9374211082,7.583828125,0.676542711288,7.58296875,2.93279922802,7.583515625,6.91801665539
2415,7.586953125,10.9997698088,7.587109375,0.657417471827,7.58734375,5.12728058147,7.587109375,8.86445212527
2416,7.590078125,10.9394287217,7.590078125,0.67701110963,7.589296875,2.93998515537,7.589765625,6.91695935608
2417,7.593203125,10.9931415593,7.5934375,0.657164997558,7.593671875,5.13519901249,7.5934375,8.86303405878
2418,7.59640625,10.9338142493,7.596328125,0.676760601691,7.595546875,2.93688045733,7.59609375,6.91628977803
2419,7.59953125,10.9992365291,7.5996875,0.657488589679,7.599921875,5.13078663645,7.5996875,8.86645064596
2420,7.60265625,10.9400987901,7.60265625,0.676927126472,7.601875,2.93814801579,7.60234375,6.9183372496
2421,7.60578125,10.9968629791,7.6059375,0.657039513767,7.60625,5.13119581395,7.606015625,8.85858242828
2422,7.60890625,10.934307704,7.60890625,0.676931901796,7.608125,2.93939372209,7.608671875,6.91346618696
2423,7.612109375,10.9971959667,7.612265625,0.657462757212,7.6125,5.13328107696,7.612265625,8.86677743404
2424,7.615234375,10.9392537201,7.615234375,0.676753199582,7.614453125,2.93480102279,7.614921875,6.91861406581
2425,7.618359375,10.9990776552,7.618515625,0.657286428604,7.618828125,5.12599631457,7.618515625,8.86156079168
2426,7.621484375,10.9377400436,7.621484375,0.677012563623,7.620703125,2.94035235985,7.621171875,6.9149977439
2427,7.6246875,10.9936483122,7.62484375,0.657339622751,7.625078125,5.1347558554,7.62484375,8.86542116415
2428,7.6278125,10.9368937087,7.627734375,0.676551407413,7.626953125,2.93363531281,7.6275,6.91779126386
2429,7.6309375,10.9997852147,7.63109375,0.657437081654,7.631328125,5.12797360705,7.63109375,8.86492652361
2430,7.6340625,10.9396574179,7.6340625,0.677002819868,7.63328125,2.93977103105,7.63375,6.91728310774
2431,7.6371875,10.993909014,7.637421875,0.657118853434,7.63765625,5.13469703313,7.637421875,8.86237123635
2432,7.640390625,10.9330191601,7.6403125,0.676797487649,7.63953125,2.93743845761,7.640078125,6.91587039615
2433,7.643515625,10.9989854842,7.643671875,0.657491087786,7.64390625,5.13130142073,7.643671875,8.86663038413
2434,7.646640625,10.9400596466,7.646640625,0.676902917871,7.645859375,2.93766571293,7.646328125,6.91846625907
2435,7.649765625,10.9973641193,7.649921875,0.657090148072,7.650234375,5.13035239608,7.65,8.85761778495
2436,7.652890625,10.9350246639,7.652890625,0.676952749138,7.652109375,2.93967589909,7.65265625,6.91285311414
2437,7.65609375,10.99667849,7.65625,0.657448080078,7.656484375,5.13361619963,7.65625,8.86666045767
2438,7.65921875,10.9389467567,7.65921875,0.676713119477,7.6584375,2.93405369204,7.65890625,6.91854858449
2439,7.66234375,10.9993124004,7.6625,0.657320075309,7.6628125,5.12496872643,7.6625,8.86227613172
2440,7.66546875,10.9381892218,7.66546875,0.677017412412,7.6646875,2.94036120903,7.66515625,6.9154819907
2441,7.668671875,10.9928644584,7.668828125,0.657307710157,7.6690625,5.13490989106,7.668828125,8.8650055464
2442,7.671796875,10.9363189818,7.67171875,0.676601525016,7.6709375,2.93442208581,7.671484375,6.91753155923
2443,7.674921875,10.9997535197,7.675078125,0.657453671369,7.6753125,5.12863522756,7.675078125,8.86534898926
2444,7.678046875,10.9398387676,7.678046875,0.676991712764,7.677265625,2.93950928112,7.677734375,6.91757241676
2445,7.681171875,10.9946293992,7.68140625,0.65706964852,7.681640625,5.13400432027,7.68140625,8.86165517958
2446,7.684375,10.9321767626,7.684296875,0.676831535625,7.683515625,2.93794752874,7.6840625,6.91541675276
2447,7.6875,10.9986873391,7.68765625,0.657490554314,7.687890625,5.13178454933,7.68765625,8.86675781726
2448,7.690625,10.9399731575,7.690625,0.676875900111,7.68984375,2.93713632467,7.6903125,6.91856086921
2449,7.69375,10.9978181731,7.69390625,0.657137784628,7.69421875,5.12947650993,7.69390625,8.85850647854
2450,7.696875,10.9356942925,7.696875,0.67697076539,7.69609375,2.93990957106,7.6965625,6.91293316742
2451,7.700078125,10.9961139203,7.700234375,0.657430360479,7.70046875,5.13391941497,7.700234375,8.8664908263
2452,7.703203125,10.9385924549,7.703203125,0.676670238844,7.702421875,2.93325985673,7.702890625,6.91844874994
2453,7.706328125,10.9995000486,7.706484375,0.65735071177,7.70671875,5.12528697332,7.706484375,8.86293986224
2454,7.709453125,10.9385910578,7.709453125,0.677019437463,7.708671875,2.94032201861,7.709140625,6.91593176116
2455,7.71265625,10.9920335248,7.7128125,0.657272744801,7.713046875,5.13503176703,7.7128125,8.86453694644
2456,7.71578125,10.9356969303,7.715703125,0.676648799313,7.714921875,2.93515961164,7.71546875,6.91723755039
2457,7.71890625,10.9996747233,7.7190625,0.657467238904,7.719296875,5.12926539878,7.7190625,8.86571945479
2458,7.72203125,10.9399727705,7.72203125,0.676977789733,7.72125,2.93919999813,7.72171875,6.9178272906
2459,7.72515625,10.9953027113,7.725390625,0.657017381146,7.725625,5.13327931588,7.725390625,8.86088583638
2460,7.72828125,10.9321728152,7.72828125,0.676862746803,7.7275,2.9384077427,7.728046875,6.91492885732
2461,7.731484375,10.9983420946,7.731640625,0.657486987298,7.731875,5.13223597784,7.731640625,8.86683288183
2462,7.734609375,10.9398393236,7.734609375,0.676846074685,7.733828125,2.93655995073,7.734296875,6.91862108798
2463,7.737734375,10.9982251381,7.737890625,0.657182421186,7.738203125,5.12856811767,7.737890625,8.85940994183
2464,7.740859375,10.9363165873,7.740859375,0.676985951817,7.740078125,2.94009481727,7.740546875,6.91354355319
2465,7.7440625,10.9955022594,7.74421875,0.657409596551,7.744453125,5.1341906784,7.74421875,8.86626848044
2466,7.7471875,10.9381908168,7.7471875,0.676624559256,7.74640625,2.93241962374,7.746875,6.91831457059
2467,7.7503125,10.9996405986,7.75046875,0.657378335835,7.750703125,5.12606322761,7.75046875,8.86355191259
2468,7.7534375,10.9389455503,7.7534375,0.677018640124,7.75265625,2.94023487512,7.753125,6.91634706238
2469,7.7565625,10.9917662853,7.756796875,0.657234724923,7.75703125,5.13512143867,7.756796875,8.86401530882
2470,7.759765625,10.9350275573,7.7596875,0.676693231421,7.75890625,2.93584795622,7.759453125,6.91690924633
2471,7.762890625,10.9995488256,7.763046875,0.657477782207,7.76328125,5.12986407648,7.763046875,8.86603785345
2472,7.766015625,10.9400594266,7.766015625,0.676961052201,7.765234375,2.93884327586,7.765703125,6.91804773682
2473,7.769140625,10.9959289471,7.769375,0.65696204966,7.769609375,5.13252198194,7.769375,8.86006315539
2474,7.772265625,10.933015521,7.772265625,0.676891122382,7.771484375,2.93881917272,7.77203125,6.9144067194
2475,7.77546875,10.9979497518,7.775625,0.657480384787,7.775859375,5.1326556618,7.775625,8.86685551506
2476,7.77859375,10.9396581458,7.77859375,0.676813443101,7.7778125,2.93593669212,7.77828125,6.91864692339
2477,7.78171875,10.9985850123,7.781875,0.657224055514,7.7821875,5.12762718153,7.781875,8.86026205974
2478,7.78484375,10.9368915461,7.78484375,0.676998309701,7.7840625,2.94023171829,7.78453125,6.91411943733
2479,7.788046875,10.9948435094,7.788203125,0.657385786449,7.7884375,5.13442994532,7.788203125,8.86599336129
2480,7.791171875,10.9377418446,7.791171875,0.676576082298,7.7903125,2.93222305256,7.790859375,6.918146055
2481,7.794296875,10.9997340494,7.794453125,0.65740294537,7.7946875,5.12680819405,7.794453125,8.86411221281
2482,7.797421875,10.9392526981,7.797421875,0.677015021756,7.796640625,2.94009986643,7.797109375,6.91672790152
2483,7.800546875,10.9926117262,7.80078125,0.657193648786,7.801015625,5.13517886134,7.80078125,8.8634405788
2484,7.80375,10.9343108663,7.803671875,0.676734822469,7.802890625,2.93648718676,7.8034375,6.91654665614
2485,7.806875,10.9993758266,7.80703125,0.657485299246,7.807265625,5.13043121637,7.80703125,8.86630411917
2486,7.81,10.9400987358,7.81,0.676941501611,7.80921875,2.93843920939,7.8096875,6.91823376304
2487,7.813125,10.9965081036,7.81328125,0.657004616643,7.81359375,5.13173228045,7.813359375,8.85918708595
2488,7.81625,10.9338109028,7.81625,0.676916663576,7.81546875,2.93918189336,7.816015625,6.91385034864
2489,7.819453125,10.9975103118,7.819609375,0.657470744851,7.81984375,5.13304355674,7.819609375,8.86682565484
2490,7.822578125,10.9394296256,7.822578125,0.676778006879,7.821796875,2.93526665109,7.822265625,6.91863838357
2491,7.825703125,10.9988977937,7.825859375,0.657262685398,7.826171875,5.1266536638,7.825859375,8.86106275916
2492,7.828828125,10.9374191671,7.828828125,0.677007840337,7.828046875,2.94032035596,7.828515625,6.91466082666
2493,7.83203125,10.9941376726,7.8321875,0.657358928346,7.832421875,5.13463717115,7.8321875,8.86566541078
2494,7.83515625,10.9372455404,7.83515625,0.67652480957,7.834296875,2.93309156951,7.83484375,6.9179432118
2495,7.83828125,10.9997804002,7.8384375,0.657424538261,7.838671875,5.12752182856,7.8384375,8.86462069362
2496,7.84140625,10.9395125004,7.84140625,0.677008583735,7.840625,2.93991708163,7.84109375,6.91707428584
2497,7.84453125,10.9934101035,7.844765625,0.657149514667,7.845,5.13513458351,7.844765625,8.86281270236
2498,7.847734375,10.9335468605,7.84765625,0.676773573605,7.846875,2.93707737179,7.847421875,6.916149789
2499,7.850859375,10.9991557266,7.851015625,0.657489788006,7.85125,5.1309667741,7.851015625,8.8665181866
2500,7.853984375,10.9400906985,7.853984375,0.676919139419,7.853203125,2.93798789507,7.853671875,6.91838537697
2501,7.857109375,10.997040178,7.857265625,0.657057219221,7.857578125,5.13091017347,7.85734375,8.85825757817
2502,7.860234375,10.9345589578,7.860234375,0.676939371613,7.859453125,2.93949598045,7.86,6.91325975483
2503,7.8634375,10.997023776,7.86359375,0.657458065579,7.863828125,5.13339961813,7.86359375,8.8667432398
2504,7.8665625,10.9391537641,7.8665625,0.676739767556,7.86578125,2.93454993118,7.86625,6.91859547671
2505,7.8696875,10.9991634806,7.86984375,0.65729830864,7.87015625,5.12564752681,7.86984375,8.86181196762
2506,7.8728125,10.9378994482,7.8728125,0.677014545034,7.87203125,2.94036081342,7.8725,6.91516772807
2507,7.876015625,10.9933847514,7.876171875,0.657329020436,7.87640625,5.13481231125,7.876171875,8.86528457154
2508,7.879140625,10.9367019071,7.8790625,0.676568918443,7.87828125,2.93391073291,7.878828125,6.9177060497
2509,7.882265625,10.9997796503,7.882421875,0.657443112409,7.88265625,5.12820408702,7.882421875,8.86507728643
2510,7.885390625,10.9397249566,7.885390625,0.676999327452,7.884609375,2.93968661115,7.885078125,6.91738622267
2511,7.888515625,10.9941614135,7.88875,0.657102320867,7.888984375,5.13446306528,7.88875,8.8621316262
2512,7.89171875,10.9327355439,7.891640625,0.676809485988,7.890859375,2.9376185811,7.89140625,6.91571865419
2513,7.89484375,10.9988885259,7.895,0.657491246489,7.895234375,5.13147070533,7.895,8.86667999109
2514,7.89796875,10.9400353151,7.89796875,0.676893967095,7.8971875,2.93748943052,7.89765625,6.91850258641
2515,7.90109375,10.9975251676,7.90125,0.657106825537,7.9015625,5.13005562308,7.90125,8.85788499498
2516,7.90421875,10.9352596831,7.90421875,0.676959247735,7.9034375,2.93976151113,7.903984375,6.91263494783
2517,7.907421875,10.996490146,7.907578125,0.657442345075,7.9078125,5.13372380146,7.907578125,8.86660820925
2518,7.910546875,10.9388305632,7.910546875,0.67669872668,7.909765625,2.93378663717,7.910234375,6.91851821111
2519,7.913671875,10.9993820714,7.913828125,0.65733092306,7.9140625,5.12475996879,7.913828125,8.86250961334
2520,7.916796875,10.938332388,7.916796875,0.677018425115,7.916015625,2.94035317511,7.916484375,6.91564014852
2521,7.92,10.9925847487,7.92015625,0.657296060929,7.920390625,5.134955321,7.92015625,8.86485078693
2522,7.923125,10.9361109472,7.923046875,0.676618060653,7.922265625,2.93468060654,7.9228125,6.91743457755
2523,7.92625,10.9997317993,7.92640625,0.657458665733,7.926640625,5.12885492525,7.92640625,8.86548192335
2524,7.929375,10.9398900661,7.929375,0.676987254311,7.92859375,2.93940854666,7.9290625,6.9176637194
2525,7.9325,10.9948656528,7.932734375,0.657052065701,7.93296875,5.13375928055,7.932734375,8.86139729775
2526,7.935703125,10.9318769203,7.935625,0.676842560794,7.93484375,2.9381108858,7.935390625,6.91525326111
2527,7.938828125,10.9985742254,7.938984375,0.657489672717,7.93921875,5.13194296566,7.938984375,8.86678946866
2528,7.941953125,10.9399325864,7.941953125,0.676865986122,7.941171875,2.93694391463,7.941640625,6.91858539924
2529,7.945078125,10.99796307,7.945234375,0.657153433331,7.945546875,5.12916859143,7.945234375,8.85882215178
2530,7.948203125,10.9359130762,7.948203125,0.6769762932,7.947421875,2.93997856383,7.947890625,6.91314642072
2531,7.95140625,10.9959094235,7.9515625,0.657423581465,7.951796875,5.13401606215,7.9515625,8.86642050321
2532,7.95453125,10.9384600247,7.95453125,0.676654885814,7.95375,2.93297687512,7.95421875,6.91840659517
2533,7.95765625,10.9995535649,7.9578125,0.657360526495,7.958046875,5.12555675507,7.9578125,8.86315562523
2534,7.96078125,10.9387179851,7.96078125,0.67701948192,7.96,2.94029752673,7.96046875,6.91607809505
2535,7.963984375,10.9917376671,7.964140625,0.657260048054,7.964375,5.13506615576,7.964140625,8.864364001
2536,7.967109375,10.9354726639,7.96703125,0.676664359938,7.96625,2.93540125547,7.966796875,6.91712880427
2537,7.970234375,10.999636847,7.970390625,0.657471196172,7.970625,5.12947429903,7.970390625,8.86583453717
2538,7.973359375,10.9400078289,7.973359375,0.676972365731,7.972578125,2.93908298113,7.973046875,6.91790678355
2539,7.976484375,10.9955228178,7.97671875,0.656998747506,7.976953125,5.13302319125,7.97671875,8.86060966518
2540,7.979609375,10.9324671996,7.979609375,0.676872799212,7.978828125,2.93855435831,7.979375,6.91475361924
2541,7.9828125,10.9982128259,7.98296875,0.65748506473,7.983203125,5.13238351064,7.98296875,8.86684655606
2542,7.9859375,10.9397825132,7.9859375,0.676835198,7.98515625,2.93635144758,7.985625,6.91863382343
2543,7.9890625,10.9983538829,7.98921875,0.65719704036,7.98953125,5.12824904071,7.98921875,8.85970801163
2544,7.9921875,10.9365191348,7.9921875,0.676990509278,7.99140625,2.94014721826,7.991875,6.91374497149
2545,7.995390625,10.9952816105,7.995546875,0.657401772891,7.99578125,5.13427635564,7.995546875,8.86618006244
2546,7.998515625,10.9380421504,7.998515625,0.676608246534,7.997734375,2.93212075232,7.998203125,6.91826063735
2547,8.001640625,10.9996779597,8.001796875,0.657387116801,8.00203125,5.12632228243,8.001796875,8.86374993288
2548,8.004765625,10.9390562382,8.004765625,0.677017716799,8.003984375,2.94019395527,8.004453125,6.9164815748
2549,8.007890625,10.9920615785,8.008125,0.657220980059,8.008359375,5.13514477088,8.008125,8.86382415855
2550,8.01109375,10.9347870602,8.011015625,0.67670781742,8.010234375,2.93607274604,8.01078125,6.91678873886
2551,8.01421875,10.9994947933,8.014375,0.657480701679,8.014609375,5.13006216408,8.014375,8.86613506138
2552,8.01734375,10.9400782447,8.01734375,0.676954663143,8.0165625,2.93871000879,8.01703125,6.91811542267
2553,8.02046875,10.9961329056,8.020625,0.656968427188,8.0209375,5.13225475936,8.020703125,8.85976867735
2554,8.02359375,10.9332936734,8.02359375,0.676900202445,8.0228125,2.93894907231,8.023359375,6.91421973819
2555,8.026796875,10.9978043283,8.026953125,0.657477420584,8.0271875,5.13279229582,8.026953125,8.86685119073
2556,8.029921875,10.9395850966,8.029921875,0.676801604239,8.029140625,2.93571213078,8.029609375,6.91864786705
2557,8.033046875,10.9986976042,8.033203125,0.657237644398,8.033515625,5.12729693317,8.033203125,8.86054250095
2558,8.036171875,10.9370778567,8.036171875,0.677001897255,8.035390625,2.94026755542,8.035859375,6.91430902297
2559,8.039375,10.9946067093,8.03953125,0.657376917515,8.039765625,5.13450463735,8.03953125,8.86588682838
2560,8.0425,10.9375769428,8.0425,0.676558810432,8.041640625,2.93252652308,8.0421875,6.91808034624
2561,8.045625,10.9997552551,8.04578125,0.65741069185,8.046015625,5.12705650683,8.04578125,8.86429246655
2562,8.04875,10.9393471463,8.04875,0.677013131121,8.04796875,2.94004254904,8.0484375,6.91685059494
2563,8.051875,10.9928908767,8.052109375,0.657178855211,8.05234375,5.1351911217,8.052109375,8.86323120509
2564,8.055078125,10.9340541395,8.055,0.676748434234,8.05421875,2.93669514594,8.054765625,6.91641439047
2565,8.058203125,10.9993056383,8.058359375,0.657487180229,8.05859375,5.13061847613,8.058359375,8.86638343015
2566,8.061328125,10.9401013138,8.061328125,0.676934147995,8.060546875,2.93828972514,8.061015625,6.91828964443
2567,8.064453125,10.996695913,8.064609375,0.657022997055,8.064921875,5.1314539469,8.0646875,8.85887428388
2568,8.067578125,10.9340728222,8.067578125,0.676924771713,8.066796875,2.93929510278,8.06734375,6.91365162765
2569,8.07078125,10.9973487341,8.0709375,0.657466738355,8.071171875,5.1331692767,8.0709375,8.86680331083
2570,8.07390625,10.9393403379,8.07390625,0.676765206366,8.073125,2.93502606694,8.07359375,6.91862753823
2571,8.07703125,10.9989942322,8.0771875,0.657275243235,8.0775,5.12631223111,8.0771875,8.86132554684
2572,8.08015625,10.93758924,8.08015625,0.677010458431,8.079375,2.94033965761,8.07984375,6.91483858199
2573,8.083359375,10.993884722,8.083515625,0.657349013516,8.08375,5.13470086263,8.083515625,8.8655407432
2574,8.086484375,10.9370644042,8.08640625,0.676535084264,8.085625,2.93337810442,8.086171875,6.9178657305
2575,8.089609375,10.9997854501,8.089765625,0.657431249533,8.09,5.12775938418,8.089765625,8.86478315721
2576,8.092734375,10.9395907087,8.092734375,0.677005726265,8.091953125,2.93984339756,8.092421875,6.91718516277
2577,8.095859375,10.9936731101,8.09609375,0.657133671797,8.096328125,5.13490788272,8.09609375,8.86258508685
2578,8.0990625,10.9332739055,8.098984375,0.676786211532,8.098203125,2.93726852411,8.09875,6.91600576829
2579,8.1021875,10.9990693825,8.10234375,0.657490629813,8.102578125,5.13114319082,8.10234375,8.86657957838
2580,8.1053125,10.9400770365,8.1053125,0.676910821747,8.10453125,2.937822227,8.105,6.91842945656
2581,8.1084375,10.9972118373,8.10859375,0.657074572156,8.10890625,5.13062071594,8.108671875,8.85792643511
2582,8.1115625,10.9348046431,8.1115625,0.676946508249,8.11078125,2.93959252603,8.111328125,6.91304929743
2583,8.114765625,10.9968460445,8.114921875,0.657453016137,8.11515625,5.13351440878,8.114921875,8.86670285521
2584,8.117890625,10.9390482386,8.117890625,0.676726005921,8.117109375,2.93429336001,8.117578125,6.91857284522
2585,8.121015625,10.999243765,8.121171875,0.657309834681,8.121484375,5.1252948969,8.121171875,8.86205707708
2586,8.124140625,10.938053283,8.124140625,0.677016194121,8.123359375,2.9403636084,8.123828125,6.91533365547
2587,8.12734375,10.9931156513,8.1275,0.657318059093,8.127734375,5.1348649869,8.1275,8.86514174978
2588,8.13046875,10.9365045373,8.130390625,0.676586094865,8.129609375,2.93418035393,8.13015625,6.91761679889
2589,8.13359375,10.9997685444,8.13375,0.657448787756,8.133984375,5.12843087032,8.13375,8.86522193651
2590,8.13671875,10.9397869248,8.13671875,0.676995503627,8.1359375,2.93959659171,8.13640625,6.91748528563
2591,8.13984375,10.994408275,8.140078125,0.657085428122,8.1403125,5.13422530121,8.140078125,8.86188575078
2592,8.143046875,10.9324463619,8.14296875,0.676821150479,8.1421875,2.93779295083,8.142734375,6.91556288166
2593,8.146171875,10.9987860263,8.146328125,0.65749104844,8.1465625,5.13163626378,8.146328125,8.86672344165
2594,8.149296875,10.9400054133,8.149296875,0.676884685875,8.148515625,2.93730761239,8.148984375,6.9185348669
2595,8.152421875,10.9976806761,8.152578125,0.657123150218,8.152890625,5.12975502858,8.152578125,8.85821221977
2596,8.155546875,10.9354891335,8.155546875,0.676965413299,8.154765625,2.93984141962,8.155234375,6.91273439396
2597,8.15875,10.9962962614,8.15890625,0.657436252043,8.159140625,5.1338276475,8.15890625,8.86654976342
2598,8.161875,10.9387088004,8.161875,0.676684004458,8.16109375,2.93351411522,8.1615625,6.91848379633
2599,8.165,10.9994462014,8.16515625,0.657341416561,8.165390625,5.12503678985,8.16515625,8.86273702012
2600,8.168125,10.9384699842,8.168125,0.677019105653,8.16734375,2.94033949268,8.1678125,6.9157942504
2601,8.171328125,10.9922995,8.171484375,0.657284052464,8.17171875,5.13499696549,8.171484375,8.86468979172
2602,8.174453125,10.9358973449,8.174375,0.676634261812,8.17359375,2.93493333585,8.174140625,6.91733356026
2603,8.177578125,10.9997045374,8.177734375,0.657463304447,8.17796875,5.12907092107,8.177734375,8.86560873679
2604,8.180703125,10.9399357942,8.180703125,0.676982464615,8.179921875,2.93930222357,8.180390625,6.91775097097
2605,8.183828125,10.995096368,8.1840625,0.657034122508,8.184296875,5.13351044014,8.1840625,8.86113314456
2606,8.186953125,10.931898452,8.186953125,0.676853252255,8.186171875,2.93826849761,8.18671875,6.91508574
2607,8.19015625,10.9984555705,8.1903125,0.657488434137,8.190546875,5.13209765058,8.1903125,8.86681495622
2608,8.19328125,10.9398864451,8.19328125,0.676855741866,8.1925,2.93674598067,8.19296875,6.91860588336
2609,8.19640625,10.9981024267,8.1965625,0.657168728987,8.196875,5.12885684698,8.1965625,8.85913178979
2610,8.19953125,10.9361262909,8.19953125,0.676981488126,8.19875,2.94004186242,8.19921875,6.91335561429
2611,8.202734375,10.9956993864,8.202890625,0.657416444204,8.203125,5.13410894831,8.202890625,8.86634397575
2612,8.205859375,10.9383220252,8.205859375,0.676639203544,8.205078125,2.93268843904,8.205546875,6.91836039999
2613,8.208984375,10.9996015399,8.209140625,0.657369986719,8.209375,5.12582285913,8.209140625,8.86336530509
2614,8.212109375,10.9388393422,8.212109375,0.67701919437,8.211328125,2.94026739657,8.211796875,6.91622037385
2615,8.215234375,10.9914911172,8.21546875,0.657246991864,8.215703125,5.13509675377,8.21546875,8.86418481333
2616,8.2184375,10.9352428301,8.218359375,0.676679586218,8.217578125,2.93563711567,8.218125,6.91701602359
2617,8.2215625,10.9995934291,8.22171875,0.657474797549,8.221953125,5.12967949219,8.22171875,8.86594349107
2618,8.2246875,10.9400373167,8.2246875,0.676966610654,8.22390625,2.93896038658,8.224375,6.9179822263
2619,8.2278125,10.9957373856,8.228046875,0.6569797533,8.22828125,5.13276326145,8.228046875,8.86032721659
2620,8.2309375,10.9327560164,8.2309375,0.676882518054,8.23015625,2.93869523734,8.230703125,6.91457435284
2621,8.234140625,10.9980780159,8.234296875,0.65748278495,8.23453125,5.13252730681,8.234296875,8.86685405909
2622,8.237265625,10.9397201327,8.237265625,0.676823991225,8.236484375,2.93613743243,8.236953125,6.91864251393
2623,8.240390625,10.9984770872,8.240546875,0.657211306225,8.240859375,5.12792613336,8.240546875,8.86000003755
2624,8.243515625,10.936716113,8.243515625,0.676994734005,8.242734375,2.94019393459,8.243203125,6.91394233087
2625,8.24671875,10.9950554217,8.246875,0.657393590768,8.247109375,5.13435826662,8.246875,8.86608543318
2626,8.24984375,10.9378879151,8.24984375,0.67659160476,8.248984375,2.93194015581,8.24953125,6.91820266472
2627,8.25296875,10.9997097794,8.253125,0.657395543015,8.253359375,5.12657765438,8.253125,8.86394186183
2628,8.25609375,10.9391613558,8.25609375,0.677016461629,8.2553125,2.94014740753,8.25578125,6.91661203296
2629,8.25921875,10.9923513348,8.259453125,0.657206875548,8.2596875,5.13516430711,8.259453125,8.86362675964
2630,8.262421875,10.9345409961,8.26234375,0.676722069208,8.2615625,2.93629176021,8.262109375,6.91666419792
2631,8.265546875,10.9994352194,8.265703125,0.657483265022,8.2659375,5.1302565394,8.265703125,8.86622613308
2632,8.268671875,10.9400914924,8.268671875,0.67694794318,8.267890625,2.9385711754,8.268359375,6.91817905923
2633,8.271796875,10.9963313249,8.271953125,0.656987482222,8.272265625,5.13198372714,8.27203125,8.859467916
2634,8.274921875,10.9335662578,8.274921875,0.676908949085,8.274140625,2.93907324413,8.2746875,6.9140287298
2635,8.278125,10.9976533639,8.27828125,0.657474098942,8.278515625,5.13292518797,8.27828125,8.86684068793
2636,8.28125,10.9395064774,8.28125,0.676789435467,8.28046875,2.93548206953,8.2809375,6.91864476671
2637,8.284375,10.9988046555,8.28453125,0.657250879712,8.28484375,5.12696284999,8.28453125,8.8608168897
2638,8.2875,10.9372585978,8.2875,0.677005152228,8.28671875,2.94029771758,8.2871875,6.91449455049
2639,8.290703125,10.9943643694,8.290859375,0.657367689903,8.29109375,5.13457555784,8.290859375,8.86577407741
2640,8.293828125,10.9374064725,8.293828125,0.676541209703,8.29296875,2.9328241822,8.293515625,6.9180105991
2641,8.296953125,10.9997709192,8.297109375,0.657418083329,8.29734375,5.12730113156,8.297109375,8.86446662084
2642,8.300078125,10.9394360242,8.300078125,0.677010908803,8.299296875,2.93997961428,8.299765625,6.91696923497
2643,8.303203125,10.99316449,8.3034375,0.657163701789,8.303671875,5.13519958083,8.3034375,8.86301557642
2644,8.30640625,10.9337918463,8.306328125,0.676761711924,8.305546875,2.9368973376,8.30609375,6.9162780924
2645,8.30953125,10.9992299085,8.3096875,0.657488704847,8.309921875,5.1308020184,8.3096875,8.86645659726
2646,8.31265625,10.9400983213,8.31265625,0.676926463646,8.311875,2.93813468598,8.31234375,6.91834147744
2647,8.31578125,10.9968781829,8.3159375,0.657041025126,8.31625,5.13117179924,8.316015625,8.85855519266
2648,8.31890625,10.9343291733,8.31890625,0.676932546572,8.318125,2.93940259343,8.318671875,6.91344888063
2649,8.322109375,10.9971816155,8.322265625,0.657462374196,8.3225,5.13329124958,8.322265625,8.86677478115
2650,8.325234375,10.9392454804,8.325234375,0.676752076124,8.324453125,2.9347799951,8.324921875,6.91861264987
2651,8.328359375,10.9990851298,8.328515625,0.657287447245,8.328828125,5.12596695917,8.328515625,8.86158227357
2652,8.331484375,10.9377537433,8.331484375,0.6770127441,8.330703125,2.94035329411,8.331171875,6.91501228001
2653,8.3346875,10.993626232,8.33484375,0.657338739795,8.335078125,5.13476077735,8.33484375,8.86540985084
2654,8.3378125,10.9368776997,8.337734375,0.676552901635,8.336953125,2.93365883531,8.3375,6.91778421185
2655,8.3409375,10.9997849586,8.34109375,0.657437605557,8.341328125,5.12799324654,8.34109375,8.86493951331
2656,8.3440625,10.9396633467,8.3440625,0.677002537276,8.34328125,2.93976410682,8.34375,6.91729198717
2657,8.3471875,10.993930579,8.347421875,0.65711746888,8.34765625,5.13467738863,8.347421875,8.86235121014
2658,8.350390625,10.9329953844,8.3503125,0.676798515521,8.34953125,2.93745391718,8.350078125,6.91585771629
2659,8.353515625,10.998977497,8.353671875,0.657491115021,8.35390625,5.13131588482,8.353671875,8.86663481871
2660,8.356640625,10.9400578041,8.356640625,0.676902173516,8.355859375,2.93765101554,8.356328125,6.9184694887
2661,8.359765625,10.9973779569,8.359921875,0.657091572483,8.360234375,5.13032743983,8.36,8.85758899715
2662,8.362890625,10.9350447599,8.362890625,0.676953311753,8.362109375,2.93968336196,8.36265625,6.91283481516
2663,8.36609375,10.9966627724,8.36625,0.657447608812,8.366484375,5.13362544709,8.36625,8.86665627784
2664,8.36921875,10.9389371435,8.36921875,0.67671191474,8.3684375,2.93403131353,8.36890625,6.91854617168
2665,8.37234375,10.9993185084,8.3725,0.657321006639,8.3728125,5.1249384233,8.3725,8.86229611717
2666,8.37546875,10.938201548,8.37546875,0.677017510939,8.3746875,2.94036074822,8.37515625,6.91549552638
2667,8.378671875,10.9928410121,8.378828125,0.657306738651,8.3790625,5.13491388052,8.378828125,8.8649926966
2668,8.381796875,10.9363015996,8.38171875,0.676602936725,8.3809375,2.93444417849,8.381484375,6.91752351176
2669,8.384921875,10.9997518969,8.385078125,0.657454107613,8.3853125,5.12865395517,8.385078125,8.86536047113
2670,8.388046875,10.9398433226,8.388046875,0.676991348448,8.387265625,2.93950097642,8.387734375,6.91758029694
2671,8.391171875,10.9946495984,8.39140625,0.657068175133,8.391640625,5.13398373936,8.39140625,8.861633608
2672,8.394375,10.9321516143,8.394296875,0.67683248117,8.393515625,2.93796156972,8.3940625,6.91540307895
2673,8.3975,10.9986779853,8.39765625,0.657490493559,8.397890625,5.13179809427,8.39765625,8.86676073325
2674,8.400625,10.9399699412,8.400625,0.67687507427,8.39984375,2.93712026258,8.4003125,6.91856310087
2675,8.40375,10.9978306445,8.40390625,0.657139122026,8.40421875,5.12945061105,8.40390625,8.85853341508
2676,8.406875,10.9357130151,8.406875,0.67697124588,8.40609375,2.93991562773,8.4065625,6.9129513638
2677,8.410078125,10.9960968363,8.410234375,0.657429800907,8.41046875,5.13392773597,8.410234375,8.8664851178
2678,8.413203125,10.9385814682,8.413203125,0.676668952873,8.412421875,2.93323613048,8.412890625,6.91844534049
2679,8.416328125,10.9995047901,8.416484375,0.657351555725,8.41671875,5.12530993663,8.416484375,8.86295834919
2680,8.419453125,10.9386020103,8.419453125,0.677019454079,8.418671875,2.94032016522,8.419140625,6.91594429662
2681,8.42265625,10.9920087125,8.4228125,0.657271684692,8.423046875,5.13503482271,8.4228125,8.86452255853
2682,8.42578125,10.935678175,8.425703125,0.67665012854,8.424921875,2.9351802764,8.42546875,6.91722850773
2683,8.42890625,10.9996717339,8.4290625,0.657467587428,8.429296875,5.12928321324,8.4290625,8.86572942688
2684,8.43203125,10.9399759518,8.43203125,0.676977343734,8.43125,2.93919031565,8.43171875,6.91783417177
2685,8.43515625,10.9953215446,8.435390625,0.657015818876,8.435625,5.13325779747,8.435390625,8.86086271793
2686,8.43828125,10.9321979329,8.43828125,0.676863610057,8.4375,2.93842036716,8.438046875,6.91491418983
2687,8.441484375,10.9983313742,8.441640625,0.657486838495,8.441875,5.13224860234,8.441640625,8.86683427741
2688,8.444609375,10.9398347336,8.444609375,0.676845167403,8.443828125,2.93654252686,8.444296875,6.9186223219
2689,8.447734375,10.9982362432,8.447890625,0.657183671506,8.448203125,5.12854127506,8.447890625,8.85943538962
2690,8.450859375,10.9363339365,8.450859375,0.676986350219,8.450078125,2.94009947009,8.450546875,6.91356074841
2691,8.4540625,10.9954838091,8.45421875,0.657408948621,8.454453125,5.13419807165,8.45421875,8.86626124155
2692,8.4571875,10.9381784567,8.4571875,0.676623192097,8.45640625,2.93239455286,8.456875,6.91831016476
2693,8.4603125,10.9996439736,8.46046875,0.657379092354,8.460703125,5.12608528372,8.46046875,8.86356889899
2694,8.4634375,10.9389551291,8.4634375,0.677018574869,8.46265625,2.94023163168,8.463125,6.91635859782
2695,8.4665625,10.9917914787,8.466796875,0.657233576162,8.46703125,5.13512355928,8.466796875,8.86399938121
2696,8.469765625,10.9350074291,8.4696875,0.676694478198,8.46890625,2.93586719498,8.469453125,6.91689920873
2697,8.472890625,10.9995444696,8.473046875,0.657478042953,8.47328125,5.12988097649,8.473046875,8.86604631383
2698,8.476015625,10.9400612341,8.476015625,0.676960524561,8.475234375,2.93883221834,8.475703125,6.91805361918
2699,8.479140625,10.9959464145,8.479375,0.656960398461,8.479609375,5.13249952492,8.479375,8.86003848858
2700,8.482265625,10.9330392656,8.482265625,0.676891903379,8.481484375,2.93883038282,8.48203125,6.9143910585
2701,8.48546875,10.9979376649,8.485625,0.657480147881,8.485859375,5.13266736457,8.485625,8.86685538842
2702,8.48859375,10.9396521822,8.48859375,0.676812454421,8.4878125,2.93591790941,8.48828125,6.9186471598
2703,8.49171875,10.998594751,8.491875,0.657225218691,8.4921875,5.12759939411,8.491875,8.86028601666
2704,8.49484375,10.9369075219,8.49484375,0.676998626052,8.4940625,2.94023496957,8.49453125,6.91413563159
2705,8.498046875,10.9948236928,8.498203125,0.657385050107,8.4984375,5.13443640954,8.498203125,8.86598459032
2706,8.501171875,10.937728111,8.501171875,0.676574633997,8.5003125,2.93224894834,8.500859375,6.91814065303
2707,8.504296875,10.9997360578,8.504453125,0.657403614391,8.5046875,5.12682934169,8.504453125,8.86412769664
2708,8.507421875,10.9392609032,8.507421875,0.677014874669,8.506640625,2.9400952355,8.507109375,6.91673843716
2709,8.510546875,10.992635554,8.51078125,0.657192411321,8.511015625,5.13518004557,8.51078125,8.8634231099
2710,8.51375,10.9342893651,8.513671875,0.67673598683,8.512890625,2.9365050015,8.5134375,6.91653562386
2711,8.516875,10.9993701039,8.51703125,0.657485472155,8.517265625,5.13044720064,8.51703125,8.86631106594
2712,8.52,10.9400991696,8.52,0.676940892372,8.51921875,2.93842677961,8.5196875,6.91823864682
2713,8.523125,10.996524205,8.52328125,0.65700618509,8.52359375,5.13170888372,8.523359375,8.85916086933
2714,8.52625,10.9338332743,8.52625,0.676917362352,8.52546875,2.93919169129,8.526015625,6.91383369463
2715,8.529453125,10.9974968584,8.529609375,0.657470419786,8.52984375,5.13305433648,8.529609375,8.86682400419
2716,8.532578125,10.9394222883,8.532578125,0.676776936846,8.531796875,2.93524651254,8.532265625,6.9186376227
2717,8.535703125,10.998906166,8.535859375,0.657263761368,8.536171875,5.12662493046,8.535859375,8.86108522309
2718,8.538828125,10.9374337693,8.538828125,0.677008074675,8.538046875,2.94032220813,8.538515625,6.91467602016
2719,8.54203125,10.9941164898,8.5421875,0.65735810354,8.542421875,5.13464270503,8.5421875,8.86565510605
2720,8.54515625,10.9372304336,8.54515625,0.676523280174,8.544296875,2.93311603241,8.54484375,6.91793681394
2721,8.54828125,10.9997810419,8.5484375,0.657425119723,8.548671875,5.12754206645,8.5484375,8.86463467289
2722,8.55140625,10.9395193317,8.55140625,0.677008354857,8.550625,2.93991106583,8.55109375,6.91708382188
2723,8.55453125,10.9934325658,8.554765625,0.65714818845,8.555,5.13511555361,8.554765625,8.86279369062
2724,8.557734375,10.9335239867,8.55765625,0.676774655583,8.556875,2.9370937645,8.557421875,6.91613776231
2725,8.560859375,10.9991486372,8.561015625,0.657489873019,8.56125,5.13098184137,8.561015625,8.86652361787
2726,8.563984375,10.9400897585,8.563984375,0.676918448623,8.563203125,2.93797409585,8.563671875,6.9183892624
2727,8.567109375,10.9970549133,8.567265625,0.657058700763,8.567578125,5.13088583593,8.56734375,8.8582298103
2728,8.570234375,10.934579956,8.570234375,0.676939988204,8.569453125,2.93950436843,8.57,6.91324210798
2729,8.5734375,10.9970089561,8.57359375,0.657457652299,8.573828125,5.13340947356,8.57359375,8.86674006336
2730,8.5765625,10.9391450533,8.5765625,0.676738616214,8.57578125,2.9345284398,8.57625,6.91859371881
2731,8.5796875,10.9991704864,8.57984375,0.65729929734,8.58015625,5.12561784647,8.57984375,8.86183293646
2732,8.5828125,10.9379126768,8.5828125,0.677014697397,8.58203125,2.94036126889,8.5825,6.915181921
2733,8.586015625,10.9933622026,8.586171875,0.657328107113,8.58640625,5.1348169135,8.586171875,8.86527273139
2734,8.589140625,10.9366854271,8.5890625,0.676570384359,8.58828125,2.93393376476,8.588828125,6.91769865622
2735,8.592265625,10.9997789254,8.592421875,0.657443606251,8.59265625,5.12822341387,8.592421875,8.86508975916
2736,8.595390625,10.9397304142,8.595390625,0.676999016824,8.594609375,2.93967921313,8.595078125,6.91739475933
2737,8.598515625,10.9941825101,8.59875,0.657100905848,8.598984375,5.13444309971,8.59875,8.86211107009
2738,8.60171875,10.9327112974,8.601640625,0.676810485618,8.600859375,2.93763355384,8.60140625,6.91570563337
2739,8.60484375,10.99888007,8.605,0.65749124355,8.605234375,5.13148485429,8.605,8.86668390499
2740,8.60796875,10.9400330014,8.60796875,0.676893194785,8.6071875,2.93747426471,8.60765625,6.91850547371
2741,8.61109375,10.9975385367,8.61125,0.657108220109,8.6115625,5.13003034363,8.61125,8.85791290845
2742,8.61421875,10.935279308,8.61421875,0.676959782177,8.6134375,2.93976849141,8.613984375,6.91261630844
2743,8.617421875,10.9964739597,8.617578125,0.657441843526,8.6178125,5.13373273128,8.617578125,8.86660350527
2744,8.620546875,10.9388204789,8.620546875,0.676697494074,8.619765625,2.93376379603,8.620234375,6.91851545642
2745,8.623671875,10.9993877108,8.623828125,0.657331824427,8.6240625,5.12478352743,8.623828125,8.86252908503
2746,8.626796875,10.938344243,8.626796875,0.677018495542,8.626015625,2.94035223635,8.626484375,6.9156533411
2747,8.63,10.9925608338,8.63015625,0.657295059037,8.630390625,5.13495899032,8.63015625,8.86483740973
2748,8.633125,10.9360930941,8.633046875,0.676619444066,8.632265625,2.93470220922,8.6328125,6.9174261887
2749,8.63625,10.9997297078,8.63640625,0.657459071895,8.636640625,5.12887333979,8.63640625,8.86549288757
2750,8.639375,10.93989415,8.639375,0.676986861973,8.63859375,2.93939976907,8.6390625,6.9176712569
2751,8.6425,10.9948853835,8.642734375,0.657050561832,8.64296875,5.13373837821,8.642734375,8.86137519575
2752,8.645703125,10.9318513012,8.645625,0.676843478109,8.64484375,2.93812444066,8.645390625,6.91523924643
2753,8.648828125,10.9985644029,8.648984375,0.657489581768,8.64921875,5.13195619501,8.648984375,8.86679186335
2754,8.651953125,10.9399288989,8.651953125,0.676865132342,8.651171875,2.93692738514,8.651640625,6.91858728864
2755,8.655078125,10.9979750728,8.655234375,0.657154740868,8.655546875,5.12914236897,8.655234375,8.85884857791
2756,8.658203125,10.9359313277,8.658203125,0.676976745529,8.657421875,2.93998413871,8.657890625,6.91316427368
2757,8.66140625,10.9958918709,8.6615625,0.657422991592,8.661796875,5.13402406508,8.6615625,8.86641426997
2758,8.66453125,10.9384485668,8.66453125,0.67665357199,8.66375,2.93295268729,8.66421875,6.91840284393
2759,8.66765625,10.9995578376,8.6678125,0.657361340467,8.668046875,5.12557940735,8.6678125,8.86317359771
2760,8.67078125,10.9387284664,8.67078125,0.677019470449,8.67,2.94029519625,8.67046875,6.91609028748
2761,8.673984375,10.9917123863,8.674140625,0.657258957542,8.674375,5.13506889086,8.674140625,8.86434908515
2762,8.677109375,10.9354534377,8.67703125,0.676665660881,8.67625,2.93542143087,8.676796875,6.9171194203
2763,8.680234375,10.9996333888,8.680390625,0.657471514594,8.680625,5.12949179996,8.680390625,8.86584399094
2764,8.683359375,10.9400105389,8.683359375,0.676971891724,8.682578125,2.93907282671,8.683046875,6.91791332209
2765,8.686484375,10.9955411827,8.68671875,0.656997154739,8.686953125,5.13300135102,8.68671875,8.86058601579
2766,8.689609375,10.9324918463,8.689609375,0.676873634247,8.688828125,2.93856649739,8.689375,6.91473861098
2767,8.6928125,10.9982016368,8.69296875,0.657484885713,8.693203125,5.13239581912,8.69296875,8.86684742971
2768,8.6959375,10.939777452,8.6959375,0.676834262793,8.69515625,2.93633355729,8.695625,6.91863471517
2769,8.6990625,10.9983645193,8.69921875,0.657198260797,8.69953125,5.12822187415,8.69921875,8.85973294828
2770,8.7021875,10.9365360129,8.7021875,0.676990879531,8.70140625,2.94015139006,8.701875,6.91376182336
2771,8.705390625,10.9952626916,8.705546875,0.657401094641,8.70578125,5.13428343038,8.705546875,8.86617229823
2772,8.708515625,10.9380293192,8.708515625,0.676606851538,8.707734375,2.93209522096,8.708203125,6.91825588981
2773,8.711640625,10.9996808659,8.711796875,0.657387843315,8.71203125,5.12634402708,8.711796875,8.86376640412
2774,8.714765625,10.9390653458,8.714765625,0.677017623471,8.713984375,2.94019023563,8.714453125,6.91649276728
2775,8.717890625,10.9920863035,8.718125,0.657219800877,8.718359375,5.13514657045,8.718125,8.86380770245
2776,8.72109375,10.934766461,8.721015625,0.676709035924,8.720234375,2.93609149613,8.72078125,6.91677836005
2777,8.72421875,10.9994899685,8.724375,0.657480932303,8.724609375,5.13007875014,8.724375,8.86614300279
2778,8.72734375,10.940079581,8.72734375,0.676954107509,8.7265625,2.93869848026,8.72703125,6.91812096249
2779,8.73046875,10.9961499044,8.730625,0.656970052695,8.7309375,5.13223198014,8.730703125,8.85974347911
2780,8.73359375,10.933316947,8.73359375,0.676900955236,8.7328125,2.93895979777,8.733359375,6.91420373662
2781,8.736796875,10.9977917727,8.736953125,0.657477153445,8.7371875,5.13280368212,8.736953125,8.86685054155
2782,8.739921875,10.9395786618,8.739921875,0.67680058765,8.739140625,2.93569288269,8.739609375,6.91864776136
2783,8.743046875,10.9987068743,8.743203125,0.65723877767,8.743515625,5.12726882142,8.743203125,8.860565946
2784,8.746171875,10.9370933613,8.746171875,0.67700218547,8.745390625,2.94027032652,8.745859375,6.91432487394
2785,8.749375,10.9945864241,8.74953125,0.657376150835,8.749765625,5.13451078259,8.74953125,8.86587753151
2786,8.7525,10.9375627383,8.7525,0.67655733431,8.751640625,2.93255192718,8.7521875,6.91807460265
2787,8.755625,10.9997567947,8.75578125,0.657411330845,8.756015625,5.12707734257,8.75578125,8.86430743454
2788,8.75875,10.9393548802,8.75875,0.677012955975,8.75796875,2.94003744279,8.7584375,6.91686078769
2789,8.761875,10.9929142362,8.762109375,0.65717758731,8.76234375,5.13519198446,8.762109375,8.86321320717
2790,8.765078125,10.9340321676,8.765,0.676749570334,8.76421875,2.93671247269,8.764765625,6.91640301707
2791,8.768203125,10.9992994469,8.768359375,0.657487322996,8.76859375,5.13063414602,8.768359375,8.8663898573
2792,8.771328125,10.9401012763,8.771328125,0.676933510777,8.770546875,2.93827682532,8.771015625,6.91829418574
2793,8.774453125,10.9967115458,8.774609375,0.657024535701,8.774921875,5.1314302276,8.7746875,8.85884753534
2794,8.777578125,10.9340947226,8.777578125,0.676925442295,8.776796875,2.93930441683,8.77734375,6.91363463306
2795,8.78078125,10.997334812,8.7809375,0.657466383037,8.781171875,5.13317973955,8.7809375,8.86680113702
2796,8.78390625,10.9393325295,8.78390625,0.676764108438,8.783125,2.93500546401,8.78359375,6.91862643535
2797,8.78703125,10.9990021358,8.7871875,0.657276289278,8.7875,5.12628317307,8.7871875,8.86134749818
2798,8.79015625,10.9376033711,8.79015625,0.677010664647,8.789375,2.94034103042,8.78984375,6.91485343227
2799,8.793359375,10.9938630707,8.793515625,0.657348158353,8.79375,5.13470607709,8.793515625,8.865529912
2800,8.796484375,10.9370488264,8.79640625,0.676536604401,8.795625,2.93340207626,8.796171875,6.91785899111
2801,8.799609375,10.9997856231,8.799765625,0.657431800947,8.8,5.12777930972,8.799765625,8.86479661995
2802,8.802734375,10.9395970689,8.802734375,0.677005469342,8.801953125,2.93983690734,8.802421875,6.917194356
2803,8.805859375,10.993695104,8.80609375,0.657132315126,8.806328125,5.134888532,8.80609375,8.86256554556
2804,8.8090625,10.9332505608,8.808984375,0.676787265261,8.808203125,2.93728442954,8.80875,6.91599340058
2805,8.8121875,10.9990618244,8.81234375,0.657490684665,8.812578125,5.13115794325,8.81234375,8.86658448939
2806,8.8153125,10.9400756253,8.8153125,0.676910102987,8.81453125,2.9378079587,8.815,6.9184329996
2807,8.8184375,10.997226104,8.81859375,0.657076023875,8.81890625,5.13059605544,8.818671875,8.85789813483
2808,8.8215625,10.9348251703,8.8215625,0.676947096658,8.82078125,2.9396004309,8.821328125,6.9130313101
2809,8.824765625,10.996830756,8.824921875,0.657452572587,8.82515625,5.13352394686,8.824921875,8.86669915501
2810,8.827890625,10.9390390566,8.827890625,0.6767248267,8.827109375,2.93427140532,8.827578125,6.91857074538
2811,8.831015625,10.9992503022,8.831171875,0.657310793432,8.831484375,5.12526489147,8.831171875,8.86207753262
2812,8.834140625,10.9380660405,8.834140625,0.677016318375,8.833359375,2.94036358536,8.833828125,6.91534750525
2813,8.83734375,10.9930926339,8.8375,0.657317115396,8.837734375,5.13486926928,8.8375,8.8651293826
2814,8.84046875,10.9364875863,8.840390625,0.676587532479,8.839609375,2.93420289536,8.84015625,6.91760906396
2815,8.84359375,10.9997673507,8.84375,0.65744925153,8.843984375,5.12844988439,8.84375,8.86523389203
2816,8.84671875,10.9397919112,8.84671875,0.676995164967,8.8459375,2.93958872016,8.84640625,6.91749347955
2817,8.84984375,10.9944289031,8.850078125,0.657083982632,8.8503125,5.13420501444,8.850078125,8.86186466459
2818,8.853046875,10.9324216446,8.85296875,0.676822121871,8.8521875,2.93780743699,8.852734375,6.91554951991
2819,8.856171875,10.9987771016,8.856328125,0.657491015319,8.8565625,5.13165009746,8.856328125,8.86672683466
2820,8.859296875,10.9400026284,8.859296875,0.676883885615,8.858515625,2.9372919785,8.858984375,6.91853741189
2821,8.862421875,10.9976935765,8.862578125,0.657124514945,8.862890625,5.1297294258,8.862578125,8.85823962332
2822,8.865546875,10.9355082874,8.865546875,0.676965919571,8.864765625,2.93984791757,8.865234375,6.91275290474
2823,8.86875,10.9962796064,8.86890625,0.657435720205,8.869140625,5.13383625954,8.86890625,8.86654453509
2824,8.871875,10.9386982449,8.871875,0.676682743988,8.87109375,2.9334908118,8.8715625,6.91848069979
2825,8.875,10.999451372,8.87515625,0.657342287958,8.875390625,5.12506003775,8.87515625,8.8627559778
2826,8.878125,10.938481368,8.878125,0.677019147984,8.87734375,2.94033807626,8.8778125,6.9158070999
2827,8.881328125,10.9922751166,8.881484375,0.657283020181,8.88171875,5.1350003145,8.881484375,8.86467588694
2828,8.884453125,10.9358790208,8.884375,0.676635616934,8.88359375,2.93495444877,8.884140625,6.91732483005
2829,8.887578125,10.9997019771,8.887734375,0.657463680521,8.88796875,5.12908902238,8.887734375,8.86561918313
2830,8.890703125,10.9399394068,8.890703125,0.676982044259,8.889921875,2.93929297341,8.890390625,6.9177581658
2831,8.893828125,10.9951156302,8.8940625,0.657032588152,8.894296875,5.13348921621,8.8940625,8.86111051197
2832,8.896953125,10.9319240008,8.896953125,0.676854141344,8.896171875,2.93828156662,8.89671875,6.91507138448
2833,8.90015625,10.9984452792,8.9003125,0.657488312987,8.900546875,5.13211056423,8.9003125,8.86681682939
2834,8.90328125,10.9398822864,8.90328125,0.676854860151,8.9025,2.93672898408,8.90296875,6.91860743053
2835,8.90640625,10.9981139609,8.9065625,0.657170006655,8.906875,5.12883030082,8.9065625,8.85915770527
2836,8.90953125,10.9361440714,8.90953125,0.676981912298,8.90875,2.94004695577,8.90921875,6.91337312385
2837,8.912734375,10.9956813651,8.912890625,0.657415824023,8.913125,5.13411663301,8.912890625,8.86633721757
2838,8.915859375,10.9383100963,8.915859375,0.676637861872,8.915078125,2.93266379002,8.915546875,6.91835630699
2839,8.918984375,10.9996053439,8.919140625,0.657370770698,8.919375,5.12584520023,8.919140625,8.86338276287
2840,8.922109375,10.9388493523,8.922109375,0.677019154817,8.921328125,2.94026458931,8.921796875,6.91623222326
2841,8.925234375,10.9915167393,8.92546875,0.657245870944,8.925703125,5.13509916813,8.92546875,8.86416936934
2842,8.9284375,10.935223133,8.928359375,0.67668085888,8.927578125,2.93565680197,8.928125,6.91700629835
2843,8.9315625,10.9995895021,8.93171875,0.657475085862,8.931953125,5.12969667946,8.93171875,8.86595242631
2844,8.9346875,10.9400395556,8.9346875,0.676966108644,8.93390625,2.93894976052,8.934375,6.91798842226
2845,8.9378125,10.9957552819,8.938046875,0.656978130029,8.93828125,5.13274109925,8.938046875,8.8603030361
2846,8.9409375,10.9327801922,8.9409375,0.676883324875,8.94015625,2.93870689131,8.940703125,6.91455900383
2847,8.944140625,10.9980663581,8.944296875,0.657482575713,8.94453125,5.13253929913,8.944296875,8.8668544106
2848,8.947265625,10.9397146004,8.947265625,0.676823028098,8.946484375,2.93611907607,8.946953125,6.91864306352
2849,8.950390625,10.998487255,8.950546875,0.657212496771,8.950859375,5.12789864272,8.950546875,8.86002446282
2850,8.953515625,10.93673252,8.953515625,0.676995076115,8.952734375,2.94019762568,8.953203125,6.9139588394
2851,8.95671875,10.9950360341,8.956875,0.657392882192,8.957109375,5.13436502268,8.956875,8.86607714345
2852,8.95984375,10.9378746128,8.95984375,0.676590181932,8.958984375,2.93196650185,8.95953125,6.9181975755
2853,8.96296875,10.9997122169,8.963125,0.657396239516,8.963359375,5.12659908741,8.963125,8.86395781767
2854,8.96609375,10.9391699922,8.96609375,0.677016340233,8.9653125,2.94014321198,8.96578125,6.9166228825
2855,8.96921875,10.9923755914,8.969453125,0.65720566594,8.9696875,5.13516578549,8.969453125,8.86360977486
2856,8.972421875,10.934519926,8.97234375,0.676723259443,8.9715625,2.93631002188,8.972109375,6.91665347792
2857,8.975546875,10.9994299258,8.975703125,0.657483465517,8.9759375,5.13027281135,8.975703125,8.86623355531
2858,8.978671875,10.9400923574,8.978671875,0.676947359558,8.977890625,2.9385591762,8.978359375,6.91818425654
2859,8.981796875,10.9963478552,8.981953125,0.656989077942,8.982265625,5.13196062559,8.98203125,8.85944218616
2860,8.984921875,10.9335890605,8.984921875,0.676909673674,8.984140625,2.93908348523,8.9846875,6.91401238759
2861,8.988125,10.9976403395,8.98828125,0.657473801564,8.988515625,5.13293625768,8.98828125,8.86683951599
2862,8.99125,10.9394995714,8.99125,0.676788390973,8.99046875,2.93546235638,8.9909375,6.91864431895
2863,8.994375,10.9988134568,8.99453125,0.657251983071,8.99484375,5.12693441377,8.99453125,8.86083982264
2864,8.9975,10.9372736312,8.9975,0.677005412313,8.99671875,2.94030000879,8.9971875,6.91451005819
2865,9.000703125,10.9943436156,9.000859375,0.657366892879,9.00109375,5.13458138397,9.000859375,8.86576425443
2866,9.003828125,10.9373917969,9.003828125,0.676539705765,9.00296875,2.93284909481,9.003515625,6.91800451392
2867,9.006953125,10.9997719901,9.007109375,0.65741869229,9.00734375,5.12732165524,9.007109375,8.86448107274
2868,9.010078125,10.9394432869,9.010078125,0.677010705602,9.009296875,2.93997403303,9.009765625,6.91697908485
2869,9.013203125,10.993187381,9.0134375,0.657162403445,9.013671875,5.13520012197,9.0134375,8.86299704929
2870,9.01640625,10.9337694034,9.016328125,0.676762819766,9.015546875,2.93691417658,9.01609375,6.91626637791
2871,9.01953125,10.9992232483,9.0196875,0.657488817465,9.019921875,5.13081737373,9.0196875,8.86646250457
2872,9.02265625,10.9400978127,9.02265625,0.676925798453,9.021875,2.93812131645,9.02234375,6.91834567632
2873,9.02578125,10.9968933471,9.0259375,0.657042533963,9.02625,5.13114775721,9.026015625,8.85852791202
2874,9.02890625,10.9343506027,9.02890625,0.676933188964,9.028125,2.93941142389,9.028671875,6.91343154549
2875,9.032109375,10.9971672247,9.032265625,0.65746198862,9.0325,5.13330139537,9.032265625,8.86677208398
2876,9.035234375,10.9392372009,9.035234375,0.676750950307,9.034453125,2.93475892816,9.034921875,6.918611205
2877,9.038359375,10.9990925647,9.038515625,0.657288463354,9.038828125,5.1259375763,9.038515625,8.86160371208
2878,9.041484375,10.9377674032,9.041484375,0.677012922198,9.040703125,2.94035418786,9.041171875,6.91502678709
2879,9.0446875,10.9936041121,9.04484375,0.657337854271,9.045078125,5.13476567225,9.04484375,8.86539849297
2880,9.0478125,10.9368616509,9.047734375,0.676554393463,9.046953125,2.9336823163,9.0475,6.91777713096
2881,9.0509375,10.9997846628,9.05109375,0.657438126917,9.051328125,5.12801285959,9.05109375,8.86495245928
2882,9.0540625,10.9396692356,9.0540625,0.677002252311,9.05328125,2.9397571425,9.05375,6.9173008376
2883,9.0571875,10.9939521044,9.057421875,0.657116081749,9.05765625,5.13465771697,9.057421875,8.86233113911
2884,9.060390625,10.9329715689,9.0603125,0.676799541004,9.05953125,2.93746933558,9.060078125,6.91584500759
2885,9.063515625,10.9989694701,9.063671875,0.657491139704,9.06390625,5.13133032225,9.063671875,8.86663920924
2886,9.066640625,10.9400559217,9.066640625,0.676901426796,9.065859375,2.93763627852,9.066328125,6.91847268938
2887,9.069765625,10.9973917549,9.069921875,0.65709299437,9.070234375,5.13030245625,9.069921875,8.85760854687
2888,9.072890625,10.935064816,9.072890625,0.676953871984,9.072109375,2.93969078399,9.07265625,6.91281648739
2889,9.07609375,10.9966470152,9.07625,0.657447134984,9.076484375,5.13363466769,9.07625,8.86665205368
2890,9.07921875,10.9389274904,9.07921875,0.676710707645,9.0784375,2.93400889586,9.07890625,6.91854372994
2891,9.08234375,10.9993245768,9.0825,0.657321935434,9.0828125,5.12490809266,9.0825,8.86231605917
2892,9.08546875,10.9382138343,9.08546875,0.677017607089,9.0846875,2.94036024697,9.08515625,6.91550903304
2893,9.088671875,10.9928175261,9.088828125,0.657305764574,9.0890625,5.1349178429,9.088828125,8.86497980219
2894,9.091796875,10.9362841776,9.09171875,0.676604346039,9.0909375,2.93446622972,9.091484375,6.91751543542
2895,9.094921875,10.9997502345,9.095078125,0.657454541312,9.0953125,5.12867265631,9.095078125,8.86537190921
2896,9.098046875,10.9398478378,9.098046875,0.676990981761,9.097265625,2.9394926317,9.097734375,6.91758814814
2897,9.101171875,10.994669758,9.10140625,0.657066699167,9.101640625,5.13396313127,9.10140625,8.86161199155
2898,9.104375,10.9321264261,9.104296875,0.676833424328,9.103515625,2.93797556954,9.1040625,6.9153893763
2899,9.1075,10.9986685918,9.10765625,0.65749043025,9.107890625,5.13181161252,9.10765625,8.86676360515
2900,9.110625,10.9399666851,9.110625,0.676874246067,9.10984375,2.93710416095,9.1103125,6.91856530358
2901,9.11375,10.9978430762,9.11390625,0.657140456898,9.11421875,5.1294246848,9.11390625,8.85856030846
2902,9.116875,10.9357316979,9.116875,0.676971723987,9.11609375,2.93992164366,9.1165625,6.91296953114
2903,9.120078125,10.9960797127,9.120234375,0.657429238773,9.12046875,5.13393603008,9.120234375,8.86647936491
2904,9.123203125,10.9385704417,9.123203125,0.676667664546,9.122421875,2.93321236516,9.122890625,6.91844190213
2905,9.126328125,10.999509492,9.126484375,0.657352397145,9.12671875,5.12533287364,9.126484375,8.86297679262
2906,9.129453125,10.938612923,9.129453125,0.67701946832,9.128671875,2.94031827145,9.129140625,6.91595680307
2907,9.13265625,10.9919838606,9.1328125,0.657270622012,9.133046875,5.13503785128,9.1328125,8.86450812598
2908,9.13578125,10.93565938,9.135703125,0.676651455374,9.134921875,2.93520089975,9.13546875,6.91721943618
2909,9.13890625,10.9996687048,9.1390625,0.657467933406,9.139296875,5.12930100118,9.1390625,8.86573935513
2910,9.14203125,10.9399790932,9.14203125,0.676976895365,9.14125,2.93918059323,9.14171875,6.91784102395
2911,9.14515625,10.9953403384,9.145390625,0.657014254027,9.145625,5.13323625184,9.145390625,8.86083955456
2912,9.14828125,10.9322230107,9.14828125,0.676864470923,9.1475,2.93843295055,9.148046875,6.91489949351
2913,9.151484375,10.9983206142,9.151640625,0.657486687137,9.151875,5.13226120011,9.151640625,8.86683562885
2914,9.154609375,10.9398301038,9.154609375,0.676844257758,9.153828125,2.93652506353,9.154296875,6.91862352687
2915,9.157734375,10.9982473087,9.157890625,0.657184919298,9.158203125,5.12851440506,9.157890625,8.85946079418
2916,9.160859375,10.9363512459,9.160859375,0.676986746239,9.160078125,2.94010408217,9.160546875,6.91357791459
2917,9.1640625,10.9954653192,9.16421875,0.657408298126,9.164453125,5.13420543797,9.16421875,8.86625395822
2918,9.1671875,10.9381660567,9.1671875,0.676621822583,9.16640625,2.93236944302,9.166875,6.91830573002
2919,9.1703125,10.9996473088,9.17046875,0.657379846335,9.170703125,5.12610731349,9.17046875,8.86358584182
2920,9.1734375,10.938964668,9.1734375,0.677018507239,9.17265625,2.94022834796,9.173125,6.91637010426
2921,9.1765625,10.9918166324,9.176796875,0.657232424827,9.17703125,5.13512565274,9.176796875,8.8639834089
2922,9.179765625,10.9349872611,9.1796875,0.676695722584,9.17890625,2.9358863924,9.179453125,6.91688914226
2923,9.182890625,10.9995400738,9.183046875,0.657478301151,9.18328125,5.12989784995,9.183046875,8.86605473031
2924,9.186015625,10.9400630017,9.186015625,0.676959994553,9.185234375,2.93882112097,9.185703125,6.91805947257
2925,9.189140625,10.9959638423,9.189375,0.656958744681,9.189609375,5.13247704065,9.189375,8.86001377682
2926,9.192265625,10.9330629704,9.192265625,0.67689268199,9.191484375,2.93884155192,9.19203125,6.91437536879
2927,9.19546875,10.9979255383,9.195625,0.657479908418,9.195859375,5.13267904057,9.195625,8.86685521758
2928,9.19859375,10.9396461787,9.19859375,0.67681146338,9.1978125,2.93589908733,9.19828125,6.91864736726
2929,9.20171875,10.9986044501,9.201875,0.657226379339,9.2021875,5.12757157925,9.201875,8.86030993028
2930,9.20484375,10.9369234578,9.20484375,0.676998940023,9.2040625,2.94023818024,9.20453125,6.91415179682
2931,9.208046875,10.9948038366,9.208203125,0.657384311199,9.2084375,5.13444284677,9.208203125,8.86597577486
2932,9.211171875,10.9377143377,9.211171875,0.676573183343,9.2103125,2.93227480252,9.210859375,6.91813522216
2933,9.214296875,10.9997380265,9.214453125,0.657404280873,9.2146875,5.12685046295,9.214453125,8.86414313685
2934,9.217421875,10.9392690684,9.217421875,0.677014725209,9.216640625,2.94009056435,9.217109375,6.91674894379
2935,9.220546875,10.9926593423,9.22078125,0.657191171282,9.221015625,5.13518120263,9.22078125,8.86340559627
2936,9.22375,10.9342678242,9.223671875,0.676737148801,9.222890625,2.93652277495,9.2234375,6.91652456272
2937,9.226875,10.9993643416,9.22703125,0.657485642514,9.227265625,5.13046315833,9.22703125,8.86631796875
2938,9.23,10.9400995634,9.23,0.676940280766,9.22921875,2.93841431007,9.2296875,6.91824350163
2939,9.233125,10.9965402667,9.23328125,0.657007751017,9.23359375,5.13168545971,9.233359375,8.85913460772
2940,9.23625,10.9338556059,9.23625,0.676918058743,9.23546875,2.93920144827,9.236015625,6.9138170118
2941,9.239453125,10.9974833653,9.239609375,0.657470092162,9.23984375,5.13306508942,9.239609375,8.86682230928
2942,9.242578125,10.9394149112,9.242578125,0.676775864453,9.241796875,2.93522633469,9.242265625,6.9186368329
2943,9.245703125,10.9989144987,9.245859375,0.657264834808,9.246171875,5.12659616966,9.245859375,8.86110764366
2944,9.248828125,10.9374483316,9.248828125,0.677008306633,9.248046875,2.94032401972,9.248515625,6.91469118463
2945,9.25203125,10.9940952675,9.2521875,0.657357276166,9.252421875,5.13464821189,9.2521875,8.86564475678
2946,9.25515625,10.937215287,9.25515625,0.676521748426,9.254296875,2.93314045376,9.25484375,6.9179303872
2947,9.25828125,10.999781644,9.2584375,0.657425698643,9.258671875,5.12756227792,9.2584375,8.86464860847
2948,9.26140625,10.9395261232,9.26140625,0.677008123607,9.260625,2.9399050099,9.26109375,6.91709332893
2949,9.26453125,10.9934549884,9.264765625,0.657146859657,9.265,5.13509649658,9.264765625,8.8627746341
2950,9.267734375,10.9335010729,9.26765625,0.676775735172,9.266875,2.93711011599,9.267421875,6.91612570677
2951,9.270859375,10.9991415082,9.271015625,0.657489955482,9.27125,5.130996882,9.271015625,8.86652900513
2952,9.273984375,10.9400887786,9.273984375,0.676917755462,9.273203125,2.93796025694,9.273671875,6.91839311886
2953,9.277109375,10.9970696088,9.277265625,0.657060179783,9.277578125,5.13086147108,9.27734375,8.8582019974
2954,9.280234375,10.9346009144,9.280234375,0.67694060241,9.279453125,2.93951271552,9.28,6.91322443233
2955,9.2834375,10.9969940966,9.28359375,0.657457236458,9.283828125,5.13341930215,9.28359375,8.86673684262
2956,9.2865625,10.9391363027,9.2865625,0.676737462513,9.28578125,2.93450690922,9.28625,6.91859193198
2957,9.2896875,10.9991774526,9.28984375,0.657300283507,9.29015625,5.12558813862,9.28984375,8.86185386189
2958,9.2928125,10.9379258656,9.2928125,0.677014847382,9.29203125,2.94036168387,9.2925,6.91519608492
2959,9.296015625,10.9933396141,9.296171875,0.65732719122,9.29640625,5.13482148869,9.296171875,8.86526084667
2960,9.299140625,10.9366689072,9.2990625,0.676571847881,9.29828125,2.93395675512,9.298828125,6.91769123385
2961,9.302265625,10.9997781609,9.302421875,0.65744409755,9.30265625,5.12824271428,9.302421875,8.86510218814
2962,9.305390625,10.9397358319,9.305390625,0.676998703824,9.304609375,2.93967177501,9.305078125,6.91740326699
2963,9.308515625,10.994203567,9.30875,0.657099488251,9.308984375,5.13442310698,9.30875,8.86209046914
2964,9.31171875,10.932687011,9.311640625,0.676811482859,9.310859375,2.93764848542,9.31140625,6.91569258371
2965,9.31484375,10.9988715744,9.315,0.657491238057,9.315234375,5.13149897658,9.315,8.86668777483
2966,9.31796875,10.9400306478,9.31796875,0.676892420111,9.3171875,2.93745905931,9.31765625,6.91850833205
2967,9.32109375,10.997551866,9.32125,0.657109612157,9.3215625,5.13000503684,9.32125,8.85794077879
2968,9.32421875,10.9352988931,9.32421875,0.676960314235,9.3234375,2.93977543088,9.323984375,6.91259764026
2969,9.327421875,10.9964577338,9.327578125,0.657441339415,9.3278125,5.13374163423,9.327578125,8.86659875694
2970,9.330546875,10.9388103547,9.330546875,0.676696259111,9.329765625,2.93374091576,9.330234375,6.91851267281
2971,9.333671875,10.9993933104,9.333828125,0.657332723259,9.3340625,5.12480705979,9.333828125,8.86254851325
2972,9.336796875,10.9383560581,9.336796875,0.677018563592,9.336015625,2.94035125718,9.336484375,6.91566650466
2973,9.34,10.9925368793,9.34015625,0.657294054574,9.340390625,5.13496263255,9.34015625,8.86482398791
2974,9.343125,10.9360752011,9.343046875,0.676620825086,9.342265625,2.93472377046,9.3428125,6.91741777097
2975,9.34625,10.9997275766,9.34640625,0.657459475512,9.346640625,5.12889172783,9.34640625,8.86550380799
2976,9.349375,10.939898194,9.349375,0.676986467264,9.34859375,2.9393909515,9.3490625,6.9176787654
2977,9.3525,10.9949050746,9.352734375,0.657049055384,9.35296875,5.13371744866,9.352734375,8.86135304888
2978,9.355703125,10.9318256423,9.355625,0.676844393037,9.35484375,2.9381379544,9.355390625,6.91522520291
2979,9.358828125,10.9985545407,9.358984375,0.657489488264,9.35921875,5.13196939768,9.358984375,8.86679421393
2980,9.361953125,10.9399251716,9.361953125,0.676864276199,9.361171875,2.93691081609,9.361640625,6.9185891491
2981,9.365078125,10.9979870359,9.365234375,0.657156045879,9.365546875,5.12911611914,9.365234375,8.85887496086
2982,9.368203125,10.9359495394,9.368203125,0.676977195476,9.367421875,2.93998967284,9.367890625,6.91318209759
2983,9.37140625,10.9958742786,9.3715625,0.657422399156,9.371796875,5.13403204109,9.3715625,8.86640799233
2984,9.37453125,10.9384370692,9.37453125,0.67665225581,9.37375,2.93292846045,9.37421875,6.91839906377
2985,9.37765625,10.9995620707,9.3778125,0.657362151901,9.378046875,5.12560203331,9.3778125,8.86319152666
2986,9.38078125,10.9387389078,9.38078125,0.677019456603,9.38,2.94029282544,9.38046875,6.91610245089
2987,9.383984375,10.9916870659,9.384140625,0.657257864459,9.384375,5.13507159882,9.384140625,8.86433412463
2988,9.387109375,10.9354341716,9.38703125,0.676666959431,9.38625,2.9354415649,9.386796875,6.91711000746
2989,9.390234375,10.999629891,9.390390625,0.65747183047,9.390625,5.12950927437,9.390390625,8.86585340087
2990,9.393359375,10.9400132091,9.393359375,0.676971415348,9.392578125,2.93906263235,9.393046875,6.91791983166
2991,9.396484375,10.9955595079,9.39671875,0.656995559391,9.396953125,5.13297948356,9.39671875,8.86056232149
2992,9.399609375,10.9325164532,9.399609375,0.676874466896,9.398828125,2.93857859543,9.399375,6.91472357389
2993,9.4028125,10.998190408,9.40296875,0.657484704141,9.403203125,5.13240810086,9.40296875,8.86684825921
2994,9.4059375,10.939772351,9.4059375,0.676833325224,9.40515625,2.93631562758,9.405625,6.91863557797
2995,9.4090625,10.9983751161,9.40921875,0.657199478705,9.40953125,5.12819468019,9.40921875,8.85975784168
2996,9.4121875,10.9365528511,9.4121875,0.676991247404,9.41140625,2.94015552119,9.411875,6.91377864618
2997,9.415390625,10.9952437331,9.415546875,0.657400413826,9.41578125,5.13429047816,9.415546875,8.86616448956
2998,9.418515625,10.9380164481,9.418515625,0.676605454188,9.417734375,2.93206965066,9.418203125,6.91825111337
2999,9.421640625,10.9996837325,9.421796875,0.65738856729,9.42203125,5.12636574537,9.421796875,8.86378283177
3000,9.424765625,10.9390744135,9.424765625,0.677017527769,9.423984375,2.94018647571,9.424453125,6.91650393075
3001,9.427890625,10.9921109888,9.428125,0.657218619122,9.428359375,5.13514834286,9.428125,8.86379120163
3002,9.43109375,10.9347458221,9.431015625,0.676710252037,9.430234375,2.93611020489,9.43078125,6.91676795237
3003,9.43421875,10.999485104,9.434375,0.657481160379,9.434609375,5.13009530963,9.434375,8.86615090029
3004,9.43734375,10.9400808774,9.43734375,0.676953549508,9.4365625,2.93868691191,9.43703125,6.91812647333
3005,9.44046875,10.9961668636,9.440625,0.656971675682,9.4409375,5.13220917366,9.440703125,8.85971823591
3006,9.44359375,10.9333401808,9.44359375,0.676901705641,9.4428125,2.93897048226,9.443359375,6.91418770623
3007,9.446796875,10.9977791774,9.446953125,0.657476883748,9.4471875,5.13281504166,9.446953125,8.86684984815
3008,9.449921875,10.9395721871,9.449921875,0.676799568699,9.449140625,2.93567359522,9.449609375,6.91864762673
3009,9.453046875,10.9987161047,9.453203125,0.657239908411,9.453515625,5.12724068222,9.453203125,8.86058934774
3010,9.456171875,10.9371088261,9.456171875,0.677002471306,9.455390625,2.94027305702,9.455859375,6.91434069588
3011,9.459375,10.9945660993,9.45953125,0.657375381588,9.459765625,5.13451690084,9.45953125,8.86586819013
3012,9.4625,10.9375484938,9.4625,0.676555855835,9.461640625,2.93257728969,9.4621875,6.91806883016
3013,9.465625,10.9997582946,9.46578125,0.657411967299,9.466015625,5.12709815191,9.46578125,8.86432235888
3014,9.46875,10.9393625742,9.46875,0.677012778456,9.46796875,2.94003229636,9.4684375,6.91687095143
3015,9.471875,10.992937556,9.472109375,0.657176316833,9.47234375,5.13519282002,9.472109375,8.86319516449
3016,9.475078125,10.9340101557,9.475,0.676750704043,9.47421875,2.93672975817,9.474765625,6.91639161482
3017,9.478203125,10.9992932158,9.478359375,0.657487463213,9.47859375,5.1306497893,9.478359375,8.86639624049
3018,9.481328125,10.940101199,9.481328125,0.676932871192,9.480546875,2.93826388576,9.481015625,6.91829869809
3019,9.484453125,10.9967271389,9.484609375,0.657026071826,9.484921875,5.131406481,9.4846875,8.85882074179
3020,9.487578125,10.9341165832,9.487578125,0.676926110492,9.486796875,2.93931368997,9.48734375,6.91361760966
3021,9.49078125,10.9973208502,9.4909375,0.657466025161,9.491171875,5.13319017557,9.4909375,8.86679891895
3022,9.49390625,10.9393246812,9.49390625,0.676763008151,9.493125,2.93498482184,9.49359375,6.91862530354
3023,9.49703125,10.9990099997,9.4971875,0.65727733279,9.4975,5.12625408755,9.4971875,8.86136940615
3024,9.50015625,10.9376174623,9.50015625,0.677010868484,9.499375,2.94034236269,9.49984375,6.91486825352
3025,9.503359375,10.9938413797,9.503515625,0.657347300623,9.50375,5.13471126454,9.503515625,8.86551903625
3026,9.506484375,10.9370332087,9.50640625,0.676538122144,9.505625,2.93342600656,9.506171875,6.91785222283
3027,9.509609375,10.9997857564,9.509765625,0.65743234982,9.51,5.12779920884,9.509765625,8.86481003899
3028,9.512734375,10.9396033892,9.512734375,0.677005210046,9.511953125,2.93983037701,9.512421875,6.91720352022
3029,9.515859375,10.9937170582,9.51609375,0.657130955879,9.516328125,5.13486915414,9.51609375,8.86254595947
3030,9.5190625,10.9332271762,9.518984375,0.6767883166,9.518203125,2.93730029377,9.51875,6.91598100402
3031,9.5221875,10.9990542267,9.52234375,0.657490736965,9.522578125,5.13117266903,9.52234375,8.86658935638
3032,9.5253125,10.9400741742,9.5253125,0.676909381861,9.52453125,2.93779365076,9.525,6.91843651368
3033,9.5284375,10.9972403309,9.52859375,0.657077473071,9.52890625,5.13057136762,9.528671875,8.8578697895
3034,9.5315625,10.9348456576,9.5315625,0.676947682683,9.53078125,2.93960829491,9.531328125,6.91301329397
3035,9.534765625,10.9968154278,9.534921875,0.657452126475,9.53515625,5.1335334581,9.534921875,8.8666954105
3036,9.537890625,10.9390298348,9.537890625,0.676723645121,9.537109375,2.93424941142,9.537578125,6.91856861663
3037,9.541015625,10.9992567996,9.541171875,0.65731174965,9.541484375,5.12523485854,9.541171875,8.86209794473
3038,9.544140625,10.9380787581,9.544140625,0.677016440251,9.543359375,2.94036352186,9.543828125,6.91536132602
3039,9.54734375,10.9930695769,9.5475,0.65731616913,9.547734375,5.1348735246,9.5475,8.86511697083
3040,9.55046875,10.9364705954,9.550390625,0.676588967698,9.549609375,2.93422539533,9.55015625,6.91760130014
3041,9.55359375,10.9997661174,9.55375,0.657449712761,9.553984375,5.128468872,9.55375,8.86524580379
3042,9.55671875,10.9397968578,9.55671875,0.676994823935,9.5559375,2.93958080859,9.55640625,6.91750164448
3043,9.55984375,10.9944494916,9.560078125,0.657082534565,9.5603125,5.1341847005,9.560078125,8.86184353356
3044,9.563046875,10.9323968874,9.56296875,0.676823090874,9.5621875,2.93782188201,9.562734375,6.91553612932
3045,9.566171875,10.9987681373,9.566328125,0.657490979645,9.5665625,5.13166390446,9.566328125,8.86673018359
3046,9.569296875,10.9399998036,9.569296875,0.676883082992,9.568515625,2.93727630503,9.568984375,6.91853992793
3047,9.572421875,10.9977064372,9.572578125,0.657125877146,9.572890625,5.12970379566,9.572578125,8.85826698372
3048,9.575546875,10.9355274014,9.575546875,0.676966423461,9.574765625,2.93985437474,9.575234375,6.91277138646
3049,9.57875,10.9962629118,9.57890625,0.657435185803,9.579140625,5.13384484469,9.57890625,8.8665392624
3050,9.581875,10.9386876496,9.581875,0.676681481162,9.58109375,2.9334674693,9.5815625,6.91847757433
3051,9.585,10.9994565029,9.58515625,0.657343156819,9.585390625,5.12508325935,9.58515625,8.86277489199
3052,9.588125,10.938492712,9.588125,0.677019187939,9.58734375,2.94033661946,9.5878125,6.91581992038
3053,9.591328125,10.9922506935,9.591484375,0.657281985327,9.59171875,5.13500363643,9.591484375,8.86466193752
3054,9.594453125,10.9358606569,9.594375,0.676636969663,9.59359375,2.93497552023,9.594140625,6.91731607096
3055,9.597578125,10.9996993772,9.597734375,0.657464054049,9.59796875,5.1291070972,9.597734375,8.86562958567
3056,9.600703125,10.9399429796,9.600703125,0.676981621534,9.599921875,2.93928368328,9.600390625,6.91776533164
3057,9.603828125,10.9951348528,9.6040625,0.657031051216,9.604296875,5.13346796507,9.6040625,8.86108783448
3058,9.606953125,10.9319495097,9.606953125,0.676855028046,9.606171875,2.93829459453,9.60671875,6.91505700014
3059,9.61015625,10.9984349483,9.6103125,0.657488189281,9.610546875,5.13212345116,9.6103125,8.86681865844
3060,9.61328125,10.9398780879,9.61328125,0.676853976074,9.6125,2.93671194799,9.61296875,6.91860894876
3061,9.61640625,10.9981254553,9.6165625,0.657171281797,9.616875,5.12880372727,9.6165625,8.85918357754
3062,9.61953125,10.936161812,9.61953125,0.676982334089,9.61875,2.9400520084,9.61921875,6.91339060436
3063,9.622734375,10.9956633042,9.622890625,0.657415201279,9.623125,5.13412429078,9.622890625,8.86633041498
3064,9.625859375,10.9382981275,9.625859375,0.676636517845,9.625078125,2.93263910201,9.625546875,6.91835218507
3065,9.628984375,10.9996091083,9.629140625,0.657371552141,9.629375,5.125867515,9.629140625,8.86340017709
3066,9.632109375,10.9388593226,9.632109375,0.67701911289,9.631328125,2.94026174174,9.631796875,6.91624404367
3067,9.635234375,10.9915423218,9.63546875,0.657244747451,9.635703125,5.13510155534,9.63546875,8.86415388067
3068,9.6384375,10.935203396,9.638359375,0.67668212915,9.637578125,2.93567644692,9.638125,6.91699654425
3069,9.6415625,10.9995855355,9.64171875,0.657475371629,9.641953125,5.1297138402,9.64171875,8.86596131768
3070,9.6446875,10.9400417546,9.6446875,0.676965604265,9.64390625,2.93893909457,9.644375,6.91799458923
3071,9.6478125,10.9957731386,9.648046875,0.656976504177,9.64828125,5.13271890983,9.648046875,8.86027881069
3072,9.6509375,10.9328043281,9.6509375,0.67688412931,9.65015625,2.93871850425,9.650703125,6.914543626
3073,9.654140625,10.9980546606,9.654296875,0.65748236392,9.65453125,5.1325512647,9.654296875,8.86685471794
3074,9.657265625,10.9397090282,9.657265625,0.67682206261,9.656484375,2.9361006803,9.656953125,6.91864358417
3075,9.660390625,10.9984973831,9.660546875,0.657213684788,9.660859375,5.12787112466,9.660546875,8.86004884481
3076,9.663515625,10.9367488872,9.663515625,0.676995415845,9.662734375,2.94020127612,9.663203125,6.9139753189
3077,9.66671875,10.9950166069,9.666875,0.65739217105,9.667109375,5.13437175178,9.666875,8.86606880924
3078,9.66984375,10.9378612707,9.66984375,0.67658875675,9.668984375,2.93199280629,9.66953125,6.91819245738
3079,9.67296875,10.9997146147,9.673125,0.657396933478,9.673359375,5.12662049408,9.673125,8.8639737299
3080,9.67609375,10.9391785888,9.67609375,0.677016216462,9.6753125,2.94013897619,9.67578125,6.91663370304
3081,9.67921875,10.9923998084,9.679453125,0.657204453759,9.6796875,5.13516723672,9.679453125,8.86359274535
3082,9.682421875,10.9344988161,9.68234375,0.676724447288,9.6815625,2.93632824221,9.682109375,6.91664272907
3083,9.685546875,10.9994245925,9.685703125,0.657483663463,9.6859375,5.13028905672,9.685703125,8.86624093361
3084,9.688671875,10.9400931827,9.688671875,0.676946773568,9.687890625,2.93854713721,9.688359375,6.91818942487
3085,9.691796875,10.9963643458,9.691953125,0.656990671143,9.692265625,5.13193749675,9.69203125,8.85941641135
3086,9.694921875,10.9336118232,9.694921875,0.676910395878,9.694140625,2.93909368539,9.6946875,6.91399601656
3087,9.698125,10.9976272755,9.69828125,0.657473501627,9.698515625,5.13294730059,9.69828125,8.86683829982
3088,9.70125,10.9394926256,9.70125,0.676787344119,9.70046875,2.9354426039,9.7009375,6.91864384226
3089,9.704375,10.9988222185,9.70453125,0.6572530839,9.70484375,5.12690595011,9.70453125,8.86086271224
3090,9.7075,10.9372886249,9.7075,0.677005670019,9.70671875,2.94030225941,9.7071875,6.91452553687
3091,9.710703125,10.9943228222,9.710859375,0.657366093288,9.71109375,5.1345871831,9.710859375,8.86575438695
3092,9.713828125,10.9373770814,9.713828125,0.676538199474,9.71296875,2.93287396586,9.713515625,6.91799839984
3093,9.716953125,10.9997730213,9.717109375,0.65741929871,9.71734375,5.12734215252,9.717109375,8.86449548097
3094,9.720078125,10.9394505097,9.720078125,0.677010500029,9.719296875,2.93996841162,9.719765625,6.91698890573
3095,9.723203125,10.9932102324,9.7234375,0.657161102524,9.723671875,5.13520063588,9.7234375,8.86297847738
3096,9.72640625,10.9337469208,9.726328125,0.676763925218,9.725546875,2.93693097435,9.72609375,6.91625463458
3097,9.72953125,10.9992165484,9.7296875,0.657488927533,9.729921875,5.13083270245,9.7296875,8.86646836791
3098,9.73265625,10.9400972642,9.73265625,0.676925130895,9.731875,2.9381079072,9.73234375,6.91834984623
3099,9.73578125,10.9969084716,9.7359375,0.657044040278,9.73625,5.1311236879,9.736015625,8.85850058636
3100,9.73890625,10.9343719923,9.73890625,0.676933828972,9.738125,2.93942021342,9.738671875,6.91341418155
3101,9.742109375,10.9971527942,9.742265625,0.657461600485,9.7425,5.13331151434,9.742265625,8.86676934253
3102,9.745234375,10.9392288815,9.745234375,0.676749822131,9.744453125,2.934737822,9.744921875,6.9186097312
3103,9.748359375,10.9990999599,9.748515625,0.65728947693,9.748828125,5.12590816592,9.748515625,8.8616251072
3104,9.751484375,10.9377810233,9.751484375,0.677013097918,9.750703125,2.9403550411,9.751171875,6.91504126515
3105,9.7546875,10.9935819525,9.75484375,0.657336966178,9.755078125,5.13477054012,9.75484375,8.86538709054
3106,9.7578125,10.9368455622,9.757734375,0.676555882896,9.756953125,2.93370575578,9.7575,6.91777002118
3107,9.7609375,10.9997843273,9.76109375,0.657438645735,9.761328125,5.1280324462,9.76109375,8.86496536154
3108,9.7640625,10.9396750847,9.7640625,0.677001964976,9.76328125,2.93975013809,9.76375,6.91730965903
3109,9.7671875,10.9939735902,9.767421875,0.657114692042,9.76765625,5.13463801815,9.767421875,8.86231102326
3110,9.770390625,10.9329477135,9.7703125,0.676800564097,9.76953125,2.93748471275,9.770078125,6.91583227004
3111,9.773515625,10.9989614036,9.773671875,0.657491161835,9.77390625,5.13134473303,9.773671875,8.86664355574
3112,9.776640625,10.9400539994,9.776640625,0.676900677712,9.775859375,2.93762150187,9.776328125,6.9184758611
3113,9.779765625,10.9974055133,9.779921875,0.657094413734,9.780234375,5.13027744533,9.779921875,8.8576368838
3114,9.782890625,10.9350848323,9.782890625,0.676954429833,9.782109375,2.93969816521,9.78265625,6.91279813082
3115,9.78609375,10.9966312183,9.78625,0.657446658594,9.786484375,5.13364386142,9.78625,8.86664778518
3116,9.78921875,10.9389177975,9.78921875,0.676709498192,9.7884375,2.93398643905,9.78890625,6.91854125928
3117,9.79234375,10.9993306056,9.7925,0.657322861695,9.7928125,5.12487773452,9.7925,8.86233595772
3118,9.79546875,10.9382260807,9.79546875,0.677017700861,9.7946875,2.94035970528,9.79515625,6.91552251068
3119,9.798671875,10.9927940005,9.798828125,0.657304787927,9.7990625,5.13492177821,9.798828125,8.86496686318
3120,9.801796875,10.9362667158,9.80171875,0.676605752961,9.8009375,2.93448823948,9.801484375,6.91750733019
3121,9.804921875,10.9997485324,9.805078125,0.657454972467,9.8053125,5.12869133096,9.805078125,8.86538330352
3122,9.808046875,10.9398523131,9.808046875,0.676990612704,9.807265625,2.93948424697,9.807734375,6.91759597035
3123,9.811171875,10.994689878,9.81140625,0.657065220622,9.811640625,5.13394249599,9.81140625,8.86159033024
3124,9.814375,10.9321011982,9.814296875,0.676834365097,9.813515625,2.93798952824,9.8140625,6.91537564481
3125,9.8175,10.9986591587,9.81765625,0.657490364387,9.817890625,5.13182510408,9.81765625,8.86676643297
3126,9.820625,10.9399633891,9.820625,0.676873415499,9.81984375,2.93708801976,9.8203125,6.91856747734
3127,9.82375,10.9978554683,9.82390625,0.657141789244,9.82421875,5.1293987312,9.82390625,8.85858715866
3128,9.826875,10.9357503408,9.826875,0.676972199712,9.82609375,2.93992761879,9.8265625,6.91298766942
3129,9.830078125,10.9960625494,9.830234375,0.657428674076,9.83046875,5.13394429728,9.830234375,8.86647356765
3130,9.833203125,10.9385593752,9.833203125,0.676666373862,9.832421875,2.93318856079,9.832890625,6.91843843485
3131,9.836328125,10.9995141542,9.836484375,0.657353236028,9.83671875,5.12535578433,9.836484375,8.86299519255
3132,9.839453125,10.9386237957,9.839453125,0.677019480184,9.838671875,2.94031633734,9.839140625,6.91596928049
3133,9.84265625,10.991958969,9.8428125,0.65726955676,9.843046875,5.13504085273,9.8428125,8.86449364876
3134,9.84578125,10.935640545,9.845703125,0.676652779815,9.844921875,2.9352214817,9.84546875,6.91721033577
3135,9.84890625,10.9996656361,9.8490625,0.657468276839,9.849296875,5.1293187626,9.8490625,8.86574923954
3136,9.85203125,10.9399821948,9.85203125,0.676976444627,9.85125,2.93917083088,9.85171875,6.91784784715
3137,9.85515625,10.9953590925,9.855390625,0.657012686598,9.855625,5.13321467899,9.855390625,8.8608163463
3138,9.85828125,10.9322480487,9.85828125,0.676865329403,9.8575,2.93844549288,9.858046875,6.91488476836
3139,9.861484375,10.9983098146,9.861640625,0.657486533224,9.861875,5.13227377115,9.861640625,8.86683693615
3140,9.864609375,10.9398254341,9.864609375,0.676843345752,9.863828125,2.93650756073,9.864296875,6.91862470289
3141,9.867734375,10.9982583345,9.867890625,0.657186164562,9.868203125,5.12848750766,9.867890625,8.85948615552
3142,9.870859375,10.9363685154,9.870859375,0.676987139878,9.870078125,2.9401086536,9.870546875,6.91359505173
3143,9.8740625,10.9954467896,9.87421875,0.657407645067,9.874453125,5.13421277734,9.87421875,8.86624663047
3144,9.8771875,10.9381536169,9.8771875,0.676620450714,9.87640625,2.93234429421,9.876875,6.91830126637
3145,9.8803125,10.9996506045,9.88046875,0.657380597778,9.880703125,5.12612931693,9.88046875,8.86360274108
3146,9.8834375,10.9389741671,9.8834375,0.677018437234,9.88265625,2.94022502391,9.883125,6.91638158168
3147,9.8865625,10.9918417465,9.886796875,0.65723127092,9.88703125,5.13512771904,9.886796875,8.86396739189
3148,9.889765625,10.9349670532,9.8896875,0.676696964577,9.88890625,2.93590554847,9.889453125,6.91687904692
3149,9.892890625,10.9995356385,9.893046875,0.657478556802,9.89328125,5.12991469685,9.893046875,8.86606310291
3150,9.896015625,10.9400647295,9.896015625,0.676959462176,9.895234375,2.93880998375,9.895703125,6.91806529698
3151,9.899140625,10.9959812304,9.899375,0.65695708832,9.899609375,5.13245452913,9.899375,8.85998902012
3152,9.902265625,10.9330866353,9.902265625,0.676893458215,9.901484375,2.93885268002,9.90203125,6.91435965025
3153,9.90546875,10.9979133721,9.905625,0.657479666397,9.905859375,5.13269068981,9.905625,8.86685500255
3154,9.90859375,10.9396401354,9.90859375,0.676810469978,9.9078125,2.93588022587,9.90828125,6.91864754579
3155,9.91171875,10.9986141095,9.911875,0.657227537457,9.9121875,5.12754373697,9.911875,8.86033380062
3156,9.91484375,10.9369393538,9.91484375,0.676999251613,9.9140625,2.94024135025,9.91453125,6.914167933
3157,9.918046875,10.9947839408,9.918203125,0.657383569725,9.9184375,5.13444925703,9.918203125,8.86596691492
3158,9.921171875,10.9377005245,9.921171875,0.676571730335,9.9203125,2.9323006151,9.920859375,6.9181297624
3159,9.924296875,10.9997399555,9.924453125,0.657404944814,9.9246875,5.12687155783,9.924453125,8.86415853343
3160,9.927421875,10.9392771938,9.927421875,0.677014573375,9.926640625,2.94008585301,9.927109375,6.91675942142
3161,9.930546875,10.9926830909,9.93078125,0.657189928669,9.931015625,5.13518233249,9.93078125,8.86338803788
3162,9.93375,10.9342462434,9.933671875,0.67673830838,9.932890625,2.93654050711,9.9334375,6.91651347273
3163,9.936875,10.9993585395,9.93703125,0.657485810324,9.937265625,5.13047908943,9.93703125,8.86632482762
3164,9.94,10.9400999175,9.94,0.676939666793,9.93921875,2.93840180075,9.9396875,6.91824832748
3165,9.943125,10.9965562888,9.94328125,0.657009314423,9.94359375,5.13166200842,9.943359375,8.85910830112
3166,9.94625,10.9338778977,9.94625,0.676918752749,9.94546875,2.93921116432,9.946015625,6.91380030017
3167,9.949453125,10.9974698326,9.949609375,0.657469761979,9.94984375,5.13307581557,9.949609375,8.86682057013
3168,9.952578125,10.9394074943,9.952578125,0.6767747897,9.951796875,2.93520611756,9.952265625,6.91863601417
3169,9.955703125,10.9989227917,9.955859375,0.657265905715,9.956171875,5.12656738139,9.955859375,8.86113002088
3170,9.958828125,10.9374628541,9.958828125,0.677008536213,9.958046875,2.94032579076,9.958515625,6.91470632006
3171,9.96203125,10.9940740055,9.9621875,0.657356446224,9.962421875,5.13465369173,9.9621875,8.86563436299
3172,9.96515625,10.9372001005,9.965078125,0.676521570368,9.964296875,2.93316483357,9.96484375,6.91792393156
3173,9.96828125,10.9997822064,9.9684375,0.657426275022,9.968671875,5.12758246298,9.9684375,8.86466250037
3174,9.97140625,10.9395328749,9.97140625,0.677007889984,9.970625,2.9398989138,9.97109375,6.91710280697
3175,9.97453125,10.9934773714,9.974765625,0.657145528288,9.975,5.13507741242,9.974765625,8.86275553278
3176,9.977734375,10.9334781194,9.97765625,0.676776812371,9.976875,2.93712642626,9.977421875,6.91611362239
3177,9.980859375,10.9991343396,9.981015625,0.657490035393,9.98125,5.131011896,9.981015625,8.86653434839
3178,9.983984375,10.9400877589,9.983984375,0.676917059935,9.983203125,2.93794637836,9.983671875,6.91839694636
3179,9.987109375,10.9970842648,9.987265625,0.657061656281,9.987578125,5.13083707891,9.98734375,8.85817413947
3180,9.990234375,10.9346218329,9.990234375,0.676941214233,9.989453125,2.93952102175,9.99,6.91320672788
3181,9.9934375,10.9969791975,9.99359375,0.657456818057,9.993828125,5.13342910391,9.99359375,8.86673357758
3182,9.9965625,10.9391275121,9.9965625,0.676736306454,9.99578125,2.93448533943,9.99625,6.91859011623
3183,9.9996875,10.9991843792,9.99984375,0.657301267141,10,5.07073681296,9.99984375,8.86187474391


==> k6_phase_1591.csv <==
time,x,z,vx,dxvx,max_abs_v,max_abs_dv
4.99827391186136,-0.25,-0.25,-0.258438758912488,8.2170106633898,0.307082077181958,30.2707193258363
4.99827391186136,-0.25,-0.225,-0.088756651749275,24.4606236805158,0.221559553974892,41.8296725981618
4.99827391186136,-0.25,-0.2,-2.3259392805331,39.6749959957513,2.3259392805331,124.49682159921
4.99827391186136,-0.25,-0.175,-5.68472557577245,33.5874609009584,5.68472557577245,114.376632240043
4.99827391186136,-0.25,-0.15,-7.67714367133474,20.8678520579641,7.67714367133474,55.2449770047097
4.99827391186136,-0.25,-0.125,-8.58540210614934,16.5255728770685,8.58540210614934,22.7612571008143
4.99827391186136,-0.25,-0.1,-8.95785842213532,14.5620543594196,8.95785842213532,14.5620543594196
4.99827391186136,-0.25,-0.075,-9.10206645193279,15.5119288380748,9.10206645193279,15.5119288380748
4.99827391186136,-0.25,-0.05,-9.23072688283172,16.1465272312493,9.23072688283172,16.1465272312493
4.99827391186136,-0.25,-0.025,-9.34293772850958,16.8980354323822,9.34293772850958,16.8980354323822
4.99827391186136,-0.25,0,-9.47850611457029,16.9619884902862,9.47850611457029,16.9619884902862
4.99827391186136,-0.25,0.025,-9.59526136238623,17.0130421709118,9.59526136238623,17.0130421709118
4.99827391186136,-0.25,0.05,-9.70511412587483,16.8008995365978,9.70511412587483,16.8008995365978
4.99827391186136,-0.25,0.075,-9.79014085568238,16.6621304111435,9.79014085568238,16.6621304111435
4.99827391186136,-0.25,0.1,-9.85774594457281,16.4636836729921,9.85774594457281,16.4636836729921
4.99827391186136,-0.25,0.125,-9.90566064864866,16.3224151070191,9.90566064864866,16.3224151070191
4.99827391186136,-0.25,0.15,-9.93677675510314,16.1905433541328,9.93677675510314,16.1905433541328
4.99827391186136,-0.25,0.175,-9.95440548434101,16.0926896837172,9.95440548434101,16.0926896837172
4.99827391186136,-0.25,0.2,-9.95817104112954,16.0315090392772,9.95817104112954,16.0315090392772
4.99827391186136,-0.25,0.225,-9.95298359131516,15.9962822261483,9.95298359131516,15.9962822261483
4.99827391186136,-0.25,0.25,-9.93673576372457,16.0104338741845,9.93673576372457,16.0104338741845
4.99827391186136,-0.25,0.275,-9.9147518852237,16.0498571809448,9.9147518852237,16.0498571809448
4.99827391186136,-0.25,0.3,-9.8840167997595,16.1435462068232,9.8840167997595,16.1435462068232
4.99827391186136,-0.25,0.325,-9.8499710696944,16.2620366619106,9.8499710696944,16.2620366619106
4.99827391186136,-0.25,0.35,-9.80902601109543,16.4335574690442,9.80902601109543,16.4335574690442
4.99827391186136,-0.25,0.375,-9.7666718087603,16.6268402852767,9.7666718087603,16.6268402852767
4.99827391186136,-0.25,0.4,-9.71890148258058,16.8665011395434,9.71890148258058,16.8665011395434
4.99827391186136,-0.25,0.425,-9.67124371059715,17.121938461759,9.67124371059715,17.121938461759
4.99827391186136,-0.25,0.45,-9.61938176812744,17.4124548003496,9.61938176812744,17.4124548003496
4.99827391186136,-0.25,0.475,-9.5688940419289,17.7103259157888,9.5688940419289,17.7103259157888
4.99827391186136,-0.25,0.5,-9.51524308351807,18.0282935601488,9.51524308351807,18.0282935601488
4.99827391186136,-0.25,0.525,-9.46408695658682,18.3436047902279,9.46408695658682,18.3436047902279
4.99827391186136,-0.25,0.55,-9.41073784066374,18.6613444929354,9.41073784066374,18.6613444929354
4.99827391186136,-0.25,0.575,-9.36097630214795,18.9658896385494,9.36097630214795,18.9658896385494
4.99827391186136,-0.25,0.6,-9.31002216268755,19.2533559150632,9.31002216268755,19.2533559150632
4.99827391186136,-0.25,0.625,-9.26381826243648,19.5178642926982,9.26381826243648,19.5178642926982
4.99827391186136,-0.25,0.65,-9.21755715591076,19.7445286363994,9.21755715591076,19.7445286363994
4.99827391186136,-0.25,0.675,-9.17735274226838,19.9409009877085,9.17735274226838,19.9409009877085
4.99827391186136,-0.25,0.7,-9.13847575512042,20.0776878166147,9.13847575512042,20.0776878166147
4.99827391186136,-0.25,0.725,-9.10715044225072,20.1814876513561,9.10715044225072,20.1814876513561
4.99827391186136,-0.25,0.75,-9.07891202367363,20.2029659261034,9.07891202367363,20.2029659261034
4.99827391186136,-0.25,0.775,-9.05992908907329,20.1964674767314,9.05992908907329,20.1964674767314
4.99827391186136,-0.25,0.8,-9.04628518137934,20.0836362248181,9.04628518137934,20.0836362248181
4.99827391186136,-0.25,0.825,-9.04383647998651,19.9598474781712,9.04383647998651,19.9598474781712
4.99827391186136,-0.25,0.85,-9.04949509305134,19.7041585527857,9.04949509305134,19.7041585527857
4.99827391186136,-0.25,0.875,-9.06866371005563,19.4718277934394,9.06866371005563,19.4718277934394
4.99827391186136,-0.25,0.9,-9.09894102869082,19.0804826932547,9.09894102869082,19.0804826932547
4.99827391186136,-0.25,0.925,-9.14610756872709,18.7642718213436,9.14610756872709,18.7642718213436
4.99827391186136,-0.25,0.95,-9.20697746390833,18.2562004818669,9.20697746390833,18.2562004818669
4.99827391186136,-0.25,0.975,-9.2925040752798,17.8572267228575,9.2925040752798,17.8572267228575
4.99827391186136,-0.25,1,-9.39483328941614,17.2007652649952,9.39483328941614,17.2007652649952
4.99827391186136,-0.25,1.025,-9.54660844475437,16.5334724840382,9.54660844475437,16.5334724840382
4.99827391186136,-0.25,1.05,-9.72536071265437,15.4719666355549,9.72536071265437,15.4719666355549
4.99827391186136,-0.25,1.075,-10.0171923705568,13.8657277898782,10.0171923705568,13.8657277898782
4.99827391186136,-0.25,1.1,-10.3253039391756,11.6230178734937,10.3253039391756,16.0040809561888
4.99827391186136,-0.25,1.125,-10.7383180787562,6.86210448377931,10.7383180787562,10.8736016162354
4.99827391186136,-0.25,1.15,-10.6931420913928,-1.02211674916576,10.6931420913928,13.2530086264685
4.99827391186136,-0.25,1.175,-9.69781710342347,-19.816213794695,9.69781710342347,95.5651497123691
4.99827391186136,-0.25,1.2,-5.97719872445422,-29.6328658046516,5.97719872445422,179.017683464137
4.99827391186136,-0.25,1.225,-1.68031605695828,-12.4729195865342,1.68031605695828,120.73439973811
4.99827391186136,-0.225,-0.25,0.0576054519460388,29.2994893267097,1.26211897073063,86.9523737758971
4.99827391186136,-0.225,-0.225,1.00862282816978,52.8362168966385,1.00862282816978,75.3709503205787
4.99827391186136,-0.225,-0.2,-1.18278744592324,-14.2216154992422,2.41462585656106,153.090962091502
4.99827391186136,-0.225,-0.175,-5.82108075779615,-154.370495806865,5.82108075779615,168.167230340926
4.99827391186136,-0.225,-0.15,-8.65043223713036,-207.335910382131,8.65043223713036,207.335910382131
4.99827391186136,-0.225,-0.125,-9.75233687491724,-213.896225000101,9.75233687491724,213.896225000101
4.99827391186136,-0.225,-0.1,-10.222938135444,-221.269804895536,10.222938135444,221.269804895536
4.99827391186136,-0.225,-0.075,-10.3845144008472,-227.436490107296,10.3845144008472,227.436490107296
4.99827391186136,-0.225,-0.05,-10.5291583976185,-233.152734069289,10.5291583976185,233.152734069289
4.99827391186136,-0.225,-0.025,-10.6476916603563,-238.015229349021,10.6476916603563,238.015229349021
4.99827391186136,-0.225,0,-10.7961709681493,-242.165942992483,10.7961709681493,242.165942992483
4.99827391186136,-0.225,0.025,-10.9212270190075,-245.526491581476,10.9212270190075,245.526491581476
4.99827391186136,-0.225,0.05,-11.0408793689066,-248.277548702152,11.0408793689066,248.277548702152
4.99827391186136,-0.225,0.075,-11.1320929232867,-250.440382785365,11.1320929232867,250.440382785365
4.99827391186136,-0.225,0.1,-11.2057498693351,-252.153041081824,11.2057498693351,252.153041081824
4.99827391186136,-0.225,0.125,-11.2577068266931,-253.425997648105,11.2577068266931,253.425997648105
4.99827391186136,-0.225,0.15,-11.2922212100459,-254.342570144577,11.2922212100459,254.342570144577
4.99827391186136,-0.225,0.175,-11.3121200496961,-254.908594537994,11.3121200496961,254.908594537994
4.99827391186136,-0.225,0.2,-11.3172378551553,-255.185082618535,11.3172378551553,255.185082618535
4.99827391186136,-0.225,0.225,-11.312571992126,-255.175475052241,11.312571992126,255.175475052241
4.99827391186136,-0.225,0.25,-11.2957747792739,-254.935408777304,11.2957747792739,254.935408777304
4.99827391186136,-0.225,0.275,-11.2724558981798,-254.46215026535,11.2724558981798,254.46215026535
4.99827391186136,-0.225,0.3,-11.2392561543709,-253.812142245488,11.2392561543709,253.812142245488
4.99827391186136,-0.225,0.325,-11.2019479546561,-252.974461842697,11.2019479546561,252.974461842697
4.99827391186136,-0.225,0.35,-11.1566528922997,-252.009286684763,11.1566528922997,252.009286684763
4.99827391186136,-0.225,0.375,-11.1091654952603,-250.896667303078,11.1091654952603,250.896667303078
4.99827391186136,-0.225,0.4,-11.0553297599091,-249.702916422953,11.0553297599091,249.702916422953
4.99827391186136,-0.225,0.425,-11.0008913506864,-248.398166161511,11.0008913506864,248.398166161511
4.99827391186136,-0.225,0.45,-10.9415851656209,-247.057184212915,10.9415851656209,247.057184212915
4.99827391186136,-0.225,0.475,-10.8830602224026,-245.639050001884,10.8830602224026,245.639050001884
4.99827391186136,-0.225,0.5,-10.8210784176633,-244.229219448382,10.8210784176633,244.229219448382
4.99827391186136,-0.225,0.525,-10.7611642634249,-242.774443135936,10.7611642634249,242.774443135936
4.99827391186136,-0.225,0.55,-10.699219305888,-241.373166719613,10.699219305888,241.373166719613
4.99827391186136,-0.225,0.575,-10.6406274106041,-239.958357122112,10.6406274106041,239.958357122112
4.99827391186136,-0.225,0.6,-10.5815350519519,-238.644108190426,10.5815350519519,238.644108190426
4.99827391186136,-0.225,0.625,-10.5271573414353,-237.347799412455,10.5271573414353,237.347799412455
4.99827391186136,-0.225,0.65,-10.474013718491,-236.20243668084,10.474013718491,236.20243668084
4.99827391186136,-0.225,0.675,-10.4270702075772,-235.107452462148,10.4270702075772,235.107452462148
4.99827391186136,-0.225,0.7,-10.3834143492247,-234.218763608863,10.3834143492247,234.218763608863
4.99827391186136,-0.225,0.725,-10.3475748842726,-233.414692936844,10.3475748842726,233.414692936844
4.99827391186136,-0.225,0.75,-10.3175246544172,-232.878996742771,10.3175246544172,232.878996742771
4.99827391186136,-0.225,0.775,-10.2969955648646,-232.464278397602,10.2969955648646,232.464278397602
4.99827391186136,-0.225,0.8,-10.2853290909101,-232.388998620042,10.2853290909101,232.388998620042
4.99827391186136,-0.225,0.825,-10.2848906495448,-232.471790298837,10.2848906495448,232.471790298837
4.99827391186136,-0.225,0.85,-10.2969970924863,-232.978272108866,10.2969970924863,232.978272108866
4.99827391186136,-0.225,0.875,-10.3219852783911,-233.675128109452,10.3219852783911,233.675128109452
4.99827391186136,-0.225,0.9,-10.3635753351514,-234.902906950077,10.3635753351514,234.902906950077
4.99827391186136,-0.225,0.925,-10.4201343137888,-236.33519716706,10.4201343137888,236.33519716706
4.99827391186136,-0.225,0.95,-10.4973110053657,-238.449273377239,10.4973110053657,238.449273377239
4.99827391186136,-0.225,0.975,-10.5955667636448,-240.731795847803,10.5955667636448,240.731795847803
4.99827391186136,-0.225,1,-10.719853949978,-243.905530359309,10.719853949978,243.905530359309
4.99827391186136,-0.225,1.025,-10.8892710974871,-247.048996813646,10.8892710974871,247.048996813646
4.99827391186136,-0.225,1.05,-11.0976626857683,-251.30752092954,11.0976626857683,251.30752092954
4.99827391186136,-0.225,1.075,-11.4189622129851,-255.120910981914,11.4189622129851,255.120910981914
4.99827391186136,-0.225,1.1,-11.7834648444173,-261.593472910584,11.7834648444173,261.593472910584
4.99827391186136,-0.225,1.125,-12.3319029499896,-271.785686144352,12.3319029499896,271.785686144352
4.99827391186136,-0.225,1.15,-12.6787148794214,-303.981746397262,12.6787148794214,303.981746397262
4.99827391186136,-0.225,1.175,-12.3047280375266,-311.900137440088,12.3047280375266,311.900137440088
4.99827391186136,-0.225,1.2,-8.26984318981233,-182.119147845864,8.26984318981233,244.31401459941
4.99827391186136,-0.225,1.225,-2.29607618673081,-7.40705841147666,3.79665126279732,178.509981240303
4.99827391186136,-0.2,-0.25,1.09014518213853,38.7516382429758,3.25433614096804,128.614787532648
4.99827391186136,-0.2,-0.225,2.19781732861984,15.0500104034993,2.19781732861984,117.304790322899
4.99827391186136,-0.2,-0.2,-2.26725859053224,-73.8432375842719,2.26725859053224,292.835100786934
4.99827391186136,-0.2,-0.175,-10.7584350876652,-187.950417983646,10.7584350876652,304.545542432044
4.99827391186136,-0.2,-0.15,-14.7102983650157,-209.808113377358,14.7102983650157,212.296311925003
4.99827391186136,-0.2,-0.125,-15.8611876062365,-209.066624465506,15.8611876062365,209.066624465506
4.99827391186136,-0.2,-0.1,-16.5594108922511,-220.004217408568,16.5594108922511,220.004217408568
4.99827391186136,-0.2,-0.075,-16.9912678815765,-234.821146546583,16.9912678815765,234.821146546583
4.99827391186136,-0.2,-0.05,-17.3887945549383,-248.720067085083,17.3887945549383,248.720067085083
4.99827391186136,-0.2,-0.025,-17.7295275347879,-260.959681904081,17.7295275347879,260.959681904081
4.99827391186136,-0.2,0,-18.0591661022319,-270.850100756552,18.0591661022319,270.850100756552
4.99827391186136,-0.2,0.025,-18.3321681077678,-278.938791554028,18.3321681077678,278.938791554028
4.99827391186136,-0.2,0.05,-18.5689562051244,-285.295147965566,18.5689562051244,285.295147965566
4.99827391186136,-0.2,0.075,-18.752876274041,-290.324322020213,18.752876274041,290.324322020213
4.99827391186136,-0.2,0.1,-18.8976932226898,-294.121080151865,18.8976932226898,294.121080151865
4.99827391186136,-0.2,0.125,-19.001907395396,-296.874371610794,19.001907395396,296.874371610794
4.99827391186136,-0.2,0.15,-19.0723222170782,-298.693877415289,19.0723222170782,298.693877415289
4.99827391186136,-0.2,0.175,-19.1127369355021,-299.665294408466,19.1127369355021,299.665294408466
4.99827391186136,-0.2,0.2,-19.1257491161781,-299.930339020364,19.1257491161781,299.930339020364
4.99827391186136,-0.2,0.225,-19.1165350954852,-299.519100489648,19.1165350954852,299.519100489648
4.99827391186136,-0.2,0.25,-19.0857588705758,-298.594350708142,19.0857588705758,298.594350708142
4.99827391186136,-0.2,0.275,-19.0386260764466,-297.147173052534,19.0386260764466,297.147173052534
4.99827391186136,-0.2,0.3,-18.9749383117625,-295.34912883201,18.9749383117625,295.34912883201
4.99827391186136,-0.2,0.325,-18.8995648748478,-293.161174328131,18.8995648748478,293.161174328131
4.99827391186136,-0.2,0.35,-18.8118882900253,-290.757023630395,18.8118882900253,290.757023630395
4.99827391186136,-0.2,0.375,-18.7163607067052,-288.073809015958,18.7163607067052,288.073809015958
4.99827391186136,-0.2,0.4,-18.6121952627885,-285.285133316026,18.6121952627885,285.285133316026
4.99827391186136,-0.2,0.425,-18.5033970384977,-282.309139631163,18.5033970384977,282.309139631163
4.99827391186136,-0.2,0.45,-18.3892171005721,-279.319540738652,18.3892171005721,279.319540738652
4.99827391186136,-0.2,0.475,-18.2731924508019,-276.219346830248,18.2731924508019,276.219346830248
4.99827391186136,-0.2,0.5,-18.1548023001796,-273.184081531305,18.1548023001796,273.184081531305
4.99827391186136,-0.2,0.525,-18.0371038143148,-270.104671508383,18.0371038143148,270.104671508383
4.99827391186136,-0.2,0.55,-17.919983940442,-267.161265156394,17.919983940442,267.161265156394
4.99827391186136,-0.2,0.575,-17.8060092283516,-264.234941870312,17.8060092283516,264.234941870312
4.99827391186136,-0.2,0.6,-17.695661919416,-261.514274965273,17.695661919416,261.514274965273
4.99827391186136,-0.2,0.625,-17.5909837852277,-258.871929587819,17.5909837852277,258.871929587819
4.99827391186136,-0.2,0.65,-17.4932788597755,-256.509591480236,17.4932788597755,256.509591480236
4.99827391186136,-0.2,0.675,-17.4039683238318,-254.292283339459,17.4039683238318,254.292283339459
4.99827391186136,-0.2,0.7,-17.3254844204908,-252.440258463932,17.3254844204908,252.440258463932
4.99827391186136,-0.2,0.725,-17.258419218163,-250.811258339205,17.258419218163,250.811258339205
4.99827391186136,-0.2,0.75,-17.2067720401047,-249.650363925505,17.2067720401047,249.650363925505
4.99827391186136,-0.2,0.775,-17.1699182839291,-248.807991816172,17.1699182839291,248.807991816172
4.99827391186136,-0.2,0.8,-17.1540616296133,-248.562093723909,17.1540616296133,248.562093723909
4.99827391186136,-0.2,0.825,-17.156709318485,-248.753791349535,17.156709318485,248.753791349535
4.99827391186136,-0.2,0.85,-17.1871720798577,-249.707992506687,17.1871720798577,249.707992506687
4.99827391186136,-0.2,0.875,-17.2401058943606,-251.245628647581,17.2401058943606,251.245628647581
4.99827391186136,-0.2,0.9,-17.329120953736,-253.771538670998,17.329120953736,253.771538670998
4.99827391186136,-0.2,0.925,-17.4449459316752,-257.041548369335,17.4449459316752,257.041548369335
4.99827391186136,-0.2,0.95,-17.6069255504681,-261.620780313648,17.6069255504681,261.620780313648
4.99827391186136,-0.2,0.975,-17.8022727000409,-267.037930792327,17.8022727000409,267.037930792327
4.99827391186136,-0.2,1,-18.0573435983572,-274.194594327662,18.0573435983572,274.194594327662
4.99827391186136,-0.2,1.025,-18.3618585098407,-281.893730548014,18.3618585098407,281.893730548014
4.99827391186136,-0.2,1.05,-18.7479761814869,-291.833674282155,18.7479761814869,291.833674282155
4.99827391186136,-0.2,1.075,-19.2272445973099,-301.098931374315,19.2272445973099,301.098931374315
4.99827391186136,-0.2,1.1,-19.8475096137273,-314.647050437304,19.8475096137273,314.647050437304
4.99827391186136,-0.2,1.125,-20.7271424487305,-328.996120519453,20.7271424487305,328.996120519453
4.99827391186136,-0.2,1.15,-22.1250729812411,-368.278682503987,22.1250729812411,368.278682503987
4.99827391186136,-0.2,1.175,-21.6161696699668,-347.964439010795,21.6161696699668,347.964439010795
4.99827391186136,-0.2,1.2,-12.8095496169103,-136.47367999151,12.8095496169103,454.416557964852
4.99827391186136,-0.2,1.225,-1.65347111941413,50.5275386600324,7.42444516317546,298.055475374892
4.99827391186136,-0.175,-0.25,1.62788288204177,-10.6601870863751,4.15374910452203,45.0666989286668
4.99827391186136,-0.175,-0.225,1.55096607685608,-57.242657880381,4.60586565784135,129.664047003967
4.99827391186136,-0.175,-0.2,-4.56013558692385,-99.1914774572982,8.12717309038098,355.208681199512
4.99827391186136,-0.175,-0.175,-14.2294417381403,-103.037750389635,14.2294417381403,341.586204500223
4.99827391186136,-0.175,-0.15,-18.0882380302213,-94.563995481376,18.0882380302213,120.820948259692
4.99827391186136,-0.175,-0.125,-19.2296518743314,-103.92859265813,19.2296518743314,160.428586582993
4.99827391186136,-0.175,-0.1,-20.2428023884233,-122.608542759903,20.2428023884233,201.113471200865
4.99827391186136,-0.175,-0.075,-21.1047169666949,-144.021433359029,21.1047169666949,241.495295700037
4.99827391186136,-0.175,-0.05,-21.8984098609772,-162.580377263893,21.8984098609772,278.294870466939
4.99827391186136,-0.175,-0.025,-22.5832717904085,-178.109171411121,22.5832717904085,311.559157808444
4.99827391186136,-0.175,0,-23.1871303715499,-190.106978210031,23.1871303715499,340.337677692553
4.99827391186136,-0.175,0.025,-23.6833897813173,-199.760935957953,23.6833897813173,365.658881772201
4.99827391186136,-0.175,0.05,-24.0938906516722,-207.129175002679,24.0938906516722,387.216004316363
4.99827391186136,-0.175,0.075,-24.4146345785266,-212.876377020982,24.4146345785266,405.787827894534
4.99827391186136,-0.175,0.1,-24.6609537876373,-217.042711736181,24.6609537876373,421.144241637791
4.99827391186136,-0.175,0.125,-24.8375618809666,-219.940747492238,24.8375618809666,433.810064124978
4.99827391186136,-0.175,0.15,-24.9538429977709,-221.683777558373,24.9538429977709,443.645432751843
4.99827391186136,-0.175,0.175,-25.0166767084045,-222.424577503123,25.0166767084045,451.054857626596
4.99827391186136,-0.175,0.2,-25.0324339387876,-222.331920272599,25.0324339387876,455.98834963602
4.99827391186136,-0.175,0.225,-25.0075947731398,-221.475036841456,25.0075947731398,458.787858943507
4.99827391186136,-0.175,0.25,-24.9472289734371,-220.040692927172,24.9472289734371,459.472338066685
4.99827391186136,-0.175,0.275,-24.8566416936259,-218.046705219576,24.8566416936259,458.341923713863
4.99827391186136,-0.175,0.3,-24.7402282646225,-215.677465138883,24.7402282646225,455.465665603841
4.99827391186136,-0.175,0.325,-24.6020811308185,-212.915410195499,24.6020811308185,451.111431694623
4.99827391186136,-0.175,0.35,-24.4461334434697,-209.934762678151,24.4461334434697,445.383776452522
4.99827391186136,-0.175,0.375,-24.2754152035376,-206.693147867757,24.2754152035376,438.525208260377
4.99827391186136,-0.175,0.4,-24.0935516789006,-203.35228829487,24.0935516789006,430.664110616065
4.99827391186136,-0.175,0.425,-23.9026643558436,-199.853745188292,23.9026643558436,422.023570607288
4.99827391186136,-0.175,0.45,-23.7062588900444,-196.346824300308,23.7062588900444,412.746435453103
4.99827391186136,-0.175,0.475,-23.5056807911699,-192.764660915983,23.5056807911699,403.041289733507
4.99827391186136,-0.175,0.5,-23.304536369928,-189.245808786736,23.304536369928,393.058180736933
4.99827391186136,-0.175,0.525,-23.1035100179748,-185.721494289977,23.1035100179748,382.995154998597
4.99827391186136,-0.175,0.55,-22.906554977162,-182.322418336322,22.906554977162,373.004057395164
4.99827391186136,-0.175,0.575,-22.7137834181934,-178.98336824348,22.7137834181934,363.275789290391
4.99827391186136,-0.175,0.6,-22.5297785502398,-175.830934201393,22.5297785502398,353.960112069683
4.99827391186136,-0.175,0.625,-22.3541204576755,-172.808165123565,22.3541204576755,345.24411790656
4.99827391186136,-0.175,0.65,-22.1923676038784,-170.041700907172,22.1923676038784,337.272681486171
4.99827391186136,-0.175,0.675,-22.0435257320792,-167.487237178005,22.0435257320792,330.232914931971
4.99827391186136,-0.175,0.7,-21.9145744318714,-165.27562946983,21.9145744318714,324.26246518203
4.99827391186136,-0.175,0.725,-21.8037763750375,-163.379932136074,21.8037763750375,319.55341089752
4.99827391186136,-0.175,0.75,-21.7201337345371,-161.938927046069,21.7201337345371,316.233448990972
4.99827391186136,-0.175,0.775,-21.6608089819231,-160.948984700848,21.6608089819231,314.506476309491
4.99827391186136,-0.175,0.8,-21.6376675839348,-160.559509066504,21.6376675839348,314.486380336921
4.99827391186136,-0.175,0.825,-21.6461242545282,-160.798607106433,21.6461242545282,316.398613591928
4.99827391186136,-0.175,0.85,-21.7021256990491,-161.827804864615,21.7021256990491,320.339450220763
4.99827391186136,-0.175,0.875,-21.7982205678494,-163.718030998257,21.7982205678494,326.569199571889
4.99827391186136,-0.175,0.9,-21.9562818394137,-166.64520218497,21.9562818394137,335.171912285346
4.99827391186136,-0.175,0.925,-22.1641343189401,-170.726515317289,22.1641343189401,346.454845803331
4.99827391186136,-0.175,0.95,-22.4525439381315,-176.161309419569,22.4525439381315,360.531960104547
4.99827391186136,-0.175,0.975,-22.801673169209,-183.051826980131,22.801673169209,377.724672128182
4.99827391186136,-0.175,1,-23.2560342880008,-191.655038784636,23.2560342880008,398.291641654415
4.99827391186136,-0.175,1.025,-23.7829517592151,-201.76980646191,23.7829517592151,422.269187111413
4.99827391186136,-0.175,1.05,-24.449586909254,-213.868649933717,24.449586909254,450.181411747848
4.99827391186136,-0.175,1.075,-25.2032634504473,-226.642268471166,25.2032634504473,480.568921692018
4.99827391186136,-0.175,1.1,-26.1845330549062,-241.011689627207,26.1845330549062,514.11065473254
4.99827391186136,-0.175,1.125,-27.3805505884566,-252.046174773782,27.3805505884566,545.435270478928
4.99827391186136,-0.175,1.15,-29.4138688525913,-258.243092169211,29.4138688525913,575.878108801486
4.99827391186136,-0.175,1.175,-28.0982802790993,-215.705545069232,28.0982802790993,533.429338780438
4.99827391186136,-0.175,1.2,-14.6381430074596,-65.5596423048176,14.6381430074596,636.542057049327
4.99827391186136,-0.175,1.225,-0.312729832036219,14.9189974003559,6.45148145116248,347.662455075463
4.99827391186136,-0.15,-0.25,0.678289208960662,-39.5732372005672,3.96441428892191,39.5732372005672
4.99827391186136,-0.15,-0.225,-0.175749765899221,-53.4629692582898,5.56911462995222,175.134036584163
4.99827391186136,-0.15,-0.2,-6.42819057447707,-22.2427605609225,9.90566872074346,333.195454891446
4.99827391186136,-0.15,-0.175,-15.0662139620092,49.9751737031827,15.0662139620092,300.257994523
4.99827391186136,-0.15,-0.15,-18.5569165487984,70.0589176281927,18.5569165487984,115.627809485065
4.99827391186136,-0.15,-0.125,-20.0073865976998,62.4639869828774,20.0073865976998,126.775224013831
4.99827391186136,-0.15,-0.1,-21.4425296551166,53.7035221116309,21.4425296551166,171.080901138716
4.99827391186136,-0.15,-0.075,-22.7477632818027,44.9539077622287,22.7477632818027,214.584677091523
4.99827391186136,-0.15,-0.05,-23.902318639926,38.6545783360005,23.902318639926,254.171597472401
4.99827391186136,-0.15,-0.025,-24.8761978522569,34.0312915748545,24.8761978522569,289.862913955917
4.99827391186136,-0.15,0,-25.6903097398583,31.2747901583917,25.6903097398583,320.82043670304
4.99827391186136,-0.15,0.025,-26.3524051850308,29.279281449198,26.3524051850308,348.012341349434
4.99827391186136,-0.15,0.05,-26.8841253832474,28.1389243513024,26.8841253832474,371.197973111198
4.99827391186136,-0.15,0.075,-27.2982804122248,27.3484522278373,27.2982804122248,391.113284102788
4.99827391186136,-0.15,0.1,-27.6094361719799,27.0005765341762,27.6094361719799,407.57773676754
4.99827391186136,-0.15,0.125,-27.8294912856528,26.8844649777482,27.8294912856528,421.100637816599
4.99827391186136,-0.15,0.15,-27.9694481997177,27.0162145678413,27.9694481997177,431.572919668805
4.99827391186136,-0.15,0.175,-28.0393351826773,27.3032624180728,28.0393351826773,439.401687601645
4.99827391186136,-0.15,0.2,-28.048562957908,27.7214425492175,28.048562957908,444.552572741336
4.99827391186136,-0.15,0.225,-28.0048908392172,28.2283023913916,28.0048908392172,447.382015327063
4.99827391186136,-0.15,0.25,-27.9167373772477,28.7917192496854,27.9167373772477,447.915862416101
4.99827391186136,-0.15,0.275,-27.7896870910403,29.3930359199105,27.7896870910403,446.476293833209
4.99827391186136,-0.15,0.3,-27.6313172557756,30.0043219071899,27.6313172557756,443.135189967443
4.99827391186136,-0.15,0.325,-27.445369370731,30.6207149138885,27.445369370731,438.186956392306
4.99827391186136,-0.15,0.35,-27.2386631156963,31.2209621507413,27.2386631156963,431.737522306338
4.99827391186136,-0.15,0.375,-27.0134652100115,31.8087852055924,27.0134652100115,424.05842058133
4.99827391186136,-0.15,0.4,-26.7759724379552,32.3695885033786,26.7759724379552,415.279232364458
4.99827391186136,-0.15,0.425,-26.5273132699513,32.9114282736472,26.5273132699513,405.653254837693
4.99827391186136,-0.15,0.45,-26.2732607605558,33.4259803009132,26.2732607605558,395.324885856306
4.99827391186136,-0.15,0.475,-26.0141008248642,33.9217546667855,26.0141008248642,384.533255686534
4.99827391186136,-0.15,0.5,-25.7554336833457,34.3961394568832,25.7554336833457,373.430436681981
4.99827391186136,-0.15,0.525,-25.4969583691294,34.8546034106651,25.4969583691294,362.244826453734
4.99827391186136,-0.15,0.55,-25.2443962218129,35.2995308047088,25.2443962218129,351.130676263198
4.99827391186136,-0.15,0.575,-24.9970704194522,35.7300900719117,24.9970704194522,340.308765642881
4.99827391186136,-0.15,0.6,-24.7611622247115,36.1530358743241,24.7611622247115,329.931444424707
4.99827391186136,-0.15,0.625,-24.5357735367539,36.5578669155698,24.5357735367539,320.215137191538
4.99827391186136,-0.15,0.65,-24.3279411555944,36.9556144032459,24.3279411555944,311.307222758082
4.99827391186136,-0.15,0.675,-24.1366263504951,37.3221280319954,24.1366263504951,303.423701282013
4.99827391186136,-0.15,0.7,-23.970195035733,37.6737925062351,23.970195035733,296.704273598715
4.99827391186136,-0.15,0.725,-23.8274532847672,37.9675019814717,23.8274532847672,291.369744162586
4.99827391186136,-0.15,0.75,-23.7186772494478,38.2282638742592,23.7186772494478,287.548824964938
4.99827391186136,-0.15,0.775,-23.6423830888249,38.3862084751466,23.6423830888249,285.474542789086
4.99827391186136,-0.15,0.8,-23.6114859306439,38.4822350378357,23.6114859306439,285.259660966668
4.99827391186136,-0.15,0.825,-23.6239218429155,38.4072414105537,23.6239218429155,287.160386235171
4.99827391186136,-0.15,0.85,-23.6961880067598,38.2323749363611,23.6961880067598,291.267467349854
4.99827391186136,-0.15,0.875,-23.8251168726904,37.7883672723455,23.8251168726904,297.87672925679
4.99827391186136,-0.15,0.9,-24.0320891277651,37.2028720456871,24.0320891277651,307.057574041192
4.99827391186136,-0.15,0.925,-24.3118061493406,36.2135249554568,24.3118061493406,319.166942531695
4.99827391186136,-0.15,0.95,-24.6924844163049,35.0511898606352,24.6924844163049,334.28540978366
4.99827391186136,-0.15,0.975,-25.1640744974377,33.3245604549078,25.1640744974377,352.82629613289
4.99827391186136,-0.15,1,-25.7647152690608,31.4490107266621,25.7647152690608,374.973729361337
4.99827391186136,-0.15,1.025,-26.4719562820537,28.8992070582171,26.4719562820537,400.967497932587
4.99827391186136,-0.15,1.05,-27.3403440388632,26.4159073001852,27.3403440388632,431.146706376926
4.99827391186136,-0.15,1.075,-28.3177258815938,23.4487303046585,28.3177258815938,464.493336007951
4.99827391186136,-0.15,1.1,-29.5020587534016,21.9931939104166,29.5020587534016,501.170833041215
4.99827391186136,-0.15,1.125,-30.7978811210598,23.2976636286444,30.7978811210598,536.580050150049
4.99827391186136,-0.15,1.15,-32.4672095525043,40.4942468652396,32.4672095525043,570.40118761728
4.99827391186136,-0.15,1.175,-30.2171506076396,53.4190841008385,30.2171506076396,532.793321071051
4.99827391186136,-0.15,1.2,-15.2538524979566,25.9159758038526,15.2538524979566,670.711845749316
4.99827391186136,-0.15,1.225,-0.887342250607949,-27.5718995653297,4.46251587693839,338.252171814845
4.99827391186136,-0.125,-0.25,-0.0391862075643958,-21.3388553084923,3.56081943238166,35.2323466464619
4.99827391186136,-0.125,-0.225,-0.87340422786269,-15.4837605536503,5.37543605873821,166.853956070675
4.99827391186136,-0.125,-0.2,-5.86371622683525,39.1848624556511,9.19030500078482,261.944753426239
4.99827391186136,-0.125,-0.175,-12.6432399197945,110.466737266065,12.6432399197945,240.50626362015
4.99827391186136,-0.125,-0.15,-15.7081743108607,127.765089830384,15.7081743108607,127.765089830384
4.99827391186136,-0.125,-0.125,-17.2470890858779,126.997917611442,17.2470890858779,126.997917611442
4.99827391186136,-0.125,-0.1,-18.7388899533897,128.003879820513,18.7388899533897,130.318529076134
4.99827391186136,-0.125,-0.075,-20.0851974601738,129.53076018638,20.0851974601738,155.540701616773
4.99827391186136,-0.125,-0.05,-21.2426111812924,132.033119351521,21.2426111812924,193.625481032857
4.99827391186136,-0.125,-0.025,-22.2046472068253,134.598253839337,22.2046472068253,227.978872173388
4.99827391186136,-0.125,0,-22.9886570011814,137.373017978848,22.9886570011814,257.786213654782
4.99827391186136,-0.125,0.025,-23.6201263020817,139.862595690169,23.6201263020817,283.954291650896
4.99827391186136,-0.125,0.05,-24.1173497382447,142.204515229552,24.1173497382447,306.236502122127
4.99827391186136,-0.125,0.075,-24.5009097077409,144.195664792622,24.5009097077409,325.333898368403
4.99827391186136,-0.125,0.1,-24.7827259901784,145.93214389136,24.7827259901784,341.070366920141
4.99827391186136,-0.125,0.125,-24.9781538311447,147.326488402926,24.9781538311447,353.94244020401
4.99827391186136,-0.125,0.15,-25.0965707577626,148.446923984531,25.0965707577626,363.842283663815
4.99827391186136,-0.125,0.175,-25.149783447621,149.248443767722,25.149783447621,371.171250110736
4.99827391186136,-0.125,0.2,-25.1459758623935,149.792585184263,25.1459758623935,375.891113752272
4.99827391186136,-0.125,0.225,-25.0940440317258,150.047592843498,25.0940440317258,378.354858864621
4.99827391186136,-0.125,0.25,-25.0012117540354,150.077221373196,25.0012117540354,378.581585289321
4.99827391186136,-0.125,0.275,-24.8739331344321,149.853278151959,24.8739331344321,376.891108873407
4.99827391186136,-0.125,0.3,-24.7185222372588,149.443141301407,24.7185222372588,373.347183277252
4.99827391186136,-0.125,0.325,-24.5394436718576,148.819908054319,24.5394436718576,368.242605159402
4.99827391186136,-0.125,0.35,-24.3421899737707,148.053478121807,24.3421899737707,361.674456187653
4.99827391186136,-0.125,0.375,-24.1296538066547,147.11781682056,24.1296538066547,353.913290121242
4.99827391186136,-0.125,0.4,-23.9066639950215,146.084044979989,23.9066639950215,345.079381676905
4.99827391186136,-0.125,0.425,-23.6749153214259,144.92667737894,23.6749153214259,335.425609590485
4.99827391186136,-0.125,0.45,-23.4387900500237,143.717168358862,23.4387900500237,325.086705789543
4.99827391186136,-0.125,0.475,-23.1991189582308,142.430026939754,23.1991189582308,314.30191664028
4.99827391186136,-0.125,0.5,-22.9600999271114,141.136599212641,22.9600999271114,303.213294942801
4.99827391186136,-0.125,0.525,-22.7219967586668,139.810529275216,22.7219967586668,292.049929765096
4.99827391186136,-0.125,0.55,-22.4891216484765,138.52305108497,22.4891216484765,280.955614679865
4.99827391186136,-0.125,0.575,-22.2614299144839,137.245684368759,22.2614299144839,270.152531157866
4.99827391186136,-0.125,0.6,-22.0436819157161,136.050085479562,22.0436819157161,259.78192830211
4.99827391186136,-0.125,0.625,-21.8357373071291,134.903820474336,21.8357373071291,250.062598662017
4.99827391186136,-0.125,0.65,-21.6431785174012,133.880287067391,21.6431785174012,241.129790982107
4.99827391186136,-0.125,0.675,-21.4659261639068,132.940427109472,21.4659261639068,233.203252259201
4.99827391186136,-0.125,0.7,-21.3108077897948,132.161928282802,21.3108077897948,226.408860510882
4.99827391186136,-0.125,0.725,-21.1778947024335,131.495169712931,21.1778947024335,220.973190018367
4.99827391186136,-0.125,0.75,-21.0757408074249,131.026678771536,21.0757408074249,217.008345854929
4.99827391186136,-0.125,0.775,-21.0045825135091,130.690402316208,21.0045825135091,214.756178823504
4.99827391186136,-0.125,0.8,-20.9752439659878,130.589602327276,20.9752439659878,214.308242957226
4.99827391186136,-0.125,0.825,-20.9880579636458,130.632898798081,20.9880579636458,215.934377667166
4.99827391186136,-0.125,0.85,-21.0567341472508,130.95374285664,21.0567341472508,219.696250746109
4.99827391186136,-0.125,0.875,-21.1815248602888,131.421281702667,21.1815248602888,225.911501707875
4.99827391186136,-0.125,0.9,-21.379777679888,132.221267855829,21.379777679888,234.606176041746
4.99827391186136,-0.125,0.925,-21.6512093022544,133.15867152305,21.6512093022544,246.175242923122
4.99827391186136,-0.125,0.95,-22.0178885347823,134.506166919652,22.0178885347823,260.628765126391
4.99827391186136,-0.125,0.975,-22.477305204878,135.956953475803,22.477305204878,278.456919454934
4.99827391186136,-0.125,1,-23.0579646520223,137.925175379284,23.0579646520223,299.720286448899
4.99827391186136,-0.125,1.025,-23.7489378369817,139.89690695373,23.7489378369817,324.836604323296
4.99827391186136,-0.125,1.05,-24.5890555806577,142.548551313694,24.5890555806577,353.914678498993
4.99827391186136,-0.125,1.075,-25.5437497851671,145.021455196797,25.5437497851671,386.352938530308
4.99827391186136,-0.125,1.1,-26.6769112036286,148.782707412759,26.6769112036286,421.861749427877
4.99827391186136,-0.125,1.125,-27.9075769469194,152.74557670566,27.9075769469194,456.660093886871
4.99827391186136,-0.125,1.15,-29.3361710484346,161.41463059994,29.3361710484346,489.688984105663
4.99827391186136,-0.125,1.175,-27.3419779694174,145.823743008806,27.3419779694174,461.044813222149
4.99827391186136,-0.125,1.2,-14.1728205483542,58.2114193975683,14.1728205483542,593.136469317933
4.99827391186136,-0.125,1.225,-1.4058156826702,-14.9287944293529,3.49015880320909,301.381535375281
4.99827391186136,-0.1,-0.25,-0.374436374540648,-6.33333277831929,3.10484389732271,38.8233972468469
4.99827391186136,-0.1,-0.225,-1.04666496517181,1.08905781345505,4.85333247567963,152.916085256509
4.99827391186136,-0.1,-0.2,-4.67672281064359,50.5601260265015,8.17389117598617,192.355295993097
4.99827391186136,-0.1,-0.175,-9.73602813412067,110.383196609018,9.73602813412067,185.579398030011
4.99827391186136,-0.1,-0.15,-12.2939880352907,128.861027292591,12.2939880352907,128.861027292591
4.99827391186136,-0.1,-0.125,-13.7726513470395,132.744878445743,13.7726513470395,132.744878445743
4.99827391186136,-0.1,-0.1,-15.1773298908241,137.641086831977,15.1773298908241,137.641086831977
4.99827391186136,-0.1,-0.075,-16.4364811105592,142.577011435791,16.4364811105592,142.577011435791
4.99827391186136,-0.1,-0.05,-17.4956533282373,147.556089297462,17.4956533282373,147.556089297462
4.99827391186136,-0.1,-0.025,-18.3665985541662,152.017387096744,18.3665985541662,165.876187696081
4.99827391186136,-0.1,0,-19.0623833503156,156.069274229988,19.0623833503156,194.071724414912
4.99827391186136,-0.1,0.025,-19.6167850608921,159.55171600437,19.6167850608921,218.767109570784
4.99827391186136,-0.1,0.05,-20.0449439881608,162.567124532735,20.0449439881608,239.80419027583
4.99827391186136,-0.1,0.075,-20.3705253522307,165.073884514972,20.3705253522307,257.759453385917
4.99827391186136,-0.1,0.1,-20.6034570873451,167.134126276176,20.6034570873451,272.529172921902
4.99827391186136,-0.1,0.125,-20.7601493749735,168.744702185775,20.7601493749735,284.538094540652
4.99827391186136,-0.1,0.15,-20.8485660738059,169.954996694732,20.8485660738059,293.72545417921
4.99827391186136,-0.1,0.175,-20.8808768150391,170.772114072761,20.8808768150391,300.446709892422
4.99827391186136,-0.1,0.2,-20.8639742191912,171.244860718522,20.8639742191912,304.689087479901
4.99827391186136,-0.1,0.225,-20.8069648693688,171.379211844365,20.8069648693688,306.773157051486
4.99827391186136,-0.1,0.25,-20.7157240454996,171.226094763261,20.7157240454996,306.729817454271
4.99827391186136,-0.1,0.275,-20.5969241802923,170.788325197166,20.5969241802923,304.854398040104
4.99827391186136,-0.1,0.3,-20.4554454642069,170.118498418776,20.4554454642069,301.214430023781
4.99827391186136,-0.1,0.325,-20.2959979850589,169.217336321538,20.2959979850589,296.083256503279
4.99827391186136,-0.1,0.35,-20.122578519496,168.137975174968,20.122578519496,289.557054803798
4.99827391186136,-0.1,0.375,-19.9383432631668,166.880278341645,19.9383432631668,281.890202300353
4.99827391186136,-0.1,0.4,-19.7465908990451,165.497031734896,19.7465908990451,273.19947068224
4.99827391186136,-0.1,0.425,-19.5492931148985,163.987973109679,19.5492931148985,263.723691298595
4.99827391186136,-0.1,0.45,-19.3492855484182,162.405079817705,19.3492855484182,253.59292262508
4.99827391186136,-0.1,0.475,-19.1476928320651,160.748247426974,19.1476928320651,243.033738077794
4.99827391186136,-0.1,0.5,-18.9471569488582,159.068579822649,18.9471569488582,232.18337704661
4.99827391186136,-0.1,0.525,-18.7482638382496,157.366062297098,18.7482638382496,221.259118309647
4.99827391186136,-0.1,0.55,-18.5537570463049,155.691215893247,18.5537570463049,210.400551805592
4.99827391186136,-0.1,0.575,-18.3639630460793,154.043690616874,18.3639630460793,199.818494521551
4.99827391186136,-0.1,0.6,-18.1820441390926,152.474118378686,18.1820441390926,189.651137823163
4.99827391186136,-0.1,0.625,-18.0083147225272,150.980920336086,18.0083147225272,180.10589070896
4.99827391186136,-0.1,0.65,-17.8466941343499,149.616093781766,17.8466941343499,171.316472044186
4.99827391186136,-0.1,0.675,-17.6976972917121,148.37524763194,17.6976972917121,163.490580810175
4.99827391186136,-0.1,0.7,-17.5663588545817,147.313852343478,17.5663588545817,156.754410621937
4.99827391186136,-0.1,0.725,-17.4535731720674,146.422084026427,17.4535731720674,151.320865729527
4.99827391186136,-0.1,0.75,-17.3658603251657,145.762334095399,17.3658603251657,147.304613108843
4.99827391186136,-0.1,0.775,-17.3046489821278,145.315205316428,17.3046489821278,145.315205316428
4.99827391186136,-0.1,0.8,-17.2783011792829,145.155607401369,17.2783011792829,145.155607401369
4.99827391186136,-0.1,0.825,-17.288932440013,145.248236202763,17.288932440013,145.649339928958
4.99827391186136,-0.1,0.85,-17.3470493564378,145.68951762044,17.3470493564378,149.060596097253
4.99827391186136,-0.1,0.875,-17.4556381028856,146.418293457451,17.4556381028856,154.817692996061
4.99827391186136,-0.1,0.9,-17.6275951589924,147.566230226547,17.6275951589924,162.960317226986
4.99827391186136,-0.1,0.925,-17.8669602468965,149.028197105359,17.8669602468965,173.843085726154
4.99827391186136,-0.1,0.95,-18.1893170750084,150.989863773546,18.1893170750084,187.492687630483
4.99827391186136,-0.1,0.975,-18.5993140250419,153.262728004267,18.5993140250419,204.357936386136
4.99827391186136,-0.1,1,-19.1157046982797,156.112982906906,19.1157046982797,224.512530917987
4.99827391186136,-0.1,1.025,-19.7400348002635,159.184805390941,19.7400348002635,248.388342689156
4.99827391186136,-0.1,1.05,-20.4950939186325,162.902114515383,20.4950939186325,276.085898052698
4.99827391186136,-0.1,1.075,-21.3668041676557,166.631929527513,21.3668041676557,307.259308971572
4.99827391186136,-0.1,1.1,-22.3825596215859,171.30238177215,22.3825596215859,341.551676383279
4.99827391186136,-0.1,1.125,-23.4840188273815,176.03058157361,23.4840188273815,376.018816669467
4.99827391186136,-0.1,1.15,-24.6859556204221,182.644139554605,24.6859556204221,409.330817232726
4.99827391186136,-0.1,1.175,-23.0738072150254,166.523197287089,23.0738072150254,390.481591461448
4.99827391186136,-0.1,1.2,-12.2285095371429,79.3154592498776,12.2285095371429,492.291034933643
4.99827391186136,-0.1,1.225,-1.54525675073445,0.787315433619405,2.83179735825997,254.526698505208
4.99827391186136,-0.075,-0.25,-0.392265193421026,3.71903063257163,2.75728434084879,36.000927749961
4.99827391186136,-0.075,-0.225,-0.893480072867826,9.02769738986077,4.31806201207494,135.721410213
4.99827391186136,-0.075,-0.2,-3.50195660039865,41.1919785328675,7.1034982324929,142.142853480807
4.99827391186136,-0.075,-0.175,-7.34865611644041,79.9129652064854,7.34865611644041,146.627187204559
4.99827391186136,-0.075,-0.15,-9.51407570208651,94.4644641206131,9.51407570208651,115.232497279366
4.99827391186136,-0.075,-0.125,-10.8767514601276,100.194208707102,10.8767514601276,120.448175276976
4.99827391186136,-0.075,-0.1,-12.1443501887291,106.324487514373,12.1443501887291,118.226764400136
4.99827391186136,-0.075,-0.075,-13.2651627400299,112.075565535199,13.2651627400299,112.075565535199
4.99827391186136,-0.075,-0.05,-14.1915520615108,117.410365343644,14.1915520615108,117.410365343644
4.99827391186136,-0.075,-0.025,-14.9453795944897,122.0050525728,14.9453795944897,122.0050525728
4.99827391186136,-0.075,0,-15.537918917683,126.03880676135,15.537918917683,138.507700483512
4.99827391186136,-0.075,0.025,-16.0043196637329,129.455860855489,16.0043196637329,162.052447828918
4.99827391186136,-0.075,0.05,-16.3575091347495,132.378989299386,16.3575091347495,182.074173127427
4.99827391186136,-0.075,0.075,-16.6210946586703,134.792125263334,16.6210946586703,199.117484164719
4.99827391186136,-0.075,0.1,-16.8037016825632,136.761380966167,16.8037016825632,213.083044997953
4.99827391186136,-0.075,0.125,-16.921339374546,138.290426879134,16.921339374546,224.383144700074
4.99827391186136,-0.075,0.15,-16.9808748438532,139.426972188766,16.9808748438532,232.96112171819
4.99827391186136,-0.075,0.175,-16.9940286192875,140.184383875601,16.9940286192875,239.163510838132
4.99827391186136,-0.075,0.2,-16.966594897239,140.603778995587,16.966594897239,242.979192962181
4.99827391186136,-0.075,0.225,-16.9073136090288,140.701152405133,16.9073136090288,244.718633385345
4.99827391186136,-0.075,0.25,-16.8209512841942,140.514198061664,16.8209512841942,244.412985798242
4.99827391186136,-0.075,0.275,-16.7138902496098,140.059669416887,16.7138902496098,242.345934488318
4.99827391186136,-0.075,0.3,-16.5899162998069,139.372803627848,16.5899162998069,238.584494994631
4.99827391186136,-0.075,0.325,-16.4534825333752,138.471235831385,16.4534825333752,233.389452946573
4.99827391186136,-0.075,0.35,-16.3075277200203,137.388013859266,16.3075277200203,226.855861177959
4.99827391186136,-0.075,0.375,-16.1549494903816,136.141954242449,16.1549494903816,219.225253931679
4.99827391186136,-0.075,0.4,-15.9980372594097,134.764050845166,15.9980372594097,210.612750546112
4.99827391186136,-0.075,0.425,-15.838483114338,133.274368946685,15.838483114338,201.244522780252
4.99827391186136,-0.075,0.45,-15.6781651008874,131.702076533879,15.6781651008874,191.248588706827
4.99827391186136,-0.075,0.475,-15.5178988955257,130.068356614225,15.5178988955257,180.839391371642
4.99827391186136,-0.075,0.5,-15.3594160885523,128.400937366941,15.3594160885523,170.151920419634
4.99827391186136,-0.075,0.525,-15.2029638829572,126.721829582583,15.2029638829572,159.392107847844
4.99827391186136,-0.075,0.55,-15.05041203145,125.057906142136,15.05041203145,148.69723597735
4.99827391186136,-0.075,0.575,-14.9017253631124,123.431506869163,14.9017253631124,138.267730845375
4.99827391186136,-0.075,0.6,-14.7592117578124,121.869518327343,14.7592117578124,128.239473594759
4.99827391186136,-0.075,0.625,-14.6228169874026,120.393761305467,14.6228169874026,120.393761305467
4.99827391186136,-0.075,0.65,-14.4955987962006,119.03244298331,14.4955987962006,119.03244298331
4.99827391186136,-0.075,0.675,-14.3777254289681,117.805442174826,14.3777254289681,117.805442174826
4.99827391186136,-0.075,0.7,-14.2733219051866,116.7442537578,14.2733219051866,116.7442537578
4.99827391186136,-0.075,0.725,-14.1830056582844,115.864526628132,14.1830056582844,115.864526628132
4.99827391186136,-0.075,0.75,-14.1122762061656,115.203963482944,14.1122762061656,115.203963482944
4.99827391186136,-0.075,0.775,-14.0624279087124,114.770561877936,14.0624279087124,114.770561877936
4.99827391186136,-0.075,0.8,-14.0405950320342,114.612491100703,14.0405950320342,114.612491100703
4.99827391186136,-0.075,0.825,-14.0490031105477,114.725460879342,14.0490031105477,114.725460879342
4.99827391186136,-0.075,0.85,-14.0965798943802,115.174092103514,14.0965798943802,115.174092103514
4.99827391186136,-0.075,0.875,-14.1868065669469,115.935850262376,14.1868065669469,115.935850262376
4.99827391186136,-0.075,0.9,-14.3304617957967,117.098878799472,14.3304617957967,117.098878799472
4.99827391186136,-0.075,0.925,-14.5327235708781,118.612724364565,14.5327235708781,118.612724364565
4.99827391186136,-0.075,0.95,-14.8063617307152,120.592584870408,14.8063617307152,123.277571400747
4.99827391186136,-0.075,0.975,-15.1584599019797,122.937262789186,15.1584599019797,139.341230530311
4.99827391186136,-0.075,1,-15.6041917238032,125.78244419383,15.6041917238032,158.545574952031
4.99827391186136,-0.075,1.025,-16.1503013506218,128.929645894461,16.1503013506218,181.358174573493
4.99827391186136,-0.075,1.05,-16.8145779729938,132.539542185096,16.8145779729938,207.821872520143
4.99827391186136,-0.075,1.075,-17.5932499698156,136.266551609758,17.5932499698156,237.765673895589
4.99827391186136,-0.075,1.1,-18.5045413919909,140.357964256196,18.5045413919909,270.761900751017
4.99827391186136,-0.075,1.125,-19.5087491420987,144.259279285499,19.5087491420987,304.386935125976
4.99827391186136,-0.075,1.15,-20.6042129953568,148.148598125912,20.6042129953568,337.31507507399
4.99827391186136,-0.075,1.175,-19.3717984819058,135.312229077179,19.3717984819058,326.36985890396
4.99827391186136,-0.075,1.2,-10.3899931472184,70.564595743804,10.3899931472184,411.067631948771
4.99827391186136,-0.075,1.225,-1.40359249397879,10.0692976476085,2.45256865420675,215.94021481617
4.99827391186136,-0.05,-0.25,-0.246342844396594,5.8455061601732,2.42506551116323,34.3423366971407
4.99827391186136,-0.05,-0.225,-0.663077177655928,8.11826122333244,3.82897059717415,120.971804985619
4.99827391186136,-0.05,-0.2,-2.70217975444479,21.7970499284765,6.1653263399824,136.973224531955
4.99827391186136,-0.05,-0.175,-5.8245584638426,40.4482060574417,6.54268712159253,129.07708840389
4.99827391186136,-0.05,-0.15,-7.66249872090041,50.4295371234417,7.78926857221066,114.813103676162
4.99827391186136,-0.05,-0.125,-8.8682120354051,56.3015204285595,8.8682120354051,118.453075263056
4.99827391186136,-0.05,-0.1,-9.97860055090956,62.1758648131006,9.97860055090956,112.505878019515
4.99827391186136,-0.05,-0.075,-10.9606519663528,67.5068410879558,10.9606519663528,92.4697834752808
4.99827391186136,-0.05,-0.05,-11.7607355353404,72.3254122900785,11.7607355353404,72.3254122900785
4.99827391186136,-0.05,-0.025,-12.4073361943272,76.476007067136,12.4073361943272,76.476007067136
4.99827391186136,-0.05,0,-12.9052504978384,80.0907460307228,12.9052504978384,89.1978017962324
4.99827391186136,-0.05,0.025,-13.291530079951,83.1765562381546,13.291530079951,111.610500114458
4.99827391186136,-0.05,0.05,-13.5756011564942,85.802720712609,13.5756011564942,130.659951096526
4.99827391186136,-0.05,0.075,-13.7819886548806,87.9895972979519,13.7819886548806,146.815646567476
4.99827391186136,-0.05,0.1,-13.9175429119346,89.7656486290212,13.9175429119346,160.021178501747
4.99827391186136,-0.05,0.125,-13.9984496417053,91.1586916127459,13.9984496417053,170.644454637428
4.99827391186136,-0.05,0.15,-14.0304432830052,92.1877764237218,14.0304432830052,178.658265216551
4.99827391186136,-0.05,0.175,-14.024994194903,92.8835953463611,14.024994194903,184.37920505571
4.99827391186136,-0.05,0.2,-13.9870368980744,93.2639009457377,13.9870368980744,187.813714712881
4.99827391186136,-0.05,0.225,-13.9248744833936,93.358795230014,13.9248744833936,189.24903889415
4.99827391186136,-0.05,0.25,-13.8425455444978,93.1859038542786,13.8425455444978,188.726149753023
4.99827391186136,-0.05,0.275,-13.7459050909316,92.7746480216533,13.7459050909316,186.509039838974
4.99827391186136,-0.05,0.3,-13.6380828213093,92.1422629172835,13.6380828213093,182.66987127722
4.99827391186136,-0.05,0.325,-13.5229447167191,91.3183594865281,13.5229447167191,177.451863387475
4.99827391186136,-0.05,0.35,-13.4028212111911,90.3193858920663,13.4028212111911,170.952408265298
4.99827391186136,-0.05,0.375,-13.2799777686774,89.1756839609394,13.2799777686774,163.396909527554
4.99827391186136,-0.05,0.4,-13.1561316708279,87.9027524012763,13.1561316708279,154.90122205999
4.99827391186136,-0.05,0.425,-13.0323111521855,86.5317562479514,13.0323111521855,145.676454578647
4.99827391186136,-0.05,0.45,-12.9098487250121,85.0773477209757,12.9098487250121,135.850634587565
4.99827391186136,-0.05,0.475,-12.7888781673677,83.5713499061108,12.7888781673677,125.623992738935
4.99827391186136,-0.05,0.5,-12.6706005390716,82.0278723972865,12.6706005390716,115.131485910979
4.99827391186136,-0.05,0.525,-12.5545776690716,80.4790849917337,12.5545776690716,104.565506220661
4.99827391186136,-0.05,0.55,-12.4421476664304,78.9390371493545,12.4421476664304,94.0637959693522
4.99827391186136,-0.05,0.575,-12.3326048002126,77.4397595632086,12.3326048002126,83.8136834462794
4.99827391186136,-0.05,0.6,-12.2277000731506,75.995965073934,12.2277000731506,75.995965073934
4.99827391186136,-0.05,0.625,-12.1267506664665,74.6387452417233,12.1267506664665,74.6387452417233
4.99827391186136,-0.05,0.65,-12.0321950933319,73.3845814356958,12.0321950933319,73.3845814356958
4.99827391186136,-0.05,0.675,-11.9436583166645,72.2622863672689,11.9436583166645,72.2622863672689
4.99827391186136,-0.05,0.7,-11.8645271987759,71.291796797393,11.8645271987759,71.291796797393
4.99827391186136,-0.05,0.725,-11.7950296543679,70.4974861893023,11.7950296543679,70.4974861893023
4.99827391186136,-0.05,0.75,-11.7397241581075,69.9052588038878,11.7397241581075,69.9052588038878
4.99827391186136,-0.05,0.775,-11.699771307943,69.5318161752494,11.699771307943,69.5318161752494
4.99827391186136,-0.05,0.8,-11.6810401117276,69.4126540807881,11.6810401117276,69.4126540807881
4.99827391186136,-0.05,0.825,-11.6860172782899,69.5524437804172,11.6860172782899,69.5524437804172
4.99827391186136,-0.05,0.85,-11.7218726333133,70.0012435962924,11.7218726333133,70.0012435962924
4.99827391186136,-0.05,0.875,-11.7929218878218,70.7462466534739,11.7929218878218,70.7462466534739
4.99827391186136,-0.05,0.9,-11.9074944060986,71.8576291296543,11.9074944060986,71.8576291296543
4.99827391186136,-0.05,0.925,-12.0724426686675,73.2968487834309,12.0724426686675,73.2968487834309
4.99827391186136,-0.05,0.95,-12.2972923072897,75.1557565157585,12.2972923072897,75.1557565157585
4.99827391186136,-0.05,0.975,-12.5921936167505,77.3517843175868,12.5921936167505,82.0123765980853
4.99827391186136,-0.05,1,-12.9684898036069,79.989322823525,12.9684898036069,100.366997994636
4.99827391186136,-0.05,1.025,-13.4383690407954,82.9081017329984,13.4383690407954,122.196497142442
4.99827391186136,-0.05,1.05,-14.0152205059309,86.226719838196,14.0152205059309,147.566788018498
4.99827391186136,-0.05,1.075,-14.7033691291573,89.6921759199564,14.7033691291573,176.390009052478
4.99827391186136,-0.05,1.1,-15.5138776397672,93.5241496173765,15.5138776397672,208.25444656011
4.99827391186136,-0.05,1.125,-16.4164959352348,97.3980388653526,16.4164959352348,241.126352169556
4.99827391186136,-0.05,1.15,-17.4048497048351,101.58834819731,17.4048497048351,273.628993028784
4.99827391186136,-0.05,1.175,-16.4127296978168,94.7684677739377,16.4127296978168,269.545783234413
4.99827391186136,-0.05,1.2,-8.78589936799806,52.3977605935822,8.78589936799806,350.316661826164
4.99827391186136,-0.05,1.225,-1.105754668739,10.5446750880309,2.05115947771625,185.204874778533
4.99827391186136,-0.025,-0.25,-0.130147156183451,4.41502383255649,2.1467976015766,31.9609577505759
4.99827391186136,-0.025,-0.225,-0.513014329952105,4.57168916927485,3.38718463299103,106.84553446379
4.99827391186136,-0.025,-0.2,-2.42499266723097,1.76977967315793,5.30359263187635,145.013823161086
4.99827391186136,-0.025,-0.175,-5.32542598459193,2.11281894096476,6.93464951207827,158.959463825959
4.99827391186136,-0.025,-0.15,-6.99565954392817,6.92027084650461,8.21869673555954,144.679874041823
4.99827391186136,-0.025,-0.125,-8.06989776636009,12.3668170664819,8.72986438671313,115.881301907899
4.99827391186136,-0.025,-0.1,-9.04646209766828,17.7898460729908,9.22739511289032,106.656538569101
4.99827391186136,-0.025,-0.075,-9.90129462294418,22.8195559576317,9.90129462294418,85.7236712007052
4.99827391186136,-0.025,-0.05,-10.58643914206,27.324593661277,10.58643914206,60.8223455686059
4.99827391186136,-0.025,-0.025,-11.1321248442014,31.2377797229355,11.1321248442014,36.5483606651074
4.99827391186136,-0.025,0,-11.5432969957721,34.6087886136537,11.5432969957721,46.9906194394064
4.99827391186136,-0.025,0.025,-11.8549055373572,37.4963861030112,11.8549055373572,68.4466717962386
4.99827391186136,-0.025,0.05,-12.0763647395087,39.9312071976104,12.0763647395087,86.6506253372557
4.99827391186136,-0.025,0.075,-12.2303146094473,41.9647230548326,12.2303146094473,102.054494029609
4.99827391186136,-0.025,0.1,-12.3238878132987,43.6028196664741,12.3238878132987,114.599555913307
4.99827391186136,-0.025,0.125,-12.3717449984367,44.8906452976877,12.3717449984367,124.647681899572
4.99827391186136,-0.025,0.15,-12.3797410891316,45.8309598938011,12.3797410891316,132.170701915572
4.99827391186136,-0.025,0.175,-12.3580986798388,46.4656884726515,12.3580986798388,137.480335449663
4.99827391186136,-0.025,0.2,-12.3116720505232,46.7993421429903,12.3116720505232,140.581667544366
4.99827391186136,-0.025,0.225,-12.2477277495022,46.8712737102188,12.2477277495022,141.754983704511
4.99827391186136,-0.025,0.25,-12.1701042722019,46.6872281420708,12.1701042722019,141.039750422934
4.99827391186136,-0.025,0.275,-12.0837423741542,46.285310023407,12.0837423741542,138.690922440668
4.99827391186136,-0.025,0.3,-11.9915233315735,45.6714409071943,11.9915233315735,134.779159597555
4.99827391186136,-0.025,0.325,-11.8964494412535,44.8836175900662,11.8964494412535,129.537352257969
4.99827391186136,-0.025,0.35,-11.8005968471308,43.9273240994388,11.8005968471308,123.061337950092
4.99827391186136,-0.025,0.375,-11.7053773187558,42.8409432662023,11.7053773187558,115.565651335444
4.99827391186136,-0.025,0.4,-11.6122666292222,41.6293952713337,11.6122666292222,107.164497896956
4.99827391186136,-0.025,0.425,-11.5214315188283,40.331469783125,11.5214315188283,98.0581377616006
4.99827391186136,-0.025,0.45,-11.4339796447169,38.951716823067,11.4339796447169,88.3728984089013
4.99827391186136,-0.025,0.475,-11.3491698508584,37.5291341275544,11.3491698508584,78.2985663241791
4.99827391186136,-0.025,0.5,-11.2679910867001,36.0682660675218,11.2679910867001,67.9684420710833
4.99827391186136,-0.025,0.525,-11.1891175071644,34.6080105053209,11.1891175071644,57.5651125937379
4.99827391186136,-0.025,0.55,-11.1136796764005,33.1533894034118,11.1136796764005,47.2247881385526
4.99827391186136,-0.025,0.575,-11.0400772271748,31.7427531147598,11.0400772271748,37.1257336176773
4.99827391186136,-0.025,0.6,-10.9698460972294,30.3822482728117,10.9698460972294,30.3822482728117
4.99827391186136,-0.025,0.625,-10.9014144506937,29.1089656047436,10.9014144506937,34.323936107114
4.99827391186136,-0.025,0.65,-10.8369802717713,27.931103061671,10.8369802717713,41.1953247448807
4.99827391186136,-0.025,0.675,-10.775308187796,26.8833323176101,10.775308187796,47.3637758902043
4.99827391186136,-0.025,0.7,-10.7194918241581,25.9772631332378,10.7194918241581,52.7354223307557
4.99827391186136,-0.025,0.725,-10.6689656818876,25.2433425955448,10.6689656818876,57.1386032993603
4.99827391186136,-0.025,0.75,-10.6279016248217,24.6985414284049,10.6279016248217,60.4956508369896
4.99827391186136,-0.025,0.775,-10.5967907659771,24.3665166607004,10.5967907659771,62.6233886917551
4.99827391186136,-0.025,0.8,-10.5809638092922,24.2722578253755,10.5809638092922,63.4496772121018
4.99827391186136,-0.025,0.825,-10.5824359552816,24.4294922465632,10.5824359552816,62.7991056773365
4.99827391186136,-0.025,0.85,-10.6076089799871,24.8745826856951,10.6076089799871,60.5719796038496
4.99827391186136,-0.025,0.875,-10.6606111675716,25.6081553972265,10.6606111675716,56.6573484539574
4.99827391186136,-0.025,0.9,-10.7486962051693,26.6810388277275,10.7486962051693,50.8627926957992
4.99827391186136,-0.025,0.925,-10.878946850907,28.076942697984,10.878946850907,43.2698066327336
4.99827391186136,-0.025,0.95,-11.059526672999,29.8593870635949,11.059526672999,33.4930449659269
4.99827391186136,-0.025,0.975,-11.3015815446548,31.9852651558109,11.3015815446548,32.707815718698
4.99827391186136,-0.025,1,-11.6150394697832,34.5167287783888,11.6150394697832,50.28692931564
4.99827391186136,-0.025,1.025,-12.014566191128,37.3629910831731,12.014566191128,71.2261639569504
4.99827391186136,-0.025,1.05,-12.5119915374632,40.5726504154272,12.5119915374632,95.5765823631763
4.99827391186136,-0.025,1.075,-13.1162955016199,43.99463163812,13.1162955016199,123.327542205539
4.99827391186136,-0.025,1.1,-13.8349051024546,47.7017976336103,13.8349051024546,154.061941419178
4.99827391186136,-0.025,1.125,-14.6452380042798,51.466161033433,14.6452380042798,186.03927938046
4.99827391186136,-0.025,1.15,-15.5319634991419,55.4095407028054,15.5319634991419,217.911378141068
4.99827391186136,-0.025,1.175,-14.6470802438576,53.2037773363128,14.6470802438576,219.600355972458
4.99827391186136,-0.025,1.2,-7.80134514757455,30.5458976461891,7.80134514757455,314.314777146992
4.99827391186136,-0.025,1.225,-0.910591493040661,6.875654966795,1.73130289032028,166.463408422339
4.99827391186136,0,-0.25,-0.03114392469201,2.74142294942741,1.88439170085344,30.6692104362119
4.99827391186136,0,-0.225,-0.438420450908422,0.880406635854516,2.99787069009269,94.9857534945915
4.99827391186136,0,-0.2,-2.60015259665966,-16.1986975750595,4.56082097235732,151.7720041822
4.99827391186136,0,-0.175,-5.68470067794097,-31.465677282872,7.26969511838692,184.269886487821
4.99827391186136,0,-0.15,-7.27557807827827,-30.7208776793287,8.58384134995479,173.921707825418
4.99827391186136,0,-0.125,-8.20833614399756,-25.455363158053,9.0862760225243,138.556057933177
4.99827391186136,0,-0.1,-9.04704287080255,-20.3215584793586,9.57325321581485,103.686719513241
4.99827391186136,0,-0.075,-9.77764680922655,-15.5801189199471,10.0475767835322,79.7351736355794
4.99827391186136,0,-0.05,-10.3524320116769,-11.3855669068573,10.4557306165185,55.1347035008898
4.99827391186136,0,-0.025,-10.8034210656718,-7.73086515816106,10.8222469182923,31.7269989189353
4.99827391186136,0,0,-11.1326902180451,-4.60164702566327,11.1326902180451,11.550984877909
4.99827391186136,0,0.025,-11.3744973936932,-1.90810779329496,11.391453270075,31.0730213399471
4.99827391186136,0,0.05,-11.5366635492449,0.353564338393256,11.607382489245,48.4970041613449
4.99827391186136,0,0.075,-11.6412226923074,2.25288678914311,11.7910707199382,63.1990168426118
4.99827391186136,0,0.1,-11.6946992998256,3.77721705779658,11.9337383251756,75.1408880222197
4.99827391186136,0,0.125,-11.7110604598195,4.98315347319404,12.0471545634161,84.658838827716
4.99827391186136,0,0.15,-11.6958876030571,5.85844900263019,12.1257357160097,91.739320740309
4.99827391186136,0,0.175,-11.6585745716036,6.45364444030326,12.1778140469968,96.6760301298885
4.99827391186136,0,0.2,-11.6038204239357,6.7604251846255,12.2002501649781,99.4829146133413
4.99827391186136,0,0.225,-11.5379752815766,6.82574926010651,12.1993679102321,100.425225146817
4.99827391186136,0,0.25,-11.4647778478966,6.64431783475817,12.1737062237967,99.5473310999615
4.99827391186136,0,0.275,-11.3881943460474,6.26113438703305,12.1283197618437,97.0905250159638
4.99827391186136,0,0.3,-11.3110393751788,5.67266134497606,12.0628623553096,93.1278682371302
4.99827391186136,0,0.325,-11.2352998924718,4.92292902131939,11.9815307524402,87.8794684227342
4.99827391186136,0,0.35,-11.1630061171704,4.00942910013601,11.8847252325408,81.4419940421298
4.99827391186136,0,0.375,-11.0945299043179,2.97558287395437,11.7760415415243,74.0179331135486
4.99827391186136,0,0.4,-11.031310414348,1.81968235647688,11.6563853748192,65.7213968703058
4.99827391186136,0,0.425,-10.9724660699445,0.584544181638653,11.5289246606946,56.7412825309913
4.99827391186136,0,0.45,-10.9190650663486,-0.73066891172805,11.3949071853309,47.2034072855399
4.99827391186136,0,0.475,-10.869324301497,-2.08388492329781,11.2571930332672,37.2868239629647
4.99827391186136,0,0.5,-10.8241775099109,-3.47485976552144,11.1172608297081,27.124323520923
4.99827391186136,0,0.525,-10.781277185416,-4.86247464938443,10.9777458542231,16.888279856639
4.99827391186136,0,0.55,-10.7416682038497,-6.24510885168246,10.8402847836054,11.224134637525
4.99827391186136,0,0.575,-10.7027646754367,-7.58291072069214,10.7073437717387,19.1236785234557
4.99827391186136,0,0.6,-10.6659672167177,-8.87247159738955,10.6659672167177,26.9714437702604
4.99827391186136,0,0.625,-10.6287768314185,-10.0757299357973,10.6287768314185,34.3935251058136
4.99827391186136,0,0.65,-10.5931791870276,-11.1868770488631,10.5931791870276,41.2804318022849
4.99827391186136,0,0.675,-10.5571040749548,-12.1705090896206,10.5571040749548,47.4819532930968
4.99827391186136,0,0.7,-10.5233160303804,-13.017500002813,10.5233160303804,52.9019914927057
4.99827391186136,0,0.725,-10.4905579822916,-13.6964448538232,10.4905579822916,57.3777745755702
4.99827391186136,0,0.75,-10.4625000574379,-14.1935968188586,10.4625000574379,60.8262900655053
4.99827391186136,0,0.775,-10.4391554092721,-14.4834070960399,10.4391554092721,63.0763981824095
4.99827391186136,0,0.8,-10.4251063099168,-14.5458123550011,10.4251063099168,64.0461544941148
4.99827391186136,0,0.825,-10.4221869895846,-14.3632669711246,10.4221869895846,63.5756578154476
4.99827391186136,0,0.85,-10.4357137442495,-13.9074354416646,10.4357137442495,61.5516094679486
4.99827391186136,0,0.875,-10.4700074918129,-13.1705381749234,10.4700074918129,57.8814720415956
4.99827391186136,0,0.9,-10.5308177218524,-12.1144699008107,10.5308177218524,52.3645230225953
4.99827391186136,0,0.925,-10.6258596291297,-10.7422765509022,10.6258596291297,45.0986443580278
4.99827391186136,0,0.95,-10.7614220303524,-9.00825886455012,10.7614220303524,35.7179613046501
4.99827391186136,0,0.975,-10.949880876677,-6.92962349506291,10.949880876677,24.6595081034678
4.99827391186136,0,1,-11.1993418776356,-4.46539151217963,11.1993418776356,11.4435373649242
4.99827391186136,0,1.025,-11.5266423554842,-1.65682196721454,11.5266423554842,27.1633881751123
4.99827391186136,0,1.05,-11.9424766407637,1.51586509747497,11.9424766407637,50.6063705834478
4.99827391186136,0,1.075,-12.4588793937732,4.98298472525928,12.4588793937732,77.3759314540104
4.99827391186136,0,1.1,-13.0827723239455,8.75009707586149,13.0827723239455,107.082784980089
4.99827391186136,0,1.125,-13.7953994521407,12.6976821679172,13.7953994521407,138.188054840359
4.99827391186136,0,1.15,-14.5845221095881,16.7398909727987,14.5845221095881,169.364649993803
4.99827391186136,0,1.175,-13.7066532513778,18.7307421206372,13.7066532513778,175.918467584653
4.99827391186136,0,1.2,-7.23867989215591,12.2860464295231,7.23867989215591,295.965501537473
4.99827391186136,0,1.225,-0.764654318782169,3.51022686623511,1.40838714335735,155.998888703952
4.99827391186136,0.025,-0.25,0.00481901444870061,0.67439990005543,1.65235597032938,29.2916438216996
4.99827391186136,0.025,-0.225,-0.467735946219259,-2.73421545519335,2.64757270469626,84.2581273736845
4.99827391186136,0.025,-0.2,-3.21669843602695,-32.0779012980539,3.89655767471444,157.375505793574
4.99827391186136,0.025,-0.175,-6.86368917037025,-61.0789259462717,7.54161641477958,204.809444284707
4.99827391186136,0.025,-0.15,-8.49484760147396,-64.3773477141964,8.8789606486621,197.877748302444
4.99827391186136,0.025,-0.125,-9.30784528040313,-59.6641224196193,9.37190366388938,163.637352729328
4.99827391186136,0.025,-0.1,-10.0288984452974,-55.0477165484724,10.0288984452974,129.977435880535
4.99827391186136,0.025,-0.075,-10.6470441886107,-50.6694089012365,10.6470441886107,97.8537795279619
4.99827391186136,0.025,-0.05,-11.122557930169,-46.8142734510999,11.122557930169,68.8327742273141
4.99827391186136,0.025,-0.025,-11.4854484813128,-43.4138947268299,11.4854484813128,43.4138947268299
4.99827391186136,0.025,0,-11.7401293009597,-40.5314572261767,11.7401293009597,40.5314572261767
4.99827391186136,0.025,0.025,-11.9170300790339,-38.034194067448,11.9170300790339,38.034194067448
4.99827391186136,0.025,0.05,-12.0254265456673,-35.9586704072815,12.0254265456673,35.9586704072815
4.99827391186136,0.025,0.075,-12.0844400178208,-34.2058607251925,12.0844400178208,34.3212154737658
4.99827391186136,0.025,0.1,-12.1018548610405,-32.8127909649986,12.1436791376432,43.6671930894636
4.99827391186136,0.025,0.125,-12.0894757145474,-31.7047993686705,12.253984333568,51.3294353430007
4.99827391186136,0.025,0.15,-12.0537736070423,-30.9112479743127,12.3303621534958,57.5793828094544
4.99827391186136,0.025,0.175,-12.0024344364627,-30.3701659448869,12.3811097649109,62.1906318849183
4.99827391186136,0.025,0.2,-11.940722033917,-30.102607406685,12.4030290976371,64.7383462489151
4.99827391186136,0.025,0.225,-11.8735584180213,-30.053776863839,12.4023923685955,65.482476686614
4.99827391186136,0.025,0.25,-11.8050344862374,-30.2387210400067,12.3776749517009,64.464892492393
4.99827391186136,0.025,0.275,-11.7378536494375,-30.6069615702102,12.3338646007612,61.9199502024014
4.99827391186136,0.025,0.3,-11.6750573728581,-31.1695621990229,12.2705509600229,58.4150472014972
4.99827391186136,0.025,0.325,-11.6174656022785,-31.87888502324,12.1918524516493,54.2538579633597
4.99827391186136,0.025,0.35,-11.5672605977434,-32.743183088886,12.0981070548506,49.1508743673686
4.99827391186136,0.025,0.375,-11.5237059674382,-33.7169592016995,11.9928258117443,43.2252685021193
4.99827391186136,0.025,0.4,-11.4883422110336,-34.8061862577378,11.8768554102237,36.5986682231051
4.99827391186136,0.025,0.425,-11.4592198214236,-35.9671856095278,11.753277766121,35.9671856095278
4.99827391186136,0.025,0.45,-11.4374673143886,-37.2038423845444,11.6232856149023,37.2038423845444
4.99827391186136,0.025,0.475,-11.4202646465051,-38.474139166389,11.4896560766928,38.474139166389
4.99827391186136,0.025,0.5,-11.4085681166907,-39.7799271191937,11.4085681166907,39.7799271191937
4.99827391186136,0.025,0.525,-11.3990196058821,-41.0807846696298,11.3990196058821,41.0807846696298
4.99827391186136,0.025,0.55,-11.3926495895381,-42.376528237591,11.3926495895381,42.376528237591
4.99827391186136,0.025,0.575,-11.3858867318644,-43.6283655355149,11.3858867318644,43.6283655355149
4.99827391186136,0.025,0.6,-11.380079813303,-44.8340327697603,11.380079813303,46.6181791947175
4.99827391186136,0.025,0.625,-11.3717724037614,-45.9565419353571,11.3717724037614,55.5363640880407
4.99827391186136,0.025,0.65,-11.3628588674653,-46.9914337837147,11.3628588674653,63.8054265741237
4.99827391186136,0.025,0.675,-11.3503475792492,-47.903887662539,11.3503475792492,71.2635290526817
4.99827391186136,0.025,0.7,-11.3368678697436,-48.6870369589205,11.3368678697436,77.7844291998053
4.99827391186136,0.025,0.725,-11.3202914126617,-49.3087981482506,11.3202914126617,83.2017781677496
4.99827391186136,0.025,0.75,-11.3041021597081,-49.7596068753016,11.3041021597081,87.398461563024
4.99827391186136,0.025,0.775,-11.2875120235837,-50.0108342158529,11.2875120235837,90.1990479263213
4.99827391186136,0.025,0.8,-11.2748582442053,-50.0499769230404,11.2748582442053,91.5007437407682
4.99827391186136,0.025,0.825,-11.2672647242206,-49.8524706017606,11.2672647242206,91.112386703483
4.99827391186136,0.025,0.85,-11.2697398049648,-49.4029371115846,11.2697398049648,88.9526903451595
4.99827391186136,0.025,0.875,-11.2859942005719,-48.680697403359,11.2859942005719,84.8050539222694
4.99827391186136,0.025,0.9,-11.3214161152763,-47.6682219700337,11.3214161152763,78.6159100876539
4.99827391186136,0.025,0.925,-11.3831981688961,-46.3468003122536,11.3831981688961,70.1259366578113
4.99827391186136,0.025,0.95,-11.477271696349,-44.6991931047064,11.477271696349,59.2983621238204
4.99827391186136,0.025,0.975,-11.6155935446008,-42.7060543418697,11.6155935446008,45.7986618822966
4.99827391186136,0.025,1,-11.8060829176021,-40.3577663213012,11.8060829176021,40.3577663213012
4.99827391186136,0.025,1.025,-12.0654411098582,-37.6372486555342,12.0654411098582,37.6372486555342
4.99827391186136,0.025,1.05,-12.4044780389835,-34.5550192580298,12.4044780389835,34.5550192580298
4.99827391186136,0.025,1.075,-12.8357773840833,-31.1125357854763,12.8357773840833,38.2331634306473
4.99827391186136,0.025,1.1,-13.3662939017347,-27.3510388789825,13.3662939017347,66.9469902610837
4.99827391186136,0.025,1.125,-13.9798812709457,-23.351210762279,13.9798812709457,97.171445470106
4.99827391186136,0.025,1.15,-14.6645100624767,-19.2373417444838,14.6645100624767,127.610040414911
4.99827391186136,0.025,1.175,-13.6843696003565,-13.5346789758189,13.6843696003565,177.922745775744
4.99827391186136,0.025,1.2,-7.17603173352679,-5.23778308730834,7.17603173352679,295.706785932007
4.99827391186136,0.025,1.225,-0.737489108287016,-0.41909278954748,1.12843474203007,154.465270475439
4.99827391186136,0.05,-0.25,0.0109596358323981,-0.0654345983111736,1.44041252404676,28.3768443035163
4.99827391186136,0.05,-0.225,-0.564974907380573,-4.85267732783804,2.33943755239573,77.1347145048097
4.99827391186136,0.05,-0.2,-4.17624073233667,-44.30029903943,4.17624073233667,182.261728651225
4.99827391186136,0.05,-0.175,-8.69100826397418,-84.544967836981,8.69100826397418,221.284737962144
4.99827391186136,0.05,-0.15,-10.4397932369654,-90.879692530296,10.4397932369654,217.239508911766
4.99827391186136,0.05,-0.125,-11.1352366031554,-86.4043707487097,11.1352366031554,184.09755226254
4.99827391186136,0.05,-0.1,-11.7416772328281,-82.0448248773873,11.7416772328281,151.589077419989
4.99827391186136,0.05,-0.075,-12.2526663010272,-77.9086929056638,12.2526663010272,120.638883223084
4.99827391186136,0.05,-0.05,-12.6340692927817,-74.2915742430081,12.6340692927817,92.6963035185166
4.99827391186136,0.05,-0.025,-12.9147193063398,-71.0977744748026,12.9147193063398,71.0977744748026
4.99827391186136,0.05,0,-13.0994684307748,-68.4009153667107,13.0994684307748,68.4009153667107
4.99827391186136,0.05,0.025,-13.216147709519,-66.0604231619166,13.216147709519,66.0604231619166
4.99827391186136,0.05,0.05,-13.2742185751269,-64.1209312274016,13.2742185751269,64.1209312274016
4.99827391186136,0.05,0.075,-13.2909116585189,-62.4792448793366,13.2909116585189,62.4792448793366
4.99827391186136,0.05,0.1,-13.2744981417679,-61.1790013013792,13.2744981417679,61.1790013013792
4.99827391186136,0.05,0.125,-13.2352951720483,-60.1418602267746,13.2352951720483,60.1418602267746
4.99827391186136,0.05,0.15,-13.1802919139543,-59.404353621323,13.1802919139543,59.404353621323
4.99827391186136,0.05,0.175,-13.1158273925802,-58.9005012723772,13.1158273925802,61.2399570994837
4.99827391186136,0.05,0.2,-13.0476181573024,-58.6586465437603,13.0476181573024,63.3483621818018
4.99827391186136,0.05,0.225,-12.9792984686422,-58.6198829764202,12.9792984686422,64.0094471023307
4.99827391186136,0.05,0.25,-12.9153364870553,-58.8057999053,12.9153364870553,63.2675956106102
4.99827391186136,0.05,0.275,-12.8571895079393,-59.1623941779473,12.8571895079393,61.2648613809688
4.99827391186136,0.05,0.3,-12.8082074707781,-59.705999580666,12.8082074707781,59.705999580666
4.99827391186136,0.05,0.325,-12.7680066422075,-60.3865158270246,12.7680066422075,60.3865158270246
4.99827391186136,0.05,0.35,-12.739013890429,-61.2160426745185,12.739013890429,61.2160426745185
4.99827391186136,0.05,0.375,-12.7193357760676,-62.1477986759824,12.7193357760676,62.1477986759824
4.99827391186136,0.05,0.4,-12.7106949975121,-63.1902768467227,12.7106949975121,63.1902768467227
4.99827391186136,0.05,0.425,-12.7100348002641,-64.2995799530937,12.7100348002641,64.2995799530937
4.99827391186136,0.05,0.45,-12.7186033871682,-65.481007202927,12.7186033871682,65.481007202927
4.99827391186136,0.05,0.475,-12.7325250373639,-66.6931880147404,12.7325250373639,66.6931880147404
4.99827391186136,0.05,0.5,-12.752812832614,-67.938549433831,12.752812832614,67.938549433831
4.99827391186136,0.05,0.525,-12.7751060465771,-69.1779583877088,12.7751060465771,69.1779583877088
4.99827391186136,0.05,0.55,-12.8004282957407,-70.4112580321939,12.8004282957407,70.4112580321939
4.99827391186136,0.05,0.575,-12.8242615963109,-71.601339976824,12.8242615963109,71.601339976824
4.99827391186136,0.05,0.6,-12.8478822901542,-72.7457417866024,12.8478822901542,75.0443823316248
4.99827391186136,0.05,0.625,-12.8669492684732,-73.8092481962512,12.8669492684732,83.829553941349
4.99827391186136,0.05,0.65,-12.8832146907816,-74.7873753022652,12.8832146907816,91.9823630549767
4.99827391186136,0.05,0.675,-12.89287465391,-75.6467334228487,12.89287465391,99.3489728938999
4.99827391186136,0.05,0.7,-12.8983394789009,-76.3811394647272,12.8983394789009,105.802883970792
4.99827391186136,0.05,0.725,-12.8967559421366,-76.9589646443982,12.8967559421366,111.186657666558
4.99827391186136,0.05,0.75,-12.8913032681764,-77.3727786335862,12.8913032681764,115.381782311418
4.99827391186136,0.05,0.775,-12.8805730932295,-77.5925269571902,12.8805730932295,118.223180997797
4.99827391186136,0.05,0.8,-12.8685057119481,-77.6103355168772,12.8685057119481,119.604856459649
4.99827391186136,0.05,0.825,-12.8557211374862,-77.3971769651679,12.8557211374862,119.34821446436
4.99827391186136,0.05,0.85,-12.8467423689408,-76.9462384986302,12.8467423689408,117.366000709216
4.99827391186136,0.05,0.875,-12.8448784342527,-76.2280163015353,12.8448784342527,113.457733003872
4.99827391186136,0.05,0.9,-12.8549664156967,-75.2390697707143,12.8549664156967,107.560270682391
4.99827391186136,0.05,0.925,-12.8838239078923,-73.9455867075541,12.8838239078923,99.4363693820155
4.99827391186136,0.05,0.95,-12.9368284542622,-72.3500396501968,12.9368284542622,89.0363169012065
4.99827391186136,0.05,0.975,-13.0254561436209,-70.4074227540001,13.0254561436209,76.0559483498437
4.99827391186136,0.05,1,-13.1572734620202,-68.1298428536295,13.1572734620202,68.1298428536295
4.99827391186136,0.05,1.025,-13.3483752807333,-65.4581940609886,13.3483752807333,65.4581940609886
4.99827391186136,0.05,1.05,-13.6099254759914,-62.4265524716159,13.6099254759914,62.4265524716159
4.99827391186136,0.05,1.075,-13.9541729806719,-58.9845850753759,13.9541729806719,58.9845850753759
4.99827391186136,0.05,1.1,-14.3900704736435,-55.2248068463212,14.3900704736435,57.2675159347309
4.99827391186136,0.05,1.125,-14.902999976239,-51.1911461227881,14.902999976239,87.5047499502811
4.99827391186136,0.05,1.15,-15.487242697404,-47.1316212926409,15.487242697404,104.367073848103
4.99827391186136,0.05,1.175,-14.3303145183964,-38.5183163716221,14.3303145183964,190.888023772779
4.99827391186136,0.05,1.2,-7.46922998982704,-18.342031453503,7.46922998982704,309.183176209294
4.99827391186136,0.05,1.225,-0.774006447059023,-2.5254481908297,0.86724556612126,159.624642845553
4.99827391186136,0.075,-0.25,0.00436135799518479,-0.611553738297789,1.25208434088535,27.4312512110605
4.99827391186136,0.075,-0.225,-0.705188024169077,-6.47195421066858,2.06319428443119,103.070395121961
4.99827391186136,0.075,-0.2,-5.41035034924191,-54.1014536408508,5.41035034924191,232.9589635943
4.99827391186136,0.075,-0.175,-11.052254191698,-103.565473257307,11.052254191698,233.586490772476
4.99827391186136,0.075,-0.15,-12.9962273918638,-112.557966738613,12.9962273918638,231.955489313255
4.99827391186136,0.075,-0.125,-13.5859156474548,-108.44432092978,13.5859156474548,199.873622014511
4.99827391186136,0.075,-0.1,-14.0892730030374,-104.431545006256,14.0892730030374,168.468101710803
4.99827391186136,0.075,-0.075,-14.500678899038,-100.570636491443,14.500678899038,138.615295139345
4.99827391186136,0.075,-0.05,-14.7953064051445,-97.2075169602188,14.7953064051445,111.68653188284
4.99827391186136,0.075,-0.025,-14.9983934370488,-94.2132195376935,14.9983934370488,94.2132195376935
4.99827391186136,0.075,0,-15.1181366500031,-91.7004300456165,15.1181366500031,91.7004300456165
4.99827391186136,0.075,0.025,-15.177900997211,-89.5078353464924,15.177900997211,89.5078353464924
4.99827391186136,0.075,0.05,-15.189255009848,-87.7042469617851,15.189255009848,87.7042469617851
4.99827391186136,0.075,0.075,-15.1661193376443,-86.1707797223624,15.1661193376443,86.1707797223624
4.99827391186136,0.075,0.1,-15.1184925042913,-84.9664697951205,15.1184925042913,84.9664697951205
4.99827391186136,0.075,0.125,-15.0542341583465,-84.0019641291246,15.0542341583465,84.0019641291246
4.99827391186136,0.075,0.15,-14.9816524827714,-83.324796797485,14.9816524827714,83.324796797485
4.99827391186136,0.075,0.175,-14.9051227872884,-82.8615742796048,14.9051227872884,82.8615742796048
4.99827391186136,0.075,0.2,-14.8313230415019,-82.6487222926751,14.8313230415019,82.6487222926751
4.99827391186136,0.075,0.225,-14.7622315541459,-82.6226252924979,14.7622315541459,82.6226252924979
4.99827391186136,0.075,0.25,-14.7030084603635,-82.8105880985736,14.7030084603635,82.8105880985736
4.99827391186136,0.075,0.275,-14.6536666031328,-83.1561206158417,14.6536666031328,83.1561206158417
4.99827391186136,0.075,0.3,-14.6180508576988,-83.6792706858833,14.6180508576988,83.6792706858833
4.99827391186136,0.075,0.325,-14.5944893675988,-84.329287533011,14.5944893675988,84.329287533011
4.99827391186136,0.075,0.35,-14.585755554555,-85.1203413217079,14.585755554555,85.1203413217079
4.99827391186136,0.075,0.375,-14.5887879911462,-86.0064232597942,14.5887879911462,86.0064232597942
4.99827391186136,0.075,0.4,-14.6055388851251,-86.9968231624235,14.6055388851251,86.9968231624235
4.99827391186136,0.075,0.425,-14.6318771535558,-88.0494312389635,14.6318771535558,88.0494312389635
4.99827391186136,0.075,0.45,-14.6691849760513,-89.1694308741884,14.6691849760513,89.1694308741884
4.99827391186136,0.075,0.475,-14.7125854713488,-90.3178918674519,14.7125854713488,90.3178918674519
4.99827391186136,0.075,0.5,-14.7631470173083,-91.4965526673947,14.7631470173083,91.4965526673947
4.99827391186136,0.075,0.525,-14.8155644796094,-92.6690576514384,14.8155644796094,92.6690576514384
4.99827391186136,0.075,0.55,-14.8708534215128,-93.8343210303806,14.8708534215128,93.8343210303806
4.99827391186136,0.075,0.575,-14.9235944099313,-94.9580432326355,14.9235944099313,94.9580432326355
4.99827391186136,0.075,0.6,-14.9750083233157,-96.0369538969203,14.9750083233157,97.9979742870199
4.99827391186136,0.075,0.625,-15.0198828270878,-97.0383255040327,15.0198828270878,106.643876737921
4.99827391186136,0.075,0.65,-15.0598856159371,-97.9574280649304,15.0598856159371,114.67468128215
4.99827391186136,0.075,0.675,-15.0903579565477,-98.7625694874367,15.0903579565477,121.941655040137
4.99827391186136,0.075,0.7,-15.1136197449988,-99.4484594894393,15.1136197449988,128.321074296011
4.99827391186136,0.075,0.725,-15.1259613186424,-99.9837178829778,15.1259613186424,133.660850110543
4.99827391186136,0.075,0.75,-15.1304966305295,-100.363716097569,15.1304966305295,137.844928398403
4.99827391186136,0.075,0.775,-15.1249333328172,-100.556307069938,15.1249333328172,140.714097859321
4.99827391186136,0.075,0.8,-15.1132172838228,-100.559347282914,15.1132172838228,142.164132286494
4.99827391186136,0.075,0.825,-15.0950192662307,-100.338319941173,15.0950192662307,142.023260548181
4.99827391186136,0.075,0.85,-15.0750081227648,-99.8963815898999,15.0750081227648,140.204736405497
4.99827391186136,0.075,0.875,-15.0554207329753,-99.1941763313612,15.0554207329753,136.516745016505
4.99827391186136,0.075,0.9,-15.0414703774938,-98.2438051390824,15.0414703774938,130.894919675948
4.99827391186136,0.075,0.925,-15.0386721631115,-96.9964252951813,15.0386721631115,123.114316969473
4.99827391186136,0.075,0.95,-15.0530712694419,-95.4752919171284,15.0530712694419,113.122703918416
4.99827391186136,0.075,0.975,-15.094418472376,-93.6134879385733,15.094418472376,100.633757279552
4.99827391186136,0.075,1,-15.1712132990453,-91.4437177005068,15.1712132990453,91.4437177005068
4.99827391186136,0.075,1.025,-15.2973060001712,-88.8763440142435,15.2973060001712,88.8763440142435
4.99827391186136,0.075,1.05,-15.4851273964399,-85.9580143610212,15.4851273964399,85.9580143610212
4.99827391186136,0.075,1.075,-15.7449343634299,-82.6109614350393,15.7449343634299,82.6109614350393
4.99827391186136,0.075,1.1,-16.0880294840619,-78.9357100440346,16.0880294840619,78.9357100440346
4.99827391186136,0.075,1.125,-16.5007297588989,-74.9789918752164,16.5007297588989,85.4081054495019
4.99827391186136,0.075,1.15,-16.9825764086147,-70.9723595732146,16.9825764086147,103.181847268607
4.99827391186136,0.075,1.175,-15.5760118276044,-59.9027001494105,15.5760118276044,212.4397310529
4.99827391186136,0.075,1.2,-8.07443389622586,-29.5443553812916,8.07443389622586,335.134377021484
4.99827391186136,0.075,1.225,-0.859683349342413,-4.34981584470063,0.859683349342413,170.915940205132
4.99827391186136,0.1,-0.25,-0.0151747968267845,-0.520339621685635,1.08465202669498,26.6534507451154
4.99827391186136,0.1,-0.225,-0.882236423295236,-7.23680974751759,1.82141382520748,133.061585558394
4.99827391186136,0.1,-0.2,-6.85930004520705,-61.1508245040249,6.85930004520705,292.244626112452
4.99827391186136,0.1,-0.175,-13.8297735701551,-117.698108804171,13.8297735701551,242.283517357274
4.99827391186136,0.1,-0.15,-16.0227570297997,-128.63684722,16.0227570297997,242.602815649985
4.99827391186136,0.1,-0.125,-16.5116362821224,-124.733150397965,16.5116362821224,211.566913396175
4.99827391186136,0.1,-0.1,-16.9166403336102,-120.932598807968,16.9166403336102,181.229737867099
4.99827391186136,0.1,-0.075,-17.2341651216928,-117.278813401281,17.2341651216928,152.436320902444
4.99827391186136,0.1,-0.05,-17.4469960746555,-114.104511593457,17.4469960746555,126.475465569343
4.99827391186136,0.1,-0.025,-17.5776969392248,-111.276145479917,17.5776969392248,111.276145479917
4.99827391186136,0.1,0,-17.6365230033483,-108.905254999264,17.6365230033483,108.905254999264
4.99827391186136,0.1,0.025,-17.6433864249412,-106.834591864549,17.6433864249412,106.834591864549
4.99827391186136,0.1,0.05,-17.6110605591125,-105.134566639679,17.6110605591125,105.134566639679
4.99827391186136,0.1,0.075,-17.5509324807999,-103.688030720028,17.5509324807999,103.688030720028
4.99827391186136,0.1,0.1,-17.4741487766273,-102.556183801034,17.4741487766273,102.556183801034
4.99827391186136,0.1,0.125,-17.3866186893355,-101.649026279418,17.3866186893355,101.649026279418
4.99827391186136,0.1,0.15,-17.2976612943125,-101.017355876872,17.2976612943125,101.017355876872
4.99827391186136,0.1,0.175,-17.2099797916508,-100.586027156863,17.2099797916508,100.586027156863
4.99827391186136,0.1,0.2,-17.1310833382397,-100.395166690753,17.1310833382397,100.395166690753
4.99827391186136,0.1,0.225,-17.0614443144828,-100.379306706116,17.0614443144828,100.379306706116
4.99827391186136,0.1,0.25,-17.0068785246321,-100.569073907083,17.0068785246321,100.569073907083
4.99827391186136,0.1,0.275,-16.9660285945166,-100.906680433601,16.9660285945166,100.906680433601
4.99827391186136,0.1,0.3,-16.9432362672653,-101.414676735688,16.9432362672653,101.414676735688
4.99827391186136,0.1,0.325,-16.9355841681885,-102.041829251877,16.9355841681885,102.041829251877
4.99827391186136,0.1,0.35,-16.9462018824933,-102.803911580587,16.9462018824933,102.803911580587
4.99827391186136,0.1,0.375,-16.9708954146185,-103.655224956612,16.9708954146185,103.655224956612
4.99827391186136,0.1,0.4,-17.011849684921,-104.605890703888,17.011849684921,104.605890703888
4.99827391186136,0.1,0.425,-17.0638996795928,-105.614750407981,17.0638996795928,105.614750407981
4.99827391186136,0.1,0.45,-17.1285531421775,-106.687253566729,17.1285531421775,106.687253566729
4.99827391186136,0.1,0.475,-17.1999834422378,-107.78588006343,17.1999834422378,107.78588006343
4.99827391186136,0.1,0.5,-17.2792928321698,-108.912286329534,17.2792928321698,108.912286329534
4.99827391186136,0.1,0.525,-17.3602976056734,-110.031806806231,17.3602976056734,110.031806806231
4.99827391186136,0.1,0.55,-17.443970394057,-111.14313203075,17.443970394057,111.14313203075
4.99827391186136,0.1,0.575,-17.5240730462492,-112.21375491536,17.5240730462492,112.21375491536
4.99827391186136,0.1,0.6,-17.6017216935299,-113.240241011884,17.6017216935299,116.25748296402
4.99827391186136,0.1,0.625,-17.6709346831816,-114.191561018823,17.6709346831816,124.751029354606
4.99827391186136,0.1,0.65,-17.7332294974659,-115.063094919509,17.7332294974659,132.645824936977
4.99827391186136,0.1,0.675,-17.7832159671217,-115.824510442823,17.7832159671217,139.799737481648
4.99827391186136,0.1,0.7,-17.8230380786574,-116.471151684602,17.8230380786574,146.090117989167
4.99827391186136,0.1,0.725,-17.8482767053729,-116.972338078773,17.8482767053729,151.372262098435
4.99827391186136,0.1,0.75,-17.8618710833452,-117.324905813538,17.8618710833452,155.530206091429
4.99827391186136,0.1,0.775,-17.8608166241229,-117.496331541688,17.8608166241229,158.41332944806
4.99827391186136,0.1,0.8,-17.8489267763511,-117.487142762614,17.8489267763511,159.915939960389
4.99827391186136,0.1,0.825,-17.8251190149124,-117.260905992431,17.8251190149124,159.876673724394
4.99827391186136,0.1,0.85,-17.7940374877648,-116.825114556015,17.7940374877648,158.204926883894
4.99827391186136,0.1,0.875,-17.7570635809074,-116.136612282933,17.7570635809074,154.722111718544
4.99827391186136,0.1,0.9,-17.7195795760074,-115.213974647265,17.7195795760074,149.356749206287
4.99827391186136,0.1,0.925,-17.6860242231636,-114.002594787766,17.6860242231636,141.901771398792
4.99827391186136,0.1,0.95,-17.6628553353281,-112.534187036718,17.6628553353281,132.294555080689
4.99827391186136,0.1,0.975,-17.6583020482626,-110.733812307734,17.6583020482626,120.273724111285
4.99827391186136,0.1,1,-17.6814806062803,-108.64247292855,17.6814806062803,108.64247292855
4.99827391186136,0.1,1.025,-17.744151748631,-106.159817376756,17.744151748631,106.159817376756
4.99827391186136,0.1,1.05,-17.8597542005993,-103.338815649224,17.8597542005993,103.338815649224
4.99827391186136,0.1,1.075,-18.0368080981195,-100.093871831383,18.0368080981195,100.093871831383
4.99827391186136,0.1,1.1,-18.2892632688878,-96.5374321975433,18.2892632688878,96.5374321975433
4.99827391186136,0.1,1.125,-18.6048918044593,-92.7206549080525,18.6048918044593,92.7206549080525
4.99827391186136,0.1,1.15,-18.989614719791,-88.8915648844859,18.989614719791,101.703089412626
4.99827391186136,0.1,1.175,-17.2843390718987,-76.0261196000441,17.2843390718987,240.43836261222
4.99827391186136,0.1,1.2,-8.9233095219971,-37.7487973818629,8.9233095219971,370.707444339532
4.99827391186136,0.1,1.225,-0.984576325398399,-5.20002109352523,0.984576325398399,186.955239426718
4.99827391186136,0.125,-0.25,-0.0207903253354232,-0.384865708840643,0.93827126416258,25.8425861121918
4.99827391186136,0.125,-0.225,-1.0642442237013,-7.72396342723635,1.60772625604662,166.194184593126
4.99827391186136,0.125,-0.2,-8.45075755347079,-66.2120224768897,8.45075755347079,358.125048940717
4.99827391186136,0.125,-0.175,-16.9042104533368,-127.962621803683,16.9042104533368,264.150363509687
4.99827391186136,0.125,-0.15,-19.3912137682659,-140.412308052376,19.3912137682659,249.174312772305
4.99827391186136,0.125,-0.125,-19.7857923156126,-136.752749838812,19.7857923156126,219.153828922661
4.99827391186136,0.125,-0.1,-20.0991856674983,-133.19508762953,20.0991856674983,189.846675077379
4.99827391186136,0.125,-0.075,-20.3278897590245,-129.7564471876,20.3278897590245,162.05880047559
4.99827391186136,0.125,-0.05,-20.4637630827979,-126.775194823997,20.4637630827979,137.019370819113
4.99827391186136,0.125,-0.025,-20.5253497011407,-124.104709370864,20.5253497011407,124.104709370864
4.99827391186136,0.125,0,-20.5264829169211,-121.872090231291,20.5264829169211,121.872090231291
4.99827391186136,0.125,0.025,-20.4826352774173,-119.914645105255,20.4826352774173,119.914645105255
4.99827391186136,0.125,0.05,-20.4089344364884,-118.31485350567,20.4089344364884,118.31485350567
4.99827391186136,0.125,0.075,-20.3134188140257,-116.949971110332,20.3134188140257,116.949971110332
4.99827391186136,0.125,0.1,-20.2091651620692,-115.888949530243,20.2091651620692,115.888949530243
4.99827391186136,0.125,0.125,-20.0995207994801,-115.037012166849,20.0995207994801,115.037012166849
4.99827391186136,0.125,0.15,-19.9953358190589,-114.450246867016,19.9953358190589,114.450246867016
4.99827391186136,0.125,0.175,-19.8972275753566,-114.050317047473,19.8972275753566,114.050317047473
4.99827391186136,0.125,0.2,-19.8138730442565,-113.880966683278,19.8138730442565,113.880966683278
4.99827391186136,0.125,0.225,-19.7439838666157,-113.875145275977,19.7439838666157,113.875145275977
4.99827391186136,0.125,0.25,-19.6942406443608,-114.065751142767,19.6942406443608,114.065751142767
4.99827391186136,0.125,0.275,-19.6617764603018,-114.394779175916,19.6617764603018,114.394779175916
4.99827391186136,0.125,0.3,-19.651552856411,-114.885965398524,19.651552856411,114.885965398524
4.99827391186136,0.125,0.325,-19.6593458804643,-115.488901865367,19.6593458804643,115.488901865367
4.99827391186136,0.125,0.35,-19.688708479188,-116.219731854233,19.688708479188,116.219731854233
4.99827391186136,0.125,0.375,-19.7343024488665,-117.034308169426,19.7343024488665,117.034308169426
4.99827391186136,0.125,0.4,-19.7985791204954,-117.942568275154,19.7985791204954,117.942568275154
4.99827391186136,0.125,0.425,-19.8753558495724,-118.905362101425,19.8753558495724,118.905362101425
4.99827391186136,0.125,0.45,-19.9662824619571,-119.927632854566,19.9662824619571,119.927632854566
4.99827391186136,0.125,0.475,-20.0646106977342,-120.974110800806,20.0646106977342,120.974110800806
4.99827391186136,0.125,0.5,-20.1714886864467,-122.045818571207,20.1714886864467,122.045818571207
4.99827391186136,0.125,0.525,-20.2798811558768,-123.110407962383,20.2798811558768,123.110407962383
4.99827391186136,0.125,0.55,-20.3907364369931,-124.165977775509,20.3907364369931,124.165977775509
4.99827391186136,0.125,0.575,-20.4970117271967,-125.182246724221,20.4970117271967,125.182246724221
4.99827391186136,0.125,0.6,-20.5997552304123,-126.155392716868,20.5997552304123,129.756374388111
4.99827391186136,0.125,0.625,-20.6922044211274,-127.056354496463,20.6922044211274,138.087920716663
4.99827391186136,0.125,0.65,-20.7757952421533,-127.88050110892,20.7757952421533,145.837899888196
4.99827391186136,0.125,0.675,-20.8443535672326,-128.599015142992,20.8443535672326,152.86864946765
4.99827391186136,0.125,0.7,-20.8999651352839,-129.207803279097,20.8999651352839,159.060782383108
4.99827391186136,0.125,0.725,-20.9373884517724,-129.677007509643,20.9373884517724,164.27432821836
4.99827391186136,0.125,0.75,-20.9595761316216,-130.004823894601,20.9595761316216,168.396178116967
4.99827391186136,0.125,0.775,-20.9626144092721,-130.15858240635,20.9626144092721,171.280964696777
4.99827391186136,0.125,0.8,-20.9504688116736,-130.141204002127,20.9504688116736,172.825120335841
4.99827391186136,0.125,0.825,-20.9209979738501,-129.914892077687,20.9209979738501,172.87346560487
4.99827391186136,0.125,0.85,-20.8792324645828,-129.490788178424,20.8792324645828,171.336286288979
4.99827391186136,0.125,0.875,-20.8252686315475,-128.823149336758,20.8252686315475,168.042824534314
4.99827391186136,0.125,0.9,-20.7652259820867,-127.935585362142,20.7652259820867,162.920713741371
4.99827391186136,0.125,0.925,-20.7019191953934,-126.770229762269,20.7019191953934,155.773697335115
4.99827391186136,0.125,0.95,-20.6429452270695,-125.364768242117,20.6429452270695,146.536575743224
4.99827391186136,0.125,0.975,-20.5943604198208,-123.641335309799,20.5943604198208,134.963631423849
4.99827391186136,0.125,1,-20.5666707412191,-121.645307936574,20.5666707412191,121.645307936574
4.99827391186136,0.125,1.025,-20.5687955860776,-119.274855207424,20.5687955860776,119.274855207424
4.99827391186136,0.125,1.05,-20.6157494200917,-116.58097283387,20.6157494200917,116.58097283387
4.99827391186136,0.125,1.075,-20.7136157388465,-113.482562992975,20.7136157388465,113.482562992975
4.99827391186136,0.125,1.1,-20.8791690467722,-110.080858562429,20.8791690467722,110.080858562429
4.99827391186136,0.125,1.125,-21.1013640786559,-106.443189385011,21.1013640786559,106.443189385011
4.99827391186136,0.125,1.15,-21.3918240600531,-102.780767169809,21.3918240600531,102.780767169809
4.99827391186136,0.125,1.175,-19.3457966387416,-88.5472833946912,19.3457966387416,273.742785536796
4.99827391186136,0.125,1.2,-9.94538199536401,-44.0936895284074,9.94538199536401,414.124857607526
4.99827391186136,0.125,1.225,-1.11710578355408,-5.81935442361683,1.11710578355408,206.844820511756
4.99827391186136,0.15,-0.25,-0.0341519443067753,-0.224614463177959,0.811265248869289,25.0982774502013
4.99827391186136,0.15,-0.225,-1.26638385716833,-7.97168753800585,1.4233200021908,201.3986553562
4.99827391186136,0.15,-0.2,-10.1542705583648,-69.397793899781,10.1542705583648,428.490940296618
4.99827391186136,0.15,-0.175,-20.1972642332977,-134.543452357372,20.1972642332977,309.986124492246
4.99827391186136,0.15,-0.15,-23.0086733516629,-148.001552237981,23.0086733516629,252.149378676663
4.99827391186136,0.15,-0.125,-23.3143481328569,-144.547508383551,23.3143481328569,223.131285613107
4.99827391186136,0.15,-0.1,-23.5412422434784,-141.194312205868,23.5412422434784,194.827039311942
4.99827391186136,0.15,-0.075,-23.6867525303238,-137.957460578671,23.6867525303238,168.015507252457
4.99827391186136,0.15,-0.05,-23.7504126372242,-135.152599906902,23.7504126372242,143.863152732609
4.99827391186136,0.15,-0.025,-23.7475692065913,-132.638485513716,23.7475692065913,132.638485513716
4.99827391186136,0.15,0,-23.6947055269026,-130.536120673099,23.6947055269026,130.536120673099
4.99827391186136,0.15,0.025,-23.6036878803861,-128.692152493312,23.6036878803861,128.692152493312
4.99827391186136,0.15,0.05,-23.4913275118131,-127.186622586387,23.4913275118131,127.186622586387
4.99827391186136,0.15,0.075,-23.3629417945004,-125.902373222752,23.3629417945004,125.902373222752
4.99827391186136,0.15,0.1,-23.2330678288968,-124.906795299903,23.2330678288968,124.906795299903
4.99827391186136,0.15,0.125,-23.1029240056909,-124.108023858107,23.1029240056909,124.108023858107
4.99827391186136,0.15,0.15,-22.9845954514622,-123.561552346327,22.9845954514622,123.561552346327
4.99827391186136,0.15,0.175,-22.8769011807456,-123.190783633915,22.8769011807456,123.190783633915
4.99827391186136,0.15,0.2,-22.789511821948,-123.039441894383,22.789511821948,123.039441894383
4.99827391186136,0.15,0.225,-22.7195686242374,-123.041858844204,22.7195686242374,123.041858844204
4.99827391186136,0.15,0.25,-22.6745154709747,-123.23104753672,22.6745154709747,123.23104753672
4.99827391186136,0.15,0.275,-22.6501079342344,-123.550403425129,22.6501079342344,123.550403425129
4.99827391186136,0.15,0.3,-22.6518641522809,-124.02367723767,22.6518641522809,124.02367723767
4.99827391186136,0.15,0.325,-22.6743536940702,-124.602008535008,22.6743536940702,124.602008535008
4.99827391186136,0.15,0.35,-22.7215075482939,-125.301397801958,22.7215075482939,125.301397801958
4.99827391186136,0.15,0.375,-22.7869276947428,-126.079402861524,22.7869276947428,126.079402861524
4.99827391186136,0.15,0.4,-22.8732934205206,-126.945694395962,22.8732934205206,126.945694395962
4.99827391186136,0.15,0.425,-22.9734830030674,-127.862952962439,22.9734830030674,127.862952962439
4.99827391186136,0.15,0.45,-23.0892509656772,-128.835792772825,23.0892509656772,128.835792772825
4.99827391186136,0.15,0.475,-23.2130065932506,-129.830860103307,23.2130065932506,129.830860103307
4.99827391186136,0.15,0.5,-23.3459040515731,-130.848844598015,23.3459040515731,130.848844598015
4.99827391186136,0.15,0.525,-23.4801411786886,-131.859362633512,23.4801411786886,131.859362633512
4.99827391186136,0.15,0.55,-23.6165965716022,-132.860217410792,23.6165965716022,132.860217410792
4.99827391186136,0.15,0.575,-23.7475174168241,-133.823111000231,23.7475174168241,133.823111000231
4.99827391186136,0.15,0.6,-23.8738289943468,-134.743981534916,23.8738289943468,139.116150050208
4.99827391186136,0.15,0.625,-23.9880974580726,-135.595750352239,23.9880974580726,147.272063875572
4.99827391186136,0.15,0.65,-24.0916069578305,-136.373592925323,24.0916069578305,154.863191011873
4.99827391186136,0.15,0.675,-24.1775301281305,-137.050670904022,24.1775301281305,161.757513748286
4.99827391186136,0.15,0.7,-24.2478008040205,-137.622698418709,24.2478008040205,167.837582863618
4.99827391186136,0.15,0.725,-24.2965152763706,-138.061817851874,24.2965152763706,172.969642380422
4.99827391186136,0.15,0.75,-24.3265112083855,-138.365938497069,24.3265112083855,177.04169786248
4.99827391186136,0.15,0.775,-24.3331658986782,-138.50447976921,24.3331658986782,179.915511539525
4.99827391186136,0.15,0.8,-24.3204187409377,-138.479807959611,24.3204187409377,181.487403218856
4.99827391186136,0.15,0.825,-24.2853226124845,-138.256442741812,24.2853226124845,181.610748258816
4.99827391186136,0.15,0.85,-24.233046323154,-137.844414405987,24.233046323154,180.193906189724
4.99827391186136,0.15,0.875,-24.1627214972284,-137.200812724752,24.1627214972284,177.076868907282
4.99827391186136,0.15,0.9,-24.0808623881445,-136.347185544302,24.0808623881445,172.182839829453
4.99827391186136,0.15,0.925,-23.989065228232,-135.229662531266,23.989065228232,165.32980914179
4.99827391186136,0.15,0.95,-23.8956074690342,-133.882506656399,23.8956074690342,156.445472024851
4.99827391186136,0.15,0.975,-23.8048914599482,-132.234167250239,23.8048914599482,145.30391432115
4.99827391186136,0.15,1,-23.7282345122568,-130.324733287223,23.7282345122568,131.794357632219
4.99827391186136,0.15,1.025,-23.6723901062442,-128.062239494819,23.6723901062442,128.062239494819
4.99827391186136,0.15,1.05,-23.6533002796519,-125.489992865679,23.6533002796519,125.489992865679
4.99827391186136,0.15,1.075,-23.675505699239,-122.541126107058,23.675505699239,122.541126107058
4.99827391186136,0.15,1.1,-23.7580005339661,-119.306841156278,23.7580005339661,119.306841156278
4.99827391186136,0.15,1.125,-23.8919212310306,-115.86895651072,23.8919212310306,115.86895651072
4.99827391186136,0.15,1.15,-24.093797561303,-112.417215544038,24.093797561303,112.417215544038
4.99827391186136,0.15,1.175,-21.6807954935493,-97.3057398708048,21.6807954935493,310.771496101993
4.99827391186136,0.15,1.2,-11.1121950262253,-48.5222123830891,11.1121950262253,463.226232114151
4.99827391186136,0.15,1.225,-1.27338185940315,-6.17761118553903,1.27338185940315,229.570200637953
4.99827391186136,0.175,-0.25,-0.0319961091925492,-0.0492264358796702,0.703403773168347,24.3296107239268
4.99827391186136,0.175,-0.225,-1.46118060746862,-8.01200072327383,1.46118060746862,237.867014248253
4.99827391186136,0.175,-0.2,-11.90652607657,-70.8881327187213,11.90652607657,501.56929494674
4.99827391186136,0.175,-0.175,-23.603429150854,-137.775292170429,23.603429150854,357.86824557842
4.99827391186136,0.175,-0.15,-26.7599062119501,-151.840416169483,26.7599062119501,251.577543311206
4.99827391186136,0.175,-0.125,-26.981826194734,-148.603832366197,26.981826194734,223.534818527694
4.99827391186136,0.175,-0.1,-27.1276027175233,-145.467349065151,27.1276027175233,196.200165831621
4.99827391186136,0.175,-0.075,-27.1944847663628,-142.436607254461,27.1944847663628,170.323058414487
4.99827391186136,0.175,-0.05,-27.190121242384,-139.811331692522,27.190121242384,147.020686690151
4.99827391186136,0.175,-0.025,-27.1259995767531,-137.452492736067,27.1259995767531,137.452492736067
4.99827391186136,0.175,0,-27.0220106084433,-135.480587467564,27.0220106084433,135.480587467564
4.99827391186136,0.175,0.025,-26.885959974791,-133.748519819908,26.885959974791,133.748519819908
4.99827391186136,0.175,0.05,-26.7369754702932,-132.336769488798,26.7369754702932,132.336769488798
4.99827391186136,0.175,0.075,-26.5772434285783,-131.132158347561,26.5772434285783,131.132158347561
4.99827391186136,0.175,0.1,-26.4232010006974,-130.201257455884,26.4232010006974,130.201257455884
4.99827391186136,0.175,0.125,-26.2736139978729,-129.455100800807,26.2736139978729,129.455100800807
4.99827391186136,0.175,0.15,-26.142092659077,-128.947793823127,26.142092659077,128.947793823127
4.99827391186136,0.175,0.175,-26.0254397842343,-128.60558199233,26.0254397842343,128.60558199233
4.99827391186136,0.175,0.2,-25.9345019224659,-128.470569087311,25.9345019224659,128.470569087311
4.99827391186136,0.175,0.225,-25.8647234822916,-128.480133398323,25.8647234822916,128.480133398323
4.99827391186136,0.175,0.25,-25.8244197363608,-128.665570230798,25.8244197363608,128.665570230798
4.99827391186136,0.175,0.275,-25.8079086301324,-128.973475638133,25.8079086301324,128.973475638133
4.99827391186136,0.175,0.3,-25.8213253928678,-129.425880505269,25.8213253928678,129.425880505269
4.99827391186136,0.175,0.325,-25.8580161008783,-129.977167035808,25.8580161008783,129.977167035808
4.99827391186136,0.175,0.35,-25.9223224203072,-130.641691583727,25.9223224203072,130.641691583727
4.99827391186136,0.175,0.375,-26.0067948853569,-131.380210754239,26.0067948853569,131.380210754239
4.99827391186136,0.175,0.4,-26.1143593981544,-132.200881554159,26.1143593981544,132.200881554159
4.99827391186136,0.175,0.425,-26.2369762270481,-133.069492058989,26.2369762270481,133.069492058989
4.99827391186136,0.175,0.45,-26.3765188276308,-133.989303780073,26.3765188276308,133.989303780073
4.99827391186136,0.175,0.475,-26.5245785614355,-134.92995864748,26.5245785614355,134.92995864748
4.99827391186136,0.175,0.5,-26.6823323240607,-135.890965028006,26.6823323240607,135.890965028006
4.99827391186136,0.175,0.525,-26.8412317971062,-136.844816801259,26.8412317971062,136.844816801259
4.99827391186136,0.175,0.55,-27.0021106288222,-137.788302284226,27.0021106288222,137.788302284226
4.99827391186136,0.175,0.575,-27.156516472661,-138.69588382309,27.156516472661,138.69588382309
4.99827391186136,0.175,0.6,-27.3052900244306,-139.562632321533,27.3052900244306,144.338162125965
4.99827391186136,0.175,0.625,-27.4403197794134,-140.364119434856,27.4403197794134,152.308424418649
4.99827391186136,0.175,0.65,-27.5627960590612,-141.094766604729,27.5627960590612,159.731540316414
4.99827391186136,0.175,0.675,-27.6652077836773,-141.730295501565,27.6652077836773,166.479473357977
4.99827391186136,0.175,0.7,-27.7494216333121,-142.265722689256,27.7494216333121,172.438378456333
4.99827391186136,0.175,0.725,-27.8088086883532,-142.67570603525,27.8088086883532,177.478642933762
4.99827391186136,0.175,0.75,-27.8462115008497,-142.957419970858,27.8462115008497,181.491486475251
4.99827391186136,0.175,0.775,-27.8561938275563,-143.08284821198,27.8561938275563,184.34320745683
4.99827391186136,0.175,0.8,-27.8428328000045,-143.053423489633,27.8428328000045,185.932736166614
4.99827391186136,0.175,0.825,-27.8022214016978,-142.836453700918,27.8022214016978,186.118750651925
4.99827391186136,0.175,0.85,-27.7398833066723,-142.440561800668,27.7398833066723,184.811288843756
4.99827391186136,0.175,0.875,-27.653780191223,-141.826188453449,27.653780191223,181.856983770569
4.99827391186136,0.175,0.9,-27.551098166884,-141.012597086336,27.551098166884,177.17936428288
4.99827391186136,0.175,0.925,-27.4319721464562,-139.950537810933,27.4319721464562,170.605353974203
4.99827391186136,0.175,0.95,-27.3056987062717,-138.670641773641,27.3056987062717,162.061568195296
4.99827391186136,0.175,0.975,-27.1747739791146,-137.108497873529,27.1747739791146,151.33493104132
4.99827391186136,0.175,1,-27.0516929364343,-135.298474804933,27.0516929364343,138.313071205872
4.99827391186136,0.175,1.025,-26.9407970315317,-133.159406341245,26.9407970315317,133.159406341245
4.99827391186136,0.175,1.05,-26.8592448716442,-130.72493630769,26.8592448716442,130.72493630769
4.99827391186136,0.175,1.075,-26.8097869256309,-127.942180071497,26.8097869256309,127.942180071497
4.99827391186136,0.175,1.1,-26.8137106430574,-124.885299369293,26.8137106430574,124.885299369293
4.99827391186136,0.175,1.125,-26.8640489171293,-121.648863733056,26.8640489171293,121.648863733056
4.99827391186136,0.175,1.15,-26.981849502601,-118.389427567698,26.981849502601,118.389427567698
4.99827391186136,0.175,1.175,-24.183514230729,-102.778509101065,24.183514230729,350.373174269082
4.99827391186136,0.175,1.2,-12.3574293536727,-51.2650458659658,12.3574293536727,516.267832356018
4.99827391186136,0.175,1.225,-1.4243234240539,-6.32739220726889,1.4243234240539,254.250257777404
4.99827391186136,0.2,-0.25,-0.0374367287304047,-0.0110872985999868,0.612666185568595,23.5852268330125
4.99827391186136,0.2,-0.225,-1.66622323359604,-7.99644503553251,1.66622323359604,274.688170552837
4.99827391186136,0.2,-0.2,-13.6861272333123,-70.9009429857922,13.6861272333123,575.554550323127
4.99827391186136,0.2,-0.175,-27.0605212890943,-137.971539047319,27.0605212890943,406.564308281883
4.99827391186136,0.2,-0.15,-30.5718689292394,-152.241328661489,30.5718689292394,247.873553319961
4.99827391186136,0.2,-0.125,-30.7156928514101,-149.21791780386,30.7156928514101,220.791786783087
4.99827391186136,0.2,-0.1,-30.7857211526048,-146.290797900041,30.7857211526048,194.402635462273
4.99827391186136,0.2,-0.075,-30.7797251152918,-143.470744630015,30.7797251152918,169.435762924493
4.99827391186136,0.2,-0.05,-30.71211951504,-141.024971502428,30.71211951504,146.955564733178
4.99827391186136,0.2,-0.025,-30.5913884521017,-138.830285241183,30.5913884521017,138.830285241183
4.99827391186136,0.2,0,-30.4399465210455,-136.991959524341,30.4399465210455,136.991959524341
4.99827391186136,0.2,0.025,-30.2623764676258,-135.380142261894,30.2623764676258,135.380142261894
4.99827391186136,0.2,0.05,-30.0794402887173,-134.064493248586,30.0794402887173,134.064493248586
4.99827391186136,0.2,0.075,-29.8908556876262,-132.944769229174,29.8908556876262,132.944769229174
4.99827391186136,0.2,0.1,-29.7144351741708,-132.078818012267,29.7144351741708,132.078818012267
4.99827391186136,0.2,0.125,-29.5469954175893,-131.387382068553,29.5469954175893,131.387382068553
4.99827391186136,0.2,0.15,-29.4032886280679,-130.917765418452,29.4032886280679,130.917765418452
4.99827391186136,0.2,0.175,-29.278480707692,-130.603901362998,29.278480707692,130.603901362998
4.99827391186136,0.2,0.2,-29.1843201474192,-130.482609026808,29.1843201474192,130.482609026808
4.99827391186136,0.2,0.225,-29.1148419537951,-130.497615568125,29.1148419537951,130.497615568125
4.99827391186136,0.2,0.25,-29.0790353809462,-130.676042833099,29.0790353809462,130.676042833099
4.99827391186136,0.2,0.275,-29.0700033198391,-130.969885666659,29.0700033198391,130.969885666659
4.99827391186136,0.2,0.3,-29.0943517934696,-131.397821387186,29.0943517934696,131.397821387186
4.99827391186136,0.2,0.325,-29.1443817872352,-131.918927228238,29.1443817872352,131.918927228238
4.99827391186136,0.2,0.35,-29.2247324961291,-132.544828657248,29.2247324961291,132.544828657248
4.99827391186136,0.2,0.375,-29.3270524810714,-133.240451352569,29.3270524810714,133.240451352569
4.99827391186136,0.2,0.4,-29.4544220268179,-134.011704047648,29.4544220268179,134.011704047648
4.99827391186136,0.2,0.425,-29.5980152549098,-134.828158311694,29.5980152549098,134.828158311694
4.99827391186136,0.2,0.45,-29.7597446834516,-135.691200526156,29.7597446834516,135.691200526156
4.99827391186136,0.2,0.475,-29.9305067705402,-136.573986781537,29.9305067705402,136.573986781537
4.99827391186136,0.2,0.5,-30.1114270040022,-137.474426544864,30.1114270040022,137.474426544864
4.99827391186136,0.2,0.525,-30.2933323948763,-138.368360214734,30.2933323948763,138.368360214734
4.99827391186136,0.2,0.55,-30.4769371524496,-139.251154619693,30.4769371524496,139.251154619693
4.99827391186136,0.2,0.575,-30.6532161529101,-140.100549155633,30.6532161529101,140.100549155633
4.99827391186136,0.2,0.6,-30.8228440226443,-140.910256086825,30.8228440226443,145.944372842579
4.99827391186136,0.2,0.625,-30.9771708742081,-141.659163660652,30.9771708742081,153.715972729082
4.99827391186136,0.2,0.65,-31.11719657687,-142.340253116658,31.11719657687,160.957837542803
4.99827391186136,0.2,0.675,-31.2348868388204,-142.932740954292,31.2348868388204,167.546849511555
4.99827391186136,0.2,0.7,-31.3319189365527,-143.429932952266,31.3319189365527,173.371740839616
4.99827391186136,0.2,0.725,-31.4011316281663,-143.810350861065,31.4011316281663,178.308175039785
4.99827391186136,0.2,0.75,-31.445210858407,-144.068936403028,31.445210858407,182.249294899158
4.99827391186136,0.2,0.775,-31.4581463927806,-144.182169234084,31.4581463927806,185.067315553508
4.99827391186136,0.2,0.8,-31.4439346295841,-144.148385909658,31.4439346295841,186.662179888331
4.99827391186136,0.2,0.825,-31.3980119289793,-143.940363478219,31.3980119289793,186.899545162349
4.99827391186136,0.2,0.85,-31.3259581941604,-143.562292315388,31.3259581941604,185.689189402107
4.99827391186136,0.2,0.875,-31.2249505082011,-142.981473769931,31.2249505082011,182.886376951866
4.99827391186136,0.2,0.9,-31.1024396324649,-142.210807162206,31.1024396324649,178.412623415081
4.99827391186136,0.2,0.925,-30.9575872858433,-141.209882709357,30.9575872858433,172.106053029301
4.99827391186136,0.2,0.95,-30.8001693560365,-140.000580424611,30.8001693560365,163.889329815721
4.99827391186136,0.2,0.975,-30.6313984997679,-138.53030247071,30.6313984997679,153.564879910942
4.99827391186136,0.2,1,-30.4642763006723,-136.822378767582,30.4642763006723,141.015310047299
4.99827391186136,0.2,1.025,-30.3015295472032,-134.811294700979,30.3015295472032,134.811294700979
4.99827391186136,0.2,1.05,-30.1607579994407,-132.517373517364,30.1607579994407,132.517373517364
4.99827391186136,0.2,1.075,-30.0438777672599,-129.9051407779,30.0438777672599,129.9051407779
4.99827391186136,0.2,1.1,-29.9735816581177,-127.031183890337,29.9735816581177,127.031183890337
4.99827391186136,0.2,1.125,-29.9457214815618,-124.001757214067,29.9457214815618,124.001757214067
4.99827391186136,0.2,1.15,-29.9846914744614,-120.947178362366,29.9846914744614,120.947178362366
4.99827391186136,0.2,1.175,-26.7943915495811,-105.233884256688,26.7943915495811,391.276509649995
4.99827391186136,0.2,1.2,-13.663041766274,-52.5529593134058,13.663041766274,571.467728604052
4.99827391186136,0.2,1.225,-1.58903608491349,-6.42976851724696,1.58903608491349,280.050120272783
4.99827391186136,0.225,-0.25,-0.0323006699605571,0.0965852482565893,0.539150389490603,22.8193978333635
4.99827391186136,0.225,-0.225,-1.85936087929323,-7.74708537369301,1.85936087929323,311.139075271004
4.99827391186136,0.225,-0.2,-15.4391871059743,-69.3970243586461,15.4391871059743,648.88869446742
4.99827391186136,0.225,-0.175,-30.4777107197321,-135.224335010416,30.4777107197321,454.964940138669
4.99827391186136,0.225,-0.15,-34.3446888913181,-149.34255992807,34.3446888913181,241.141296530165
4.99827391186136,0.225,-0.125,-34.4154357354252,-146.532385338914,34.4154357354252,214.995669746303
4.99827391186136,0.225,-0.1,-34.4148476290157,-143.814566045378,34.4148476290157,189.522826362415
4.99827391186136,0.225,-0.075,-34.3407236965413,-141.203669784218,34.3407236965413,165.432787632067
4.99827391186136,0.225,-0.05,-34.2140540567724,-138.934770082772,34.2140540567724,143.744693723622
4.99827391186136,0.225,-0.025,-34.0401913279425,-136.901414083799,34.0401913279425,136.901414083799
4.99827391186136,0.225,0,-33.8442701366971,-135.193659060826,33.8442701366971,135.193659060826
4.99827391186136,0.225,0.025,-33.627623558621,-133.699626639475,33.627623558621,133.699626639475
4.99827391186136,0.225,0.05,-33.4128413558711,-132.477342415074,33.4128413558711,132.477342415074
4.99827391186136,0.225,0.075,-33.1971180261536,-131.440669703041,33.1971180261536,131.440669703041
4.99827391186136,0.225,0.1,-32.9997622783308,-130.637282846176,32.9997622783308,130.637282846176
4.99827391186136,0.225,0.125,-32.8155974637987,-129.999245606069,32.8155974637987,129.999245606069
4.99827391186136,0.225,0.15,-32.6605787117758,-129.565182612905,32.6605787117758,129.565182612905
4.99827391186136,0.225,0.175,-32.5282248364797,-129.278568808014,32.5282248364797,129.278568808014
4.99827391186136,0.225,0.2,-32.4312045803523,-129.168928857013,32.4312045803523,129.168928857013
4.99827391186136,0.225,0.225,-32.3621661562936,-129.188228176315,32.3621661562936,129.188228176315
4.99827391186136,0.225,0.25,-32.3307645407544,-129.357505231517,32.3307645407544,129.357505231517
4.99827391186136,0.225,0.275,-32.3289325514006,-129.635928726922,32.3289325514006,129.635928726922
4.99827391186136,0.225,0.3,-32.3637255427659,-130.037133220054,32.3637255427659,130.037133220054
4.99827391186136,0.225,0.325,-32.4264562329862,-130.526473327919,32.4264562329862,130.526473327919
4.99827391186136,0.225,0.35,-32.5220363129723,-131.111409782611,32.5220363129723,131.111409782611
4.99827391186136,0.225,0.375,-32.6412732464195,-131.762404573026,32.6412732464195,131.762404573026
4.99827391186136,0.225,0.4,-32.7873792436623,-132.481925203171,32.7873792436623,132.481925203171
4.99827391186136,0.225,0.425,-32.9508019900341,-133.244488671808,32.9508019900341,133.244488671808
4.99827391186136,0.225,0.45,-33.1334768167504,-134.048618547668,33.1334768167504,134.048618547668
4.99827391186136,0.225,0.475,-33.3256602702429,-134.871965181852,33.3256602702429,134.871965181852
4.99827391186136,0.225,0.5,-33.5284185463959,-135.710017097217,33.5284185463959,135.710017097217
4.99827391186136,0.225,0.525,-33.7320015929284,-136.542785212498,33.7320015929284,136.542785212498
4.99827391186136,0.225,0.55,-33.937006144061,-137.363524975309,33.937006144061,137.363524975309
4.99827391186136,0.225,0.575,-34.1338722107412,-138.153941615778,34.1338722107412,138.153941615778
4.99827391186136,0.225,0.6,-34.3231214969083,-138.905810378029,34.3231214969083,144.010218468217
4.99827391186136,0.225,0.625,-34.4955916496286,-139.601900133335,34.4955916496286,151.573201524692
4.99827391186136,0.225,0.65,-34.6521179347295,-140.233282522221,34.6521179347295,158.624577111114
4.99827391186136,0.225,0.675,-34.7841543142194,-140.78310289962,34.7841543142194,165.044840309185
4.99827391186136,0.225,0.7,-34.8932290895618,-141.242616282345,34.8932290895618,170.726634709174
4.99827391186136,0.225,0.725,-34.9716431434757,-141.59448675466,34.9716431434757,175.54929266428
4.99827391186136,0.225,0.75,-35.0219830140804,-141.83126121278,35.0219830140804,179.409550616574
4.99827391186136,0.225,0.775,-35.0376395560115,-141.93399061249,35.0376395560115,182.183545963926
4.99827391186136,0.225,0.8,-35.0226045138922,-141.898013787698,35.0226045138922,183.77436710938
4.99827391186136,0.225,0.825,-34.9716120163176,-141.701384266159,34.9716120163176,184.052160587819
4.99827391186136,0.225,0.85,-34.8903944922806,-141.344341817322,34.8903944922806,182.929209654841
4.99827391186136,0.225,0.875,-34.7752797604491,-140.800513758817,34.7752797604491,180.266271320469
4.99827391186136,0.225,0.9,-34.6341003637294,-140.07745414257,34.6341003637294,175.986431951654
4.99827391186136,0.225,0.925,-34.4649698398924,-139.142627612513,34.4649698398924,169.93498432538
4.99827391186136,0.225,0.95,-34.2782832902342,-138.010841334157,34.2782832902342,162.035159625243
4.99827391186136,0.225,0.975,-34.0739028461906,-136.639770474614,34.0739028461906,152.099683555101
4.99827391186136,0.225,1,-33.865498045612,-135.043963586577,33.865498045612,140.0116447216
4.99827391186136,0.225,1.025,-33.6541246171086,-133.171085007807,33.6541246171086,133.171085007807
4.99827391186136,0.225,1.05,-33.4579656570275,-131.030153214829,33.4579656570275,131.030153214829
4.99827391186136,0.225,1.075,-33.2779735958943,-128.59871946486,33.2779735958943,128.59871946486
4.99827391186136,0.225,1.1,-33.1382635250668,-125.915828241891,33.1382635250668,125.915828241891
4.99827391186136,0.225,1.125,-33.0371422183805,-123.093641045577,33.0371422183805,123.093641045577
4.99827391186136,0.225,1.15,-33.0021823084461,-120.236645587287,33.0021823084461,120.236645587287
4.99827391186136,0.225,1.175,-29.421043689069,-104.758818966064,29.421043689069,432.425115294777
4.99827391186136,0.225,1.2,-14.9726580463582,-52.3126653368684,14.9726580463582,627.260570132038
4.99827391186136,0.225,1.225,-1.74412377655497,-6.28901121299578,1.74412377655497,306.190291452126
4.99827391186136,0.25,-0.25,-0.0332622408708424,0.0864712625312321,0.480468101881917,22.0583713821052
4.99827391186136,0.25,-0.225,-2.05289424043897,-7.45255150511134,2.05289424043897,346.462129724761
4.99827391186136,0.25,-0.2,-17.1452906494086,-66.6416141295184,17.1452906494086,720.048603951383
4.99827391186136,0.25,-0.175,-33.8000841429006,-129.907528891885,33.8000841429006,502.032007330174
4.99827391186136,0.25,-0.15,-38.0145688471187,-143.539875304504,38.0145688471187,231.755891238148
4.99827391186136,0.25,-0.125,-38.0178818017062,-140.943111483704,38.0178818017062,206.530901130523
4.99827391186136,0.25,-0.1,-37.9519948742491,-138.431576460395,37.9519948742491,181.952803111418
4.99827391186136,0.25,-0.075,-37.8154733157134,-136.033633761074,37.8154733157134,158.719643524332
4.99827391186136,0.25,-0.05,-37.6344164575234,-133.941715701743,37.6344164575234,137.801327075475
4.99827391186136,0.25,-0.025,-37.4120504220246,-132.075660569213,37.4120504220246,132.075660569213
4.99827391186136,0.25,0,-37.17522669518,-130.500382848278,37.17522669518,130.500382848278
4.99827391186136,0.25,0.025,-36.9229866928664,-129.129759365199,36.9229866928664,129.129759365199
4.99827391186136,0.25,0.05,-36.6789394617482,-128.002170496887,36.6789394617482,128.002170496887
4.99827391186136,0.25,0.075,-36.4385406650821,-127.052109929551,36.4385406650821,127.052109929551
4.99827391186136,0.25,0.1,-36.2219455229224,-126.311181758229,36.2219455229224,126.311181758229
4.99827391186136,0.25,0.125,-36.022610006025,-125.727903705502,36.022610006025,125.727903705502
4.99827391186136,0.25,0.15,-35.8571871569443,-125.328008497508,35.8571871569443,125.328008497508
4.99827391186136,0.25,0.175,-35.7180441142204,-125.068298669784,35.7180441142204,125.068298669784
4.99827391186136,0.25,0.2,-35.6183833155698,-124.968042163786,35.6183833155698,124.968042163786
4.99827391186136,0.25,0.225,-35.5498582973711,-124.990130453001,35.5498582973711,124.990130453001
4.99827391186136,0.25,0.25,-35.5224940195975,-125.147452109767,35.5224940195975,125.147452109767
4.99827391186136,0.25,0.275,-35.5273665787037,-125.408231411623,35.5273665787037,125.408231411623
4.99827391186136,0.25,0.3,-35.5717519194489,-125.779614597553,35.5717519194489,125.779614597553
4.99827391186136,0.25,0.325,-35.6462295752263,-126.234557121355,35.6462295752263,126.234557121355
4.99827391186136,0.25,0.35,-35.7558030927515,-126.775328031298,35.7558030927515,126.775328031298
4.99827391186136,0.25,0.375,-35.8906521841388,-127.378875277456,35.8906521841388,127.378875277456
4.99827391186136,0.25,0.4,-36.0539739821733,-128.043473663387,36.0539739821733,128.043473663387
4.99827391186136,0.25,0.425,-36.2356746293334,-128.749293707458,36.2356746293334,128.749293707458
4.99827391186136,0.25,0.45,-36.4375877394697,-129.491419248853,36.4375877394697,129.491419248853
4.99827391186136,0.25,0.475,-36.6494972495972,-130.252558638949,36.6494972495972,130.252558638949
4.99827391186136,0.25,0.5,-36.8722988874031,-131.025301981258,36.8722988874031,131.025301981258
4.99827391186136,0.25,0.525,-37.095824500507,-131.794326887403,37.095824500507,131.794326887403
4.99827391186136,0.25,0.55,-37.320447324956,-132.550336862442,37.320447324956,132.550336862442
4.99827391186136,0.25,0.575,-37.5362315885087,-133.2794990466,37.5362315885087,133.2794990466
4.99827391186136,0.25,0.6,-37.7434369569265,-133.971188342515,37.7434369569265,138.995837640532
4.99827391186136,0.25,0.625,-37.9325563240982,-134.612616750005,37.9325563240982,146.337762952087
4.99827391186136,0.25,0.65,-38.1041390230047,-135.192396463586,38.1041390230047,153.186000269704
4.99827391186136,0.25,0.675,-38.2493130719638,-135.698302090904,38.2493130719638,159.425459626501
4.99827391186136,0.25,0.7,-38.3693135435837,-136.118829255182,38.3693135435837,164.951889029051
4.99827391186136,0.25,0.725,-38.4561186222809,-136.441701697422,38.4561186222809,169.649236670047
4.99827391186136,0.25,0.75,-38.5120353432509,-136.65612233404,38.5120353432509,173.416858112728
4.99827391186136,0.25,0.775,-38.5301138911705,-136.748931226307,38.5301138911705,176.135931335948
4.99827391186136,0.25,0.8,-38.5141095978844,-136.711192010003,38.5141095978844,177.711512257357
4.99827391186136,0.25,0.825,-38.4583713868652,-136.527825458851,38.4583713868652,178.019537668613
4.99827391186136,0.25,0.85,-38.3684809948525,-136.193427255027,38.3684809948525,176.973383123622
4.99827391186136,0.25,0.875,-38.2403087805865,-135.689935209164,38.2403087805865,174.44076491448
4.99827391186136,0.25,0.9,-38.0816706522349,-135.017373340802,38.0816706522349,170.344651405899
4.99827391186136,0.25,0.925,-37.8901147769284,-134.153373410104,37.8901147769284,164.53909161145
4.99827391186136,0.25,0.95,-37.6761428014281,-133.103011700136,37.6761428014281,156.945859741239
4.99827391186136,0.25,0.975,-37.4388644163344,-131.83668189585,37.4388644163344,147.389793849611
4.99827391186136,0.25,1,-37.1919944873504,-130.357392278463,37.1919944873504,135.752168331959
4.99827391186136,0.25,1.025,-36.9356550819535,-128.628467493695,36.9356550819535,128.628467493695
4.99827391186136,0.25,1.05,-36.6878871765939,-126.645496043393,36.6878871765939,126.645496043393
4.99827391186136,0.25,1.075,-36.4494894628686,-124.400906565885,36.4494894628686,124.400906565885
4.99827391186136,0.25,1.1,-36.2451010225027,-121.914946411264,36.2451010225027,121.914946411264
4.99827391186136,0.25,1.125,-36.0761730388168,-119.305877004357,36.0761730388168,119.305877004357
4.99827391186136,0.25,1.15,-35.9723390223096,-116.654098953034,35.9723390223096,116.654098953034
4.99827391186136,0.25,1.175,-32.0108948217591,-101.745407347153,32.0108948217591,472.768329720523
4.99827391186136,0.25,1.2,-16.2681514498907,-50.8485637927174,16.2681514498907,682.153684465132
4.99827391186136,0.25,1.225,-1.90285583389764,-6.11327773943754,1.90285583389764,331.963687170918
4.99827391186136,0.275,-0.25,-0.0275757807930273,0.161755661446094,0.436965797825739,21.2798429545709
4.99827391186136,0.275,-0.225,-2.23042462633545,-6.93489289425684,2.23042462633545,380.028841502005
4.99827391186136,0.275,-0.2,-18.7607396213119,-62.5916133826305,18.7607396213119,787.706260999616
4.99827391186136,0.275,-0.175,-36.9526581308326,-122.109327095888,36.9526581308326,546.82634756738
4.99827391186136,0.275,-0.15,-41.4987675165573,-134.958006296919,41.4987675165573,219.863813298709
4.99827391186136,0.275,-0.125,-41.439652158279,-132.570844324129,41.439652158279,195.536334413736
4.99827391186136,0.275,-0.1,-41.3134526623635,-130.260930576982,41.3134526623635,171.827649950675
4.99827391186136,0.275,-0.075,-41.1193994416018,-128.0704510647,41.1193994416018,149.424711824372
4.99827391186136,0.275,-0.05,-40.8880957854915,-126.149793818367,40.8880957854915,129.252417742057
4.99827391186136,0.275,-0.025,-40.6209011592491,-124.445564067462,40.6209011592491,124.445564067462
4.99827391186136,0.275,0,-40.34618435093,-122.997640302254,40.34618435093,122.997640302254
4.99827391186136,0.275,0.025,-40.0609838711366,-121.74595826183,40.0609838711366,121.74595826183
4.99827391186136,0.275,0.05,-39.7897962342818,-120.708921463095,39.7897962342818,120.708921463095
4.99827391186136,0.275,0.075,-39.5265524586463,-119.84220147635,39.5265524586463,119.84220147635
4.99827391186136,0.275,0.1,-39.2921290743459,-119.16059729039,39.2921290743459,119.16059729039
4.99827391186136,0.275,0.125,-39.0787871764827,-118.629878081283,39.0787871764827,118.629878081283
4.99827391186136,0.275,0.15,-38.9037562736921,-118.261854715268,38.9037562736921,118.261854715268
4.99827391186136,0.275,0.175,-38.7584065750804,-118.027617514801,38.7584065750804,118.027617514801
4.99827391186136,0.275,0.2,-38.6563588041896,-117.935035039353,38.6563588041896,117.935035039353
4.99827391186136,0.275,0.225,-38.5884159834334,-117.958940682872,38.5884159834334,117.958940682872
4.99827391186136,0.275,0.25,-38.5648674924311,-118.102964867786,38.5648674924311,118.102964867786
4.99827391186136,0.275,0.275,-38.5760663090529,-118.345367078956,38.5760663090529,118.345367078956
4.99827391186136,0.275,0.3,-38.6294166697004,-118.685814576117,38.6294166697004,118.685814576117
4.99827391186136,0.275,0.325,-38.7148866492771,-119.105749022098,38.7148866492771,119.105749022098
4.99827391186136,0.275,0.35,-38.837494508072,-119.601407118919,38.837494508072,119.601407118919
4.99827391186136,0.275,0.375,-38.986901393326,-120.156987651001,38.986901393326,120.156987651001
4.99827391186136,0.275,0.4,-39.1662277400377,-120.765883393173,39.1662277400377,120.765883393173
4.99827391186136,0.275,0.425,-39.364934884501,-121.414557282604,39.364934884501,121.414557282604
4.99827391186136,0.275,0.45,-39.5847079775458,-122.094101610639,39.5847079775458,122.094101610639
4.99827391186136,0.275,0.475,-39.8149431067002,-122.792800349565,39.8149431067002,122.792800349565
4.99827391186136,0.275,0.5,-40.0563325296168,-123.499913291619,40.0563325296168,123.499913291619
4.99827391186136,0.275,0.525,-40.2983633448715,-124.205188186972,40.2983633448715,124.205188186972
4.99827391186136,0.275,0.55,-40.5411647805534,-124.89645148333,40.5411647805534,124.89645148333
4.99827391186136,0.275,0.575,-40.7744877336337,-125.564625097455,40.7744877336337,125.564625097455
4.99827391186136,0.275,0.6,-40.9983206415634,-126.196462622553,40.9983206415634,131.035689387017
4.99827391186136,0.275,0.625,-41.2028635889531,-126.783796033763,41.2028635889531,138.146779971699
4.99827391186136,0.275,0.65,-41.3883811147465,-127.312674014318,41.3883811147465,144.782651163914
4.99827391186136,0.275,0.675,-41.5457170137504,-127.775540876646,41.5457170137504,150.83162293304
4.99827391186136,0.275,0.7,-41.6758238298925,-128.158177860692,41.6758238298925,156.193629948565
4.99827391186136,0.275,0.725,-41.77038882894,-128.45323143422,41.77038882894,160.756009774094
4.99827391186136,0.275,0.75,-41.8314592174027,-128.646809948566,41.8314592174027,164.422090549306
4.99827391186136,0.275,0.775,-41.8517668188596,-128.731163477403,41.8517668188596,167.076574312963
4.99827391186136,0.275,0.8,-41.8348585828994,-128.693617650089,41.8348585828994,168.628189305963
4.99827391186136,0.275,0.825,-41.7747119412832,-128.52525426782,41.7747119412832,168.956762166222
4.99827391186136,0.275,0.85,-41.676793305496,-128.215969159979,41.676793305496,167.978921097631
4.99827391186136,0.275,0.875,-41.5365223618165,-127.75488475817,41.5365223618165,165.566923742648
4.99827391186136,0.275,0.9,-41.3617401807078,-127.136005652145,41.3617401807078,161.646355620795
4.99827391186136,0.275,0.925,-41.1494338675529,-126.345493931523,41.1494338675529,156.076896197685
4.99827391186136,0.275,0.95,-40.9102639216806,-125.380941161984,40.9102639216806,148.782280872505
4.99827391186136,0.275,0.975,-40.6426001964803,-124.223197883176,40.6426001964803,139.595461536339
4.99827391186136,0.275,1,-40.3602793545101,-122.866778702248,40.3602793545101,128.400146203967
4.99827391186136,0.275,1.025,-40.0625057795844,-121.287544399616,40.0625057795844,121.287544399616
4.99827391186136,0.275,1.05,-39.7672622670254,-119.471127902825,39.7672622670254,119.471127902825
4.99827391186136,0.275,1.075,-39.4750945623083,-117.420206100547,39.4750945623083,117.420206100547
4.99827391186136,0.275,1.1,-39.2111469639272,-115.139053147083,39.2111469639272,115.139053147083
4.99827391186136,0.275,1.125,-38.9795989056672,-112.745829324814,38.9795989056672,112.745829324814
4.99827391186136,0.275,1.15,-38.8120660174428,-110.300163750831,38.8120660174428,110.300163750831
4.99827391186136,0.275,1.175,-34.4879212410895,-96.2494556964813,34.4879212410895,511.389877107488
4.99827391186136,0.275,1.2,-17.504520672533,-48.0785152393745,17.504520672533,734.809929286586
4.99827391186136,0.275,1.225,-2.04817961894688,-5.70577521446737,2.04817961894688,356.713190837015
4.99827391186136,0.3,-0.25,-0.0255789941495357,0.157857308805427,0.406049366287028,20.5055821687353
4.99827391186136,0.3,-0.225,-2.39896919033466,-6.3663575895839,2.39896919033466,411.231318241241
4.99827391186136,0.3,-0.2,-20.2660754026403,-57.5124551385658,20.2660754026403,850.623800885774
4.99827391186136,0.3,-0.175,-39.8878661223459,-112.214739847597,39.8878661223459,588.502159968482
4.99827391186136,0.3,-0.15,-44.74256253833,-124.01286813245,44.74256253833,205.815002523989
4.99827391186136,0.3,-0.125,-44.6265180082126,-121.836266805139,44.6265180082126,182.369143240935
4.99827391186136,0.3,-0.1,-44.445115720535,-119.726054537953,44.445115720535,159.51088910438
4.99827391186136,0.3,-0.075,-44.1990682057857,-117.744145066412,44.1990682057857,137.921847450892
4.99827391186136,0.3,-0.05,-43.9219659117075,-115.994149726549,43.9219659117075,118.478309933232
4.99827391186136,0.3,-0.025,-43.6143962274106,-114.454291071943,43.6143962274106,114.454291071943
4.99827391186136,0.3,0,-43.3051726934979,-113.134322127458,43.3051726934979,113.134322127458
4.99827391186136,0.3,0.025,-42.9903584879161,-112.004183263171,42.9903584879161,112.004183263171
4.99827391186136,0.3,0.05,-42.6944555127997,-111.058030120085,42.6944555127997,111.058030120085
4.99827391186136,0.3,0.075,-42.4107255298898,-110.27619246012,42.4107255298898,110.27619246012
4.99827391186136,0.3,0.1,-42.1600423905458,-109.653424200301,42.1600423905458,109.653424200301
4.99827391186136,0.3,0.125,-41.9341693970558,-109.175585770487,41.9341693970558,109.175585770487
4.99827391186136,0.3,0.15,-41.7503339768167,-108.838203249317,41.7503339768167,108.838203249317
4.99827391186136,0.3,0.175,-41.5994724304743,-108.628790538009,41.5994724304743,108.628790538009
4.99827391186136,0.3,0.2,-41.4951687152215,-108.542148784944,41.4951687152215,108.542148784944
4.99827391186136,0.3,0.225,-41.4278288717734,-108.56657594002,41.4278288717734,108.56657594002
4.99827391186136,0.3,0.25,-41.4076508079335,-108.695295933269,41.4076508079335,108.695295933269
4.99827391186136,0.3,0.275,-41.4246314128682,-108.91765765058,41.4246314128682,108.91765765058
4.99827391186136,0.3,0.3,-41.486023892875,-109.225067470183,41.486023892875,109.225067470183
4.99827391186136,0.3,0.325,-41.5814854512956,-109.608174314705,41.5814854512956,109.608174314705
4.99827391186136,0.3,0.35,-41.7158271237023,-110.056647558158,41.7158271237023,110.056647558158
4.99827391186136,0.3,0.375,-41.8784425543468,-110.562430488172,41.8784425543468,110.562430488172
4.99827391186136,0.3,0.4,-42.0721953840912,-111.113660348,42.0721953840912,111.113660348
4.99827391186136,0.3,0.425,-42.286317786849,-111.703436643428,42.286317786849,111.703436643428
4.99827391186136,0.3,0.45,-42.5221956856873,-112.318589085198,42.5221956856873,112.318589085198
4.99827391186136,0.3,0.475,-42.76902936208,-112.95322961682,42.76902936208,112.95322961682
4.99827391186136,0.3,0.5,-43.0271757669988,-113.593077139082,43.0271757669988,113.593077139082
4.99827391186136,0.3,0.525,-43.285955834793,-114.233155234699,43.285955834793,114.233155234699
4.99827391186136,0.3,0.55,-43.5451326741941,-114.858230161908,43.5451326741941,114.858230161908
4.99827391186136,0.3,0.575,-43.7943181073925,-115.464176309717,43.7943181073925,115.464176309717
4.99827391186136,0.3,0.6,-44.0331081580864,-116.034940322181,44.0331081580864,120.550944404112
4.99827391186136,0.3,0.625,-44.2515888393692,-116.567200704156,44.2515888393692,127.419653893767
4.99827391186136,0.3,0.65,-44.4496105468534,-117.044223003425,44.4496105468534,133.831392869724
4.99827391186136,0.3,0.675,-44.6179252688979,-117.463415024672,44.6179252688979,139.678615730357
4.99827391186136,0.3,0.7,-44.7570555349242,-117.807553572076,44.7570555349242,144.864774331876
4.99827391186136,0.3,0.725,-44.8586140447985,-118.074610300063,44.8586140447985,149.281428822615
4.99827391186136,0.3,0.75,-44.9242112154412,-118.247195282768,44.9242112154412,152.83510857728
4.99827391186136,0.3,0.775,-44.946512545756,-118.323522801086,44.946512545756,155.414990886241
4.99827391186136,0.3,0.8,-44.9286369827601,-118.286613675701,44.9286369827601,156.932574211971
4.99827391186136,0.3,0.825,-44.8644910801035,-118.134453526516,44.8644910801035,157.272631482066
4.99827391186136,0.3,0.85,-44.7591478961441,-117.851455605401,44.7591478961441,156.353983099178
4.99827391186136,0.3,0.875,-44.6079381114475,-117.434869616282,44.6079381114475,154.054545049478
4.99827391186136,0.3,0.9,-44.4183735020041,-116.871633206041,44.4183735020041,150.301274087503
4.99827391186136,0.3,0.925,-44.1873147997575,-116.157542541499,44.1873147997575,144.960593573658
4.99827391186136,0.3,0.95,-43.9251381915332,-115.281385969482,43.9251381915332,137.956765606061
4.99827391186136,0.3,0.975,-43.6300000043508,-114.235671281924,43.6300000043508,129.132036177865
4.99827391186136,0.3,1,-43.3153363349182,-113.004993155752,43.3153363349182,118.371074267696
4.99827391186136,0.3,1.025,-42.9800658197945,-111.579061856825,42.9800658197945,111.579061856825
4.99827391186136,0.3,1.05,-42.6415092600405,-109.932393232221,42.6415092600405,109.932393232221
4.99827391186136,0.3,1.075,-42.3006006941293,-108.079233839762,42.3006006941293,108.079233839762
4.99827391186136,0.3,1.1,-41.9821923808478,-106.006955470297,41.9821923808478,106.006955470297
4.99827391186136,0.3,1.125,-41.6936389823527,-103.834394913992,41.6936389823527,103.834394913992
4.99827391186136,0.3,1.15,-41.4675585311735,-101.599907563777,41.4675585311735,101.599907563777
4.99827391186136,0.3,1.175,-36.8058138485033,-88.6773334224844,36.8058138485033,547.439751822084
4.99827391186136,0.3,1.2,-18.6633858534387,-44.2972552843343,18.6633858534387,784.01154665981
4.99827391186136,0.3,1.225,-2.18750092520657,-5.253101689663,2.18750092520657,379.854629580963
4.99827391186136,0.325,-0.25,-0.0193613946239322,0.218906687012759,0.388110823482699,19.7229402777789
4.99827391186136,0.325,-0.225,-2.54749389673919,-5.62235360505993,2.54749389673919,439.55291477236
4.99827391186136,0.325,-0.2,-21.6279921552241,-51.4054266647046,21.6279921552241,907.72500532188
4.99827391186136,0.325,-0.175,-42.5471901801104,-100.352458516231,42.5471901801104,626.305168136967
4.99827391186136,0.325,-0.15,-47.6812609681813,-110.866713438412,47.6812609681813,189.78577562611
4.99827391186136,0.325,-0.125,-47.5132965449482,-108.897466339415,47.5132965449482,167.200069091043
4.99827391186136,0.325,-0.1,-47.281559698776,-106.98319460147,47.281559698776,145.170585628576
4.99827391186136,0.325,-0.075,-46.9883719874936,-105.203851896216,46.9883719874936,124.374072320155
4.99827391186136,0.325,-0.05,-46.6695360511129,-103.619697643036,46.6695360511129,105.641193710051
4.99827391186136,0.325,-0.025,-46.3253130733001,-102.238456708201,46.3253130733001,102.238456708201
4.99827391186136,0.325,0,-45.9845705704762,-101.04218693186,45.9845705704762,101.04218693186
4.99827391186136,0.325,0.025,-45.64283499338,-100.028907493207,45.64283499338,100.028907493207
4.99827391186136,0.325,0.05,-45.3243178924613,-99.1702729721525,45.3243178924613,99.1702729721525
4.99827391186136,0.325,0.075,-45.0219610824091,-98.4698919518748,45.0219610824091,98.4698919518748
4.99827391186136,0.325,0.1,-44.7563826258394,-97.9035483923546,44.7563826258394,97.9035483923546
4.99827391186136,0.325,0.125,-44.5191337733734,-97.4763243330636,44.5191337733734,97.4763243330636
4.99827391186136,0.325,0.15,-44.3272214734451,-97.1679910343573,44.3272214734451,97.1679910343573
4.99827391186136,0.325,0.175,-44.1713907401288,-96.9820231385878,44.1713907401288,96.9820231385878
4.99827391186136,0.325,0.2,-44.0650019040411,-96.9003318560894,44.0650019040411,96.9003318560894
4.99827391186136,0.325,0.225,-43.9982731942375,-96.9244981364306,43.9982731942375,96.9244981364306
4.99827391186136,0.325,0.25,-43.9811540431597,-97.0373262335923,43.9811540431597,97.0373262335923
4.99827391186136,0.325,0.275,-44.0034657649048,-97.2392390997705,44.0034657649048,97.2392390997705
4.99827391186136,0.325,0.3,-44.0721816280073,-97.513287302596,44.0721816280073,97.513287302596
4.99827391186136,0.325,0.325,-44.1768032116334,-97.85939254718,44.1768032116334,97.85939254718
4.99827391186136,0.325,0.35,-44.3218311070243,-98.2605451140413,44.3218311070243,98.2605451140413
4.99827391186136,0.325,0.375,-44.4965245992811,-98.7165231742371,44.4965245992811,98.7165231742371
4.99827391186136,0.325,0.4,-44.7034101310714,-99.2101148644815,44.7034101310714,99.2101148644815
4.99827391186136,0.325,0.425,-44.9316047580824,-99.7411362344801,44.9316047580824,99.7411362344801
4.99827391186136,0.325,0.45,-45.1821345977356,-100.292096733394,45.1821345977356,100.292096733394
4.99827391186136,0.325,0.475,-45.4441017605352,-100.862982614991,45.4441017605352,100.862982614991
4.99827391186136,0.325,0.5,-45.7174842908849,-101.435960472224,45.7174842908849,101.435960472224
4.99827391186136,0.325,0.525,-45.9915205052887,-102.011324559813,45.9915205052887,102.011324559813
4.99827391186136,0.325,0.55,-46.2655781851127,-102.57082639861,46.2655781851127,102.57082639861
4.99827391186136,0.325,0.575,-46.5292015216786,-103.11521833694,46.5292015216786,103.11521833694
4.99827391186136,0.325,0.6,-46.7815770044954,-103.625758893644,46.7815770044954,107.718300127864
4.99827391186136,0.325,0.625,-47.0127376416506,-104.103806328134,47.0127376416506,114.335639587965
4.99827391186136,0.325,0.65,-47.2221125951631,-104.530061969265,47.2221125951631,120.514675780063
4.99827391186136,0.325,0.675,-47.4004142935751,-104.906605017516,47.4004142935751,126.151231996428
4.99827391186136,0.325,0.7,-47.5477363208526,-105.213566978842,47.5477363208526,131.15314130341
4.99827391186136,0.325,0.725,-47.6556617427976,-105.453779434657,47.6556617427976,135.415247357784
4.99827391186136,0.325,0.75,-47.725371646143,-105.606909392287,47.725371646143,138.848370733572
4.99827391186136,0.325,0.775,-47.7495043771608,-105.676431775592,47.7495043771608,141.344994120288
4.99827391186136,0.325,0.8,-47.7307629131176,-105.641887988862,47.7307629131176,142.820759466353
4.99827391186136,0.325,0.825,-47.663017883252,-105.507146036219,47.663017883252,143.1639023675
4.99827391186136,0.325,0.85,-47.5509635411248,-105.252329978465,47.5509635411248,142.297163817875
4.99827391186136,0.325,0.875,-47.3898735503474,-104.881394896749,47.3898735503474,140.102198251342
4.99827391186136,0.325,0.9,-47.1869460194094,-104.375901008336,47.1869460194094,136.509504874766
4.99827391186136,0.325,0.925,-46.9389463779362,-103.739379795546,46.9389463779362,131.389729176103
4.99827391186136,0.325,0.95,-46.6559885776078,-102.954142345778,46.6559885776078,124.670389873664
4.99827391186136,0.325,0.975,-46.3360526797765,-102.021882183368,46.3360526797765,116.199779644308
4.99827391186136,0.325,1,-45.9922236876541,-100.920316820614,45.9922236876541,105.867026721675
4.99827391186136,0.325,1.025,-45.6231716489341,-99.6498083364791,45.6231716489341,99.6498083364791
4.99827391186136,0.325,1.05,-45.2456283781746,-98.1774479407993,45.2456283781746,98.1774479407993
4.99827391186136,0.325,1.075,-44.8608260143604,-96.5248967010708,44.8608260143604,96.5248967010708
4.99827391186136,0.325,1.1,-44.4933028193247,-94.6665816387156,44.4933028193247,94.6665816387156
4.99827391186136,0.325,1.125,-44.153145312164,-92.7165890261616,44.153145312164,92.7165890261616
4.99827391186136,0.325,1.15,-43.8739135672706,-90.6961856397309,43.8739135672706,90.6961856397309
4.99827391186136,0.325,1.175,-38.9055808270419,-79.1333563796433,38.9055808270419,580.169492432575
4.99827391186136,0.325,1.2,-19.7109896739459,-39.4811085693517,19.7109896739459,828.676578718399
4.99827391186136,0.325,1.225,-2.30955322068717,-4.61900997119512,2.30955322068717,400.862075572979
4.99827391186136,0.35,-0.25,-0.0149043441597099,0.226498842105152,0.380482483439233,18.9531322495704
4.99827391186136,0.35,-0.225,-2.6795422670233,-4.83370247044166,2.6795422670233,464.526893860727
4.99827391186136,0.35,-0.2,-22.8295841616354,-44.5064492864122,22.8295841616354,958.051457180467
4.99827391186136,0.35,-0.175,-44.8919378616338,-86.8841077372841,44.8919378616338,659.579884158797
4.99827391186136,0.35,-0.15,-50.2706776763241,-95.9144489622605,50.2706776763241,172.109000267643
4.99827391186136,0.35,-0.125,-50.0561785254587,-94.1543493374457,50.0561785254587,150.368134028462
4.99827391186136,0.35,-0.1,-49.7790564915916,-92.4357342161396,49.7790564915916,129.151406469283
4.99827391186136,0.35,-0.075,-49.4440318654688,-90.8588203770956,49.4440318654688,109.134281128041
4.99827391186136,0.35,-0.05,-49.0877153814083,-89.4404620000663,49.0877153814083,91.0995267398367
4.99827391186136,0.35,-0.025,-48.71108014376,-88.2186286705208,48.71108014376,88.2186286705208
4.99827391186136,0.35,0,-48.3420415578623,-87.1466539877025,48.3420415578623,87.1466539877025
4.99827391186136,0.35,0.025,-47.9765624492284,-86.251175582906,47.9765624492284,86.251175582906
4.99827391186136,0.35,0.05,-47.6377254609861,-85.4803703394246,47.6377254609861,85.4803703394246
4.99827391186136,0.35,0.075,-47.3189736988681,-84.8618321976528,47.3189736988681,84.8618321976528
4.99827391186136,0.35,0.1,-47.0399684677335,-84.3516309762819,47.0399684677335,84.3516309762819
4.99827391186136,0.35,0.125,-46.7927288535795,-83.9747354199516,46.7927288535795,83.9747354199516
4.99827391186136,0.35,0.15,-46.5934695936643,-83.694656104556,46.5934695936643,83.694656104556
4.99827391186136,0.35,0.175,-46.4333020961766,-83.5313172878022,46.4333020961766,83.5313172878022
4.99827391186136,0.35,0.2,-46.3249053104763,-83.4534537934158,46.3249053104763,83.4534537934158
4.99827391186136,0.35,0.225,-46.2587650414334,-83.4762222362813,46.2587650414334,83.4762222362813
4.99827391186136,0.35,0.25,-46.2442194924874,-83.5718933720243,46.2442194924874,83.5718933720243
4.99827391186136,0.35,0.275,-46.2712867840743,-83.7520957500946,46.2712867840743,83.7520957500946
4.99827391186136,0.35,0.3,-46.346373204509,-83.9915256740535,46.346373204509,83.9915256740535
4.99827391186136,0.35,0.325,-46.4591316446294,-84.2993952403475,46.4591316446294,84.2993952403475
4.99827391186136,0.35,0.35,-46.6135234863493,-84.6520837372273,46.6135234863493,84.6520837372273
4.99827391186136,0.35,0.375,-46.7989305585426,-85.0571487052487,46.7989305585426,85.0571487052487
4.99827391186136,0.35,0.4,-47.0173568823072,-85.4921305006595,47.0173568823072,85.4921305006595
4.99827391186136,0.35,0.425,-47.2580245034458,-85.9634633442355,47.2580245034458,85.9634633442355
4.99827391186136,0.35,0.45,-47.5214458553221,-86.4494513846933,47.5214458553221,86.4494513846933
4.99827391186136,0.35,0.475,-47.7968194757313,-86.9558352161849,47.7968194757313,86.9558352161849
4.99827391186136,0.35,0.5,-48.0836117160693,-87.4613471802351,48.0836117160693,87.4613471802351
4.99827391186136,0.35,0.525,-48.3711570926126,-87.971425731808,48.3711570926126,87.971425731808
4.99827391186136,0.35,0.55,-48.6583073900906,-88.4649229330447,48.6583073900906,88.4649229330447
4.99827391186136,0.35,0.575,-48.9347108743686,-88.9473477930344,48.9347108743686,88.9473477930344
4.99827391186136,0.35,0.6,-49.1990276344812,-89.3973785624324,49.1990276344812,92.9343072020009
4.99827391186136,0.35,0.625,-49.4414104005662,-89.8209478957749,49.4414104005662,99.2902695588882
4.99827391186136,0.35,0.65,-49.6607458259086,-90.1962871142286,49.6607458259086,105.226373188488
4.99827391186136,0.35,0.675,-49.8478886573602,-90.5300694047994,49.8478886573602,110.642475328701
4.99827391186136,0.35,0.7,-50.0023692463622,-90.799851316481,50.0023692463622,115.450196459424
4.99827391186136,0.35,0.725,-50.1159406814746,-91.0132898241356,50.1159406814746,119.548402441353
4.99827391186136,0.35,0.75,-50.189198017437,-91.1471391642797,50.189198017437,122.851554226283
4.99827391186136,0.35,0.775,-50.2149793360084,-91.2101614342091,50.2149793360084,125.256250188496
4.99827391186136,0.35,0.8,-50.1953819444556,-91.1783855215696,50.1953819444556,126.681552177518
4.99827391186136,0.35,0.825,-50.1245046597885,-91.0616679153229,50.1245046597885,127.020013536528
4.99827391186136,0.35,0.85,-50.0064279800433,-90.8357162121055,50.0064279800433,126.197487399699
4.99827391186136,0.35,0.875,-49.8366791712739,-90.5113866067151,49.8366791712739,124.100203434312
4.99827391186136,0.35,0.9,-49.621849152091,-90.0646042469515,49.621849152091,120.661309297148
4.99827391186136,0.35,0.925,-49.3589738329221,-89.5069092972729,49.3589738329221,115.756405293078
4.99827391186136,0.35,0.95,-49.0575459760488,-88.8137166210027,49.0575459760488,109.315340626974
4.99827391186136,0.35,0.975,-48.7158045972577,-87.9962248864621,48.7158045972577,101.193097037073
4.99827391186136,0.35,1,-48.3460728854124,-87.0247240109855,48.3460728854124,91.282520271208
4.99827391186136,0.35,1.025,-47.9472851383775,-85.9106477068208,47.9472851383775,85.9106477068208
4.99827391186136,0.35,1.05,-47.5351197329466,-84.6132196605955,47.5351197329466,84.6132196605955
4.99827391186136,0.35,1.075,-47.1115925409879,-83.1623080493374,47.1115925409879,83.1623080493374
4.99827391186136,0.35,1.1,-46.7002828138479,-81.5192097448439,46.7002828138479,81.5192097448439
4.99827391186136,0.35,1.125,-46.3142473806154,-79.7941661829149,46.3142473806154,79.7941661829149
4.99827391186136,0.35,1.15,-45.9871686893116,-77.9904218389834,45.9871686893116,77.9904218389834
4.99827391186136,0.35,1.175,-40.7489906456912,-67.9931238757317,40.7489906456912,608.921844886307
4.99827391186136,0.35,1.2,-20.6307365941218,-33.8828444415487,20.6307365941218,867.857214519153
4.99827391186136,0.35,1.225,-2.41791527298121,-3.94265746117072,2.41791527298121,419.275773719007
4.99827391186136,0.375,-0.25,-0.00785058697824841,0.273445791699283,0.383482310682043,18.1857445228733
4.99827391186136,0.375,-0.225,-2.78830415135288,-3.92306562430181,2.78830415135288,485.760126865025
4.99827391186136,0.375,-0.2,-23.8471902132747,-36.8562995513271,23.8471902132747,1000.79191897876
4.99827391186136,0.375,-0.175,-46.8795112794227,-71.9729136200869,46.8795112794227,687.762333501565
4.99827391186136,0.375,-0.15,-52.4636934483215,-79.350482756357,52.4636934483215,152.980277082097
4.99827391186136,0.375,-0.125,-52.2077152670646,-77.7977030039339,52.2077152670646,132.064985600267
4.99827391186136,0.375,-0.1,-51.8900393361927,-76.2733719662728,51.8900393361927,111.643388814296
4.99827391186136,0.375,-0.075,-51.5179720488795,-74.8938626716962,51.5179720488795,92.3888338760171
4.99827391186136,0.375,-0.05,-51.1282011613697,-73.6386455987977,51.1282011613697,75.0393942744289
4.99827391186136,0.375,-0.025,-50.7228544006751,-72.5712923015596,50.7228544006751,72.5712923015596
4.99827391186136,0.375,0,-50.3284981208492,-71.6211581585612,50.3284981208492,71.6211581585612
4.99827391186136,0.375,0.025,-49.9419622592654,-70.839392110072,49.9419622592654,70.839392110072
4.99827391186136,0.375,0.05,-49.5848928841353,-70.1545003013563,49.5848928841353,70.1545003013563
4.99827391186136,0.375,0.075,-49.2515891910048,-69.6147876085228,49.2515891910048,69.6147876085228
4.99827391186136,0.375,0.1,-48.9604921498097,-69.1594748368398,48.9604921498097,69.1594748368398
4.99827391186136,0.375,0.125,-48.7043845135264,-68.8309186660975,48.7043845135264,68.8309186660975
4.99827391186136,0.375,0.15,-48.4984628913902,-68.5784306690792,48.4984628913902,68.5784306690792
4.99827391186136,0.375,0.175,-48.3344559603759,-68.4365454452864,48.3344559603759,68.4365454452864
4.99827391186136,0.375,0.2,-48.2241710180118,-68.3622829074322,48.2241710180118,68.3622829074322
4.99827391186136,0.375,0.225,-48.1585749151172,-68.3830494895355,48.1585749151172,68.3830494895355
4.99827391186136,0.375,0.25,-48.1462381203534,-68.4616241893678,48.1462381203534,68.4616241893678
4.99827391186136,0.375,0.275,-48.1775565758967,-68.6198878700037,48.1775565758967,68.6198878700037
4.99827391186136,0.375,0.3,-48.2582440043152,-68.8249417031949,48.2582440043152,68.8249417031949
4.99827391186136,0.375,0.325,-48.3782574684511,-69.094593028834,48.3782574684511,69.094593028834
4.99827391186136,0.375,0.35,-48.5409209154185,-69.3991845197504,48.5409209154185,69.3991845197504
4.99827391186136,0.375,0.375,-48.7358675181632,-69.753529646584,48.7358675181632,69.753529646584
4.99827391186136,0.375,0.4,-48.964504312431,-70.1303786951515,48.964504312431,70.1303786951515
4.99827391186136,0.375,0.425,-49.2162667946944,-70.5423672657017,49.2162667946944,70.5423672657017
4.99827391186136,0.375,0.45,-49.4910993633319,-70.9639834440061,49.4910993633319,70.9639834440061
4.99827391186136,0.375,0.475,-49.7783882805127,-71.4063612318817,49.7783882805127,71.4063612318817
4.99827391186136,0.375,0.5,-50.0770510292967,-71.8451564887692,50.0770510292967,71.8451564887692
4.99827391186136,0.375,0.525,-50.3765950871548,-72.2906045551171,50.3765950871548,72.2906045551171
4.99827391186136,0.375,0.55,-50.675333633962,-72.7190170668765,50.675333633962,72.7190170668765
4.99827391186136,0.375,0.575,-50.9630834115814,-73.1402874992022,50.9630834115814,73.1402874992022
4.99827391186136,0.375,0.6,-51.2379678244794,-73.5309079393005,51.2379678244794,76.4041552406605
4.99827391186136,0.375,0.625,-51.4903132157616,-73.9009491199836,51.4903132157616,82.4911561249195
4.99827391186136,0.375,0.65,-51.7184637871259,-74.2266404937369,51.7184637871259,88.1770743506536
4.99827391186136,0.375,0.675,-51.9134616411697,-74.5187046424135,51.9134616411697,93.365212409863
4.99827391186136,0.375,0.7,-52.0742824460109,-74.7527124059557,52.0742824460109,97.971656880922
4.99827391186136,0.375,0.725,-52.192887102833,-74.9404407584348,52.192887102833,101.898558190193
4.99827391186136,0.375,0.75,-52.2692998182698,-75.0564984514946,52.2692998182698,105.064889442513
4.99827391186136,0.375,0.775,-52.2965906016087,-75.1140060242276,52.2965906016087,107.370427938259
4.99827391186136,0.375,0.8,-52.276270863096,-75.0864930060494,52.276270863096,108.738770832096
4.99827391186136,0.375,0.825,-52.2026957403816,-74.9885823532613,52.2026957403816,109.065578385324
4.99827391186136,0.375,0.85,-52.0793539437928,-74.7929058619095,52.0793539437928,108.281238628194
4.99827391186136,0.375,0.875,-51.9020513193592,-74.5156376904107,51.9020513193592,106.274956263806
4.99827391186136,0.375,0.9,-51.6767940132732,-74.1288358220268,51.6767940132732,102.984343207148
4.99827391186136,0.375,0.925,-51.4009111140311,-73.6500445009269,51.4009111140311,98.2878088147544
4.99827391186136,0.375,0.95,-51.0833023984395,-73.0500762090827,51.0833023984395,92.1198813956689
4.99827391186136,0.375,0.975,-50.7224911726912,-72.3471220614957,50.7224911726912,84.3394100823535
4.99827391186136,0.375,1,-50.3300955828155,-71.5069052648998,50.3300955828155,74.8460886932726
4.99827391186136,0.375,1.025,-49.9053366794937,-70.5487979824753,49.9053366794937,70.5487979824753
4.99827391186136,0.375,1.05,-49.4629305009094,-69.4276595094244,49.4629305009094,69.4276595094244
4.99827391186136,0.375,1.075,-49.0055791392695,-68.1779049349486,49.0055791392695,68.1779049349486
4.99827391186136,0.375,1.1,-48.5559147272562,-66.7520261459052,48.5559147272562,66.7520261459052
4.99827391186136,0.375,1.125,-48.1295081526237,-65.2520397168898,48.1295081526237,65.2520397168898
4.99827391186136,0.375,1.15,-47.7601103358679,-63.6676594606929,47.7601103358679,74.3827740798509
4.99827391186136,0.375,1.175,-42.2933453831748,-55.4072241313014,42.2933453831748,633.129564276198
4.99827391186136,0.375,1.2,-21.3990024854012,-27.5307815937728,21.3990024854012,900.739448866962
4.99827391186136,0.375,1.225,-2.50579239502988,-3.14109848340668,2.50579239502988,434.704192801077
4.99827391186136,0.4,-0.25,-0.00144218561561095,0.281310090007139,0.394453114900072,17.4386399375445
4.99827391186136,0.4,-0.225,-2.87534133119207,-2.98397153086622,2.87534133119207,502.91975128621
4.99827391186136,0.4,-0.2,-24.6677323310389,-28.6600109020504,24.6677323310389,1035.25954103193
4.99827391186136,0.4,-0.175,-48.4812168828481,-55.9526339656789,48.4812168828481,710.382947891419
4.99827391186136,0.4,-0.15,-54.2277037388164,-61.5421078376013,54.2277037388164,132.720402095915
4.99827391186136,0.4,-0.125,-53.9355790433383,-60.1990122344252,53.9355790433383,112.617221453851
4.99827391186136,0.4,-0.1,-53.582248625274,-58.87028571449,53.582248625274,92.9786631508818
4.99827391186136,0.4,-0.075,-53.1782386647414,-57.6877882325909,53.1782386647414,74.4769313862135
4.99827391186136,0.4,-0.05,-52.7591642848195,-56.5965751327241,52.7591642848195,57.8050582488872
4.99827391186136,0.4,-0.025,-52.3291543461641,-55.683737184153,52.3291543461641,55.683737184153
4.99827391186136,0.4,0,-51.9126130104191,-54.8564456599263,51.9126130104191,54.8564456599263
4.99827391186136,0.4,0.025,-51.5080400595959,-54.1884782259135,51.5080400595959,54.1884782259135
4.99827391186136,0.4,0.05,-51.1349604724162,-53.5901089846186,51.1349604724162,53.5901089846186
4.99827391186136,0.4,0.075,-50.7892168757255,-53.1289709355422,50.7892168757255,53.1289709355422
4.99827391186136,0.4,0.1,-50.487445433592,-52.7286384876144,50.487445433592,52.7286384876144
4.99827391186136,0.4,0.125,-50.2237708439219,-52.4477921639141,50.2237708439219,52.4477921639141
4.99827391186136,0.4,0.15,-50.0118846476437,-52.2225735890662,50.0118846476437,52.2225735890662
4.99827391186136,0.4,0.175,-49.8446151712779,-52.1012432182228,49.8446151712779,52.1012432182228
4.99827391186136,0.4,0.2,-49.7325016602226,-52.0300149151943,49.7325016602226,52.0300149151943
4.99827391186136,0.4,0.225,-49.6673921447712,-52.047770532337,49.6673921447712,52.047770532337
4.99827391186136,0.4,0.25,-49.6567715958164,-52.1086082816449,49.6567715958164,52.1086082816449
4.99827391186136,0.4,0.275,-49.6917453622686,-52.2439676229488,49.6917453622686,52.2439676229488
4.99827391186136,0.4,0.3,-49.7770813916445,-52.4140721059343,49.7770813916445,52.4140721059343
4.99827391186136,0.4,0.325,-49.9033171278201,-52.644699511067,49.9033171278201,52.644699511067
4.99827391186136,0.4,0.35,-50.0729366668192,-52.9007825978285,50.0729366668192,52.9007825978285
4.99827391186136,0.4,0.375,-50.2760574933746,-53.2038282311465,50.2760574933746,53.2038282311465
4.99827391186136,0.4,0.4,-50.5133258862025,-53.5223401287336,50.5133258862025,53.5223401287336
4.99827391186136,0.4,0.425,-50.7745912791635,-53.8746482949097,50.7745912791635,53.8746482949097
4.99827391186136,0.4,0.45,-51.0590945984198,-54.2318976307692,51.0590945984198,54.2318976307692
4.99827391186136,0.4,0.475,-51.3565871605221,-54.6101560219529,51.3565871605221,54.6101560219529
4.99827391186136,0.4,0.5,-51.6653217232632,-54.9824204225076,51.6653217232632,54.9824204225076
4.99827391186136,0.4,0.525,-51.9751409720245,-55.3633016531734,51.9751409720245,55.3633016531734
4.99827391186136,0.4,0.55,-52.2837155851859,-55.7269490835714,52.2837155851859,55.7269490835714
4.99827391186136,0.4,0.575,-52.5811850864217,-56.08724756058,52.5811850864217,56.08724756058
4.99827391186136,0.4,0.6,-52.8650373438609,-56.4188565148765,52.8650373438609,58.5088495978921
4.99827391186136,0.4,0.625,-53.1259252544171,-56.7356107326449,53.1259252544171,64.3188187376188
4.99827391186136,0.4,0.65,-53.3615501348424,-57.0120789427763,53.3615501348424,69.7462698757021
4.99827391186136,0.4,0.675,-53.5632994096467,-57.2626708603291,53.5632994096467,74.6985541710715
4.99827391186136,0.4,0.7,-53.7294853168316,-57.4613088433066,53.7294853168316,79.0956826336641
4.99827391186136,0.4,0.725,-53.8524461469656,-57.6235356273188,53.8524461469656,82.8437353274151
4.99827391186136,0.4,0.75,-53.9315110050403,-57.722150822303,53.9315110050403,85.8656295532571
4.99827391186136,0.4,0.775,-53.9601700649852,-57.77428841979,53.9601700649852,88.0649972593145
4.99827391186136,0.4,0.8,-53.9392010712899,-57.7513098201935,53.9392010712899,89.3693767141294
4.99827391186136,0.4,0.825,-53.8634296982888,-57.6722749413309,53.8634296982888,89.6782051333487
4.99827391186136,0.4,0.85,-53.7355723792581,-57.5070525249047,53.7355723792581,88.9257942367164
4.99827391186136,0.4,0.875,-53.5519603959591,-57.2768292634083,53.5519603959591,87.004912488499
4.99827391186136,0.4,0.9,-53.317792281405,-56.950065767353,53.317792281405,83.8570410015628
4.99827391186136,0.4,0.925,-53.030975989454,-56.5500313470413,53.030975989454,79.3638003696587
4.99827391186136,0.4,0.95,-52.6995498485011,-56.0431206380035,52.6995498485011,73.463927365486
4.99827391186136,0.4,0.975,-52.3226565442607,-55.4542485035724,52.3226565442607,66.0203033675015
4.99827391186136,0.4,1,-51.9109103402268,-54.7446256359776,51.9109103402268,56.9393866123989
4.99827391186136,0.4,1.025,-51.4642077835995,-53.9413652490958,51.4642077835995,53.9413652490958
4.99827391186136,0.4,1.05,-50.9959763583497,-52.9950502296919,50.9959763583497,52.9950502296919
4.99827391186136,0.4,1.075,-50.5099492754258,-51.9449871893583,50.5099492754258,51.9449871893583
4.99827391186136,0.4,1.1,-50.0273406995386,-50.7353447417895,50.0273406995386,50.7353447417895
4.99827391186136,0.4,1.125,-49.5663078104077,-49.4608202913668,49.5663078104077,55.5831582680972
4.99827391186136,0.4,1.15,-49.1600220673838,-48.0969701792035,49.1600220673838,71.2041963858891
4.99827391186136,0.4,1.175,-43.5100073162458,-41.7159317789236,43.5100073162458,652.322632801666
4.99827391186136,0.4,1.2,-22.0026422042585,-20.6378291908557,22.0026422042585,926.641717084397
4.99827391186136,0.4,1.225,-2.57461791929108,-2.31190688330205,2.57461791929108,446.813209962043
4.99827391186136,0.425,-0.25,0.00630213621907435,0.311107315054985,0.413605584412828,16.7024001477488
4.99827391186136,0.425,-0.225,-2.93696741928725,-1.96889455784014,2.93696741928725,515.742174985628
4.99827391186136,0.425,-0.2,-25.2762936201539,-19.9844186309899,25.2762936201539,1060.91444628238
4.99827391186136,0.425,-0.175,-49.6695600383018,-39.0098507065291,49.6695600383018,727.069530182555
4.99827391186136,0.425,-0.15,-55.5323378664117,-42.705551961459,55.5323378664117,111.536660172987
4.99827391186136,0.425,-0.125,-55.2092030210095,-41.5712506121595,55.2092030210095,92.2294964565311
4.99827391186136,0.425,-0.1,-54.8250984210091,-40.4388133939037,54.8250984210091,73.3613016277727
4.99827391186136,0.425,-0.075,-54.39388083098,-39.4495725469913,54.39388083098,55.6002228120965
4.99827391186136,0.425,-0.05,-53.9495468576834,-38.521688586296,53.9495468576834,39.5984615474176
4.99827391186136,0.425,-0.025,-53.498532268712,-37.7594807307205,53.498532268712,37.7594807307205
4.99827391186136,0.425,0,-53.0628080175209,-37.0542221170738,53.0628080175209,37.0542221170738
4.99827391186136,0.425,0.025,-52.6428515246938,-36.4967283811918,52.6428515246938,36.4967283811918
4.99827391186136,0.425,0.05,-52.2558611815558,-35.9843141764416,52.2558611815558,35.9843141764416
4.99827391186136,0.425,0.075,-51.8994835092053,-35.5992805673411,51.8994835092053,35.5992805673411
4.99827391186136,0.425,0.1,-51.5883692023496,-35.2537660322595,51.5883692023496,35.2537660322595
4.99827391186136,0.425,0.125,-51.318207402747,-35.0190227066045,51.318207402747,38.3198866559599
4.99827391186136,0.425,0.15,-51.10102601655,-34.8212807804543,51.10102601655,41.3239235974119
4.99827391186136,0.425,0.175,-50.9309450242562,-34.719595606258,50.9309450242562,43.3554615584316
4.99827391186136,0.425,0.2,-50.8171011515937,-34.6518639260172,50.8171011515937,44.3021489971191
4.99827391186136,0.425,0.225,-50.7523885001109,-34.6661947773476,50.7523885001109,44.3640164040381
4.99827391186136,0.425,0.25,-50.7430969428637,-34.7099027891248,50.7430969428637,43.5111702403551
4.99827391186136,0.425,0.275,-50.78118136304,-34.8222709371811,50.78118136304,41.893221829584
4.99827391186136,0.425,0.3,-50.8703779506972,-34.9581015589398,50.8703779506972,39.521399301822
4.99827391186136,0.425,0.325,-51.0019225077607,-35.1498284960671,51.0019225077607,36.5206154206331
4.99827391186136,0.425,0.35,-51.1773945364029,-35.3581105377407,51.1773945364029,35.3581105377407
4.99827391186136,0.425,0.375,-51.3874945272574,-35.6101256438103,51.3874945272574,35.6101256438103
4.99827391186136,0.425,0.4,-51.6320618982376,-35.8710392669688,51.6320618982376,35.8710392669688
4.99827391186136,0.425,0.425,-51.9014421295331,-36.1640576753447,51.9014421295331,36.1640576753447
4.99827391186136,0.425,0.45,-52.194142855169,-36.457734938482,52.194142855169,36.457734938482
4.99827391186136,0.425,0.475,-52.500348214996,-36.7723866419767,52.500348214996,36.7723866419767
4.99827391186136,0.425,0.5,-52.8176307467773,-37.0790047986,52.8176307467773,37.0790047986
4.99827391186136,0.425,0.525,-53.1362235179693,-37.3959604050078,53.1362235179693,37.3959604050078
4.99827391186136,0.425,0.55,-53.4531519680167,-37.6958457706177,53.4531519680167,37.6958457706177
4.99827391186136,0.425,0.575,-53.7589223083602,-37.9959385160163,53.7589223083602,37.9959385160163
4.99827391186136,0.425,0.6,-54.0503956350486,-38.2696685714157,54.0503956350486,39.4716415432529
4.99827391186136,0.425,0.625,-54.3185850704555,-38.5340016800717,54.3185850704555,44.9986383844636
4.99827391186136,0.425,0.65,-54.560568248684,-38.7624946932679,54.560568248684,50.1619630218394
4.99827391186136,0.425,0.675,-54.7681022448257,-38.9725250640027,54.7681022448257,54.8725410009733
4.99827391186136,0.425,0.7,-54.9388644835523,-39.1371128837746,54.9388644835523,59.0548553427624
4.99827391186136,0.425,0.725,-55.0655865543615,-39.2747058400019,55.0655865543615,62.6183051065183
4.99827391186136,0.425,0.75,-55.1469393204997,-39.3571951500208,55.1469393204997,65.4904693836336
4.99827391186136,0.425,0.775,-55.1768417038578,-39.4046664828015,55.1768417038578,67.5780399986666
4.99827391186136,0.425,0.8,-55.1553813207465,-39.3874314183155,55.1553813207465,68.813435575773
4.99827391186136,0.425,0.825,-55.0778567718975,-39.3276624686026,55.0778567718975,69.0988198845749
4.99827391186136,0.425,0.85,-54.9462602542854,-39.193871171763,54.9462602542854,68.3736566537022
4.99827391186136,0.425,0.875,-54.7574453093432,-39.0106139505043,54.7574453093432,66.5328597775841
4.99827391186136,0.425,0.9,-54.5158535660703,-38.7445257748577,54.5158535660703,63.5233954243723
4.99827391186136,0.425,0.925,-54.2199635278428,-38.4225926550078,54.2199635278428,59.2281544228182
4.99827391186136,0.425,0.95,-53.8770099311578,-38.0089954171074,53.8770099311578,53.5922555042535
4.99827391186136,0.425,0.975,-53.4867448618923,-37.532925725051,53.4867448618923,46.4799901597408
4.99827391186136,0.425,1,-53.0588649586266,-36.9537257639542,53.0588649586266,37.8075849351278
4.99827391186136,0.425,1.025,-52.5939266145187,-36.3032821165672,52.5939266145187,36.3032821165672
4.99827391186136,0.425,1.05,-52.1041967128966,-35.5311040749705,52.1041967128966,35.5311040749705
4.99827391186136,0.425,1.075,-51.5943215791724,-34.6781660367737,51.5943215791724,34.6781660367737
4.99827391186136,0.425,1.1,-51.0841712151318,-33.6845752689006,51.0841712151318,33.6845752689006
4.99827391186136,0.425,1.125,-50.5940299735028,-32.6342670906417,50.5940299735028,53.2409699318507
4.99827391186136,0.425,1.15,-50.1564558745777,-31.4931425639358,50.1564558745777,67.975267347398
4.99827391186136,0.425,1.175,-44.3715586256556,-27.1015591812464,44.3715586256556,666.120473131513
4.99827391186136,0.425,1.2,-22.4270059965467,-13.2659666794731,22.4270059965467,945.022711140841
4.99827391186136,0.425,1.225,-2.62084553567752,-1.40557450274386,2.62084553567752,455.345884154195
4.99827391186136,0.45,-0.25,0.0139244144167305,0.308248248525758,0.438334058301605,15.9876016690575
4.99827391186136,0.45,-0.225,-2.97365749861817,-0.948760741063763,2.97365749861817,524.024986467886
4.99827391186136,0.45,-0.2,-25.664412841631,-11.0145189310291,25.664412841631,1077.33722708045
4.99827391186136,0.45,-0.175,-50.4265469956461,-21.4592764933454,50.4265469956461,737.535516284529
4.99827391186136,0.45,-0.15,-56.3572110621603,-23.1887390754008,56.3572110621603,89.7421084828176
4.99827391186136,0.45,-0.125,-56.008387285377,-22.2658164835024,56.008387285377,71.2207807514963
4.99827391186136,0.45,-0.1,-55.5984538607193,-21.3321811907771,55.5984538607193,53.1160202391725
4.99827391186136,0.45,-0.075,-55.1449760633878,-20.5361193745174,55.1449760633878,36.0899961401325
4.99827391186136,0.45,-0.05,-54.6795188289339,-19.7732657982045,54.6795188289339,20.75571109089
4.99827391186136,0.45,-0.025,-54.2113923551109,-19.1616063373466,54.2113923551109,19.1616063373466
4.99827391186136,0.45,0,-53.7595974610858,-18.5798403568108,53.7595974610858,18.5798403568108
4.99827391186136,0.45,0.025,-53.3271435378935,-18.1326044246588,53.3271435378935,18.4451306033666
4.99827391186136,0.45,0.05,-52.9284495828854,-17.707109633543,52.9284495828854,23.3816865160149
4.99827391186136,0.45,0.075,-52.5634474064096,-17.3976820696901,52.5634474064096,30.4785097516774
4.99827391186136,0.45,0.1,-52.2444037888732,-17.107450276198,52.2444037888732,36.1891856003857
4.99827391186136,0.45,0.125,-51.9689847693712,-16.9180616732145,51.9689847693712,40.5960093772038
4.99827391186136,0.45,0.15,-51.7472129734239,-16.7478817839877,51.7472129734239,43.7762862815743
4.99827391186136,0.45,0.175,-51.5748521005668,-16.6649555987807,51.5748521005668,45.813909438378
4.99827391186136,0.45,0.2,-51.4593523666527,-16.6005917708145,51.4593523666527,46.7768935266101
4.99827391186136,0.45,0.225,-51.394953026964,-16.6106176133591,51.394953026964,46.7516651848372
4.99827391186136,0.45,0.25,-51.3865180560838,-16.6370211828888,51.3865180560838,45.8051208829401
4.99827391186136,0.45,0.275,-51.4271052647781,-16.7256582631963,51.4271052647781,44.0242402928549
4.99827391186136,0.45,0.3,-51.5192336164241,-16.8271310779582,51.5192336164241,41.4782879188157
4.99827391186136,0.45,0.325,-51.6550525802062,-16.9794523524679,51.6550525802062,38.2532301070709
4.99827391186136,0.45,0.35,-51.8350881506972,-17.1400262549986,51.8350881506972,34.4212042534241
4.99827391186136,0.45,0.375,-52.0508086389242,-17.3407825561912,52.0508086389242,30.0667944857308
4.99827391186136,0.45,0.4,-52.301126007837,-17.5444004131503,52.301126007837,25.2643353096043
4.99827391186136,0.45,0.425,-52.5770431717587,-17.7781707344646,52.5770431717587,20.0973819626836
4.99827391186136,0.45,0.45,-52.8762349789469,-18.0087752349704,52.8762349789469,18.5073326815903
4.99827391186136,0.45,0.475,-53.1894626228232,-18.2600863028767,53.1894626228232,18.3817185430189
4.99827391186136,0.45,0.5,-53.513533806221,-18.5017081903023,53.513533806221,18.5017081903023
4.99827391186136,0.45,0.525,-53.8392045190111,-18.7551572243208,53.8392045190111,18.7551572243208
4.99827391186136,0.45,0.55,-54.162779811724,-18.9920141315931,54.162779811724,18.9920141315931
4.99827391186136,0.45,0.575,-54.4752582527001,-19.2323876911968,54.4752582527001,19.2323876911968
4.99827391186136,0.45,0.6,-54.7728036344425,-19.4489785913728,54.7728036344425,19.6647664291793
4.99827391186136,0.45,0.625,-55.0469124854086,-19.6613542598035,55.0469124854086,24.9026797565481
4.99827391186136,0.45,0.65,-55.2939682992295,-19.8425377395082,55.2939682992295,29.7955776271792
4.99827391186136,0.45,0.675,-55.5062226885561,-20.0123589897739,55.5062226885561,34.2584880487857
4.99827391186136,0.45,0.7,-55.6806433495799,-20.1434107477902,55.6806433495799,38.2198862163581
4.99827391186136,0.45,0.725,-55.8104860565895,-20.2565299815166,55.8104860565895,41.5930366658494
4.99827391186136,0.45,0.75,-55.8936792345316,-20.3231852726508,55.8936792345316,44.3096941898965
4.99827391186136,0.45,0.775,-55.9247120683764,-20.3658888364995,55.9247120683764,46.2801563301664
4.99827391186136,0.45,0.8,-55.9028830938555,-20.3544061805675,55.9028830938555,47.4412437129194
4.99827391186136,0.45,0.825,-55.8241208571376,-20.3134858855676,55.8241208571376,47.6983478087527
4.99827391186136,0.45,0.85,-55.6895731270255,-20.2108017734872,55.6895731270255,46.9956422807219
4.99827391186136,0.45,0.875,-55.4967927249895,-20.0737380840912,55.4967927249895,45.2305589420425
4.99827391186136,0.45,0.9,-55.249316249056,-19.8676235605556,55.249316249056,42.3552070138862
4.99827391186136,0.45,0.925,-54.9463941353972,-19.6226230020801,54.9463941353972,38.2538730555902
4.99827391186136,0.45,0.95,-54.5942804332495,-19.3011793926059,54.5942804332495,32.877967844255
4.99827391186136,0.45,0.975,-54.1935699366597,-18.9362254942976,54.1935699366597,26.0929645657303
4.99827391186136,0.45,1,-53.7528505677063,-18.4855929384069,53.7528505677063,18.4855929384069
4.99827391186136,0.45,1.025,-53.273605399748,-17.9854748253285,53.273605399748,19.777787685095
4.99827391186136,0.45,1.05,-52.7667447043956,-17.3846535901519,52.7667447043956,20.7911924973459
4.99827391186136,0.45,1.075,-52.2380462359821,-16.7258979082224,52.2380462359821,21.3556014523632
4.99827391186136,0.45,1.1,-51.7057416140069,-15.9460527705179,51.7057416140069,31.4344056461718
4.99827391186136,0.45,1.125,-51.192186166654,-15.1192685808817,51.192186166654,50.929793350752
4.99827391186136,0.45,1.15,-50.7288522379674,-14.201566906675,50.7288522379674,64.7018544813385
4.99827391186136,0.45,1.175,-44.8599262088181,-11.8797915790456,44.8599262088181,674.238021896228
4.99827391186136,0.45,1.2,-22.6634205694044,-5.60255810189479,22.6634205694044,955.466327137826
4.99827391186136,0.45,1.225,-2.64476887399563,-0.49442363986592,2.64476887399563,460.095230275364
4.99827391186136,0.475,-0.25,0.0217500187639877,0.318606375839163,0.468757043809455,15.2877379408596
4.99827391186136,0.475,-0.225,-2.98416552127997,0.109546293798861,2.98416552127997,527.636587138882
4.99827391186136,0.475,-0.2,-25.8253121212841,-1.83018281072463,25.8253121212841,1084.26167539943
4.99827391186136,0.475,-0.175,-50.7392036935876,-3.4996727078728,50.7392036935876,741.600470929174
4.99827391186136,0.475,-0.15,-56.6880939981994,-3.21922788171476,56.6880939981994,67.6486886080218
4.99827391186136,0.475,-0.125,-56.3188135750143,-2.50712754513234,56.3188135750143,61.4472117378006
4.99827391186136,0.475,-0.1,-55.8880447610162,-1.77423222574344,55.8880447610162,46.6660193271709
4.99827391186136,0.475,-0.075,-55.4170070368817,-1.16873902025025,55.4170070368817,32.4015073812387
4.99827391186136,0.475,-0.05,-54.9345385051187,-0.571644726621887,54.9345385051187,19.3757584281606
4.99827391186136,0.475,-0.025,-54.452921823134,-0.107646928530204,54.452921823134,19.0006871667846
4.99827391186136,0.475,0,-53.9881146646258,0.350220024188986,53.9881146646258,22.7798838277285
4.99827391186136,0.475,0.025,-53.545779147772,0.689744539104362,53.545779147772,32.4665405655439
4.99827391186136,0.475,0.05,-53.137519094868,1.02783671654677,53.137519094868,40.6633281359558
4.99827391186136,0.475,0.075,-52.7656568491807,1.2635243888094,52.7656568491807,47.4460064901933
4.99827391186136,0.475,0.1,-52.4400367679137,1.49774764641977,52.4400367679137,52.9175053451942
4.99827391186136,0.475,0.125,-52.1603966932503,1.64293433783153,52.1603966932503,57.1466283708879
4.99827391186136,0.475,0.15,-51.9347128540163,1.78462336143503,51.9347128540163,60.2152489291206
4.99827391186136,0.475,0.175,-51.760480305652,1.84937277834504,51.760480305652,62.1949339005337
4.99827391186136,0.475,0.2,-51.6434250863035,1.90934173791809,51.6434250863035,63.1568487658976
4.99827391186136,0.475,0.225,-51.5792111360607,1.9038103665264,51.5792111360607,63.1769347760902
4.99827391186136,0.475,0.25,-51.5712465640149,1.89367935420853,51.5712465640149,62.3237311026806
4.99827391186136,0.475,0.275,-51.6137621143854,1.82872138024854,51.6137621143854,60.6754108864824
4.99827391186136,0.475,0.3,-51.7080389356103,1.76062958401219,51.7080389356103,58.3014124455983
4.99827391186136,0.475,0.325,-51.8472001404234,1.64752651579021,51.8472001404234,55.2802290862606
4.99827391186136,0.475,0.35,-52.0307072274062,1.53376163155423,52.0307072274062,51.6829546779046
4.99827391186136,0.475,0.375,-52.2508465921792,1.38399963913388,52.2508465921792,47.5877077023486
4.99827391186136,0.475,0.4,-52.5056011084189,1.23684471680926,52.5056011084189,43.0668602242219
4.99827391186136,0.475,0.425,-52.7866722357805,1.06200005827577,52.7866722357805,38.198247462771
4.99827391186136,0.475,0.45,-53.090909528587,0.893666596944127,53.090909528587,33.0548454043172
4.99827391186136,0.475,0.475,-53.4096835882883,0.705310494339431,53.4096835882883,27.7145444284597
4.99827391186136,0.475,0.5,-53.7390538545417,0.527869629517647,53.7390538545417,22.250269098603
4.99827391186136,0.475,0.525,-54.0703229414681,0.337465803477914,54.0703229414681,18.5864072282524
4.99827391186136,0.475,0.55,-54.3991013135709,0.16276932869832,54.3991013135709,18.4586274801329
4.99827391186136,0.475,0.575,-54.7168947837185,-0.0184256960957389,54.7168947837185,18.3343419390047
4.99827391186136,0.475,0.6,-55.0192051723018,-0.178819623262979,55.0192051723018,18.2150641897175
4.99827391186136,0.475,0.625,-55.298018151875,-0.339839947497491,55.298018151875,21.1158993779064
4.99827391186136,0.475,0.65,-55.5490682837725,-0.474724848912852,55.5490682837725,25.3501745650912
4.99827391186136,0.475,0.675,-55.7650979396694,-0.604952865017851,55.7650979396694,29.1934044979882
4.99827391186136,0.475,0.7,-55.9424204259254,-0.703511105339422,55.9424204259254,32.6131014148268
4.99827391186136,0.475,0.725,-56.0748022071491,-0.792704701217036,56.0748022071491,35.502388708277
4.99827391186136,0.475,0.75,-56.1594946843854,-0.844529451702525,56.1594946843854,37.8279055864595
4.99827391186136,0.475,0.775,-56.1915342546763,-0.882829869535442,56.1915342546763,39.4869864796176
4.99827391186136,0.475,0.8,-56.1695051840523,-0.877961454190034,56.1695051840523,40.4339574354071
4.99827391186136,0.475,0.825,-56.0899338314551,-0.855926449392425,56.0899338314551,40.5844824571659
4.99827391186136,0.475,0.85,-55.9532061296663,-0.784944013848972,55.9532061296663,39.8633063172863
4.99827391186136,0.475,0.875,-55.7575333158211,-0.693627829741772,55.7575333158211,38.2376835769807
4.99827391186136,0.475,0.9,-55.5056355649908,-0.547692965247421,55.5056355649908,35.5976622409986
4.99827391186136,0.475,0.925,-55.1974860212903,-0.378570231632698,55.1974860212903,32.0156080873851
4.99827391186136,0.475,0.95,-54.838455980453,-0.149012648312256,54.838455980453,27.371810130261
4.99827391186136,0.475,0.975,-54.4299281159603,0.106589936318116,54.4299281159603,21.8213052375986
4.99827391186136,0.475,1,-53.9795071872219,0.429520240981765,53.9795071872219,18.8479090196227
4.99827391186136,0.475,1.025,-53.4895404788376,0.781990949858169,53.4895404788376,20.2499723451818
4.99827391186136,0.475,1.05,-52.969753543268,1.213089987606,52.969753543268,23.1292740736576
4.99827391186136,0.475,1.075,-52.4269124999102,1.6810940732985,52.4269124999102,35.603125029351
4.99827391186136,0.475,1.1,-51.8777569400918,2.24849779796354,51.8777569400918,49.4726052168179
4.99827391186136,0.475,1.125,-51.3462623427439,2.85366685553887,51.3462623427439,63.8988521727561
4.99827391186136,0.475,1.15,-50.8628163883663,3.54612758423171,50.8628163883663,78.4391443585476
4.99827391186136,0.475,1.175,-44.9622354029157,3.74971867705522,44.9622354029157,676.482903446782
4.99827391186136,0.475,1.2,-22.705442766285,2.27329361706116,22.705442766285,957.704593000738
4.99827391186136,0.475,1.225,-2.64532807357113,0.454719141725571,2.64532807357113,460.937796722493
4.99827391186136,0.5,-0.25,0.0296664001859688,0.297737396791304,0.502329011151231,14.6034283898303
4.99827391186136,0.5,-0.225,-2.96829817285164,1.14461849729674,2.96829817285164,526.503852745304
4.99827391186136,0.5,-0.2,-25.7555267879353,7.39216364087892,25.7555267879353,1081.5344499963
4.99827391186136,0.5,-0.175,-50.6005873671111,14.5625297295448,50.6005873671111,739.159584216211
4.99827391186136,0.5,-0.15,-56.5171357752292,16.863599862832,56.5171357752292,64.1719071804236
4.99827391186136,0.5,-0.125,-56.1327232367936,17.3622785217503,56.1327232367936,58.6427841908868
4.99827391186136,0.5,-0.1,-55.6861696959178,17.8912633563653,55.6861696959178,45.2334147947317
4.99827391186136,0.5,-0.075,-55.2024172091803,18.3056476002232,55.2024172091803,31.8838628522192
4.99827391186136,0.5,-0.05,-54.7071224356713,18.7346761458084,54.7071224356713,19.8263797011486
4.99827391186136,0.5,-0.025,-54.2157935925606,19.0507717311535,54.2157935925606,30.2371242703502
4.99827391186136,0.5,0,-53.7411187937896,19.3829114552488,53.7411187937896,40.9951911481067
4.99827391186136,0.5,0.025,-53.2916844316502,19.6148157504548,53.2916844316502,50.2196492697156
4.99827391186136,0.5,0.05,-52.8760956050018,19.8642488603383,52.8760956050018,58.0339802352342
4.99827391186136,0.5,0.075,-52.4993036917993,20.0266155037813,52.4993036917993,64.5043794289214
4.99827391186136,0.5,0.1,-52.168555593311,20.2040852229556,52.168555593311,69.7380983967371
4.99827391186136,0.5,0.125,-51.885871385239,20.3057271666499,51.885871385239,73.7920644729639
4.99827391186136,0.5,0.15,-51.6570195323464,20.4185621635386,51.6570195323464,76.751277119333
4.99827391186136,0.5,0.175,-51.4814154636233,20.4658992949724,51.4814154636233,78.6759211723123
4.99827391186136,0.5,0.2,-51.3629203282751,20.5213225252711,51.3629203282751,79.6395571834674
4.99827391186136,0.5,0.225,-51.2987926704298,20.5210070008776,51.2987926704298,79.7081207686866
4.99827391186136,0.5,0.25,-51.2908669326199,20.5270385208401,51.2908669326199,78.9514641912879
4.99827391186136,0.5,0.275,-51.334698616913,20.4863071441151,51.334698616913,77.4391225229518
4.99827391186136,0.5,0.3,-51.4302346706078,20.4513933635254,51.4302346706078,75.2406333613743
4.99827391186136,0.5,0.325,-51.5717072064058,20.377799844452,51.5717072064058,72.4269854953584
4.99827391186136,0.5,0.35,-51.7574350413921,20.3104713022792,51.7574350413921,69.0683121676356
4.99827391186136,0.5,0.375,-51.9806439686921,20.2117133285056,51.9806439686921,65.2361067576353
4.99827391186136,0.5,0.4,-52.2383241661504,20.1204596765815,52.2383241661504,61.0009636607561
4.99827391186136,0.5,0.425,-52.5229856307644,20.0042939828938,52.5229856307644,56.4347533440248
4.99827391186136,0.5,0.45,-52.8306001365272,19.8975087494352,52.8306001365272,51.6080679380308
4.99827391186136,0.5,0.475,-53.1532489763965,19.7716679426551,53.1532489763965,46.5933296904243
4.99827391186136,0.5,0.5,-53.4861988476297,19.6575853229299,53.4861988476297,41.4606224764878
4.99827391186136,0.5,0.525,-53.8213939109851,19.5296819860365,53.8213939109851,36.2831422030613
4.99827391186136,0.5,0.55,-54.1537108269714,19.4163043297995,54.1537108269714,31.1299932565626
4.99827391186136,0.5,0.575,-54.4752532972424,19.2937383529757,54.4752532972424,26.0753673029718
4.99827391186136,0.5,0.6,-54.7808247780412,19.1887710601968,54.7808247780412,21.1869299761367
4.99827391186136,0.5,0.625,-55.0629883393786,19.0786550885607,55.0629883393786,19.9644535092237
4.99827391186136,0.5,0.65,-55.3167938031859,18.9894608126367,55.3167938031859,23.971832271087
4.99827391186136,0.5,0.675,-55.5355619784682,18.8985730942011,55.5355619784682,27.6040339898899
4.99827391186136,0.5,0.7,-55.7149143359403,18.832149519135,55.7149143359403,30.832713507334
4.99827391186136,0.5,0.725,-55.8492170764844,18.7669177245434,55.8492170764844,33.5526561430645
4.99827391186136,0.5,0.75,-55.9350030330522,18.7298924251416,55.9350030330522,35.7355406997976
4.99827391186136,0.5,0.775,-55.9679485160848,18.6963990507338,55.9679485160848,37.2793654973771
4.99827391186136,0.5,0.8,-55.9458748154738,18.6950179051691,55.9458748154738,38.1451374017379
4.99827391186136,0.5,0.825,-55.8660050972423,18.6990019957055,55.8660050972423,38.2480273760519
4.99827391186136,0.5,0.85,-55.7279035345303,18.7390989195425,55.7279035345303,37.5212677883059
4.99827391186136,0.5,0.875,-55.5305477025245,18.785976783123,55.5305477025245,35.9299493072111
4.99827391186136,0.5,0.9,-55.2757658799774,18.8730446684801,55.2757658799774,33.3709173971865
4.99827391186136,0.5,0.925,-54.9643737071086,18.9681055015316,54.9643737071086,29.9106725928212
4.99827391186136,0.5,0.95,-54.6007690907345,19.1076453826352,54.6007690907345,25.4250751236183
4.99827391186136,0.5,0.975,-54.1872595890273,19.2562908908851,54.1872595890273,20.0646687111236
4.99827391186136,0.5,1,-53.7303749422905,19.4541050018068,53.7303749422905,23.553015081663
4.99827391186136,0.5,1.025,-53.2334808995932,19.6620765012611,53.2334808995932,32.4642748180991
4.99827391186136,0.5,1.05,-52.7050395671332,19.9268914701147,52.7050395671332,42.8701532915497
4.99827391186136,0.5,1.075,-52.1529119053273,20.2076528782912,52.1529119053273,54.6640372649296
4.99827391186136,0.5,1.1,-51.5922152978427,20.5655322666116,51.5922152978427,67.7410685595909
4.99827391186136,0.5,1.125,-51.0483908128572,20.9501872566935,51.0483908128572,81.2826599062855
4.99827391186136,0.5,1.15,-50.5504407210958,21.4167973426251,50.5504407210958,94.8641843637834
4.99827391186136,0.5,1.175,-44.671488165735,19.4836162697586,44.671488165735,672.754980391526
4.99827391186136,0.5,1.2,-22.5493710125959,10.1861670347536,22.5493710125959,951.58764017086
4.99827391186136,0.5,1.225,-2.62215137280184,1.38068888123214,2.62215137280184,457.795055209504
4.99827391186136,0.525,-0.25,0.0366561096212319,0.28757125917882,0.539110648851146,13.9341997912004
4.99827391186136,0.525,-0.225,-2.92695679931224,2.18594717447985,2.92695679931224,520.628135025042
4.99827391186136,0.525,-0.2,-25.4561511872336,16.5701876880326,25.4561511872336,1069.16373248944
4.99827391186136,0.525,-0.175,-50.0119828507172,32.5266682489934,50.0119828507172,730.223950710211
4.99827391186136,0.525,-0.15,-55.8459690609266,36.8309315172962,55.8459690609266,60.6946908116591
4.99827391186136,0.525,-0.125,-55.4517542226196,37.1169110201644,55.4517542226196,55.8728144483751
4.99827391186136,0.525,-0.1,-54.9945572877169,37.4396120951708,54.9945572877169,43.8542181304258
4.99827391186136,0.525,-0.075,-54.5027901434777,37.6646385659183,54.5027901434777,37.6646385659183
4.99827391186136,0.525,-0.05,-53.998884144881,37.9241071799965,53.998884144881,37.9241071799965
4.99827391186136,0.525,-0.025,-53.5014499404965,38.0943424173076,53.5014499404965,48.8598677159271
4.99827391186136,0.525,0,-53.0200465364645,38.2996152021267,53.0200465364645,59.0815947748199
4.99827391186136,0.525,0.025,-52.5661038859081,38.4257162516231,52.5661038859081,67.8450070712843
4.99827391186136,0.525,0.05,-52.1453822221723,38.5853085397703,52.1453822221723,75.2759976439788
4.99827391186136,0.525,0.075,-51.7653929569103,38.6755932835234,51.7653929569103,81.4363231718344
4.99827391186136,0.525,0.1,-51.4309097791774,38.794947020854,51.4309097791774,86.4327986685357
4.99827391186136,0.525,0.125,-51.1461824777519,38.8536827291961,51.1461824777519,90.3142948656983
4.99827391186136,0.525,0.15,-50.9148673423243,38.9361960143557,50.9148673423243,93.165476826006
4.99827391186136,0.525,0.175,-50.7382656075596,38.9663083287271,50.7382656075596,95.0379254173813
4.99827391186136,0.525,0.2,-50.6184492106236,39.0157366433956,50.6184492106236,96.0051843473645
4.99827391186136,0.525,0.225,-50.5542506017843,39.0205490537485,50.5542506017843,96.1251428924972
4.99827391186136,0.525,0.25,-50.5459936046769,39.0414103612911,50.5459936046769,95.4673034591738
4.99827391186136,0.525,0.275,-50.590546436724,39.0246878449134,50.590546436724,94.0939159614259
4.99827391186136,0.525,0.3,-50.6865771011122,39.0217931055622,50.6865771011122,92.073468136193
4.99827391186136,0.525,0.325,-50.8294193131588,38.987460872536,50.8294193131588,89.4703745417324
4.99827391186136,0.525,0.35,-51.0162999915981,38.9655998833548,51.0162999915981,86.3530056317589
4.99827391186136,0.525,0.375,-51.2413788964284,38.9176183241884,51.2413788964284,82.786878613897
4.99827391186136,0.525,0.4,-51.5007024181909,38.8814677584943,51.5007024181909,78.8402368324407
4.99827391186136,0.525,0.425,-51.7875836564321,38.8237848771529,51.7875836564321,74.5794561528164
4.99827391186136,0.525,0.45,-52.0971659312577,38.7778753183535,52.0971659312577,70.0723145103132
4.99827391186136,0.525,0.475,-52.4222340272145,38.7143699326217,52.4222340272145,65.3861319395115
4.99827391186136,0.525,0.5,-52.7573138010199,38.6630425873376,52.7573138010199,60.5878000637507
4.99827391186136,0.525,0.525,-53.0949802277105,38.5974518187302,53.0949802277105,55.745754704955
4.99827391186136,0.525,0.55,-53.4294327202512,38.5448070922958,53.4294327202512,50.9255751800637
4.99827391186136,0.525,0.575,-53.7533567861653,38.4806563160879,53.7533567861653,46.1970216005036
4.99827391186136,0.525,0.6,-54.0609207257842,38.4305102506612,54.0609207257842,41.6239151604959
4.99827391186136,0.525,0.625,-54.3452417453794,38.3710598025364,54.3452417453794,38.3710598025364
4.99827391186136,0.525,0.65,-54.6007566514286,38.3269194204068,54.6007566514286,38.3269194204068
4.99827391186136,0.525,0.675,-54.8213325287262,38.2751363418289,54.8213325287262,38.2751363418289
4.99827391186136,0.525,0.7,-55.0019808652278,38.2401975545408,55.0019808652278,38.2401975545408
4.99827391186136,0.525,0.725,-55.1376251236234,38.1987546837153,55.1376251236234,38.1987546837153
4.99827391186136,0.525,0.75,-55.2241726916794,38.1759157085113,55.2241726916794,38.1759157085113
4.99827391186136,0.525,0.775,-55.2578861411398,38.1472104538668,55.2578861411398,38.1472104538668
4.99827391186136,0.525,0.8,-55.2359284717401,38.1390832607798,55.2359284717401,38.1390832607798
4.99827391186136,0.525,0.825,-55.1561545699829,38.1252691331679,55.1561545699829,38.1252691331679
4.99827391186136,0.525,0.85,-55.0174221196969,38.1342029894765,55.0174221196969,38.1342029894765
4.99827391186136,0.525,0.875,-54.8193985877236,38.1372961452424,54.8193985877236,38.1372961452424
4.99827391186136,0.525,0.9,-54.5631445284378,38.1655436090871,54.5631445284378,38.1655436090871
4.99827391186136,0.525,0.925,-54.2502308337514,38.1877118244988,54.2502308337514,38.1877118244988
4.99827391186136,0.525,0.95,-53.8842171952885,38.237694788712,53.8842171952885,38.237694788712
4.99827391186136,0.525,0.975,-53.4682408575296,38.2811774140388,53.4682408575296,38.2811774140388
4.99827391186136,0.525,1,-53.0079178200422,38.3548872605089,53.0079178200422,44.3168067917504
4.99827391186136,0.525,1.025,-52.5075296876027,38.4209858313889,52.5075296876027,52.75150150272
4.99827391186136,0.525,1.05,-51.9744843968175,38.521273273355,51.9744843968175,62.577918854307
4.99827391186136,0.525,1.075,-51.4175769378628,38.6181805734162,51.4175769378628,73.695347346284
4.99827391186136,0.525,1.1,-50.8505118035746,38.768128948064,50.8505118035746,85.9805495059057
4.99827391186136,0.525,1.125,-50.299768974201,38.93431776378,50.299768974201,98.6418960776162
4.99827391186136,0.525,1.15,-49.79300378512,39.1735107078782,49.79300378512,111.264490836833
4.99827391186136,0.525,1.175,-43.988971457835,35.117014874683,43.988971457835,663.050082505908
4.99827391186136,0.525,1.2,-22.1965984241575,18.0521878274672,22.1965984241575,937.120053611782
4.99827391186136,0.525,1.225,-2.57632136136935,2.31199701427991,2.57632136136935,450.675808784544
4.99827391186136,0.55,-0.25,0.0438519222372925,0.245554122874457,0.576601054216112,13.2694874533702
4.99827391186136,0.55,-0.225,-2.85937321998787,3.17334120726917,2.85937321998787,510.064710857309
4.99827391186136,0.55,-0.2,-24.9287740133446,25.527543571264,24.9287740133446,1047.26110600648
4.99827391186136,0.55,-0.175,-48.9775382863421,50.0854135339762,48.9775382863421,714.86971364259
4.99827391186136,0.55,-0.15,-54.6792905257568,56.3422402161765,54.6792905257568,57.2275941924214
4.99827391186136,0.55,-0.125,-54.2805950222507,56.4128807751189,54.2805950222507,56.4128807751189
4.99827391186136,0.55,-0.1,-53.8179320778199,56.5260095532075,53.8179320778199,56.5260095532075
4.99827391186136,0.55,-0.075,-53.3229341895551,56.5604193753366,53.3229341895551,56.5604193753366
4.99827391186136,0.55,-0.05,-52.8146857813578,56.6477514861561,52.8146857813578,56.6477514861561
4.99827391186136,0.55,-0.025,-52.3148478011148,56.6713058774496,52.3148478011148,67.016555000382
4.99827391186136,0.55,0,-51.8299248574483,56.7477056725944,51.8299248574483,76.6965690526269
4.99827391186136,0.55,0.025,-51.3741851504576,56.7676782604235,51.3741851504576,84.9969046183016
4.99827391186136,0.55,0.05,-50.9506282392287,56.8360387948552,50.9506282392287,92.0416757983364
4.99827391186136,0.55,0.075,-50.5693198967266,56.8543431364337,50.5693198967266,97.8913969417536
4.99827391186136,0.55,0.1,-50.2326124210876,56.914721954845,50.2326124210876,102.649342207341
4.99827391186136,0.55,0.125,-49.9469881681336,56.9309545224415,49.9469881681336,106.358569144913
4.99827391186136,0.55,0.15,-49.714016499402,56.9826792989991,49.714016499402,109.101391180103
4.99827391186136,0.55,0.175,-49.53690327284,56.9961116820675,49.53690327284,110.9222650738
4.99827391186136,0.55,0.2,-49.4159410851827,57.039287687991,49.4159410851827,111.893501776288
4.99827391186136,0.55,0.225,-49.3515698173894,57.0497429223477,49.3515698173894,112.065837190445
4.99827391186136,0.55,0.25,-49.3426049002217,57.0852072226956,49.3426049002217,111.507732596058
4.99827391186136,0.55,0.275,-49.3872709475194,57.0928401594536,49.3872709475194,110.274633586684
4.99827391186136,0.55,0.3,-49.4829559084577,57.1216383154546,49.4829559084577,108.433621193719
4.99827391186136,0.55,0.325,-49.626144872789,57.126668307215,49.626144872789,106.042745345517
4.99827391186136,0.55,0.35,-49.8129706106685,57.1497853830528,49.8129706106685,103.168472413578
4.99827391186136,0.55,0.375,-50.0385800257058,57.1524220164342,50.0385800257058,99.87037658731
4.99827391186136,0.55,0.4,-50.2980733417008,57.1707193394126,50.2980733417008,96.2143516796122
4.99827391186136,0.55,0.425,-50.5856216831819,57.1711414265803,50.5856216831819,92.2611933783902
4.99827391186136,0.55,0.45,-50.8955377751418,57.1853319892907,50.8955377751418,88.0759657869514
4.99827391186136,0.55,0.475,-51.2213654656736,57.1836415736259,51.2213654656736,83.7207163888289
4.99827391186136,0.55,0.5,-51.5568879223319,57.1942504383985,51.5568879223319,79.259317395273
4.99827391186136,0.55,0.525,-51.8953663509177,57.1904080163287,51.8953663509177,74.7552094530876
4.99827391186136,0.55,0.55,-52.2303213090949,57.1977270110155,52.2303213090949,70.2706760961585
4.99827391186136,0.55,0.575,-52.5550747220336,57.1914907079265,52.5550747220336,65.8707582158582
4.99827391186136,0.55,0.6,-52.8631583231406,57.1955443790942,52.8631583231406,61.6157078786203
4.99827391186136,0.55,0.625,-53.1482967017559,57.1864277564222,53.1482967017559,57.5724828891496
4.99827391186136,0.55,0.65,-53.404312424947,57.1869612372956,53.404312424947,57.1869612372956
4.99827391186136,0.55,0.675,-53.6256702690179,57.1742170053968,53.6256702690179,57.1742170053968
4.99827391186136,0.55,0.7,-53.8067706584975,57.170708562342,53.8067706584975,57.170708562342
4.99827391186136,0.55,0.725,-53.943143643682,57.1533386105091,53.943143643682,57.1533386105091
4.99827391186136,0.55,0.75,-54.0300699574552,57.1450286638073,54.0300699574552,57.1450286638073
4.99827391186136,0.55,0.775,-54.0644458113384,57.1218136938044,54.0644458113384,57.1218136938044
4.99827391186136,0.55,0.8,-54.042773702165,57.1077384195252,54.042773702165,57.1077384195252
4.99827391186136,0.55,0.825,-53.9635862984586,57.077297997843,53.9635862984586,57.077297997843
4.99827391186136,0.55,0.85,-53.8250296567079,57.0563675353745,53.8250296567079,57.0563675353745
4.99827391186136,0.55,0.875,-53.6275068678945,57.0173517435833,53.6275068678945,57.0173517435833
4.99827391186136,0.55,0.9,-53.3713002890903,56.9886136872974,53.3713002890903,56.9886136872974
4.99827391186136,0.55,0.925,-53.0587832166506,56.9400869573656,53.0587832166506,56.9400869573656
4.99827391186136,0.55,0.95,-52.6926626970642,56.9029210729948,52.6926626970642,56.9029210729948
4.99827391186136,0.55,0.975,-52.2769580660196,56.8439835359598,52.2769580660196,57.9971743735624
4.99827391186136,0.55,1,-51.8163660596212,56.79664969084,51.8163660596212,64.6663218737372
4.99827391186136,0.55,1.025,-51.3161409481272,56.7242082458489,51.3161409481272,72.6257157144694
4.99827391186136,0.55,1.05,-50.7826579010092,56.6636855054132,50.7826579010092,81.8731250203237
4.99827391186136,0.55,1.075,-50.2256565294547,56.5802209837021,50.2256565294547,92.3157389130924
4.99827391186136,0.55,1.1,-49.6574391273828,56.5253774687719,49.6574391273828,103.80940851758
4.99827391186136,0.55,1.125,-49.1052943200393,56.4742372016761,49.1052943200393,115.593567450392
4.99827391186136,0.55,1.15,-48.5953895386693,56.4856233610467,48.5953895386693,127.259070646809
4.99827391186136,0.55,1.175,-42.9188985696757,50.3491786532412,42.9188985696757,647.453490408322
4.99827391186136,0.55,1.2,-21.6485154551803,25.6985760752198,21.6485154551803,914.418477823991
4.99827391186136,0.55,1.225,-2.5069217838317,3.18995460625886,2.5069217838317,439.630380595308
4.99827391186136,0.575,-0.25,0.048962817420931,0.215804937800923,0.614840683002359,12.6188734585975
4.99827391186136,0.575,-0.225,-2.76854984857069,4.13900852922744,2.76854984857069,494.948939581848
4.99827391186136,0.575,-0.2,-24.1823444953257,34.1868357098568,24.1823444953257,1016.11038890935
4.99827391186136,0.575,-0.175,-47.5128080990103,67.044780034,47.5128080990103,693.300094912813
4.99827391186136,0.575,-0.15,-53.0346076094642,75.176318279416,53.0346076094642,75.176318279416
4.99827391186136,0.575,-0.125,-52.6368573108383,75.0328318535877,52.6368573108383,75.0328318535877
4.99827391186136,0.575,-0.1,-52.1740235854643,74.9342145141335,52.1740235854643,74.9342145141335
4.99827391186136,0.575,-0.075,-51.6805305851717,74.779213547803,51.6805305851717,74.779213547803
4.99827391186136,0.575,-0.05,-51.1722735549679,74.6926985370071,51.1722735549679,74.6926985370071
4.99827391186136,0.575,-0.025,-50.6736543422276,74.5709574265041,50.6736543422276,84.4914694527756
4.99827391186136,0.575,0,-50.1884438550371,74.5170367724193,50.1884438550371,93.6238756481045
4.99827391186136,0.575,0.025,-49.7334958897799,74.4320389999764,49.7334958897799,101.459618551259
4.99827391186136,0.575,0.05,-49.3093688421347,74.4076056489743,49.3093688421347,108.114678338675
4.99827391186136,0.575,0.075,-48.9284605811636,74.354529537149,48.9284605811636,113.653596469736
4.99827391186136,0.575,0.1,-48.5909715996569,74.3541629253789,48.5909715996569,118.171010613964
4.99827391186136,0.575,0.125,-48.3054318745577,74.3279562339333,48.3054318745577,121.708303618388
4.99827391186136,0.575,0.15,-48.0715434904963,74.3470472832214,48.0715434904963,124.341663722997
4.99827391186136,0.575,0.175,-47.8942713701968,74.3435155173852,47.8942713701968,126.111531402414
4.99827391186136,0.575,0.2,-47.7723082233717,74.3786869674932,47.7723082233717,127.086280127099
4.99827391186136,0.575,0.225,-47.7075891135459,74.3943501399216,47.7075891135459,127.311732461256
4.99827391186136,0.575,0.25,-47.6975694958044,74.4428815845397,47.6975694958044,126.85339040062
4.99827391186136,0.575,0.275,-47.7417431923452,74.4744374539869,47.7417431923452,125.761476105277
4.99827391186136,0.575,0.3,-47.8363428470065,74.5336766903821,47.8363428470065,124.100303130521
4.99827391186136,0.575,0.325,-47.9789358076482,74.5777350832063,47.9789358076482,121.922672966144
4.99827391186136,0.575,0.35,-48.1646678186614,74.644878397677,48.1646678186614,119.292171943292
4.99827391186136,0.575,0.375,-48.3896166153449,74.697939418086,48.3896166153449,116.263234319629
4.99827391186136,0.575,0.4,-48.6480309081697,74.7700060263728,48.6480309081697,112.898686467244
4.99827391186136,0.575,0.425,-48.9348921842275,74.8284761679291,48.9348921842275,109.254343588254
4.99827391186136,0.575,0.45,-49.2437692972557,74.9023054170909,49.2437692972557,105.392003812471
4.99827391186136,0.575,0.475,-49.5689225449755,74.9624784902298,49.5689225449755,101.368917140678
4.99827391186136,0.575,0.5,-49.9034752897042,75.0347096956565,49.9034752897042,97.2454819104443
4.99827391186136,0.575,0.525,-50.2413340666421,75.0927271823186,50.2413340666421,93.0805523672622
4.99827391186136,0.575,0.55,-50.575423357288,75.1597754254836,50.575423357288,88.9327072272303
4.99827391186136,0.575,0.575,-50.8996591350269,75.2115903245108,50.8996591350269,84.8626563618755
4.99827391186136,0.575,0.6,-51.2070226656428,75.2696340701522,51.2070226656428,80.9266763916695
4.99827391186136,0.575,0.625,-51.4917990484458,75.3109916911363,51.4917990484458,77.1877132916167
4.99827391186136,0.575,0.65,-51.7472891403447,75.3559816484502,51.7472891403447,75.3559816484502
4.99827391186136,0.575,0.675,-51.9685012227436,75.3824231240551,51.9685012227436,75.3824231240551
4.99827391186136,0.575,0.7,-52.1493263285956,75.410114139419,52.1493263285956,75.410114139419
4.99827391186136,0.575,0.725,-52.2858372058113,75.4170010873339,52.2858372058113,75.4170010873339
4.99827391186136,0.575,0.75,-52.3728008483157,75.4229978085903,52.3728008483157,75.4229978085903
4.99827391186136,0.575,0.775,-52.4076718093534,75.405552088822,52.4076718093534,75.405552088822
4.99827391186136,0.575,0.8,-52.3864173127432,75.3853618493817,52.3864173127432,75.3853618493817
4.99827391186136,0.575,0.825,-52.3081602385795,75.3387481313479,52.3081602385795,75.3387481313479
4.99827391186136,0.575,0.85,-52.1704720621793,75.2879059437377,52.1704720621793,75.2879059437377
4.99827391186136,0.575,0.875,-51.9743915415253,75.2074958235284,51.9743915415253,75.2074958235284
4.99827391186136,0.575,0.9,-51.7195699806482,75.1219117293825,51.7195699806482,75.1219117293825
4.99827391186136,0.575,0.925,-51.4090717062929,75.0037468849378,51.4090717062929,75.0037468849378
4.99827391186136,0.575,0.95,-51.0449093303636,74.8798235133184,51.0449093303636,74.8798235133184
4.99827391186136,0.575,0.975,-50.6318652202419,74.7199548820538,50.6318652202419,78.0741940792622
4.99827391186136,0.575,1,-50.1738983698942,74.552339100348,50.1738983698942,84.3443883838864
4.99827391186136,0.575,1.025,-49.6771126839614,74.3434717733935,49.6771126839614,91.8289627319044
4.99827391186136,0.575,1.05,-49.1470782657114,74.1234815234774,49.1470782657114,100.496175578794
4.99827391186136,0.575,1.075,-48.5943197364148,73.8624566953333,48.5943197364148,110.265816326306
4.99827391186136,0.575,1.1,-48.0299823342899,73.6041921414315,48.0299823342899,120.9681744335
4.99827391186136,0.575,1.125,-47.481781805139,73.3376512602631,47.481781805139,131.880680315451
4.99827391186136,0.575,1.15,-46.9744562195318,73.1199020045653,46.9744562195318,142.592885499336
4.99827391186136,0.575,1.175,-41.4766196049899,64.9788160563616,41.4766196049899,626.149399673688
4.99827391186136,0.575,1.2,-20.9142528832365,33.0443573297915,20.9142528832365,883.759841114415
4.99827391186136,0.575,1.225,-2.41709025955022,4.04491935151672,2.41709025955022,424.799218708903
4.99827391186136,0.6,-0.25,0.054453825721225,0.154219949344396,0.651336339211866,11.9594575513018
4.99827391186136,0.6,-0.225,-2.65304457705479,5.02003062207066,2.65304457705479,475.462736660685
4.99827391186136,0.6,-0.2,-23.223333302093,42.3668044208455,23.223333302093,976.085320745827
4.99827391186136,0.6,-0.175,-45.6328074551368,83.0899784990211,45.6328074551368,665.770493220963
4.99827391186136,0.6,-0.15,-50.9289095317741,92.9841949225548,50.9289095317741,92.9841949225548
4.99827391186136,0.6,-0.125,-50.5374054705935,92.6236361071564,50.5374054705935,92.6236361071564
4.99827391186136,0.6,-0.1,-50.0796962316531,92.3103164958416,50.0796962316531,92.3103164958416
4.99827391186136,0.6,-0.075,-49.5924598354351,91.9639242222578,49.5924598354351,91.9639242222578
4.99827391186136,0.6,-0.05,-49.0885564350092,91.7010814930636,49.0885564350092,91.7010814930636
4.99827391186136,0.6,-0.025,-48.5948138355104,91.4325169640875,48.5948138355104,100.937036459605
4.99827391186136,0.6,0,-48.1126023031375,91.2463355698603,48.1126023031375,109.513674823183
4.99827391186136,0.6,0.025,-47.6611171933124,91.0554545454215,47.6611171933124,116.879958883851
4.99827391186136,0.6,0.05,-47.2387934493349,90.9369164190572,47.2387934493349,123.139949633441
4.99827391186136,0.6,0.075,-46.860140866949,90.8121063051486,46.860140866949,128.364855090549
4.99827391186136,0.6,0.1,-46.5234599779564,90.7502331200796,46.5234599779564,132.637890614685
4.99827391186136,0.6,0.125,-46.2391461452412,90.6816444514325,46.2391461452412,136.000805211065
4.99827391186136,0.6,0.15,-46.0052257310821,90.6677283877541,46.0052257310821,138.521808228364
4.99827391186136,0.6,0.175,-45.8282882879532,90.6474980366682,45.8282882879532,140.238757828262
4.99827391186136,0.6,0.2,-45.7055719505562,90.6744693943356,45.7055719505562,141.214905618041
4.99827391186136,0.6,0.225,-45.6404168508125,90.6956058541509,45.6404168508125,141.492077100724
4.99827391186136,0.6,0.25,-45.6290294337725,90.7569952864429,45.6290294337725,141.132079640699
4.99827391186136,0.6,0.275,-45.6721179111343,90.812583660129,45.6721179111343,140.180453096765
4.99827391186136,0.6,0.3,-45.764845330206,90.9019171202936,45.764845330206,138.698305842269
4.99827391186136,0.6,0.325,-45.9058328488473,90.9848808973594,45.9058328488473,136.733482392059
4.99827391186136,0.6,0.35,-46.0893064640879,91.0955205369661,46.0893064640879,134.346449133379
4.99827391186136,0.6,0.375,-46.3122655132545,91.198648011514,46.3122655132545,131.586626965953
4.99827391186136,0.6,0.4,-46.568161073612,91.3237928264208,46.568161073612,128.513670063436
4.99827391186136,0.6,0.425,-46.8527894645498,91.4397729891691,46.8527894645498,125.178425095044
4.99827391186136,0.6,0.45,-47.1590198426833,91.5724585986429,47.1590198426833,121.63941819681
4.99827391186136,0.6,0.475,-47.481842770246,91.6938688732638,47.481842770246,117.949026932587
4.99827391186136,0.6,0.5,-47.8137590667568,91.8269471311124,47.8137590667568,114.16424904155
4.99827391186136,0.6,0.525,-48.1493402042655,91.9462202560856,48.1493402042655,110.339204615321
4.99827391186136,0.6,0.55,-48.4809472025187,92.0723390741676,48.4809472025187,106.528910704096
4.99827391186136,0.6,0.575,-48.8031124757397,92.1817363776123,48.8031124757397,102.789531705037
4.99827391186136,0.6,0.6,-49.1082967854518,92.2933357545172,49.1082967854518,99.1735779875344
4.99827391186136,0.6,0.625,-49.3913682655456,92.3849397752176,49.3913682655456,95.7397042019136
4.99827391186136,0.6,0.65,-49.6451352605228,92.4742724686907,49.6451352605228,92.5372281704699
4.99827391186136,0.6,0.675,-49.8651698074836,92.540003105241,49.8651698074836,92.540003105241
4.99827391186136,0.6,0.7,-50.0448837875022,92.5991804663387,50.0448837875022,92.5991804663387
4.99827391186136,0.6,0.725,-50.1809084939614,92.6308306240382,50.1809084939614,92.6308306240382
4.99827391186136,0.6,0.75,-50.2675300632535,92.6518829640891,50.2675300632535,92.6518829640891
4.99827391186136,0.6,0.775,-50.3027711495186,92.6411678888394,50.3027711495186,92.6411678888394
4.99827391186136,0.6,0.8,-50.2821002506655,92.6161181654975,50.2821002506655,92.6161181654975
4.99827391186136,0.6,0.825,-50.2052330288239,92.5547826452901,50.2052330288239,92.5547826452901
4.99827391186136,0.6,0.85,-50.0692065207622,92.4758228039234,50.0692065207622,92.4758228039234
4.99827391186136,0.6,0.875,-49.875690044375,92.355980380539,49.875690044375,92.355980380539
4.99827391186136,0.6,0.9,-49.6237467951399,92.21590650031,49.6237467951399,92.21590650031
4.99827391186136,0.6,0.925,-49.3171199690681,92.0305787008914,49.3171199690681,92.0305787008914
4.99827391186136,0.6,0.95,-48.9571756910338,91.8228280007851,48.9571756910338,92.216749066592
4.99827391186136,0.6,0.975,-48.5494427531627,91.5649875362574,48.5494427531627,97.0922739460757
4.99827391186136,0.6,1,-48.0972074538672,91.2805810576542,48.0972074538672,102.96259271176
4.99827391186136,0.6,1.025,-47.6074005541196,90.9386308517458,47.6074005541196,109.971225868115
4.99827391186136,0.6,1.05,-47.0848893842265,90.5630744498606,47.0848893842265,118.057071182759
4.99827391186136,0.6,1.075,-46.5409138079882,90.1277032533967,46.5409138079882,127.153584045466
4.99827391186136,0.6,1.1,-45.9855860084874,89.6692781539007,45.9855860084874,137.064876565236
4.99827391186136,0.6,1.125,-45.4467578505684,89.1884282672554,45.4467578505684,147.109807777193
4.99827391186136,0.6,1.15,-44.9477404399713,88.741840062449,44.9477404399713,156.875080897171
4.99827391186136,0.6,1.175,-39.67742091749,78.7019519380558,39.67742091749,599.408071002096
4.99827391186136,0.6,1.2,-20.00017645286,39.914808224514,20.00017645286,845.525852904936
4.99827391186136,0.6,1.225,-2.30528858409713,4.81694353244633,2.30528858409713,406.360834726932
4.99827391186136,0.625,-0.25,0.0567298561524149,0.108693737869145,0.686145613287099,11.3161086447816
4.99827391186136,0.625,-0.225,-2.51802971290108,5.85364118029173,2.51802971290108,451.877456154446
4.99827391186136,0.625,-0.2,-22.0686719041089,49.9985975212,22.0686719041089,927.748231156013
4.99827391186136,0.625,-0.175,-43.3675617218288,98.0393560362452,43.3675617218288,632.678252341163
4.99827391186136,0.625,-0.15,-48.3958070532561,109.558472916531,48.3958070532561,109.558472916531
4.99827391186136,0.625,-0.125,-48.0160778153414,108.982708661753,48.0160778153414,108.982708661753
4.99827391186136,0.625,-0.1,-47.5689253122602,108.453065242758,47.5689253122602,108.453065242758
4.99827391186136,0.625,-0.075,-47.0927498047358,107.916192756478,47.0927498047358,107.916192756478
4.99827391186136,0.625,-0.05,-46.5976493554996,107.475425270511,46.5976493554996,107.475425270511
4.99827391186136,0.625,-0.025,-46.1124558547924,107.060896498871,46.1124558547924,116.146793858363
4.99827391186136,0.625,0,-45.6365675360911,106.740935679465,45.6365675360911,124.159593594157
4.99827391186136,0.625,0.025,-45.1911623226377,106.444680318553,45.1911623226377,131.052530082264
4.99827391186136,0.625,0.05,-44.7729759835491,106.230254750765,44.7729759835491,136.912004364132
4.99827391186136,0.625,0.075,-44.3983099577292,106.033603152144,44.3983099577292,141.820417749245
4.99827391186136,0.625,0.1,-44.063929482293,105.908144476692,44.063929482293,145.844926070966
4.99827391186136,0.625,0.125,-43.7818235282629,105.796554221008,43.7818235282629,149.031477707409
4.99827391186136,0.625,0.15,-43.5486457372615,105.747467805353,43.5486457372615,151.436761524371
4.99827391186136,0.625,0.175,-43.372390733853,105.709668593685,43.372390733853,153.099071276574
4.99827391186136,0.625,0.2,-43.2490925680428,105.72642863569,43.2490925680428,154.07388404582
4.99827391186136,0.625,0.225,-43.1833222494484,105.752163965906,43.1833222494484,154.401283925539
4.99827391186136,0.625,0.25,-43.170244681555,105.824720741909,43.170244681555,154.137419400487
4.99827391186136,0.625,0.275,-43.2116437100239,105.903637320848,43.2116437100239,153.324799385096
4.99827391186136,0.625,0.3,-43.3017858057956,106.021781982628,43.3017858057956,152.019877842315
4.99827391186136,0.625,0.325,-43.4402339658018,106.143211201858,43.4402339658018,150.266756384802
4.99827391186136,0.625,0.35,-43.620440653682,106.296486888151,43.620440653682,148.121701634987
4.99827391186136,0.625,0.375,-43.8402349341826,106.449529160289,43.8402349341826,145.630033633514
4.99827391186136,0.625,0.4,-44.0923963901229,106.627274595047,44.0923963901229,142.8474087304
4.99827391186136,0.625,0.425,-44.3734590637495,106.800873050286,44.3734590637495,139.820416577862
4.99827391186136,0.625,0.45,-44.6757044003357,106.992244689618,44.6757044003357,136.603653091038
4.99827391186136,0.625,0.475,-44.9947863124561,107.175200851484,44.9947863124561,133.245207118573
4.99827391186136,0.625,0.5,-45.3226861650896,107.369171832657,45.3226861650896,129.798120253856
4.99827391186136,0.625,0.525,-45.6545795079417,107.550138964951,45.6545795079417,126.312288668517
4.99827391186136,0.625,0.55,-45.9823627931657,107.735499604513,45.9823627931657,122.838665344918
4.99827391186136,0.625,0.575,-46.3011262105595,107.902981584398,46.3011262105595,119.429348139426
4.99827391186136,0.625,0.6,-46.6029089426307,108.068356176091,46.6029089426307,116.132592014069
4.99827391186136,0.625,0.625,-46.8831020606935,108.210723408542,46.8831020606935,113.003242871115
4.99827391186136,0.625,0.65,-47.1341241289311,108.344610506196,47.1341241289311,110.086076822296
4.99827391186136,0.625,0.675,-47.3520460731083,108.450135451577,47.3520460731083,108.450135451577
4.99827391186136,0.625,0.7,-47.529910440116,108.540971056368,47.529910440116,108.540971056368
4.99827391186136,0.625,0.725,-47.664834554853,108.5978768803,47.664834554853,108.5978768803
4.99827391186136,0.625,0.75,-47.7507431857679,108.634108455554,47.7507431857679,108.634108455554
4.99827391186136,0.625,0.775,-47.7861447809742,108.630624701479,47.7861447809742,108.630624701479
4.99827391186136,0.625,0.8,-47.7661397255063,108.600799640763,47.7661397255063,108.600799640763
4.99827391186136,0.625,0.825,-47.6909431666931,108.525285156247,47.6909431666931,108.525285156247
4.99827391186136,0.625,0.85,-47.5571991336296,108.418268136764,47.5571991336296,108.418268136764
4.99827391186136,0.625,0.875,-47.3671030694221,108.259613570163,47.3671030694221,108.259613570163
4.99827391186136,0.625,0.9,-47.1192804231264,108.065100852595,47.1192804231264,108.065100852595
4.99827391186136,0.625,0.925,-46.8180392511691,107.813341511107,46.8180392511691,107.813341511107
4.99827391186136,0.625,0.95,-46.4642585392595,107.521830175201,46.4642585392595,110.249939154473
4.99827391186136,0.625,0.975,-46.0640951632907,107.166932458475,46.0640951632907,114.807000188931
4.99827391186136,0.625,1,-45.6203410545761,106.765927568652,45.6203410545761,120.274235669389
4.99827391186136,0.625,1.025,-45.1406384247111,106.292212150338,45.1406384247111,126.804656967896
4.99827391186136,0.625,1.05,-44.6293710839621,105.761684429981,44.6293710839621,134.305850898413
4.99827391186136,0.625,1.075,-44.0983625468371,105.15397057113,44.0983625468371,142.728902183674
4.99827391186136,0.625,1.1,-43.556934875011,104.496264177506,43.556934875011,151.848899797737
4.99827391186136,0.625,1.125,-43.0327629850393,103.802890381088,43.0327629850393,161.03265768149
4.99827391186136,0.625,1.15,-42.5477719942666,103.12644517572,42.5477719942666,169.859343942218
4.99827391186136,0.625,1.175,-37.5507865107944,91.3248954076777,37.5507865107944,567.603211904766
4.99827391186136,0.625,1.2,-18.9231892687545,46.2341757923955,18.9231892687545,800.266890289292
4.99827391186136,0.625,1.225,-2.1767310637117,5.5399054315228,2.1767310637117,384.587429244855
4.99827391186136,0.65,-0.25,0.059722247285845,0.0336841754556848,0.716721800322023,10.6505159869584
4.99827391186136,0.65,-0.225,-2.36122067025829,6.57350805270966,2.36122067025829,424.498581560631
4.99827391186136,0.65,-0.2,-20.7294290228732,56.8947317892845,20.7294290228732,871.729809944199
4.99827391186136,0.65,-0.175,-40.7425498043555,111.56801228308,40.7425498043555,594.454493569941
4.99827391186136,0.65,-0.15,-45.4641321768859,124.538528618153,45.4641321768859,124.538528618153
4.99827391186136,0.65,-0.125,-45.101437501512,123.743814027238,45.101437501512,123.743814027238
4.99827391186136,0.65,-0.1,-44.6702284394717,122.995457935212,44.6702284394717,122.995457935212
4.99827391186136,0.65,-0.075,-44.2098527992893,122.265310190607,44.2098527992893,122.265310190607
4.99827391186136,0.65,-0.05,-43.7280042085,121.644521120772,43.7280042085,121.644521120772
4.99827391186136,0.65,-0.025,-43.2550025545492,121.081694749938,43.2550025545492,129.758089157433
4.99827391186136,0.65,0,-42.7888025297054,120.626324033916,42.7888025297054,137.196843312665
4.99827391186136,0.65,0.025,-42.3521405193967,120.223111451268,42.3521405193967,143.608545286279
4.99827391186136,0.65,0.05,-41.9405478286302,119.911815334502,41.9405478286302,149.060050376476
4.99827391186136,0.65,0.075,-41.5717343237159,119.642486042114,41.5717343237159,153.645751778824
4.99827391186136,0.65,0.1,-41.2413329320167,119.453028898236,41.2413329320167,157.415469404896
4.99827391186136,0.65,0.125,-40.9626022382349,119.298159671678,40.9626022382349,160.42022409177
4.99827391186136,0.65,0.15,-40.7311404866794,119.213845177243,40.7311404866794,162.704359145172
4.99827391186136,0.65,0.175,-40.5560950819925,119.158479941093,40.5560950819925,164.307292709665
4.99827391186136,0.65,0.2,-40.432544142417,119.165063095439,40.432544142417,165.276172923799
4.99827391186136,0.65,0.225,-40.3661041354063,119.195409120115,40.3661041354063,165.649795095882
4.99827391186136,0.65,0.25,-40.3510924402641,119.279044385304,40.3510924402641,165.478275514961
4.99827391186136,0.65,0.275,-40.3902376490111,119.381124132364,40.3902376490111,164.801361934308
4.99827391186136,0.65,0.3,-40.477062171324,119.527751016621,40.477062171324,163.670610081888
4.99827391186136,0.65,0.325,-40.6119818586306,119.687225699004,40.6119818586306,162.126525913921
4.99827391186136,0.65,0.35,-40.7877968986135,119.88255118874,40.7877968986135,160.221025285958
4.99827391186136,0.65,0.375,-41.0031084224667,120.084847936451,41.0031084224667,157.995390036456
4.99827391186136,0.65,0.4,-41.2501224841477,120.314410426698,41.2501224841477,155.501198529864
4.99827391186136,0.65,0.425,-41.5260760517275,120.544806294575,41.5260760517275,152.780779142972
4.99827391186136,0.65,0.45,-41.8227436123006,120.793992495667,41.8227436123006,149.884780465611
4.99827391186136,0.65,0.475,-42.1364236981779,121.037630543243,42.1364236981779,146.856935823409
4.99827391186136,0.65,0.5,-42.4586464936928,121.291668637509,42.4586464936928,143.746379071485
4.99827391186136,0.65,0.525,-42.7851833857931,121.533554323293,42.7851833857931,140.598649010165
4.99827391186136,0.65,0.55,-43.1075259453052,121.777514890875,43.1075259453052,137.460757121838
4.99827391186136,0.65,0.575,-43.4213196663227,122.002522563688,43.4213196663227,134.380524803646
4.99827391186136,0.65,0.6,-43.7182366923979,122.221341401284,43.7182366923979,131.402160846338
4.99827391186136,0.65,0.625,-43.9941901600116,122.414241199165,43.9941901600116,128.576401848785
4.99827391186136,0.65,0.65,-44.2412615032685,122.592769726118,44.2412615032685,125.943793861323
4.99827391186136,0.65,0.675,-44.4560174342769,122.738275447284,44.4560174342769,123.558914471352
4.99827391186136,0.65,0.7,-44.631185123744,122.861356497748,44.631185123744,122.861356497748
4.99827391186136,0.65,0.725,-44.7643590592295,122.944185046453,44.7643590592295,122.944185046453
4.99827391186136,0.65,0.75,-44.8491609857731,122.996740437663,44.8491609857731,122.996740437663
4.99827391186136,0.65,0.775,-44.8845673942236,123.001676436314,44.8845673942236,123.001676436314
4.99827391186136,0.65,0.8,-44.8653759015846,122.968815292356,44.8653759015846,122.968815292356
4.99827391186136,0.65,0.825,-44.792271969517,122.880856568333,44.792271969517,122.880856568333
4.99827391186136,0.65,0.85,-44.6615805274739,122.748142298477,44.6615805274739,122.748142298477
4.99827391186136,0.65,0.875,-44.4759806693179,122.552970554554,44.4759806693179,122.552970554554
4.99827391186136,0.65,0.9,-44.2337432497889,122.30701567688,44.2337432497889,122.30701567688
4.99827391186136,0.65,0.925,-43.9396846637361,121.991667408017,43.9396846637361,123.233227559284
4.99827391186136,0.65,0.95,-43.5942922540073,121.620006823628,43.5942922540073,126.575665144792
4.99827391186136,0.65,0.975,-43.2042813648155,121.171345293716,43.2042813648155,130.81094886401
4.99827391186136,0.65,1,-42.7720693568414,120.65784032356,42.7720693568414,135.872355813437
4.99827391186136,0.65,1.025,-42.3059236412811,120.055831700724,42.3059236412811,141.920504557786
4.99827391186136,0.65,1.05,-41.8099103036545,119.374586062402,41.8099103036545,148.834220151804
4.99827391186136,0.65,1.075,-41.2962975208887,118.597564760642,41.2962975208887,156.581205593613
4.99827391186136,0.65,1.1,-40.7738304424054,117.744133338722,40.7738304424054,164.91016889561
4.99827391186136,0.65,1.125,-40.2696597941034,116.839473039592,40.2696597941034,173.237297082503
4.99827391186136,0.65,1.15,-39.8044553220633,115.9347805402,39.8044553220633,181.136964964148
4.99827391186136,0.65,1.175,-35.1228083320349,102.540261244036,35.1228083320349,531.187919845837
4.99827391186136,0.65,1.2,-17.6944433933787,51.8262972195037,17.6944433933787,748.626483313283
4.99827391186136,0.65,1.225,-2.02913062279102,6.15278167116766,2.02913062279102,359.784572003072
4.99827391186136,0.675,-0.25,0.0585020685771473,-0.0212281924558859,0.743188738694588,10.009342768243
4.99827391186136,0.675,-0.225,-2.19005014849255,7.22096440926746,2.19005014849255,393.736211654803
4.99827391186136,0.675,-0.2,-19.2306826540719,62.9944353741384,19.2306826540719,808.874788172415
4.99827391186136,0.675,-0.175,-37.8025401730578,123.507892821012,37.8025401730578,551.693649837345
4.99827391186136,0.675,-0.15,-42.183915442062,137.732478758291,42.183915442062,137.732478758291
4.99827391186136,0.675,-0.125,-41.8439109381576,136.721600800868,41.8439109381576,136.721600800868
4.99827391186136,0.675,-0.1,-41.4341855878124,135.753688357572,41.4341855878124,135.753688357572
4.99827391186136,0.675,-0.075,-40.9945168753286,134.831220980337,40.9945168753286,134.831220980337
4.99827391186136,0.675,-0.05,-40.5304680627891,134.029062719215,40.5304680627891,134.029062719215
4.99827391186136,0.675,-0.025,-40.0734177695826,133.318374030827,40.0734177695826,141.586028881384
4.99827391186136,0.675,0,-39.6203110839964,132.725983408908,39.6203110839964,148.441553230752
4.99827391186136,0.675,0.025,-39.1950712942831,132.215585781714,39.1950712942831,154.366249272565
4.99827391186136,0.675,0.05,-38.7924649901081,131.805313684886,38.7924649901081,159.403133161225
4.99827391186136,0.675,0.075,-38.4312738579391,131.46230696577,38.4312738579391,163.661650385341
4.99827391186136,0.675,0.1,-38.106383241299,131.206330199802,38.106383241299,167.170771701507
4.99827391186136,0.675,0.125,-37.8320315406541,131.006661686464,37.8320315406541,169.989588632329
4.99827391186136,0.675,0.15,-37.6030865229998,130.884508862172,37.6030865229998,172.147256719648
4.99827391186136,0.675,0.175,-37.4296109374463,130.809924013987,37.4296109374463,173.68687751238
4.99827391186136,0.675,0.2,-37.3059989770662,130.80396859868,37.3059989770662,174.644976481589
4.99827391186136,0.675,0.225,-37.2387212000893,130.837471176355,37.2387212000893,175.06109010192
4.99827391186136,0.675,0.25,-37.2214743825833,130.930305794625,37.2214743825833,174.9774883286
4.99827391186136,0.675,0.275,-37.2577768967965,131.05450520657,37.2577768967965,174.4327288224
4.99827391186136,0.675,0.3,-37.3405967694259,131.228327621769,37.3405967694259,173.472056519073
4.99827391186136,0.675,0.325,-37.471075839208,131.425303579323,37.471075839208,172.133601514704
4.99827391186136,0.675,0.35,-37.6415219486194,131.661988755818,37.6415219486194,170.463825986126
4.99827391186136,0.675,0.375,-37.8512032196633,131.913485889861,37.8512032196633,168.500939920731
4.99827391186136,0.675,0.4,-38.0918891492524,132.194700676312,38.0918891492524,166.291563122775
4.99827391186136,0.675,0.425,-38.3614313713871,132.482255159603,38.3614313713871,163.874553925419
4.99827391186136,0.675,0.45,-38.6512174326072,132.789501366602,38.6512174326072,161.295883188767
4.99827391186136,0.675,0.475,-38.9581147929827,133.09448857591,38.9581147929827,158.595605182784
4.99827391186136,0.675,0.5,-39.2733108222338,133.409117429479,39.2733108222338,155.818309139912
4.99827391186136,0.675,0.525,-39.5931057743552,133.712777011613,39.5931057743552,153.005784654032
4.99827391186136,0.675,0.55,-39.9086877462831,134.016010987513,39.9086877462831,150.200513727912
4.99827391186136,0.675,0.575,-40.2161957003123,134.299479457203,40.2161957003123,147.446617855549
4.99827391186136,0.675,0.6,-40.5070333399621,134.572454582411,40.5070333399621,144.783684425369
4.99827391186136,0.675,0.625,-40.7775757938974,134.816814634204,40.7775757938974,142.258915760093
4.99827391186136,0.675,0.65,-41.019666803136,135.04064796261,41.019666803136,139.908035158066
4.99827391186136,0.675,0.675,-41.2303074440212,135.226993679992,41.2303074440212,137.782376932777
4.99827391186136,0.675,0.7,-41.4020129100385,135.382872681401,41.4020129100385,135.912416773074
4.99827391186136,0.675,0.725,-41.5327893704565,135.492378590281,41.5327893704565,135.492378590281
4.99827391186136,0.675,0.75,-41.6160653478889,135.561657146353,41.6160653478889,135.561657146353
4.99827391186136,0.675,0.775,-41.6512137653656,135.5756439087,41.6512137653656,135.5756439087
4.99827391186136,0.675,0.8,-41.6328470059062,135.539958950738,41.6328470059062,135.539958950738
4.99827391186136,0.675,0.825,-41.5620419110423,135.440048063562,41.5620419110423,135.440048063562
4.99827391186136,0.675,0.85,-41.4349291640138,135.281622345762,41.4349291640138,135.281622345762
4.99827391186136,0.675,0.875,-41.2545852268031,135.05026622714,41.2545852268031,135.05026622714
4.99827391186136,0.675,0.9,-41.0190564967371,134.752584612694,41.0190564967371,135.461661574277
4.99827391186136,0.675,0.925,-40.7335763493023,134.3738177583,40.7335763493023,137.892892187492
4.99827391186136,0.675,0.95,-40.3983755287898,133.921451607498,40.3983755287898,140.974385809139
4.99827391186136,0.675,0.975,-40.0206385036197,133.379132497683,40.0206385036197,144.883520717542
4.99827391186136,0.675,1,-39.602556527944,132.752450159729,39.602556527944,149.533650150648
4.99827391186136,0.675,1.025,-39.1529457018919,132.022517863843,39.1529457018919,155.09430327035
4.99827391186136,0.675,1.05,-38.6757356382753,131.190146303724,38.6757356382753,161.415103019316
4.99827391186136,0.675,1.075,-38.1835653123113,130.24495997589,38.1835653123113,168.483305667335
4.99827391186136,0.675,1.1,-37.6848017741175,129.195923307091,37.6848017741175,176.020563317533
4.99827391186136,0.675,1.125,-37.2058491975793,128.081632389616,37.2058491975793,183.498168135686
4.99827391186136,0.675,1.15,-36.7660935743186,126.947912551285,36.7660935743186,190.48383384559
4.99827391186136,0.675,1.175,-32.4371739672818,112.159397838122,32.4371739672818,490.727021515798
4.99827391186136,0.675,1.2,-16.33863425844,56.6172737721493,16.33863425844,691.429566941241
4.99827391186136,0.675,1.225,-1.86979739614395,6.69056572635331,1.86979739614395,332.3560311152
4.99827391186136,0.7,-0.25,0.0585262724823784,-0.101990035858806,0.762851498527153,9.33270164182687
4.99827391186136,0.7,-0.225,-2.00125952959183,7.72635929567952,2.00125952959183,360.015184583965
4.99827391186136,0.7,-0.2,-17.5878307031153,68.1054834904879,17.5878307031153,740.063759300002
4.99827391186136,0.7,-0.175,-34.5830227127384,133.526032099138,34.5830227127384,504.997220474427
4.99827391186136,0.7,-0.15,-38.5953172086567,148.770188292208,38.5953172086567,148.770188292208
4.99827391186136,0.7,-0.125,-38.2831966247356,147.5376591805,38.2831966247356,147.5376591805
4.99827391186136,0.7,-0.1,-37.9003977630122,146.348007733521,37.9003977630122,146.348007733521
4.99827391186136,0.7,-0.075,-37.486171387345,145.228948883946,37.486171387345,145.228948883946
4.99827391186136,0.7,-0.05,-37.0444443433553,144.243624123051,37.0444443433553,144.243624123051
4.99827391186136,0.7,-0.025,-36.6069994771755,143.381602224291,36.6069994771755,151.241450493401
4.99827391186136,0.7,0,-36.1704297800234,142.650986989569,36.1704297800234,157.502058110688
4.99827391186136,0.7,0.025,-35.7593042711047,142.031055477276,35.7593042711047,162.928599879493
4.99827391186136,0.7,0.05,-35.3682319578307,141.521387269458,35.3682319578307,167.541555864107
4.99827391186136,0.7,0.075,-35.0165797237244,141.103446870832,35.0165797237244,171.463296582684
4.99827391186136,0.7,0.1,-34.6989805493742,140.78116737777,34.6989805493742,174.703208482853
4.99827391186136,0.7,0.125,-34.4302399640222,140.536222532536,34.4302399640222,177.32731301929
4.99827391186136,0.7,0.15,-34.2048873768903,140.376748750839,34.2048873768903,179.350547973076
4.99827391186136,0.7,0.175,-34.0335756952014,140.282815647841,34.0335756952014,180.819005995632
4.99827391186136,0.7,0.2,-33.9103239374957,140.264774700404,33.9103239374957,181.759216544088
4.99827391186136,0.7,0.225,-33.8422129686297,140.301269677708,33.8422129686297,182.210984987792
4.99827391186136,0.7,0.25,-33.822562125502,140.403429914722,33.822562125502,182.209116510972
4.99827391186136,0.7,0.275,-33.8555024047701,140.549310965563,33.8555024047701,181.790646544331
4.99827391186136,0.7,0.3,-33.9336400965169,140.750017439204,33.9336400965169,180.994741143959
4.99827391186136,0.7,0.325,-34.058717291257,140.983703061519,34.058717291257,179.856917202827
4.99827391186136,0.7,0.35,-34.2227039195475,141.261023356813,34.2227039195475,178.418327598295
4.99827391186136,0.7,0.375,-34.4254479119251,141.560620955991,34.4254479119251,176.713928432614
4.99827391186136,0.7,0.4,-34.6584080037501,141.892470146194,34.6584080037501,174.785481931634
4.99827391186136,0.7,0.425,-34.9199915390732,142.235900536948,34.9199915390732,172.668213598614
4.99827391186136,0.7,0.45,-35.2013035712128,142.600068985718,35.2013035712128,170.403512700188
4.99827391186136,0.7,0.475,-35.4997414963864,142.965105313933,35.4997414963864,168.027577524639
4.99827391186136,0.7,0.5,-35.8062386321239,143.339260095678,35.8062386321239,165.580580923132
4.99827391186136,0.7,0.525,-36.1175983482855,143.703549971488,36.1175983482855,163.100339634558
4.99827391186136,0.7,0.55,-36.4247830099356,144.065252152172,36.4247830099356,160.625002930197
4.99827391186136,0.7,0.575,-36.7244068782376,144.406354033928,36.7244068782376,158.194688153395
4.99827391186136,0.7,0.6,-37.0076761007835,144.733103566091,37.0076761007835,155.844663757403
4.99827391186136,0.7,0.625,-37.2714122089017,145.028544767533,37.2714122089017,153.618175563515
4.99827391186136,0.7,0.65,-37.5072892924014,145.297855638177,37.5072892924014,151.546572883368
4.99827391186136,0.7,0.675,-37.7127251325523,145.525208742035,37.7127251325523,149.67736300796
4.99827391186136,0.7,0.7,-37.880092223715,145.714709046526,37.880092223715,148.036513892052
4.99827391186136,0.7,0.725,-38.0077842649837,145.851671436318,38.0077842649837,146.677521111876
4.99827391186136,0.7,0.75,-38.0891112292041,145.939211514683,38.0891112292041,145.939211514683
4.99827391186136,0.7,0.775,-38.1238076995206,145.963680292296,38.1238076995206,145.963680292296
4.99827391186136,0.7,0.8,-38.106384832621,145.927468546,38.106384832621,145.927468546
4.99827391186136,0.7,0.825,-38.0382617129853,145.817717382767,38.0382617129853,145.817717382767
4.99827391186136,0.7,0.85,-37.9154712209681,145.636670692397,37.9154712209681,145.636670692397
4.99827391186136,0.7,0.875,-37.7414202468591,145.371940785373,37.7414202468591,146.360609899878
4.99827391186136,0.7,0.9,-37.5140418742899,145.026429730707,37.5140418742899,147.955829711333
4.99827391186136,0.7,0.925,-37.2388987747604,144.587714474602,37.2388987747604,150.19270201263
4.99827391186136,0.7,0.95,-36.9160954643627,144.059266795672,36.9160954643627,153.009771355649
4.99827391186136,0.7,0.975,-36.5531748868981,143.427210527692,36.5531748868981,156.586676438447
4.99827391186136,0.7,1,-36.1522651742689,142.692421479167,36.1522651742689,160.821073550151
4.99827391186136,0.7,1.025,-35.7225901325285,141.838466862842,35.7225901325285,165.886982219728
4.99827391186136,0.7,1.05,-35.2681635032819,140.860009253744,35.2681635032819,171.610603201107
4.99827391186136,0.7,1.075,-34.8017872417576,139.749902814468,34.8017872417576,177.994688294183
4.99827391186136,0.7,1.1,-34.3317431016243,138.509757410464,34.3317431016243,184.740789622179
4.99827391186136,0.7,1.125,-33.8832713792794,137.187842625046,33.8832713792794,191.373526904969
4.99827391186136,0.7,1.15,-33.4747291774789,135.828943364248,33.4747291774789,197.462430712617
4.99827391186136,0.7,1.175,-29.5305828656962,119.877745505528,29.5305828656962,446.85301461192
4.99827391186136,0.7,1.2,-14.8716173812544,60.4340618855954,14.8716173812544,629.577916772222
4.99827391186136,0.7,1.225,-1.69565279473709,7.09268546377863,1.69565279473709,302.734035816735
4.99827391186136,0.725,-0.25,0.0535305154614483,-0.157152158769213,0.775988873479241,8.69621698622996
4.99827391186136,0.725,-0.225,-1.8046288148386,8.13674853876559,1.8046288148386,323.886511012181
4.99827391186136,0.725,-0.2,-15.8342065572226,72.1756297222434,15.8342065572226,666.425746068894
4.99827391186136,0.725,-0.175,-31.1436943035669,141.468497045326,31.1436943035669,455.158754664141
4.99827391186136,0.725,-0.15,-34.7650101131711,157.476178221282,34.7650101131711,157.476178221282
4.99827391186136,0.725,-0.125,-34.4866101999034,156.02713399363,34.4866101999034,156.02713399363
4.99827391186136,0.725,-0.1,-34.1363655468757,154.616757752369,34.1363655468757,154.616757752369
4.99827391186136,0.725,-0.075,-33.7526439238048,153.303485892866,33.7526439238048,153.303485892866
4.99827391186136,0.725,-0.05,-33.3378683525005,152.134484712438,33.3378683525005,152.134484712438
4.99827391186136,0.725,-0.025,-32.923922530001,151.121762431705,32.923922530001,158.579235968415
4.99827391186136,0.725,0,-32.507359629422,150.251263349226,32.507359629422,164.235633728305
4.99827391186136,0.725,0.025,-32.1131271226107,149.520922517573,32.1131271226107,169.157153541676
4.99827391186136,0.725,0.05,-31.7360221589617,148.909205806347,31.7360221589617,173.339069665043
4.99827391186136,0.725,0.075,-31.395744268959,148.414267640903,31.395744268959,176.918118423884
4.99827391186136,0.725,0.1,-31.0869884884281,148.022406424657,31.0869884884281,179.881884579255
4.99827391186136,0.725,0.125,-30.8249028343458,147.729491112156,30.8249028343458,182.305350315618
4.99827391186136,0.725,0.15,-30.6039524987254,147.529324823368,30.6039524987254,184.187223345106
4.99827391186136,0.725,0.175,-30.4351918127598,147.413333215694,30.4351918127598,185.5785831903
4.99827391186136,0.725,0.2,-30.3125004657467,147.380238826888,30.3125004657467,186.49412211443
4.99827391186136,0.725,0.225,-30.2434132150682,147.417480361047,30.2434132150682,186.975645100728
4.99827391186136,0.725,0.25,-30.221072838888,147.526730307314,30.221072838888,187.048896543803
4.99827391186136,0.725,0.275,-30.250092245944,147.692785631164,30.250092245944,186.750830612875
4.99827391186136,0.725,0.3,-30.322886413338,147.919008328186,30.322886413338,186.113210271856
4.99827391186136,0.725,0.325,-30.4416874124207,148.188715951729,30.4416874124207,185.170129962246
4.99827391186136,0.725,0.35,-30.5982723528197,148.506149647011,30.5982723528197,183.956348758087
4.99827391186136,0.725,0.375,-30.7929755156185,148.853918435672,30.7929755156185,182.504563818417
4.99827391186136,0.725,0.4,-31.0170696433471,149.236598994212,31.0170696433471,180.850778535921
4.99827391186136,0.725,0.425,-31.2694383993738,149.636586633198,31.2694383993738,179.027438741107
4.99827391186136,0.725,0.45,-31.5410133668952,150.058410097532,31.5410133668952,177.070576752872
4.99827391186136,0.725,0.475,-31.829654153265,150.484601337231,31.829654153265,175.013294184976
4.99827391186136,0.725,0.5,-32.1261373816596,150.919351844355,32.1261373816596,172.890647725132
4.99827391186136,0.725,0.525,-32.4277111903339,151.345613346149,32.4277111903339,170.737187271959
4.99827391186136,0.725,0.55,-32.7252014850646,151.767003151235,32.7252014850646,168.586062435636
4.99827391186136,0.725,0.575,-33.0156466220716,152.167146766692,33.0156466220716,166.474073342339
4.99827391186136,0.725,0.6,-33.2901394646913,152.54887962182,33.2901394646913,164.431499034531
4.99827391186136,0.725,0.625,-33.5459017244581,152.89674116337,33.5459017244581,162.498325851886
4.99827391186136,0.725,0.65,-33.7745197162048,153.212601194977,33.7745197162048,160.700824134908
4.99827391186136,0.725,0.675,-33.9737846526435,153.482130742567,33.9737846526435,159.083405287464
4.99827391186136,0.725,0.7,-34.1360079382949,153.706090605348,34.1360079382949,157.666765560817
4.99827391186136,0.725,0.725,-34.2599286776563,153.871436682212,34.2599286776563,156.501582628011
4.99827391186136,0.725,0.75,-34.3388211834221,153.977766660656,34.3388211834221,155.600539688231
4.99827391186136,0.725,0.775,-34.3727393096598,154.013346509645,34.3727393096598,155.023641084645
4.99827391186136,0.725,0.8,-34.3561777810541,153.976750878672,34.3561777810541,154.771669357065
4.99827391186136,0.725,0.825,-34.2908544648066,153.857433025946,34.2908544648066,154.919514266708
4.99827391186136,0.725,0.85,-34.1727903267676,153.653433176205,34.1727903267676,155.450519047956
4.99827391186136,0.725,0.875,-34.0056785105085,153.355193020806,34.0056785105085,156.464463378114
4.99827391186136,0.725,0.9,-33.7874237676504,152.960963461795,33.7874237676504,157.920799511003
4.99827391186136,0.725,0.925,-33.5238764446212,152.461767215577,33.5238764446212,159.958253510477
4.99827391186136,0.725,0.95,-33.2150986959724,151.855810766404,33.2150986959724,162.50488520852
4.99827391186136,0.725,0.975,-32.8689620958495,151.133297190242,32.8689620958495,165.74284999724
4.99827391186136,0.725,1,-32.4876216642784,150.288653158104,32.4876216642784,169.553848570165
4.99827391186136,0.725,1.025,-32.0807047532404,149.310198646845,32.0807047532404,174.117058836915
4.99827391186136,0.725,1.05,-31.6524196291947,148.18390467473,31.6524196291947,179.235974020485
4.99827391186136,0.725,1.075,-31.2157473825231,146.909049058862,31.2157473825231,184.931117375844
4.99827391186136,0.725,1.1,-30.7789922365555,145.476192450554,30.7789922365555,190.884973553624
4.99827391186136,0.725,1.125,-30.3661244997787,143.947497881511,30.3661244997787,196.680737708938
4.99827391186136,0.725,1.15,-29.9943157411314,142.361621366706,29.9943157411314,201.889950266124
4.99827391186136,0.725,1.175,-26.460783565909,125.507922307534,26.460783565909,400.321784327953
4.99827391186136,0.725,1.2,-13.3257538862894,63.2017801415266,13.3257538862894,564.168325161846
4.99827391186136,0.725,1.225,-1.51607705996418,7.39524130360451,1.51607705996418,271.451277388755
4.99827391186136,0.75,-0.25,0.0505468331178952,-0.239679101614867,0.779613547498442,8.01052829626812
4.99827391186136,0.75,-0.225,-1.59575654752525,8.37139578308524,1.59575654752525,285.889698000726
4.99827391186136,0.75,-0.2,-13.9892546353419,75.0033705998519,13.9892546353419,589.084537043159
4.99827391186136,0.75,-0.175,-27.5295714658458,146.991912250069,27.5295714658458,402.944093389199
4.99827391186136,0.75,-0.15,-30.7439224249576,163.468039440692,30.7439224249576,163.468039440692
4.99827391186136,0.75,-0.125,-30.5043057186847,161.792581998989,30.5043057186847,161.792581998989
4.99827391186136,0.75,-0.1,-30.1920467795679,160.157347444331,30.1920467795679,160.157347444331
4.99827391186136,0.75,-0.075,-29.8435301788156,158.641646367751,29.8435301788156,158.641646367751
4.99827391186136,0.75,-0.05,-29.46027006953,157.286146322968,29.46027006953,157.286146322968
4.99827391186136,0.75,-0.025,-29.0734975919791,156.116809915074,29.0734975919791,163.165321839475
4.99827391186136,0.75,0,-28.6804632580708,155.1051515733,28.6804632580708,168.20447790947
4.99827391186136,0.75,0.025,-28.3058800392315,154.260784349671,28.3058800392315,172.606216444297
4.99827391186136,0.75,0.05,-27.9453975929165,153.547107016763,27.9453975929165,176.345860112799
4.99827391186136,0.75,0.075,-27.6185078892011,152.97342958962,27.6185078892011,179.568861906153
4.99827391186136,0.75,0.1,-27.3205013226702,152.512974125009,27.3205013226702,182.245413958827
4.99827391186136,0.75,0.125,-27.0664155327317,152.171548030085,27.0664155327317,184.455801013262
4.99827391186136,0.75,0.15,-26.8510690886204,151.931978716104,26.8510690886204,186.185730139694
4.99827391186136,0.75,0.175,-26.6855629362134,151.793860675091,26.6855629362134,187.488786000866
4.99827391186136,0.75,0.2,-26.5639646066746,151.746759672961,26.5639646066746,188.369990716663
4.99827391186136,0.75,0.225,-26.493997291424,151.784573461736,26.493997291424,188.871431477151
4.99827391186136,0.75,0.25,-26.4688851869825,151.901370686155,26.4688851869825,189.011208383491
4.99827391186136,0.75,0.275,-26.493529843575,152.086992884388,26.493529843575,188.825009863495
4.99827391186136,0.75,0.3,-26.5603606567012,152.338486350329,26.5603606567012,188.338124427585
4.99827391186136,0.75,0.325,-26.6719614566608,152.643089311964,26.6719614566608,187.582402117639
4.99827391186136,0.75,0.35,-26.8200832254937,152.999763721402,26.8200832254937,186.586826513906
4.99827391186136,0.75,0.375,-27.0054491564173,153.394146776002,27.0054491564173,185.38124383413
4.99827391186136,0.75,0.4,-27.2192835544021,153.826357048797,27.2192835544021,183.996329737907
4.99827391186136,0.75,0.425,-27.4608785054276,154.28110683716,27.4608785054276,182.4612871618
4.99827391186136,0.75,0.45,-27.7211078469416,154.759113531698,27.7211078469416,180.807129624
4.99827391186136,0.75,0.475,-27.99824623611,155.244661586886,27.99824623611,179.063448402192
4.99827391186136,0.75,0.5,-28.2830130570902,155.738637433039,28.2830130570902,177.260507573296
4.99827391186136,0.75,0.525,-28.5730677631646,156.225303920235,28.5730677631646,175.429159082908
4.99827391186136,0.75,0.55,-28.8591875589209,156.705363638471,28.8591875589209,173.597931580082
4.99827391186136,0.75,0.575,-29.1388093089617,157.163419074338,29.1388093089617,171.799796740544
4.99827391186136,0.75,0.6,-29.402992820046,157.599681629771,29.402992820046,170.060545030733
4.99827391186136,0.75,0.625,-29.6493370973485,157.999431204289,29.6493370973485,168.416247167191
4.99827391186136,0.75,0.65,-29.8694175654287,158.362113855591,29.8694175654287,166.888788022852
4.99827391186136,0.75,0.675,-30.0613737966281,158.673997558219,30.0613737966281,165.518608898486
4.99827391186136,0.75,0.7,-30.2175341400013,158.933532959845,30.2175341400013,164.322102879494
4.99827391186136,0.75,0.725,-30.3369510305058,159.128220599317,30.3369510305058,163.34594780502
4.99827391186136,0.75,0.75,-30.4129472148236,159.255377383633,30.4129472148236,162.598594208247
4.99827391186136,0.75,0.775,-30.4458519353317,159.303850428146,30.4458519353317,162.136044831625
4.99827391186136,0.75,0.8,-30.4302387753135,159.269889281022,30.4302387753135,161.954915990201
4.99827391186136,0.75,0.825,-30.3680637339778,159.143646885546,30.3680637339778,162.126154807674
4.99827391186136,0.75,0.85,-30.255447168349,158.92074691378,30.255447168349,162.628974557
4.99827391186136,0.75,0.875,-30.0962853185403,158.592509130849,30.0962853185403,163.559383329578
4.99827391186136,0.75,0.9,-29.8885864941264,158.154647605615,29.8885864941264,164.8724875101
4.99827391186136,0.75,0.925,-29.6383759414868,157.599231892477,29.6383759414868,166.703457783368
4.99827391186136,0.75,0.95,-29.3458338191077,156.92170133314,29.3458338191077,168.974751083517
4.99827391186136,0.75,0.975,-29.0190094668081,156.113342046389,29.0190094668081,171.865007480772
4.99827391186136,0.75,1,-28.6602931154343,155.165212842283,28.6602931154343,175.246807608797
4.99827391186136,0.75,1.025,-28.2795123545859,154.066668509783,28.2795123545859,179.297168682465
4.99827391186136,0.75,1.05,-27.881361271236,152.799093179277,27.881361271236,183.806304568169
4.99827391186136,0.75,1.075,-27.4787012127061,151.36362681063,27.4787012127061,188.804868539239
4.99827391186136,0.75,1.1,-27.0802576733753,149.745363242315,27.0802576733753,193.96805294225
4.99827391186136,0.75,1.125,-26.7081913311956,148.014537024768,26.7081913311956,198.931861954934
4.99827391186136,0.75,1.15,-26.3788920226859,146.210480294921,26.3788920226859,203.284711980424
4.99827391186136,0.75,1.175,-23.2749877325194,128.748431315851,23.2749877325194,351.941660522154
4.99827391186136,0.75,1.2,-11.7216083094455,64.7482649711715,11.7216083094455,496.359322371817
4.99827391186136,0.75,1.225,-1.3271723290423,7.53129913268367,1.3271723290423,239.067878055516
4.99827391186136,0.775,-0.25,0.0418122012920457,-0.273495506163153,0.774314773382751,7.38691107311656
4.99827391186136,0.775,-0.225,-1.38704946562966,8.50755276386564,1.38704946562966,246.717188832138
4.99827391186136,0.775,-0.2,-12.0947511179121,76.5682661857842,12.0947511179121,509.450526737664
4.99827391186136,0.775,-0.175,-23.8154558339194,149.980486399142,23.8154558339194,349.345834852683
4.99827391186136,0.775,-0.15,-26.6155842609833,166.613932664168,26.6155842609833,166.613932664168
4.99827391186136,0.775,-0.125,-26.4208974855249,164.724819017547,26.4208974855249,164.724819017547
4.99827391186136,0.775,-0.1,-26.1523786196903,162.872045124805,26.1523786196903,162.872045124805
4.99827391186136,0.775,-0.075,-25.8444065254263,161.162439010342,25.8444065254263,161.162439010342
4.99827391186136,0.775,-0.05,-25.4973928140998,159.623668986463,25.4973928140998,159.707914328994
4.99827391186136,0.775,-0.025,-25.1419049239657,158.301188847134,25.1419049239657,164.921011422729
4.99827391186136,0.775,0,-24.7759313988526,157.147939608203,24.7759313988526,169.334387034473
4.99827391186136,0.775,0.025,-24.4239276605252,156.189206038338,24.4239276605252,173.209551205983
4.99827391186136,0.775,0.05,-24.0825252593646,155.370776111143,24.0825252593646,176.500017212846
4.99827391186136,0.775,0.075,-23.7709529024119,154.715667762732,23.7709529024119,179.360481385013
4.99827391186136,0.775,0.1,-23.4852447659367,154.182591373466,23.4852447659367,181.742251320799
4.99827391186136,0.775,0.125,-23.2402568182164,153.788854026693,23.2402568182164,183.732451497373
4.99827391186136,0.775,0.15,-23.0313110423313,153.505570452484,23.0313110423313,185.302227947604
4.99827391186136,0.775,0.175,-22.8694821939539,153.341440289213,22.8694821939539,186.509407983677
4.99827391186136,0.775,0.2,-22.7491693283269,153.276487765204,22.7491693283269,187.347722470342
4.99827391186136,0.775,0.225,-22.6782132273268,153.311626107468,22.6782132273268,187.861161832648
4.99827391186136,0.775,0.25,-22.6500512910568,153.43306276158,22.6500512910568,188.058670982172
4.99827391186136,0.775,0.275,-22.6698054097945,153.636026691014,22.6698054097945,187.976095461876
4.99827391186136,0.775,0.3,-22.7300370523155,153.911003888735,22.7300370523155,187.630944299193
4.99827391186136,0.775,0.325,-22.8336172416282,154.24939316174,22.8336172416282,187.054046316845
4.99827391186136,0.775,0.35,-22.9723745756173,154.644600182096,22.9723745756173,186.267513773812
4.99827391186136,0.775,0.375,-23.1473619841914,155.085496072223,23.1473619841914,185.29939603075
4.99827391186136,0.775,0.4,-23.349846524287,155.567421972021,23.349846524287,184.174112097217
4.99827391186136,0.775,0.425,-23.5794763583115,156.077618282342,23.5794763583115,182.918551162634
4.99827391186136,0.775,0.45,-23.8271479294909,156.612634468714,23.8271479294909,181.557891161372
4.99827391186136,0.775,0.475,-24.0915063703716,157.158745172485,24.0915063703716,180.119063934266
4.99827391186136,0.775,0.5,-24.3632850313691,157.713146294334,24.3632850313691,178.626782277024
4.99827391186136,0.775,0.525,-24.6405183521081,158.261687284509,24.6405183521081,177.109017015189
4.99827391186136,0.775,0.55,-24.913998338216,158.801747233298,24.913998338216,175.588925132144
4.99827391186136,0.775,0.575,-25.1815324316142,159.319226047634,25.1815324316142,174.096473599942
4.99827391186136,0.775,0.6,-25.4342042381023,159.811278522344,25.4342042381023,172.652175016977
4.99827391186136,0.775,0.625,-25.6699705110087,160.264297675775,25.6699705110087,171.289053632719
4.99827391186136,0.775,0.65,-25.8804466104674,160.674840789354,25.8804466104674,170.023737540819
4.99827391186136,0.775,0.675,-26.0641092492431,161.030208211713,26.0641092492431,168.893647978465
4.99827391186136,0.775,0.7,-26.2133486982066,161.32602388839,26.2133486982066,167.909882958675
4.99827391186136,0.775,0.725,-26.3275277830315,161.550848535538,26.3275277830315,167.116179414283
4.99827391186136,0.775,0.75,-26.4000565233887,161.699116864629,26.4000565233887,166.51561525941
4.99827391186136,0.775,0.775,-26.431544906864,161.760884322288,26.431544906864,166.16136707297
4.99827391186136,0.775,0.8,-26.4166771241386,161.729334871428,26.4166771241386,166.044591302416
4.99827391186136,0.775,0.825,-26.3576613119116,161.59612484713,26.3576613119116,166.23354261086
4.99827391186136,0.775,0.85,-26.2507400344736,161.353496457975,26.2507400344736,166.701882753562
4.99827391186136,0.775,0.875,-26.1000370595763,160.994765688991,26.1000370595763,167.543039703193
4.99827391186136,0.775,0.9,-25.9036758627779,160.511780103232,25.9036758627779,168.706296601032
4.99827391186136,0.775,0.925,-25.6678972335552,159.8993436463,25.6678972335552,170.324195123286
4.99827391186136,0.775,0.95,-25.3929990004796,159.148160667963,25.3929990004796,172.312262683942
4.99827391186136,0.775,0.975,-25.0872777230557,158.253202809813,25.0872777230557,174.846284862887
4.99827391186136,0.775,1,-24.7533494482889,157.198987103542,24.7533494482889,177.789078803445
4.99827391186136,0.775,1.025,-24.4013565377964,155.979739990361,24.4013565377964,181.316626549411
4.99827391186136,0.775,1.05,-24.0364626728839,154.567052315902,24.0364626728839,185.2064800669
4.99827391186136,0.775,1.075,-23.6715653104682,152.969457464879,23.6715653104682,189.50236103087
4.99827391186136,0.775,1.1,-23.3157496216541,151.159178452692,23.3157496216541,193.87331425012
4.99827391186136,0.775,1.125,-22.9894317426908,149.222898978296,22.9894317426908,198.014228683431
4.99827391186136,0.775,1.15,-22.7078563395517,147.192387624817,22.7078563395517,201.530338414679
4.99827391186136,0.775,1.175,-20.0447660945792,129.439048735004,20.0447660945792,302.657587900069
4.99827391186136,0.775,1.2,-10.0990838068464,65.0214129971287,10.0990838068464,427.510804828015
4.99827391186136,0.775,1.225,-1.14052467293123,7.56302363169987,1.14052467293123,206.23954078522
4.99827391186136,0.8,-0.25,0.0366834896116175,-0.357547228306703,0.756609474841697,6.69968081724004
4.99827391186136,0.8,-0.225,-1.17204193815733,8.41219747613728,1.17204193815733,207.017897062229
4.99827391186136,0.8,-0.2,-10.1731852163086,76.6172309879025,10.1731852163086,428.884691317086
4.99827391186136,0.8,-0.175,-20.0546627053447,150.033827873631,20.0546627053447,295.285925950829
4.99827391186136,0.8,-0.15,-22.440293095809,166.465476480038,22.440293095809,166.465476480038
4.99827391186136,0.8,-0.125,-22.2952403547264,164.34104958644,22.2952403547264,164.34104958644
4.99827391186136,0.8,-0.1,-22.075677398182,162.258417306741,22.075677398182,162.258417306741
4.99827391186136,0.8,-0.075,-21.8127369047508,160.336541705053,21.8127369047508,160.336541705053
4.99827391186136,0.8,-0.05,-21.5064547026855,158.606533330847,21.5064547026855,158.861823040697
4.99827391186136,0.8,-0.025,-21.1858723496552,157.119095764522,21.1858723496552,163.338784212006
4.99827391186136,0.8,0,-20.8505201307752,155.820823350528,20.8505201307752,167.111471825479
4.99827391186136,0.8,0.025,-20.5239145807231,154.741219481611,20.5239145807231,170.441114883474
4.99827391186136,0.8,0.05,-20.2043595466582,153.817623534197,20.2043595466582,173.268720798478
4.99827391186136,0.8,0.075,-19.9102483285678,153.078159000963,19.9102483285678,175.749077069449
4.99827391186136,0.8,0.1,-19.6388936482678,152.473711958911,19.6388936482678,177.82220126998
4.99827391186136,0.8,0.125,-19.4045068671717,152.026801232559,19.4045068671717,179.575827588122
4.99827391186136,0.8,0.15,-19.2033199465467,151.70162287666,19.2033199465467,180.97208170835
4.99827391186136,0.8,0.175,-19.0460275370366,151.511446980438,19.0460275370366,182.068669124447
4.99827391186136,0.8,0.2,-18.9276733145203,151.430222246926,18.9276733145203,182.851818960119
4.99827391186136,0.8,0.225,-18.855955665488,151.462621474472,18.855955665488,183.364350896895
4.99827391186136,0.8,0.25,-18.8247714956391,151.589572992324,18.8247714956391,183.608609263267
4.99827391186136,0.8,0.275,-18.8392761155656,151.809334458844,18.8392761155656,183.618440659938
4.99827391186136,0.8,0.3,-18.8923616369442,152.107831806701,18.8923616369442,183.405312692955
4.99827391186136,0.8,0.325,-18.9870532318952,152.478872428545,18.9870532318952,182.997505329804
4.99827391186136,0.8,0.35,-19.1154213226969,152.911919451857,19.1154213226969,182.411467060973
4.99827391186136,0.8,0.375,-19.2787541895615,153.397721490297,19.2787541895615,181.672328661012
4.99827391186136,0.8,0.4,-19.4685006552757,153.928198702259,19.4685006552757,180.799128264982
4.99827391186136,0.8,0.425,-19.6845977452482,154.492006146999,19.6845977452482,179.815560362791
4.99827391186136,0.8,0.45,-19.9180846103647,155.082717070162,19.9180846103647,178.741659692217
4.99827391186136,0.8,0.475,-20.1679281846051,155.68761165174,20.1679281846051,177.600933419472
4.99827391186136,0.8,0.5,-20.4249815326035,156.301296894111,20.4249815326035,176.413171317664
4.99827391186136,0.8,0.525,-20.687617290135,156.910261673357,20.687617290135,175.202711543037
4.99827391186136,0.8,0.55,-20.9467373982333,157.509641577459,20.9467373982333,173.98800696952
4.99827391186136,0.8,0.575,-21.2004895494752,158.085644838497,21.2004895494752,172.795189688482
4.99827391186136,0.8,0.6,-21.4400692518546,158.63349732144,21.4400692518546,171.640299157634
4.99827391186136,0.8,0.625,-21.6637623409366,159.139599261694,21.6637623409366,170.552311285756
4.99827391186136,0.8,0.65,-21.8633090862416,159.598868906546,21.8633090862416,169.543641400108
4.99827391186136,0.8,0.675,-22.0374916618147,159.998341540067,22.0374916618147,168.647413794347
4.99827391186136,0.8,0.7,-22.1788486871107,160.332268052593,22.1788486871107,167.870832790834
4.99827391186136,0.8,0.725,-22.2870137923993,160.588703805105,22.2870137923993,167.253017533246
4.99827391186136,0.8,0.75,-22.3555776782706,160.760949727082,22.3555776782706,166.793582209218
4.99827391186136,0.8,0.775,-22.3853781307843,160.838353798826,22.3853781307843,166.540633728346
4.99827391186136,0.8,0.8,-22.371316899031,160.813178086545,22.371316899031,166.482486661112
4.99827391186136,0.8,0.825,-22.3157811064905,160.676210633805,22.3157811064905,166.681644180053
4.99827391186136,0.8,0.85,-22.2152635226423,160.418960790295,22.2152635226423,167.109811607258
4.99827391186136,0.8,0.875,-22.07401196073,160.033740016738,22.07401196073,167.853569017812
4.99827391186136,0.8,0.9,-21.8904235165999,159.511819804334,21.8904235165999,168.861299888214
4.99827391186136,0.8,0.925,-21.670805272263,158.846831469315,21.670805272263,170.256900461038
4.99827391186136,0.8,0.95,-21.4157789388838,158.028952803543,21.4157789388838,171.955744641619
4.99827391186136,0.8,0.975,-21.1336731786415,157.051728541994,21.1336731786415,174.122577535656
4.99827391186136,0.8,1,-20.8276219820027,155.89891565056,20.8276219820027,176.619942135628
4.99827391186136,0.8,1.025,-20.507775669086,154.56315335372,20.507775669086,179.612631499285
4.99827391186136,0.8,1.05,-20.1802065393729,153.014615373183,20.1802065393729,182.878591740822
4.99827391186136,0.8,1.075,-19.8573894682447,151.261248364394,19.8573894682447,186.463357515672
4.99827391186136,0.8,1.1,-19.5493819436784,149.273761390307,19.5493819436784,190.046339308839
4.99827391186136,0.8,1.125,-19.2740612483769,147.144587501293,19.2740612483769,193.371131952634
4.99827391186136,0.8,1.15,-19.0461689030142,144.909791216745,19.0461689030142,196.080667954236
4.99827391186136,0.8,1.175,-16.8269465486678,127.227906741197,16.8269465486678,253.446175619089
4.99827391186136,0.8,1.2,-8.48272307922377,63.8045936951946,8.48272307922377,359.036452895997
4.99827391186136,0.8,1.225,-0.95062190528023,7.37379277163185,0.95062190528023,173.654714440864
4.99827391186136,0.825,-0.25,0.0246724192601721,-0.308465250231105,0.727597932410387,6.10241117296838
4.99827391186136,0.825,-0.225,-0.967176092778898,8.27848362892451,1.05267541757932,167.628358958338
4.99827391186136,0.825,-0.2,-8.27611667630807,75.2533901176375,8.27611667630807,349.078190646747
4.99827391186136,0.825,-0.175,-16.338541785907,147.178137309174,16.338541785907,241.961951901784
4.99827391186136,0.825,-0.15,-18.3201234236159,163.051730023651,18.3201234236159,163.051730023651
4.99827391186136,0.825,-0.125,-18.2315011086701,160.723923576922,18.2315011086701,160.723923576922
4.99827391186136,0.825,-0.1,-18.0669921199888,158.43512345374,18.0669921199888,158.43512345374
4.99827391186136,0.825,-0.075,-17.8549974938974,156.32544619849,17.8549974938974,156.32544619849
4.99827391186136,0.825,-0.05,-17.5944141465883,154.418212181742,17.5944141465883,154.712545387071
4.99827391186136,0.825,-0.025,-17.3132452529384,152.778068326971,17.3132452529384,158.443674099722
4.99827391186136,0.825,0,-17.0121644761809,151.339489699693,17.0121644761809,161.568634089773
4.99827391186136,0.825,0.025,-16.7141332248951,150.142448938122,16.7141332248951,164.347602491342
4.99827391186136,0.825,0.05,-16.4189185585306,149.112912438566,16.4189185585306,166.706221616822
4.99827391186136,0.825,0.075,-16.1443360271934,148.287625794226,16.1443360271934,168.800558044329
4.99827391186136,0.825,0.1,-15.8888723989877,147.608300613199,15.8888723989877,170.557267656954
4.99827391186136,0.825,0.125,-15.6662575918757,147.104416379357,15.6662575918757,172.066809292985
4.99827391186136,0.825,0.15,-15.4735983532885,146.732789302284,15.4735983532885,173.280314027761
4.99827391186136,0.825,0.175,-15.3213085437356,146.512081743181,15.3213085437356,174.257544386795
4.99827391186136,0.825,0.2,-15.2050842793386,146.410081076176,15.2050842793386,174.975291782083
4.99827391186136,0.825,0.225,-15.1325358456391,146.435607287261,15.1325358456391,175.477153390772
4.99827391186136,0.825,0.25,-15.0980499280013,146.564275686392,15.0980499280013,175.757133456818
4.99827391186136,0.825,0.275,-15.1068382073692,146.797595791634,15.1068382073692,175.848744031638
4.99827391186136,0.825,0.3,-15.1521631879484,147.116801643262,15.1521631879484,175.755950274651
4.99827391186136,0.825,0.325,-15.2372073178603,147.518312208347,15.2372073178603,175.505885230372
4.99827391186136,0.825,0.35,-15.3543249303399,147.987376144599,15.3543249303399,175.108135050468
4.99827391186136,0.825,0.375,-15.5050323391215,148.516873882304,15.5050323391215,174.586102782446
4.99827391186136,0.825,0.4,-15.6810007711175,149.094900765317,15.6810007711175,173.952446428032
4.99827391186136,0.825,0.425,-15.8824455256026,149.711862450661,15.8824455256026,173.228709844816
4.99827391186136,0.825,0.45,-16.1005855328486,150.357844987171,16.1005855328486,172.428909518995
4.99827391186136,0.825,0.475,-16.334701007152,151.021560802563,16.334701007152,171.574091291419
4.99827391186136,0.825,0.5,-16.5757967857507,151.694434524714,16.5757967857507,170.678297062656
4.99827391186136,0.825,0.525,-16.8225813018875,152.364112397067,16.8225813018875,169.763178391093
4.99827391186136,0.825,0.55,-17.0660920799715,153.022827544237,17.0660920799715,168.841638243884
4.99827391186136,0.825,0.575,-17.3048240722086,153.65770496126,17.3048240722086,167.93696436746
4.99827391186136,0.825,0.6,-17.5301021901813,154.261323149115,17.5301021901813,167.059785740277
4.99827391186136,0.825,0.625,-17.7405606941445,154.820791445959,17.7405606941445,166.236127880037
4.99827391186136,0.825,0.65,-17.9280718430413,155.328603855809,17.9280718430413,165.473091750476
4.99827391186136,0.825,0.675,-18.0917577677886,155.772337166834,18.0917577677886,164.800775854434
4.99827391186136,0.825,0.7,-18.2242992198284,156.143992586135,18.2242992198284,164.221149796574
4.99827391186136,0.825,0.725,-18.3256530808621,156.43205875208,18.3256530808621,163.770224797703
4.99827391186136,0.825,0.75,-18.3895677085663,156.627683388426,18.3895677085663,163.442498034911
4.99827391186136,0.825,0.775,-18.4171819402732,156.720639871604,18.4171819402732,163.282806769817
4.99827391186136,0.825,0.8,-18.4035710161737,156.701008293117,18.4035710161737,163.274598190705
4.99827391186136,0.825,0.825,-18.3513986978886,156.560175349948,18.3513986978886,163.47671841891
4.99827391186136,0.825,0.85,-18.2573379136489,156.287234219314,18.2573379136489,163.856484534652
4.99827391186136,0.825,0.875,-18.1258891877301,155.875585508822,18.1258891877301,164.495928086769
4.99827391186136,0.825,0.9,-17.9556218306099,155.313466854271,17.9556218306099,165.339714056455
4.99827391186136,0.825,0.925,-17.7530820576101,154.596560361541,17.7530820576101,166.505438731324
4.99827391186136,0.825,0.95,-17.519075749705,153.710562486558,17.519075749705,167.90530186128
4.99827391186136,0.825,0.975,-17.2622005524204,152.652546912194,17.2622005524204,169.695471976628
4.99827391186136,0.825,1,-16.9859166721822,151.398661205478,16.9859166721822,171.735556928377
4.99827391186136,0.825,1.025,-16.7007012374303,149.947114532267,16.7007012374303,174.182590636939
4.99827391186136,0.825,1.05,-16.4132654681791,148.255188406046,16.4132654681791,176.813256161656
4.99827391186136,0.825,1.075,-16.1360586952208,146.340532489083,16.1360586952208,179.680760348757
4.99827391186136,0.825,1.1,-15.8797079950366,144.156678575879,15.8797079950366,182.473431510538
4.99827391186136,0.825,1.125,-15.6599216240189,141.818359079375,15.6599216240189,184.992777550516
4.99827391186136,0.825,1.15,-15.4902151988094,139.350851243581,15.4902151988094,186.915451278623
4.99827391186136,0.825,1.175,-13.7081403525718,122.101106781377,13.7081403525718,205.449821541908
4.99827391186136,0.825,1.2,-6.92108155729219,61.1683939466805,6.92108155729219,292.555422559601
4.99827391186136,0.825,1.225,-0.772579083255933,7.14275909106362,0.772579083255933,142.089661730246
4.99827391186136,0.85,-0.25,0.020692745354917,-0.397814692891713,0.683086969315635,5.42313752397231
4.99827391186136,0.85,-0.225,-0.760426988951326,7.79045715410725,0.984658602828249,129.295868834245
4.99827391186136,0.85,-0.2,-6.42533279314485,72.0276051568035,6.42533279314485,271.61246948012
4.99827391186136,0.85,-0.175,-12.7243766833532,140.790238146764,12.7243766833532,190.428498643191
4.99827391186136,0.85,-0.15,-14.3198441101379,155.671998210497,14.3198441101379,155.671998210497
4.99827391186136,0.85,-0.125,-14.2914149886537,153.09454131793,14.2914149886537,153.09454131793
4.99827391186136,0.85,-0.1,-14.1864453521488,150.567858388118,14.1864453521488,150.567858388118
4.99827391186136,0.85,-0.075,-14.0291857867802,148.231994399573,14.0291857867802,148.231994399573
4.99827391186136,0.85,-0.05,-13.8183660485625,146.126971745219,13.8183660485625,146.657887033875
4.99827391186136,0.85,-0.025,-13.5799142453053,144.310961015374,13.5799142453053,149.613790221048
4.99827391186136,0.85,0,-13.3165401476925,142.722447834567,13.3165401476925,152.072931521724
4.99827391186136,0.85,0.025,-13.0498556387805,141.395940647496,13.0498556387805,154.277181863016
4.99827391186136,0.85,0.05,-12.7817962621741,140.257248993174,12.7817962621741,156.149684426313
4.99827391186136,0.85,0.075,-12.5289857801588,139.340605245918,12.5289857801588,157.835684880824
4.99827391186136,0.85,0.1,-12.2916011448317,138.586362642394,12.2916011448317,159.258769261388
4.99827391186136,0.85,0.125,-12.0824272404774,138.023403443809,12.0824272404774,160.503678361001
4.99827391186136,0.85,0.15,-11.8998195679698,137.606578681696,11.8998195679698,161.518045227456
4.99827391186136,0.85,0.175,-11.753572938285,137.354776198508,11.753572938285,162.357659409496
4.99827391186136,0.85,0.2,-11.6403159806964,137.233459524172,11.6403159806964,162.995080989556
4.99827391186136,0.85,0.225,-11.5673297554161,137.251971418228,11.5673297554161,163.470363637058
4.99827391186136,0.85,0.25,-11.5297112400048,137.383477089268,11.5297112400048,163.772772137405
4.99827391186136,0.85,0.275,-11.5325576073737,137.63008866755,11.5325576073737,163.932387400169
4.99827391186136,0.85,0.3,-11.5696843163005,137.970618776906,11.5696843163005,163.94820288469
4.99827391186136,0.85,0.325,-11.6443088158248,138.402055029227,11.6443088158248,163.843950075731
4.99827391186136,0.85,0.35,-11.7492269090019,138.907334510356,11.7492269090019,163.62418075143
4.99827391186136,0.85,0.375,-11.886093443929,139.479796461003,11.886093443929,163.308864831904
4.99827391186136,0.85,0.4,-12.0469421328187,140.105380042835,12.0469421328187,162.905661497195
4.99827391186136,0.85,0.425,-12.2321986742501,140.774783524303,12.2321986742501,162.432591551857
4.99827391186136,0.85,0.45,-12.4333887758925,141.476127810087,12.4333887758925,161.898778461421
4.99827391186136,0.85,0.475,-12.6500518029809,142.198205170589,12.6500518029809,161.32160409077
4.99827391186136,0.85,0.5,-12.8734611348613,142.930703171334,12.8734611348613,160.710384104072
4.99827391186136,0.85,0.525,-13.1026148365431,143.66109122661,13.1026148365431,160.082917967444
4.99827391186136,0.85,0.55,-13.3287949395089,144.380136601795,13.3287949395089,159.447609304624
4.99827391186136,0.85,0.575,-13.5508008600805,145.0744846016,13.5508008600805,158.823653631513
4.99827391186136,0.85,0.6,-13.7601906109415,145.735570266152,13.7601906109415,158.217475408256
4.99827391186136,0.85,0.625,-13.9559033231556,146.34966921218,13.9559033231556,157.650699364703
4.99827391186136,0.85,0.65,-14.1300450860164,146.908513632181,14.1300450860164,157.126606502314
4.99827391186136,0.85,0.675,-14.2820294022379,147.398436477972,14.2820294022379,156.670484025567
4.99827391186136,0.85,0.7,-14.40478373279,147.811124170941,14.40478373279,156.281003479705
4.99827391186136,0.85,0.725,-14.4985295689538,148.133353367054,14.4985295689538,155.988788924395
4.99827391186136,0.85,0.75,-14.5572866404276,148.356472847309,14.5572866404276,155.785792544302
4.99827391186136,0.85,0.775,-14.5824193815602,148.468019166519,14.5824193815602,155.71060150649
4.99827391186136,0.85,0.8,-14.5693083916798,148.458858527681,14.5693083916798,155.745257372539
4.99827391186136,0.85,0.825,-14.520791082302,148.317555543612,14.520791082302,155.940965558629
4.99827391186136,0.85,0.85,-14.4338835272307,148.034634501201,14.4338835272307,156.265341504242
4.99827391186136,0.85,0.875,-14.3131894565079,147.60000305123,14.3131894565079,156.790417893893
4.99827391186136,0.85,0.9,-14.1576653069147,147.003999543337,14.1576653069147,157.463497921067
4.99827391186136,0.85,0.925,-13.973869126375,146.238027759014,13.973869126375,158.388337340708
4.99827391186136,0.85,0.95,-13.763098829839,145.290509955909,13.763098829839,159.482655826024
4.99827391186136,0.85,0.975,-13.5338758659851,144.153441556844,13.5338758659851,160.883903584833
4.99827391186136,0.85,1,-13.2904708310985,142.80616354198,13.2904708310985,162.460839084523
4.99827391186136,0.85,1.025,-13.0431812161696,141.24146409161,13.0431812161696,164.350060412784
4.99827391186136,0.85,1.05,-12.8001335347067,139.420004741888,12.8001335347067,166.343499914148
4.99827391186136,0.85,1.075,-12.5729881220216,137.355560819234,12.5729881220216,168.487409847863
4.99827391186136,0.85,1.1,-12.3740184332922,135.0059864171,12.3740184332922,170.499909691408
4.99827391186136,0.85,1.125,-12.2154520236987,132.489693131153,12.2154520236987,172.225352695396
4.99827391186136,0.85,1.15,-12.1106656908999,129.841282074536,12.1106656908999,173.399590564155
4.99827391186136,0.85,1.175,-10.7503230545826,113.470878870727,10.7503230545826,159.782264442113
4.99827391186136,0.85,1.2,-5.43895281743464,56.6967837136796,5.43895281743464,229.718011854426
4.99827391186136,0.85,1.225,-0.595743625139046,6.56531132898112,0.700345233246697,112.351214049896
4.99827391186136,0.875,-0.25,0.00642582230777365,-0.169357365354655,0.624815217891955,4.87308444623984
4.99827391186136,0.875,-0.225,-0.577673001068158,7.42856955730548,0.90154204035311,93.0152538925764
4.99827391186136,0.875,-0.2,-4.68793195260262,67.3568152018979,4.68793195260262,198.481398646209
4.99827391186136,0.875,-0.175,-9.32657570613204,131.253866441803,9.32657570613204,142.120330625754
4.99827391186136,0.875,-0.15,-10.5674741445122,144.752466009613,10.5674741445122,144.752466009613
4.99827391186136,0.875,-0.125,-10.6074343580578,141.985459519748,10.6074343580578,141.985459519748
4.99827391186136,0.875,-0.1,-10.569021983042,139.269099922287,10.569021983042,139.269099922287
4.99827391186136,0.875,-0.075,-10.473594104803,136.754806072408,10.473594104803,136.754806072408
4.99827391186136,0.875,-0.05,-10.3181098685119,134.483058166563,10.3181098685119,134.848575530278
4.99827391186136,0.875,-0.025,-10.127623190679,132.51708157449,10.127623190679,137.023921682778
4.99827391186136,0.875,0,-9.90590101907969,130.792723431368,9.90590101907969,138.812330909249
4.99827391186136,0.875,0.025,-9.67415335397353,129.34715600643,9.67415335397353,140.440071082098
4.99827391186136,0.875,0.05,-9.43585523622311,128.103634019267,9.43585523622311,141.82156186923
4.99827391186136,0.875,0.075,-9.20710274960114,127.097888549891,9.20710274960114,143.095122184156
4.99827391186136,0.875,0.1,-8.98935739469164,126.268267002628,8.98935739469164,144.176947315912
4.99827391186136,0.875,0.125,-8.79490716814998,125.644554203432,8.79490716814998,145.150095575375
4.99827391186136,0.875,0.15,-8.6231072324488,125.179764125567,8.6231072324488,145.955245296494
4.99827391186136,0.875,0.175,-8.48343233461076,124.893426152716,8.48343233461076,146.647684145819
4.99827391186136,0.875,0.2,-8.37329736919176,124.74901477606,8.37329736919176,147.192858845133
4.99827391186136,0.875,0.225,-8.29985050383985,124.756486171002,8.29985050383985,147.630068021136
4.99827391186136,0.875,0.25,-8.25881430620273,124.88676958703,8.25881430620273,147.941516516477
4.99827391186136,0.875,0.275,-8.2552984208723,125.142677517052,8.2552984208723,148.156051137437
4.99827391186136,0.875,0.3,-8.2836213053095,125.50056590455,8.2836213053095,148.265890335729
4.99827391186136,0.875,0.325,-8.34711788814795,125.958224531419,8.34711788814795,148.293098323264
4.99827391186136,0.875,0.35,-8.43899441081287,126.495983766711,8.43899441081287,148.23580080517
4.99827391186136,0.875,0.375,-8.56110047528915,127.10804851409,8.56110047528915,148.11193463979
4.99827391186136,0.875,0.4,-8.70581085725364,127.77768478904,8.70581085725364,147.923054362833
4.99827391186136,0.875,0.425,-8.8738048015384,128.496462372062,8.8738048015384,147.684843402201
4.99827391186136,0.875,0.45,-9.05689702025256,129.249845476697,9.05689702025256,147.400591925578
4.99827391186136,0.875,0.475,-9.25492582431614,130.027442248483,9.25492582431614,147.085097017591
4.99827391186136,0.875,0.5,-9.45941447024143,130.816376408207,9.45941447024143,146.742063515938
4.99827391186136,0.875,0.525,-9.66969470467635,131.604817722332,9.66969470467635,146.386509924166
4.99827391186136,0.875,0.55,-9.87726919406652,132.381131102778,9.87726919406652,146.021407339088
4.99827391186136,0.875,0.575,-10.0812966690043,133.132490022887,10.0812966690043,145.663018048223
4.99827391186136,0.875,0.6,-10.2735343229482,133.848149495418,10.2735343229482,145.312473370708
4.99827391186136,0.875,0.625,-10.4532980747478,134.514689667073,10.4532980747478,144.988346169046
4.99827391186136,0.875,0.65,-10.6128780440014,135.121935281366,10.6128780440014,144.688735736642
4.99827391186136,0.875,0.675,-10.7520746092645,135.656260849855,10.7520746092645,144.435772164927
4.99827391186136,0.875,0.7,-10.8639891355432,136.10774776475,10.8639891355432,144.223059345609
4.99827391186136,0.875,0.725,-10.949233928394,136.462942616582,10.949233928394,144.077924557949
4.99827391186136,0.875,0.75,-11.0019955572007,136.711878234323,11.0019955572007,143.987444145529
4.99827391186136,0.875,0.775,-11.0240292089896,136.841651069571,11.0240292089896,143.986619562875
4.99827391186136,0.875,0.8,-11.0108739036936,136.841996884781,11.0108739036936,144.053026874541
4.99827391186136,0.875,0.825,-10.9657560916534,136.701030876584,10.9657560916534,144.23358612562
4.99827391186136,0.875,0.85,-10.8858327246888,136.408040767961,10.8858327246888,144.492250888107
4.99827391186136,0.875,0.875,-10.7760950872465,135.952905355592,10.7760950872465,144.895157796735
4.99827391186136,0.875,0.9,-10.6356126731391,135.32393508364,10.6356126731391,145.387246416009
4.99827391186136,0.875,0.925,-10.4713386309032,134.513634979616,10.4713386309032,146.063304321025
4.99827391186136,0.875,0.95,-10.2846893565327,133.506133519758,10.2846893565327,146.840539465523
4.99827391186136,0.875,0.975,-10.0846258059058,132.296541486867,10.0846258059058,147.843585595381
4.99827391186136,0.875,1,-9.87570114297513,130.854907209547,9.87570114297513,148.943689635945
4.99827391186136,0.875,1.025,-9.66869784582646,129.180215762021,9.66869784582646,150.264941312976
4.99827391186136,0.875,1.05,-9.47239776251228,127.215711231183,9.47239776251228,151.607852808641
4.99827391186136,0.875,1.075,-9.29847692759101,124.987927608649,9.29847692759101,153.023208774456
4.99827391186136,0.875,1.1,-9.15980778873382,122.431582292361,9.15980778873382,154.251569440533
4.99827391186136,0.875,1.125,-9.06602838524268,119.696509163793,9.06602838524268,155.195346223053
4.99827391186136,0.875,1.15,-9.02904877244879,116.802317357618,9.02904877244879,155.637606919693
4.99827391186136,0.875,1.175,-8.06207703396483,101.698681926798,8.06207703396483,139.428095869358
4.99827391186136,0.875,1.2,-4.09942308638891,50.7777938891242,4.09942308638891,172.428897652622
4.99827391186136,0.875,1.225,-0.444324200637139,6.11518838208604,0.646343226980893,85.3517379651495
4.99827391186136,0.9,-0.25,0.0100551218599439,-0.359858544505576,0.547867561043016,4.20106652399855
4.99827391186136,0.9,-0.225,-0.393152251594087,6.40011779701849,0.791226412640811,59.6040131493884
4.99827391186136,0.9,-0.2,-3.07597096132308,60.2889222799488,3.07597096132308,131.440020868375
4.99827391186136,0.9,-0.175,-6.19597000715331,117.403990344813,6.19597000715331,117.403990344813
4.99827391186136,0.9,-0.15,-7.12065843748366,129.003467193003,7.12065843748366,129.003467193003
4.99827391186136,0.9,-0.125,-7.23102882026135,125.965830308211,7.23102882026135,125.965830308211
4.99827391186136,0.9,-0.1,-7.26223385942105,122.995471777924,7.26223385942105,122.995471777924
4.99827391186136,0.9,-0.075,-7.2310681183669,120.234858080288,7.2310681183669,120.234858080288
4.99827391186136,0.9,-0.05,-7.13407197561831,117.753923788702,7.13407197561831,118.526434528128
4.99827391186136,0.9,-0.025,-6.99414409871097,115.598389769921,6.99414409871097,119.885017866186
4.99827391186136,0.9,0,-6.81710673634208,113.71722936726,6.81710673634208,120.979567072239
4.99827391186136,0.9,0.025,-6.62281769065099,112.132794775582,6.62281769065099,122.000572910309
4.99827391186136,0.9,0.05,-6.41698752100955,110.77545714126,6.41698752100955,122.869286969224
4.99827391186136,0.9,0.075,-6.21452350977613,109.671206971207,6.21452350977613,123.702917504728
4.99827391186136,0.9,0.1,-6.0186422090772,108.762770620758,6.0186422090772,124.422393898411
4.99827391186136,0.9,0.125,-5.84068428896926,108.073966272385,5.84068428896926,125.099065050127
4.99827391186136,0.9,0.15,-5.68132433963393,107.56030004609,5.68132433963393,125.675447701985
4.99827391186136,0.9,0.175,-5.54941045745707,107.237586420469,5.54941045745707,126.199081924238
4.99827391186136,0.9,0.2,-5.44337560407207,107.070394498914,5.44337560407207,126.634489654492
4.99827391186136,0.9,0.225,-5.3700240511133,107.066275719015,5.3700240511133,127.014943924685
4.99827391186136,0.9,0.25,-5.32588932492071,107.196321116211,5.32588932492071,127.319974396504
4.99827391186136,0.9,0.275,-5.31594408455686,107.461718017579,5.31594408455686,127.57333167862
4.99827391186136,0.9,0.3,-5.33517185480698,107.838411282937,5.33517185480698,127.763640673214
4.99827391186136,0.9,0.325,-5.38691393546656,108.323020701526,5.38691393546656,127.908403304477
4.99827391186136,0.9,0.35,-5.46493714025239,108.895136110728,5.46493714025239,128.001706723317
4.99827391186136,0.9,0.375,-5.57119782740124,109.548032703925,5.57119782740124,128.057192707539
4.99827391186136,0.9,0.4,-5.69855495830912,110.264073864466,5.69855495830912,128.072191320283
4.99827391186136,0.9,0.425,-5.84786660372526,111.033986354846,5.84786660372526,128.058172623127
4.99827391186136,0.9,0.45,-6.01137444040052,111.842298434583,6.01137444040052,128.014180463548
4.99827391186136,0.9,0.475,-6.18914785644081,112.677739439109,6.18914785644081,127.950749081265
4.99827391186136,0.9,0.5,-6.37309354043051,113.526577773127,6.37309354043051,127.867439374336
4.99827391186136,0.9,0.525,-6.56281145976522,114.375957155148,6.56281145976522,127.774853721566
4.99827391186136,0.9,0.55,-6.75015487115416,115.213581637041,6.75015487115416,127.672031023637
4.99827391186136,0.9,0.575,-6.93457528598481,116.025337024789,6.93457528598481,127.570565859276
4.99827391186136,0.9,0.6,-7.10815697901476,116.800135794107,7.10815697901476,127.467980896962
4.99827391186136,0.9,0.625,-7.27052173986593,117.522881222344,7.27052173986593,127.377817821138
4.99827391186136,0.9,0.65,-7.41427238093682,118.183515629211,7.41427238093682,127.295025776277
4.99827391186136,0.9,0.675,-7.53951694303124,118.766199803083,7.53951694303124,127.236190855739
4.99827391186136,0.9,0.7,-7.63966488043194,119.261758530286,7.63966488043194,127.192419181275
4.99827391186136,0.9,0.725,-7.71562621122753,119.653817221177,7.71562621122753,127.184751896436
4.99827391186136,0.9,0.75,-7.76190196373458,119.933970315352,7.76190196373458,127.198737104698
4.99827391186136,0.9,0.775,-7.78052168823653,120.085491275127,7.78052168823653,127.261948514732
4.99827391186136,0.9,0.8,-7.76735723247096,120.100707269925,7.76735723247096,127.351932537307
4.99827391186136,0.9,0.825,-7.7258666138665,119.962785408361,7.7258666138665,127.506280116287
4.99827391186136,0.9,0.85,-7.65357207628147,119.664830536201,7.65357207628147,127.691211860374
4.99827391186136,0.9,0.875,-7.55561981007104,119.190396695553,7.55561981007104,127.960216103683
4.99827391186136,0.9,0.9,-7.43150988215022,118.532947041167,7.43150988215022,128.263831337461
4.99827391186136,0.9,0.925,-7.28822597504021,117.677106220055,7.28822597504021,128.678764841319
4.99827391186136,0.9,0.95,-7.12780059733577,116.613435518871,7.12780059733577,129.132513080596
4.99827391186136,0.9,0.975,-6.95906752078738,115.327877384679,6.95906752078738,129.724881394824
4.99827391186136,0.9,1,-6.78770669022597,113.79783870079,6.78770669022597,130.344463280795
4.99827391186136,0.9,1.025,-6.62414767701901,112.013248320888,6.62414767701901,131.08785546644
4.99827391186136,0.9,1.05,-6.47922626585335,109.924891032346,6.47922626585335,131.784231132196
4.99827391186136,0.9,1.075,-6.36336355981624,107.554370308076,6.36336355981624,132.471032060087
4.99827391186136,0.9,1.1,-6.29193624509492,104.844684151983,6.29193624509492,132.93620291418
4.99827391186136,0.9,1.125,-6.26978334613232,101.953563646971,6.26978334613232,133.119197464638
4.99827391186136,0.9,1.15,-6.30918222683814,98.9094827488888,6.30918222683814,132.877922133358
4.99827391186136,0.9,1.175,-5.69966816558964,85.6205976487507,5.69966816558964,118.56990478268
4.99827391186136,0.9,1.2,-2.91847242241094,42.4788234857875,2.91847242241094,122.524403645775
4.99827391186136,0.9,1.225,-0.294174145498249,4.99469599966275,0.571282468058888,61.9893586086621
4.99827391186136,0.925,-0.25,-0.00962135909321685,-0.056655226825161,0.454560401604644,4.16034963883725
4.99827391186136,0.925,-0.225,-0.257546824061341,5.65700484063661,0.664214616340763,30.2401470458029
4.99827391186136,0.925,-0.2,-1.6882473862963,51.7349114026627,1.6882473862963,72.8256236966637
4.99827391186136,0.925,-0.175,-3.48741047189406,100.135040439817,3.48741047189406,100.135040439817
4.99827391186136,0.925,-0.15,-4.15233533572017,109.377986231264,4.15233533572017,109.377986231264
4.99827391186136,0.925,-0.125,-4.34400706982758,106.123946133298,4.34400706982758,106.123946133298
4.99827391186136,0.925,-0.1,-4.4539875699087,102.943788474025,4.4539875699087,102.943788474025
4.99827391186136,0.925,-0.075,-4.49645534764145,99.9818102246388,4.49645534764145,99.9818102246388
4.99827391186136,0.925,-0.05,-4.46493635775841,97.3213427521707,4.46493635775841,98.0128243188857
4.99827391186136,0.925,-0.025,-4.382165863627,95.0002074937128,4.382165863627,98.5550011092005
4.99827391186136,0.925,0,-4.2544714937317,92.9761938729281,4.2544714937317,98.9526296663314
4.99827391186136,0.925,0.025,-4.10193368982352,91.2625174959211,4.10193368982352,99.3692514782464
4.99827391186136,0.925,0.05,-3.93149605343292,89.797025463773,3.93149605343292,99.7213929791116
4.99827391186136,0.925,0.075,-3.75796161909663,88.5974369116678,3.75796161909663,100.113386406804
4.99827391186136,0.925,0.1,-3.58563817662395,87.6124557916013,3.58563817662395,100.46302975241
4.99827391186136,0.925,0.125,-3.42563737803627,86.8591561990945,3.42563737803627,100.836861137552
4.99827391186136,0.925,0.15,-3.27952287719175,86.2972670557532,3.27952287719175,101.173559898655
4.99827391186136,0.925,0.175,-3.1559936328527,85.9375036223668,3.1559936328527,101.518203431372
4.99827391186136,0.925,0.2,-3.05422276762544,85.7470031432389,3.05422276762544,101.830200405993
4.99827391186136,0.925,0.225,-2.98099311075267,85.7296825513744,2.98099311075267,102.140687831791
4.99827391186136,0.925,0.25,-2.93346251317059,85.8578764211066,2.93346251317059,102.42347287156
4.99827391186136,0.925,0.275,-2.91669029235548,86.1302944003502,2.91669029235548,102.700043437622
4.99827391186136,0.925,0.3,-2.92619026415898,86.5231615120499,2.92619026415898,102.953251338337
4.99827391186136,0.925,0.325,-2.96547261707486,87.0314574708219,2.96547261707486,103.19811774514
4.99827391186136,0.925,0.35,-3.0287588803509,87.6343951171023,3.0287588803509,103.423128927752
4.99827391186136,0.925,0.375,-3.11823892011445,88.3241747197507,3.11823892011445,103.63920756761
4.99827391186136,0.925,0.4,-3.22716576129671,89.0823660324347,3.22716576129671,103.838298158613
4.99827391186136,0.925,0.425,-3.35668461464421,89.8989677035474,3.35668461464421,104.028925053221
4.99827391186136,0.925,0.45,-3.49938142728364,90.7574865651302,3.49938142728364,104.20494733098
4.99827391186136,0.925,0.475,-3.65565904016195,91.6460923454012,3.65565904016195,104.373756428889
4.99827391186136,0.925,0.5,-3.8177258806249,92.5499596981916,3.8177258806249,104.529902013975
4.99827391186136,0.925,0.525,-3.98555653095262,93.4556865594837,3.98555653095262,104.680681894345
4.99827391186136,0.925,0.55,-4.15126779101445,94.3499493919321,4.15126779101445,104.820266575384
4.99827391186136,0.925,0.575,-4.31472341551123,95.21795784894,4.31472341551123,104.956820072767
4.99827391186136,0.925,0.6,-4.468234916576,96.0477966558904,4.468234916576,105.083106010343
4.99827391186136,0.925,0.625,-4.61187186680695,96.8234207115637,4.61187186680695,105.209143336347
4.99827391186136,0.925,0.65,-4.73842773314919,97.5342791459212,4.73842773314919,105.32519968332
4.99827391186136,0.925,0.675,-4.8484933046288,98.1631734755759,4.8484933046288,105.444269452239
4.99827391186136,0.925,0.7,-4.93562969703473,98.7009006990713,4.93562969703473,105.552845094583
4.99827391186136,0.925,0.725,-5.00126598364959,99.1291986677315,5.00126598364959,105.668288728698
4.99827391186136,0.925,0.75,-5.04001075975953,99.4402003993212,5.04001075975953,105.771666150101
4.99827391186136,0.925,0.775,-5.05445272568471,99.6147130597003,5.05445272568471,105.886638067577
4.99827391186136,0.925,0.8,-5.04051783757017,99.6461686658853,5.04051783757017,105.986615970227
4.99827391186136,0.925,0.825,-5.00226926349363,99.5147851987694,5.00226926349363,106.104569274384
4.99827391186136,0.925,0.85,-4.93721560891204,99.2150749167537,4.93721560891204,106.203355680016
4.99827391186136,0.925,0.875,-4.85116071974204,98.7275141978771,4.85116071974204,106.330015598335
4.99827391186136,0.925,0.9,-4.74351608080219,98.0464379082025,4.74351608080219,106.433121704679
4.99827391186136,0.925,0.925,-4.62198449233634,97.1540134871441,4.62198449233634,106.5793292204
4.99827391186136,0.925,0.95,-4.48848712724372,96.0392321620485,4.48848712724372,106.696579816401
4.99827391186136,0.925,0.975,-4.35265345086022,94.6874603836117,4.35265345086022,106.870258823091
4.99827391186136,0.925,1,-4.22023295627992,93.0686066918418,4.22023295627992,106.994171557782
4.99827391186136,0.925,1.025,-4.10245493750611,91.1760813309195,4.10245493750611,107.151384100119
4.99827391186136,0.925,1.05,-4.01067800983048,88.9434398759286,4.01067800983048,107.185823147657
4.99827391186136,0.925,1.075,-3.95539784381778,86.4064578377991,3.95539784381778,107.14078533345
4.99827391186136,0.925,1.1,-3.95248258317835,83.4853505148368,3.95248258317835,106.835791363115
4.99827391186136,0.925,1.125,-4.00348240329694,80.381046708865,4.00348240329694,106.271213989271
4.99827391186136,0.925,1.15,-4.11900019092001,77.1079220410112,4.11900019092001,105.357279891745
4.99827391186136,0.925,1.175,-3.81246799656431,66.0774496007728,3.81246799656431,93.4989972478031
4.99827391186136,0.925,1.2,-1.99055738003445,32.648692152705,1.99055738003445,82.2496667808539
4.99827391186136,0.925,1.225,-0.194577525756019,4.14794506414288,0.470342337777288,43.3487076416895
4.99827391186136,0.95,-0.25,0.000272857498666035,-0.894055137482768,0.339931296244179,4.95419750612181
4.99827391186136,0.95,-0.225,-0.119450538696404,3.50399532991208,0.503777510937772,15.3020142042468
4.99827391186136,0.95,-0.2,-0.514512581436286,39.8350282762266,0.874616917883129,39.8350282762266
4.99827391186136,0.95,-0.175,-1.23221177149422,77.3997863517383,1.23221177149422,77.3997863517383
4.99827391186136,0.95,-0.15,-1.69972869910575,83.6820985157246,1.69972869910575,83.6820985157246
4.99827391186136,0.95,-0.125,-1.97370063658894,80.0808797634389,1.97370063658894,80.0808797634389
4.99827391186136,0.95,-0.1,-2.16476640226575,76.566206344798,2.16476640226575,76.566206344798
4.99827391186136,0.95,-0.075,-2.28248793775059,73.2856075178527,2.28248793775059,73.2856075178527
4.99827391186136,0.95,-0.05,-2.31910984657422,70.3586530687412,2.31910984657422,72.3316337753007
4.99827391186136,0.95,-0.025,-2.29572727205718,67.8009762419643,2.29572727205718,72.0120767923785
4.99827391186136,0.95,0,-2.22022743316777,65.5863981329979,2.22022743316777,71.6822151089416
4.99827391186136,0.95,0.025,-2.11189140353535,63.7060536267326,2.11189140353535,71.4568310679047
4.99827391186136,0.95,0.05,-1.97951455623686,62.1079853330438,1.97951455623686,71.2648498953807
4.99827391186136,0.95,0.075,-1.8371734113747,60.7938424570997,1.8371734113747,71.1823653294432
4.99827391186136,0.95,0.1,-1.6906331419326,59.7199089611535,1.6906331419326,71.1369524897547
4.99827391186136,0.95,0.125,-1.55041332952647,58.8924327957759,1.55041332952647,71.1794070924539
4.99827391186136,0.95,0.15,-1.41918924231137,58.2766035511603,1.41918924231137,71.2538675777521
4.99827391186136,0.95,0.175,-1.30529372850537,57.8757353558702,1.30529372850537,71.3950157063067
4.99827391186136,0.95,0.2,-1.20879197326901,57.6606378283934,1.20879197326901,71.5637763222966
4.99827391186136,0.95,0.225,-1.13630776066502,57.6299014010252,1.13630776066502,71.7833175205013
4.99827391186136,0.95,0.25,-1.08574764506084,57.7582465969263,1.08574764506084,72.0265383290912
4.99827391186136,0.95,0.275,-1.06216238084735,58.040314070112,1.06216238084735,72.3082983727472
4.99827391186136,0.95,0.3,-1.06171375186271,58.4538933904372,1.06171375186271,72.6092852644531
4.99827391186136,0.95,0.325,-1.08800722259636,58.9906631929004,1.08800722259636,72.9386689322072
4.99827391186136,0.95,0.35,-1.13583785005244,59.6309110211465,1.13583785005244,73.2821514662027
4.99827391186136,0.95,0.375,-1.20756515363627,60.3639972339143,1.20756515363627,73.6452132660161
4.99827391186136,0.95,0.4,-1.29695785451628,61.1722963234643,1.29695785451628,74.0167277155451
4.99827391186136,0.95,0.425,-1.40538740729004,62.0432186425078,1.40538740729004,74.3999411718102
4.99827391186136,0.95,0.45,-1.52590787771173,62.9609629339706,1.52590787771173,74.7855580663271
4.99827391186136,0.95,0.475,-1.65919367184957,63.9111969985779,1.65919367184957,75.1756874452926
4.99827391186136,0.95,0.5,-1.79788005726214,64.8798082483272,1.79788005726214,75.5617928016798
4.99827391186136,0.95,0.525,-1.94225089936523,65.8508244746353,1.94225089936523,75.9457527040163
4.99827391186136,0.95,0.55,-2.08481251287373,66.8117924861639,2.08481251287373,76.3188538690076
4.99827391186136,0.95,0.575,-2.22577024861491,67.7451159834967,2.22577024861491,76.6835804310654
4.99827391186136,0.95,0.6,-2.3577904114955,68.6400672481245,2.3577904114955,77.0301504596015
4.99827391186136,0.95,0.625,-2.48131234572843,69.4773591806639,2.48131234572843,77.3625062163653
4.99827391186136,0.95,0.65,-2.58945161534567,70.2481467657312,2.58945161534567,77.6688681187292
4.99827391186136,0.95,0.675,-2.68319324344145,70.9313026509794,2.68319324344145,77.9555830601106
4.99827391186136,0.95,0.7,-2.75639013301037,71.5201097546715,2.75639013301037,78.2078183197979
4.99827391186136,0.95,0.725,-2.81088554034575,71.9913728864239,2.81088554034575,78.4354575202629
4.99827391186136,0.95,0.75,-2.84155373426181,72.3408287438795,2.84155373426181,78.6193234664802
4.99827391186136,0.95,0.775,-2.85140929416583,72.5429508617283,2.85140929416583,78.7743117608092
4.99827391186136,0.95,0.8,-2.83662646019834,72.5962988897964,2.83662646019834,78.8752734317855
4.99827391186136,0.95,0.825,-2.80168651778829,72.4728783615289,2.80168651778829,78.9442409939869
4.99827391186136,0.95,0.85,-2.74435022400404,72.174260039768,2.74435022400404,78.9481183034221
4.99827391186136,0.95,0.875,-2.67078801309877,71.6703317067934,2.67078801309877,78.9191720485457
4.99827391186136,0.95,0.9,-2.58073119666449,70.9646711825536,2.58073119666449,78.8139185235686
4.99827391186136,0.95,0.925,-2.48212243009955,70.0262995245946,2.48212243009955,78.6779848495313
4.99827391186136,0.95,0.95,-2.37746622957251,68.8555263736318,2.37746622957251,78.4531301404196
4.99827391186136,0.95,0.975,-2.27641485379672,67.4230992975504,2.27641485379672,78.1962035321551
4.99827391186136,0.95,1,-2.18603159703724,65.7115954363654,2.18603159703724,77.8244387280233
4.99827391186136,0.95,1.025,-2.1171671337246,63.70248125601,2.1171671337246,77.3899996209215
4.99827391186136,0.95,1.05,-2.08379755170455,61.3422133933437,2.08379755170455,76.7758531818849
4.99827391186136,0.95,1.075,-2.09462131606854,58.6677906495196,2.09462131606854,76.0100096676266
4.99827391186136,0.95,1.1,-2.16877685147704,55.6132650046294,2.16877685147704,74.9726013584936
4.99827391186136,0.95,1.125,-2.30110812684888,52.4090377777201,2.30110812684888,73.6965957428774
4.99827391186136,0.95,1.15,-2.50307677781971,49.0694015013369,2.50307677781971,72.1710285366564
4.99827391186136,0.95,1.175,-2.43958992949689,40.9788686210463,2.43958992949689,63.3566265286663
4.99827391186136,0.95,1.2,-1.31165386304193,19.4431923303963,1.31165386304193,53.6375778394084
4.99827391186136,0.95,1.225,-0.0961766552029759,1.85748814376683,0.346981502293588,30.423883083264
4.99827391186136,0.975,-0.25,-0.0548357245349006,-1.41054461278161,0.206710618170255,5.7770732339586
4.99827391186136,0.975,-0.225,-0.0851582422659209,1.40562396646744,0.325332872764432,12.3737285084977
4.99827391186136,0.975,-0.2,0.283283184923169,25.8974827323348,0.563016413647723,25.8974827323348
4.99827391186136,0.975,-0.175,0.343020463094726,50.2865907840834,0.569878609580123,50.2865907840834
4.99827391186136,0.975,-0.15,-0.0133844531303873,52.9314469579373,0.450806908426195,52.9314469579373
4.99827391186136,0.975,-0.125,-0.385945032333825,48.8940744354243,0.385945032333825,48.8940744354243
4.99827391186136,0.975,-0.1,-0.672371130585714,44.9729316564095,0.672371130585714,44.9729316564095
4.99827391186136,0.975,-0.075,-0.879447949879382,41.3179952199916,0.879447949879382,43.2621090188569
4.99827391186136,0.975,-0.05,-0.994767845726836,38.0760999370984,0.994767845726836,41.9329661807155
4.99827391186136,0.975,-0.025,-1.04030297237237,35.2392639360243,1.04030297237237,40.7529323517705
4.99827391186136,0.975,0,-1.0236768665563,32.7991787810854,1.0236768665563,39.689741044681
4.99827391186136,0.975,0.025,-0.965450382311557,30.7208896260295,0.965450382311557,38.8252562261719
4.99827391186136,0.975,0.05,-0.875131200533714,28.967866760755,0.875131200533714,38.0835474812557
4.99827391186136,0.975,0.075,-0.767485047832249,27.5198737590327,0.767485047832249,37.5250843917115
4.99827391186136,0.975,0.1,-0.648973576812708,26.345781541039,0.648973576812708,37.07575884551
4.99827391186136,0.975,0.125,-0.53043830539122,25.4350852838982,0.566866208795534,36.7800761582536
4.99827391186136,0.975,0.15,-0.415158496570092,24.7623793152843,0.572186504538173,36.5799099759506
4.99827391186136,0.975,0.175,-0.311701490205301,24.3185729431166,0.575589342962425,36.5062621840545
4.99827391186136,0.975,0.2,-0.220681142280258,24.0811459557677,0.577132240278857,36.5163487803372
4.99827391186136,0.975,0.225,-0.148976799845445,24.0394696087282,0.577025087068485,36.6299931209554
4.99827391186136,0.975,0.25,-0.0949956271180407,24.1729914583892,0.575336677630361,36.8156932090924
4.99827391186136,0.975,0.275,-0.0640849257129108,24.4693041681505,0.572269384434048,37.0848233524102
4.99827391186136,0.975,0.3,-0.0528567323039067,24.9097017039252,0.567905867235986,37.4136091376044
4.99827391186136,0.975,0.325,-0.0652532077418738,25.4802419140186,0.562438013271431,37.8075121670499
4.99827391186136,0.975,0.35,-0.0964703916551803,26.1640003180356,0.555962949249375,38.2479485713985
4.99827391186136,0.975,0.375,-0.149243256245658,26.9456352093376,0.548661504212644,38.7364556986603
4.99827391186136,0.975,0.4,-0.217695581211011,27.8099094042704,0.540644229408801,39.2578319938196
4.99827391186136,0.975,0.425,-0.303613277078995,28.7400974895282,0.532081805618276,39.8111634953545
4.99827391186136,0.975,0.45,-0.400362217371398,29.7225859226774,0.523096225187626,40.3832681796753
4.99827391186136,0.975,0.475,-0.509071775305931,30.7392045561667,0.540887172165453,40.9719083258593
4.99827391186136,0.975,0.5,-0.622646235323649,31.7779738775892,0.622646235323649,41.5648197868664
4.99827391186136,0.975,0.525,-0.741867909072139,32.8191461667003,0.741867909072139,42.1593808443135
4.99827391186136,0.975,0.55,-0.859466865813678,33.8524857244227,0.859466865813678,42.7432798668031
4.99827391186136,0.975,0.575,-0.976195447755558,34.8564468757287,0.976195447755558,43.3143803393975
4.99827391186136,0.975,0.6,-1.08489250717342,35.8227676445531,1.08489250717342,43.8593980170995
4.99827391186136,0.975,0.625,-1.18660086923948,36.7277763322601,1.18660086923948,44.3775701857206
4.99827391186136,0.975,0.65,-1.2745474057226,37.5655532986855,1.2745474057226,44.8536731699598
4.99827391186136,0.975,0.675,-1.35038880851181,38.3098481830551,1.35038880851181,45.2893003435318
4.99827391186136,0.975,0.7,-1.40801313182503,38.9576030714078,1.40801313182503,45.6662059268763
4.99827391186136,0.975,0.725,-1.45001994221716,39.4794090955834,1.45001994221716,45.989479832353
4.99827391186136,0.975,0.75,-1.47122163847876,39.8757332141941,1.47122163847876,46.2365927370712
4.99827391186136,0.975,0.775,-1.47549579047484,40.113346814657,1.47549579047484,46.417497511208
4.99827391186136,0.975,0.8,-1.45883016241849,40.1969708449194,1.45883016241849,46.5039176615934
4.99827391186136,0.975,0.825,-1.42670274304836,40.0889879609003,1.42670274304836,46.5123519995983
4.99827391186136,0.975,0.85,-1.37653226720386,39.7988163618766,1.37653226720386,46.4071610441065
4.99827391186136,0.975,0.875,-1.31564688408698,39.2843877057028,1.31564688408698,46.2133773957327
4.99827391186136,0.975,0.9,-1.24326650463812,38.5587479119725,1.24326650463812,45.8861514118754
4.99827391186136,0.975,0.925,-1.1686662923812,37.5765567102334,1.1686662923812,45.4604370098375
4.99827391186136,0.975,0.95,-1.09373607220834,36.3487012343734,1.09373607220834,44.8790034777308
4.99827391186136,0.975,0.975,-1.02959463054222,34.8305276342961,1.02959463054222,44.1842087844981
4.99827391186136,0.975,1,-0.982834489300666,33.0156634579391,0.982834489300666,43.2998868540919
4.99827391186136,0.975,1.025,-0.965630023939656,30.8744296397095,0.965630023939656,42.2664998813205
4.99827391186136,0.975,1.05,-0.991952180768142,28.365832527227,0.991952180768142,40.9857904547029
4.99827391186136,0.975,1.075,-1.07042854309815,25.5342430304987,1.07042854309815,39.4971088848651
4.99827391186136,0.975,1.1,-1.22009005646563,22.3354624646342,1.22009005646563,37.7185587845881
4.99827391186136,0.975,1.125,-1.43089295605703,19.0479847377361,1.43089295605703,35.7490052059172
4.99827391186136,0.975,1.15,-1.71253415805984,15.7129253142492,1.71253415805984,33.6263268595875
4.99827391186136,0.975,1.175,-1.80464363673314,11.2570606925389,1.80464363673314,28.4781703053107
4.99827391186136,0.975,1.2,-1.0394607574882,4.05188483625699,1.0394607574882,39.3075499708926
4.99827391186136,0.975,1.225,-0.104725292705764,-0.415413036744821,0.19450866913165,24.4999102902823
4.99827391186136,1,-0.25,-0.0834432604286957,-4.04723806139948,0.0834432604286957,6.624627053482
4.99827391186136,1,-0.225,-0.0652395557715202,-3.15524497249134,0.104612194906841,23.2150898923954
4.99827391186136,1,-0.2,0.745787782665278,7.2776515767647,0.745787782665278,30.6753139883068
4.99827391186136,1,-0.175,1.22758622583009,16.119236468008,1.22758622583009,19.6645047308332
4.99827391186136,1,-0.15,0.886369241815366,14.3989414475711,0.886369241815366,19.6505453738786
4.99827391186136,1,-0.125,0.40925376845559,9.73557455462567,0.40925376845559,17.4557484824211
4.99827391186136,1,-0.1,0.0208860127022216,5.2165544569366,0.426868035700096,13.8463293238406
4.99827391186136,1,-0.075,-0.280640888388139,1.02138103796212,0.446675316216828,10.0079647136955
4.99827391186136,1,-0.05,-0.480269456497738,-2.67729857630522,0.480269456497738,6.28185786479921
4.99827391186136,1,-0.025,-0.599483458545577,-5.90888500948183,0.599483458545577,5.90888500948183
4.99827391186136,1,0,-0.646618738461226,-8.66944848185764,0.646618738461226,8.66944848185764
4.99827391186136,1,0.025,-0.642716862017944,-11.0217673004405,0.642716862017944,11.0217673004405
4.99827391186136,1,0.05,-0.598413806575904,-12.9910514702518,0.598413806575904,12.9910514702518
4.99827391186136,1,0.075,-0.528813152587828,-14.6210469173791,0.528813152587828,14.6210469173791
4.99827391186136,1,0.1,-0.441247543060719,-15.9334276209195,0.526795278942642,15.9334276209195
4.99827391186136,1,0.125,-0.346770960496645,-16.9559926624063,0.531633060754503,16.9559926624063
4.99827391186136,1,0.15,-0.249339745551441,-17.7071852391066,0.535084767648691,17.7071852391066
4.99827391186136,1,0.175,-0.15774328180687,-18.2082126414551,0.537357118168252,18.2082126414551
4.99827391186136,1,0.2,-0.0731832836103801,-18.4768889329266,0.538429041153244,18.4768889329266
4.99827391186136,1,0.225,-0.00281329436565983,-18.5325445262151,0.538484825477236,18.5325445262151
4.99827391186136,1,0.25,0.0544224958659955,-18.3926149171853,0.537524052989259,18.3926149171853
4.99827391186136,1,0.275,0.0928553589833924,-18.07616739705,0.53571219713478,18.07616739705
4.99827391186136,1,0.3,0.115379132687685,-17.5996948074579,0.53306834459353,17.5996948074579
4.99827391186136,1,0.325,0.117693147576401,-16.9825905693595,0.529740520113166,16.9825905693595
4.99827391186136,1,0.35,0.104148243837648,-16.2399906078938,0.52576573099768,16.2399906078938
4.99827391186136,1,0.375,0.0716191070765602,-15.3919493090465,0.521276668848734,15.3919493090465
4.99827391186136,1,0.4,0.0255683899564637,-14.4520768620287,0.516326087330004,14.4520768620287
4.99827391186136,1,0.425,-0.0362106823123707,-13.4413557696513,0.511033680573124,13.4413557696513
4.99827391186136,1,0.45,-0.10745882049672,-12.371803229541,0.505465533659634,12.371803229541
4.99827391186136,1,0.475,-0.189758011209588,-11.2655988001394,0.499730238025502,11.2655988001394
4.99827391186136,1,0.5,-0.276348023292082,-10.1330726874356,0.493905071667243,10.1330726874356
4.99827391186136,1,0.525,-0.368498996700252,-8.99793273944416,0.48808868929696,8.99793273944416
4.99827391186136,1,0.55,-0.459234385694196,-7.86861656037744,0.482368047838255,7.86861656037744
4.99827391186136,1,0.575,-0.549835512173834,-6.77081245162952,0.549835512173834,6.77081245162952
4.99827391186136,1,0.6,-0.63338705629581,-5.71068568784316,0.63338705629581,5.71068568784316
4.99827391186136,1,0.625,-0.711510698566237,-4.71653486247247,0.711510698566237,4.8349595711751
4.99827391186136,1,0.65,-0.777622985359901,-3.79164224734453,0.777622985359901,5.47167493258714
4.99827391186136,1,0.675,-0.834020974684273,-2.96778144965033,0.834020974684273,6.04507710231034
4.99827391186136,1,0.7,-0.874714503844622,-2.244453092988,0.874714503844622,6.53742612891821
4.99827391186136,1,0.725,-0.903018979938323,-1.6580590744918,0.903018979938323,6.94447492646421
4.99827391186136,1,0.75,-0.913786868672393,-1.20308459497016,0.913786868672393,7.2454102406286
4.99827391186136,1,0.775,-0.911700737049921,-0.922025702981357,0.911700737049921,7.43938353447831
4.99827391186136,1,0.8,-0.892694792185218,-0.802807945580928,0.892694792185218,7.50169538869616
4.99827391186136,1,0.825,-0.863147277258334,-0.895715208189979,0.863147277258334,7.43562441877033
4.99827391186136,1,0.85,-0.820332699822833,-1.18057021484948,0.820332699822833,7.21197117742021
4.99827391186136,1,0.875,-0.772558011275859,-1.71696196885495,0.772558011275859,6.83839424214206
4.99827391186136,1,0.9,-0.718864033391592,-2.4761689784534,0.718864033391592,6.28080710340151
4.99827391186136,1,0.925,-0.669519672277959,-3.52712877145253,0.669519672277959,5.55026176024504
4.99827391186136,1,0.95,-0.626399544776211,-4.83574473179906,0.626399544776211,4.83574473179906
4.99827391186136,1,0.975,-0.60147626168768,-6.47495581705545,0.60147626168768,6.47495581705545
4.99827391186136,1,1,-0.601947140298241,-8.41472072463728,0.601947140298241,8.41472072463728
4.99827391186136,1,1.025,-0.640242343771814,-10.7086902895193,0.640242343771814,10.7086902895193
4.99827391186136,1,1.05,-0.732033295475357,-13.3385864892318,0.732033295475357,13.3385864892318
4.99827391186136,1,1.075,-0.883896041355522,-16.2615169778621,0.883896041355522,16.2615169778621
4.99827391186136,1,1.1,-1.11672527604939,-19.4404381519638,1.11672527604939,19.4404381519638
4.99827391186136,1,1.125,-1.41172889783587,-22.5743611821488,1.41172889783587,22.5743611821488
4.99827391186136,1,1.15,-1.77822426622541,-25.5889297481591,1.77822426622541,25.5889297481591
4.99827391186136,1,1.175,-1.93068924795037,-25.5261387137132,1.93068924795037,25.5261387137132
4.99827391186136,1,1.2,-1.14263450702395,-15.9336822886169,1.14263450702395,41.8016300126675
4.99827391186136,1,1.225,-0.132600087276612,-5.12540873178853,0.132600087276612,26.7984645927519
4.99827391186136,1.025,-0.25,-0.256186918677629,-6.31004560888113,0.256186918677629,7.53094971732514
4.99827391186136,1.025,-0.225,-0.245543379547992,-7.81645877593523,0.245543379547992,25.1311168127886
4.99827391186136,1.025,-0.2,0.624934484866204,-13.9251707923134,0.624934484866204,32.4058185119724
4.99827391186136,1.025,-0.175,1.1050431392703,-23.4402183636142,1.1050431392703,23.8993040429707
4.99827391186136,1.025,-0.15,0.657066759357094,-30.3337276050724,0.657066759357094,30.3337276050724
4.99827391186136,1.025,-0.125,0.0514585416871912,-35.6999178639044,0.602026853427912,35.6999178639044
4.99827391186136,1.025,-0.1,-0.460594999972841,-40.8369985395162,0.627334704972441,40.8369985395162
4.99827391186136,1.025,-0.075,-0.877024727732554,-45.5706043703,0.877024727732554,45.5706043703
4.99827391186136,1.025,-0.05,-1.17699038514105,-49.7264515202821,1.17699038514105,49.7264515202821
4.99827391186136,1.025,-0.025,-1.38394166200398,-53.3642590835641,1.38394166200398,53.3642590835641
4.99827391186136,1.025,0,-1.50530265658837,-56.4638437988866,1.50530265658837,56.4638437988866
4.99827391186136,1.025,0.025,-1.5647512937812,-59.118232669169,1.5647512937812,59.118232669169
4.99827391186136,1.025,0.05,-1.57299709641434,-61.3309124625435,1.57299709641434,61.3309124625435
4.99827391186136,1.025,0.075,-1.54698865382683,-63.1723344733063,1.54698865382683,63.1723344733063
4.99827391186136,1.025,0.1,-1.4942347922196,-64.6479083744408,1.4942347922196,64.6479083744408
4.99827391186136,1.025,0.125,-1.42697092376564,-65.8060158873712,1.42697092376564,65.8060158873712
4.99827391186136,1.025,0.15,-1.34938758079374,-66.655229973325,1.34938758079374,66.655229973325
4.99827391186136,1.025,0.175,-1.27110879728136,-67.2305198417179,1.27110879728136,67.2305198417179
4.99827391186136,1.025,0.2,-1.19364386581521,-67.5444937774974,1.19364386581521,67.5444937774974
4.99827391186136,1.025,0.225,-1.1248250671528,-67.6250954340622,1.1248250671528,67.6250954340622
4.99827391186136,1.025,0.25,-1.06394560458902,-67.4875796039462,1.06394560458902,67.4875796039462
4.99827391186136,1.025,0.275,-1.01728638463319,-67.1564800782464,1.01728638463319,67.1564800782464
4.99827391186136,1.025,0.3,-0.982304440401164,-66.6478797237472,0.982304440401164,66.6478797237472
4.99827391186136,1.025,0.325,-0.963888954101946,-65.9848528903549,0.963888954101946,65.9848528903549
4.99827391186136,1.025,0.35,-0.958016933604002,-65.1830550893959,0.958016933604002,65.1830550893959
4.99827391186136,1.025,0.375,-0.968402092716023,-64.2651805623266,0.968402092716023,64.2651805623266
4.99827391186136,1.025,0.4,-0.989875310989847,-63.2458134181353,0.989875310989847,63.2458134181353
4.99827391186136,1.025,0.425,-1.02524673635882,-62.1479239553259,1.02524673635882,62.1479239553259
4.99827391186136,1.025,0.45,-1.06851141373384,-60.9847259104676,1.06851141373384,60.9847259104676
4.99827391186136,1.025,0.475,-1.12188178380707,-59.7799691690503,1.12188178380707,59.7799691690503
4.99827391186136,1.025,0.5,-1.17880843078237,-58.5452864364629,1.17880843078237,58.5452864364629
4.99827391186136,1.025,0.525,-1.2412318170151,-57.3057335938068,1.2412318170151,57.3057335938068
4.99827391186136,1.025,0.55,-1.30233514921878,-56.0710593517415,1.30233514921878,56.0710593517415
4.99827391186136,1.025,0.575,-1.36412624800558,-54.8682974061817,1.36412624800558,54.8682974061817
4.99827391186136,1.025,0.6,-1.41978503483332,-53.7047900236319,1.41978503483332,53.7047900236319
4.99827391186136,1.025,0.625,-1.47173826307079,-52.6104663083529,1.47173826307079,52.6104663083529
4.99827391186136,1.025,0.65,-1.5134113663864,-51.5894135827387,1.5134113663864,51.5894135827387
4.99827391186136,1.025,0.675,-1.54801630473884,-50.6757204214675,1.54801630473884,50.6757204214675
4.99827391186136,1.025,0.7,-1.56945229462457,-49.8689347229756,1.56945229462457,49.8689347229756
4.99827391186136,1.025,0.725,-1.58210295493466,-49.2090315827595,1.58210295493466,49.2090315827595
4.99827391186136,1.025,0.75,-1.58054254385652,-48.6891748499312,1.58054254385652,48.6891748499312
4.99827391186136,1.025,0.775,-1.57073507881771,-48.3575634590742,1.57073507881771,48.3575634590742
4.99827391186136,1.025,0.8,-1.54810253602804,-48.198463187797,1.54810253602804,48.198463187797
4.99827391186136,1.025,0.825,-1.52059854232563,-48.2714209222298,1.52059854232563,48.2714209222298
4.99827391186136,1.025,0.85,-1.48466716699924,-48.5486389949419,1.48466716699924,48.5486389949419
4.99827391186136,1.025,0.875,-1.45058389036968,-49.1049122412612,1.45058389036968,49.1049122412612
4.99827391186136,1.025,0.9,-1.41615005480163,-49.8967708810799,1.41615005480163,49.8967708810799
4.99827391186136,1.025,0.925,-1.39407638503541,-51.0175192587129,1.39407638503541,51.0175192587129
4.99827391186136,1.025,0.95,-1.38451099934926,-52.4036745618114,1.38451099934926,52.4036745618114
4.99827391186136,1.025,0.975,-1.40225002500905,-54.1631670957099,1.40225002500905,54.1631670957099
4.99827391186136,1.025,1,-1.4522034033471,-56.2044259558671,1.4522034033471,56.2044259558671
4.99827391186136,1.025,1.025,-1.54933261908972,-58.6216995794504,1.54933261908972,58.6216995794504
4.99827391186136,1.025,1.05,-1.70626087545688,-61.2776763714462,1.70626087545688,61.2776763714462
4.99827391186136,1.025,1.075,-1.92981576342887,-64.1766910779091,1.92981576342887,64.1766910779091
4.99827391186136,1.025,1.1,-2.23665598061846,-67.1204292477948,2.23665598061846,67.1204292477948
4.99827391186136,1.025,1.125,-2.60279131005886,-69.917631756861,2.60279131005886,69.917631756861
4.99827391186136,1.025,1.15,-3.03400506834845,-72.3899722698624,3.03400506834845,72.3899722698624
4.99827391186136,1.025,1.175,-3.11833392358816,-67.0909070470878,3.11833392358816,67.0909070470878
4.99827391186136,1.025,1.2,-1.85394423139316,-38.0389862994797,1.85394423139316,63.7492097054264
4.99827391186136,1.025,1.225,-0.361338304216958,-9.66295817658258,0.361338304216958,38.5858855007004
4.99827391186136,1.05,-0.25,-0.396365277223317,-8.82389912808819,0.396365277223317,8.82389912808819
4.99827391186136,1.05,-0.225,-0.455955245609057,-13.0711923139683,0.455955245609057,16.8982440890249
4.99827391186136,1.05,-0.2,0.0354272262502118,-37.6243486703297,0.808709538774546,37.6243486703297
4.99827391186136,1.05,-0.175,0.0282477394716423,-67.2213919527398,1.08546683550351,67.2213919527398
4.99827391186136,1.05,-0.15,-0.655746335769113,-79.1039603433008,1.23152684392141,79.1039603433008
4.99827391186136,1.05,-0.125,-1.3950892644945,-84.4586015886603,1.3950892644945,84.4586015886603
4.99827391186136,1.05,-0.1,-2.03546850081683,-89.6342847784608,2.03546850081683,89.6342847784608
4.99827391186136,1.05,-0.075,-2.56946123272137,-94.4015955726203,2.56946123272137,94.4015955726203
4.99827391186136,1.05,-0.05,-2.97364530518195,-98.6303982973162,2.97364530518195,98.6303982973162
4.99827391186136,1.05,-0.025,-3.27211595981574,-102.362593561453,3.27211595981574,102.362593561453
4.99827391186136,1.05,0,-3.47234384137488,-105.581585408724,3.47234384137488,105.581585408724
4.99827391186136,1.05,0.025,-3.59971309807145,-108.370438361728,3.59971309807145,108.370438361728
4.99827391186136,1.05,0.05,-3.665070837228,-110.717063985206,3.665070837228,110.717063985206
4.99827391186136,1.05,0.075,-3.68683270281475,-112.691237069218,3.68683270281475,112.691237069218
4.99827391186136,1.05,0.1,-3.67263906300371,-114.288008828732,3.67263906300371,114.288008828732
4.99827391186136,1.05,0.125,-3.63582092922754,-115.557693475507,3.63582092922754,115.557693475507
4.99827391186136,1.05,0.15,-3.58081076485236,-116.506049527116,3.58081076485236,116.506049527116
4.99827391186136,1.05,0.175,-3.51803278370751,-117.166646302086,3.51803278370751,117.166646302086
4.99827391186136,1.05,0.2,-3.44937144514335,-117.554523141013,3.44937144514335,117.554523141013
4.99827391186136,1.05,0.225,-3.38327487929964,-117.692376199229,3.38327487929964,117.692376199229
4.99827391186136,1.05,0.25,-3.31950730395391,-117.601577973292,3.31950730395391,117.601577973292
4.99827391186136,1.05,0.275,-3.26486812550488,-117.299059621139,3.26486812550488,117.299059621139
4.99827391186136,1.05,0.3,-3.21733124696937,-116.809642431846,3.21733124696937,116.809642431846
4.99827391186136,1.05,0.325,-3.18226027736442,-116.147660571034,3.18226027736442,116.147660571034
4.99827391186136,1.05,0.35,-3.15615724197616,-115.339302740166,3.15615724197616,115.339302740166
4.99827391186136,1.05,0.375,-3.14319527747317,-114.397965557851,3.14319527747317,114.397965557851
4.99827391186136,1.05,0.4,-3.1387168469996,-113.349989493551,3.1387168469996,113.349989493551
4.99827391186136,1.05,0.425,-3.14599255366523,-112.20866260056,3.14599255366523,112.20866260056
4.99827391186136,1.05,0.45,-3.15950467510167,-110.999830589974,3.15950467510167,110.999830589974
4.99827391186136,1.05,0.475,-3.18193828961626,-109.737162616394,3.18193828961626,109.737162616394
4.99827391186136,1.05,0.5,-3.20720000109979,-108.445594368513,3.20720000109979,108.445594368513
4.99827391186136,1.05,0.525,-3.23772652625912,-107.139627203427,3.23772652625912,107.139627203427
4.99827391186136,1.05,0.55,-3.26711799820794,-105.842846583089,3.26711799820794,105.842846583089
4.99827391186136,1.05,0.575,-3.29791710453321,-104.571187373162,3.29791710453321,104.571187373162
4.99827391186136,1.05,0.6,-3.32366912135778,-103.346238344024,3.32366912135778,103.346238344024
4.99827391186136,1.05,0.625,-3.34739524031071,-102.18626176816,3.34739524031071,102.18626176816
4.99827391186136,1.05,0.65,-3.36281483930732,-101.109847005299,3.36281483930732,101.109847005299
4.99827391186136,1.05,0.675,-3.37382300368946,-100.138910901306,3.37382300368946,100.138910901306
4.99827391186136,1.05,0.7,-3.37451174765435,-99.2875212218549,3.37451174765435,99.2875212218549
4.99827391186136,1.05,0.725,-3.37007617707384,-98.583189001353,3.37007617707384,98.583189001353
4.99827391186136,1.05,0.75,-3.3551398758219,-98.033196852958,3.3551398758219,98.033196852958
4.99827391186136,1.05,0.775,-3.33666018913422,-97.6734915517523,3.33666018913422,97.6734915517523
4.99827391186136,1.05,0.8,-3.30990738912962,-97.5012337819123,3.30990738912962,97.5012337819123
4.99827391186136,1.05,0.825,-3.2840827003607,-97.5650649924852,3.2840827003607,97.5650649924852
4.99827391186136,1.05,0.85,-3.25520273834147,-97.8470426035683,3.25520273834147,97.8470426035683
4.99827391186136,1.05,0.875,-3.23513988521274,-98.4147786672888,3.23513988521274,98.4147786672888
4.99827391186136,1.05,0.9,-3.22089335155982,-99.2270827004249,3.22089335155982,99.2270827004249
4.99827391186136,1.05,0.925,-3.22720902423058,-100.377757775147,3.22720902423058,100.377757775147
4.99827391186136,1.05,0.95,-3.25288675145523,-101.786042094929,3.25288675145523,101.786042094929
4.99827391186136,1.05,0.975,-3.31511583126712,-103.571880596722,3.31511583126712,103.571880596722
4.99827391186136,1.05,1,-3.41651130415369,-105.579574843351,3.41651130415369,105.579574843351
4.99827391186136,1.05,1.025,-3.57412546781961,-107.930733011019,3.57412546781961,107.930733011019
4.99827391186136,1.05,1.05,-3.79663587284402,-110.34827725134,3.79663587284402,110.34827725134
4.99827391186136,1.05,1.075,-4.09120874902567,-112.926501687123,4.09120874902567,112.926501687123
4.99827391186136,1.05,1.1,-4.46911761858801,-115.340350161648,4.46911761858801,115.340350161648
4.99827391186136,1.05,1.125,-4.90393148240642,-117.741464652904,4.90393148240642,117.741464652904
4.99827391186136,1.05,1.15,-5.39811007538763,-120.104333134238,5.39811007538763,120.404566881494
4.99827391186136,1.05,1.175,-5.29122161412479,-110.146499203593,5.29122161412479,110.532055440985
4.99827391186136,1.05,1.2,-3.04739211691415,-61.1717889632846,3.04739211691415,107.582126434027
4.99827391186136,1.05,1.225,-0.611455232567256,-14.2498063018518,0.611455232567256,60.8934096054578
4.99827391186136,1.075,-0.25,-0.665198176227533,-7.33298329414242,0.665198176227533,10.4642365537913
4.99827391186136,1.075,-0.225,-0.865943102198013,-14.3521188766019,0.865943102198013,20.3018173241835
4.99827391186136,1.075,-0.2,-1.2220240632813,-57.3743865693255,1.4210437922432,57.3743865693255
4.99827391186136,1.075,-0.175,-2.21957073938644,-106.920191503309,2.21957073938644,106.920191503309
4.99827391186136,1.075,-0.15,-3.25013329364702,-122.390264034943,3.25013329364702,122.390264034943
4.99827391186136,1.075,-0.125,-4.11065638715327,-126.099813528388,4.11065638715327,126.099813528388
4.99827391186136,1.075,-0.1,-4.8720500781302,-130.08482497029,4.8720500781302,130.08482497029
4.99827391186136,1.075,-0.075,-5.51877174709087,-133.82927750517,5.51877174709087,133.82927750517
4.99827391186136,1.075,-0.05,-6.02378148631271,-137.289876913553,6.02378148631271,137.880676460731
4.99827391186136,1.075,-0.025,-6.41202752055094,-140.418690795704,6.41202752055094,142.788218410531
4.99827391186136,1.075,0,-6.69026677036784,-143.221759412627,6.69026677036784,147.048721640237
4.99827391186136,1.075,0.025,-6.88589264907903,-145.717598026492,6.88589264907903,150.736097450723
4.99827391186136,1.075,0.05,-7.00905584652202,-147.882540163828,7.00905584652202,153.92043006964
4.99827391186136,1.075,0.075,-7.07988320945294,-149.74605781097,7.07988320945294,156.628705399822
4.99827391186136,1.075,0.1,-7.10567528982966,-151.296817463814,7.10567528982966,158.919113520875
4.99827391186136,1.075,0.125,-7.1009753206921,-152.560192003796,7.1009753206921,160.796236893602
4.99827391186136,1.075,0.15,-7.07029965824229,-153.543591751351,7.07029965824229,162.308400482409
4.99827391186136,1.075,0.175,-7.02480352166044,-154.259895258435,7.02480352166044,163.458921429834
4.99827391186136,1.075,0.2,-6.96678024152251,-154.730633947588,6.96678024152251,164.28945203165
4.99827391186136,1.075,0.225,-6.905082762742,-154.958109984627,6.905082762742,164.809018915371
4.99827391186136,1.075,0.25,-6.84010203343243,-154.973682585025,6.84010203343243,165.053281687797
4.99827391186136,1.075,0.275,-6.7788706443691,-154.773986056462,6.7788706443691,165.037366972291
4.99827391186136,1.075,0.3,-6.72011769790903,-154.396816300985,6.72011769790903,164.791530917175
4.99827391186136,1.075,0.325,-6.66936656693792,-153.836692804951,6.66936656693792,164.335770698228
4.99827391186136,1.075,0.35,-6.62393956151391,-153.135285442874,6.62393956151391,163.695976867874
4.99827391186136,1.075,0.375,-6.58814595964335,-152.286726458562,6.58814595964335,162.895722450358
4.99827391186136,1.075,0.4,-6.55817523476941,-151.334848277402,6.55817523476941,161.957685382212
4.99827391186136,1.075,0.425,-6.53743283455392,-150.273992737104,6.53743283455392,160.907942365164
4.99827391186136,1.075,0.45,-6.52125304626932,-149.149095134684,6.52125304626932,159.766975406494
4.99827391186136,1.075,0.475,-6.51246501136528,-147.954803874332,6.51246501136528,158.562517770957
4.99827391186136,1.075,0.5,-6.5058178828451,-146.736450427645,6.5058178828451,157.313681358665
4.99827391186136,1.075,0.525,-6.50390982221793,-145.48896744232,6.50390982221793,156.049184473887
4.99827391186136,1.075,0.55,-6.50115971628183,-144.257473614642,6.50115971628183,154.787441128996
4.99827391186136,1.075,0.575,-6.50030072414766,-143.037257770321,6.50030072414766,153.557597893095
4.99827391186136,1.075,0.6,-6.49565378574029,-141.872529980537,6.49565378574029,152.377943517737
4.99827391186136,1.075,0.625,-6.49047908406025,-140.759237508468,6.49047908406025,151.277558884601
4.99827391186136,1.075,0.65,-6.47919994648039,-139.739752898297,6.47919994648039,150.275111077151
4.99827391186136,1.075,0.675,-6.46603071127705,-138.81133421521,6.46603071127705,149.399172431424
4.99827391186136,1.075,0.7,-6.44565247797849,-138.013193726914,6.44565247797849,148.669188083301
4.99827391186136,1.075,0.725,-6.42370987514808,-137.345072497471,6.42370987514808,148.112918892977
4.99827391186136,1.075,0.75,-6.39523509205433,-136.841043210365,6.39523509205433,147.750724987216
4.99827391186136,1.075,0.775,-6.36784424372565,-136.505393008527,6.36784424372565,147.609700286107
4.99827391186136,1.075,0.8,-6.3369338817777,-136.363872933954,6.3369338817777,147.710667172138
4.99827391186136,1.075,0.825,-6.31270177968095,-136.429153721973,6.31270177968095,148.081347359722
4.99827391186136,1.075,0.85,-6.29084283634379,-136.712943594667,6.29084283634379,148.74151781899
4.99827391186136,1.075,0.875,-6.28477019628399,-137.243462881623,6.28477019628399,149.723055751824
4.99827391186136,1.075,0.9,-6.29041181498291,-138.006313213982,6.29041181498291,151.041447411398
4.99827391186136,1.075,0.925,-6.32486739877498,-139.056361854005,6.32486739877498,152.738609175962
4.99827391186136,1.075,0.95,-6.38447346717955,-140.324254334683,6.38447346717955,154.818610201896
4.99827391186136,1.075,0.975,-6.48970321287683,-141.901013970314,6.48970321287683,157.335812037997
4.99827391186136,1.075,1,-6.63796221528612,-143.599696551067,6.63796221528612,160.264987635367
4.99827391186136,1.075,1.025,-6.85012739446962,-145.550964281853,6.85012739446962,163.653030424776
4.99827391186136,1.075,1.05,-7.12541219297232,-147.388280729514,7.12541219297232,167.408794389867
4.99827391186136,1.075,1.075,-7.4758652412235,-149.37287102373,7.4758652412235,171.509426420681
4.99827391186136,1.075,1.1,-7.90304244147406,-151.1952876173,7.90304244147406,175.76694858624
4.99827391186136,1.075,1.125,-8.39316658578451,-153.709214770143,8.39316658578451,180.008354325204
4.99827391186136,1.075,1.15,-8.95457149502265,-157.488041421669,8.95457149502265,184.00640983056
4.99827391186136,1.075,1.175,-8.56157932475152,-145.405877018616,8.56157932475152,167.905917297389
4.99827391186136,1.075,1.2,-4.86579981517952,-78.4238488279117,4.86579981517952,172.449173225375
4.99827391186136,1.075,1.225,-1.03667598095457,-14.0805937418213,1.03667598095457,93.4125516325338
4.99827391186136,1.1,-0.25,-0.708363582401469,1.78460169531077,0.852039908185341,12.9158072150285
4.99827391186136,1.1,-0.225,-1.10707649266845,-6.61989014753835,1.18232040235399,31.2458610516766
4.99827391186136,1.1,-0.2,-2.74254897108073,-65.5717381511562,2.74254897108073,89.916410553105
4.99827391186136,1.1,-0.175,-5.20285393953602,-131.980061539634,5.20285393953602,141.447125546787
4.99827391186136,1.1,-0.15,-6.63998322259118,-147.943423377213,6.63998322259118,165.209880671604
4.99827391186136,1.1,-0.125,-7.55002527632358,-147.761808624314,7.55002527632358,173.502555488735
4.99827391186136,1.1,-0.1,-8.38040921863388,-149.145439414249,8.38040921863388,181.491307117616
4.99827391186136,1.1,-0.075,-9.09407836138192,-150.747985008377,9.09407836138192,188.866025663961
4.99827391186136,1.1,-0.05,-9.66541871878605,-152.574946621058,9.66541871878605,195.386164954807
4.99827391186136,1.1,-0.025,-10.1153321542118,-154.365644754529,10.1153321542118,201.134249605549
4.99827391186136,1.1,0,-10.4517958773539,-156.174020808849,10.4517958773539,206.145696199758
4.99827391186136,1.1,0.025,-10.7006560043168,-157.889808088536,10.7006560043168,210.516129153033
4.99827391186136,1.1,0.05,-10.8717043792152,-159.494694073963,10.8717043792152,214.307371753584
4.99827391186136,1.1,0.075,-10.9845382049913,-160.937628608613,10.9845382049913,217.562170011466
4.99827391186136,1.1,0.1,-11.0463085664119,-162.210619228719,11.0463085664119,220.331161845161
4.99827391186136,1.1,0.125,-11.071437748593,-163.28923517612,11.071437748593,222.630696479598
4.99827391186136,1.1,0.15,-11.0647611287108,-164.186389484467,11.0647611287108,224.504684523628
4.99827391186136,1.1,0.175,-11.0372467763996,-164.879734916571,11.0372467763996,225.965204284252
4.99827391186136,1.1,0.2,-10.9918569074857,-165.397247162773,10.9918569074857,227.052247232326
4.99827391186136,1.1,0.225,-10.9371015319397,-165.712522397801,10.9371015319397,227.781526806776
4.99827391186136,1.1,0.25,-10.8742950499242,-165.864597273863,10.8742950499242,228.18902940373
4.99827391186136,1.1,0.275,-10.8100403160427,-165.824782826603,10.8100403160427,228.295296941754
4.99827391186136,1.1,0.3,-10.744173659748,-165.640523377042,10.744173659748,228.132271660797
4.99827391186136,1.1,0.325,-10.68176902632,-165.28314511565,10.68176902632,227.724640070777
4.99827391186136,1.1,0.35,-10.6213813827918,-164.806298528108,10.6213813827918,227.100886669642
4.99827391186136,1.1,0.375,-10.5668815713239,-164.182348536742,10.5668815713239,226.288873341831
4.99827391186136,1.1,0.4,-10.5157735498123,-163.469401194355,10.5157735498123,225.31446015357
4.99827391186136,1.1,0.425,-10.471040074743,-162.640863674837,10.471040074743,224.20780264843
4.99827391186136,1.1,0.45,-10.4293820826219,-161.758002434623,10.4293820826219,222.992914372406
4.99827391186136,1.1,0.475,-10.3932144196365,-160.794741333414,10.3932144196365,221.701521617591
4.99827391186136,1.1,0.5,-10.3586846985316,-159.814539246599,10.3586846985316,220.356419345078
4.99827391186136,1.1,0.525,-10.3279742453661,-158.791102480649,10.3279742453661,218.990335902303
4.99827391186136,1.1,0.55,-10.2969163166334,-157.789294942037,10.2969163166334,217.625333275132
4.99827391186136,1.1,0.575,-10.2678144822404,-156.781834084838,10.2678144822404,216.294696688153
4.99827391186136,1.1,0.6,-10.2364049393509,-155.834273527598,10.2364049393509,215.020127320513
4.99827391186136,1.1,0.625,-10.2054981236993,-154.917621909086,10.2054981236993,213.835118894815
4.99827391186136,1.1,0.65,-10.170916923277,-154.097403373794,10.170916923277,212.761273703342
4.99827391186136,1.1,0.675,-10.1364023690445,-153.342299621844,10.1364023690445,211.832059103749
4.99827391186136,1.1,0.7,-10.0979990328423,-152.717001387219,10.0979990328423,211.069058789707
4.99827391186136,1.1,0.725,-10.0608570888391,-152.187420733245,10.0608570888391,210.505722335891
4.99827391186136,1.1,0.75,-10.0213076674954,-151.816347581452,10.0213076674954,210.163300341698
4.99827391186136,1.1,0.775,-9.98646608412872,-151.566931143644,9.98646608412872,210.075852808194
4.99827391186136,1.1,0.8,-9.95291494385114,-151.498197685061,9.95291494385114,210.263175247246
4.99827391186136,1.1,0.825,-9.93039322817633,-151.57188784705,9.93039322817633,210.761999750197
4.99827391186136,1.1,0.85,-9.91556485567131,-151.838973617498,9.91556485567131,211.5881098087
4.99827391186136,1.1,0.875,-9.92155447563044,-152.264535187293,9.92155447563044,212.785588064327
4.99827391186136,1.1,0.9,-9.94477295987131,-152.879957619413,9.94477295987131,214.361100009427
4.99827391186136,1.1,0.925,-10.0024601455122,-153.66457644037,10.0024601455122,216.373234101863
4.99827391186136,1.1,0.95,-10.0902263982869,-154.599510178371,10.0902263982869,218.808514272939
4.99827391186136,1.1,0.975,-10.2294773713172,-155.697438393065,10.2294773713172,221.742503422706
4.99827391186136,1.1,1,-10.4140850176425,-156.824562059441,10.4140850176425,225.116006610189
4.99827391186136,1.1,1.025,-10.6673205307419,-158.071462500064,10.6673205307419,229.000098959209
4.99827391186136,1.1,1.05,-10.9807006026219,-159.148266542172,10.9807006026219,233.247739403309
4.99827391186136,1.1,1.075,-11.3742813580655,-160.453327832883,11.3742813580655,237.874770007065
4.99827391186136,1.1,1.1,-11.8456519760292,-161.975485798824,11.8456519760292,242.647821652635
4.99827391186136,1.1,1.125,-12.412231833649,-165.443354170566,12.412231833649,247.505265837547
4.99827391186136,1.1,1.15,-13.1113959322223,-172.970736584387,13.1113959322223,252.279530973378
4.99827391186136,1.1,1.175,-12.4326494760889,-163.294249820615,12.4326494760889,229.899043148902
4.99827391186136,1.1,1.2,-6.88591549538828,-84.6623526448426,6.88591549538828,255.937607797959
4.99827391186136,1.1,1.225,-1.26035646589526,-6.06434342334953,1.26035646589526,134.723940623747
4.99827391186136,1.125,-0.25,-0.552278371860121,14.0324395975281,1.20019467271229,14.143036645872
4.99827391186136,1.125,-0.225,-1.14887442121266,7.38799263031711,1.46139576707107,66.5606578894375
4.99827391186136,1.125,-0.2,-4.38653104805165,-56.0665742300365,4.38653104805165,167.740491287286
4.99827391186136,1.125,-0.175,-8.66765750489841,-130.199708793331,8.66765750489841,190.190750151343
4.99827391186136,1.125,-0.15,-10.4996869551849,-145.135097765896,10.4996869551849,220.601567059658
4.99827391186136,1.125,-0.125,-11.3580232702661,-141.181626003352,11.3580232702661,229.73421458249
4.99827391186136,1.125,-0.1,-12.1946109742896,-140.367872559947,12.1946109742896,238.654136572583
4.99827391186136,1.125,-0.075,-12.925116176938,-140.008023724324,12.925116176938,246.870235162024
4.99827391186136,1.125,-0.05,-13.5241522417238,-140.303369483357,13.5241522417238,254.191052205006
4.99827391186136,1.125,-0.025,-14.0040015521581,-140.815252357271,14.0040015521581,260.663823977783
4.99827391186136,1.125,0,-14.374328648207,-141.673397842805,14.374328648207,266.356394514615
4.99827391186136,1.125,0.025,-14.656952619074,-142.627118349384,14.656952619074,271.346789638989
4.99827391186136,1.125,0.05,-14.8612408238014,-143.677641006508,14.8612408238014,275.708754816222
4.99827391186136,1.125,0.075,-15.0047527278729,-144.687283327031,15.0047527278729,279.476807382324
4.99827391186136,1.125,0.1,-15.0944829415234,-145.660144392683,15.0944829415234,282.708000362711
4.99827391186136,1.125,0.125,-15.1437852020618,-146.522627636494,15.1437852020618,285.415942216308
4.99827391186136,1.125,0.15,-15.1578502558751,-147.293639722828,15.1578502558751,287.649605254569
4.99827391186136,1.125,0.175,-15.1467894181427,-147.922803572084,15.1467894181427,289.420439991545
4.99827391186136,1.125,0.2,-15.1142746062302,-148.438938726443,15.1142746062302,290.773180109815
4.99827391186136,1.125,0.225,-15.0679424900626,-148.799245648974,15.0679424900626,291.723591154958
4.99827391186136,1.125,0.25,-15.0100799675255,-149.040449001941,15.0100799675255,292.31255895443
4.99827391186136,1.125,0.275,-14.9464052381046,-149.123886551744,14.9464052381046,292.560945656686
4.99827391186136,1.125,0.3,-14.8779359762755,-149.093264267504,14.8779359762755,292.505967543608
4.99827391186136,1.125,0.325,-14.8088882081881,-148.913598448096,14.8088882081881,292.172778621375
4.99827391186136,1.125,0.35,-14.7391615133383,-148.634492218583,14.7391615133383,291.595549890599
4.99827391186136,1.125,0.375,-14.6718115765086,-148.224190416428,14.6718115765086,290.802684503182
4.99827391186136,1.125,0.4,-14.6058115075644,-147.737028375805,14.6058115075644,289.82609439886
4.99827391186136,1.125,0.425,-14.5433661302601,-147.143615584264,14.5433661302601,288.696482597441
4.99827391186136,1.125,0.45,-14.4827391714291,-146.501976134287,14.4827391714291,287.444212001733
4.99827391186136,1.125,0.475,-14.4255866934499,-145.783928797535,14.4255866934499,286.101502076362
4.99827391186136,1.125,0.5,-14.3696879100883,-145.050313341677,14.3696879100883,284.697733727293
4.99827391186136,1.125,0.525,-14.3164603640791,-144.27282527886,14.3164603640791,283.266020572809
4.99827391186136,1.125,0.55,-14.2634166404488,-143.514400461257,14.2634166404488,281.835199424767
4.99827391186136,1.125,0.575,-14.2120649706332,-142.745140867159,14.2120649706332,280.438781275539
4.99827391186136,1.125,0.6,-14.159849623104,-142.029508267395,14.159849623104,279.105394197996
4.99827391186136,1.125,0.625,-14.1087271251367,-141.334382709035,14.1087271251367,277.868542948556
4.99827391186136,1.125,0.65,-14.0562392277188,-140.725366361912,14.0562392277188,276.756879657468
4.99827391186136,1.125,0.675,-14.0051880363498,-140.164263440435,14.0051880363498,275.803605457259
4.99827391186136,1.125,0.7,-13.9533295484472,-139.7176828097,13.9533295484472,275.037454657193
4.99827391186136,1.125,0.725,-13.9047656098994,-139.34019787403,13.9047656098994,274.491262634219
4.99827391186136,1.125,0.75,-13.857509046527,-139.099570764601,13.857509046527,274.193517038892
4.99827391186136,1.125,0.775,-13.8175014939523,-138.940771702181,13.8175014939523,274.17724028382
4.99827391186136,1.125,0.8,-13.7829382792845,-138.932868377611,13.7829382792845,274.469534609799
4.99827391186136,1.125,0.825,-13.7622738646859,-139.009348230401,13.7622738646859,275.105603110333
4.99827391186136,1.125,0.85,-13.7536182773664,-139.239371716108,13.7536182773664,276.108513709623
4.99827391186136,1.125,0.875,-13.7687990359058,-139.54579292687,13.7687990359058,277.520286711096
4.99827391186136,1.125,0.9,-13.8052302833566,-139.990945752934,13.8052302833566,279.354398375827
4.99827391186136,1.125,0.925,-13.8791141675519,-140.495848653568,13.8791141675519,281.666811767173
4.99827391186136,1.125,0.95,-13.9858892874941,-141.093774457714,13.9858892874941,284.448832239327
4.99827391186136,1.125,0.975,-14.1467756165767,-141.733075594885,14.1467756165767,287.772870811874
4.99827391186136,1.125,1,-14.3528216595628,-142.37153743005,14.3528216595628,291.579197466988
4.99827391186136,1.125,1.025,-14.6295414057256,-143.07270898001,14.6295414057256,295.937712339003
4.99827391186136,1.125,1.05,-14.9622321202048,-143.690502225307,14.9622321202048,300.696244924493
4.99827391186136,1.125,1.075,-15.3824730146438,-144.707831843286,15.3824730146438,305.891730580502
4.99827391186136,1.125,1.1,-15.8902823041429,-146.282933128069,15.8902823041429,311.315292425961
4.99827391186136,1.125,1.125,-16.5563675050761,-150.844088062481,16.5563675050761,317.025214353663
4.99827391186136,1.125,1.15,-17.4938173825782,-162.232852467445,17.4938173825782,323.013901881206
4.99827391186136,1.125,1.175,-16.627938441131,-157.795451531263,16.627938441131,294.328857537026
4.99827391186136,1.125,1.2,-9.03494857680566,-76.4742888818238,9.03494857680566,350.786318273648
4.99827391186136,1.125,1.225,-1.32836678229255,4.74187335942239,1.5723840256081,182.992765134626
4.99827391186136,1.15,-0.25,-0.028387350877256,27.0067726246075,1.52180671774949,27.0067726246075
4.99827391186136,1.15,-0.225,-0.733435360871647,27.5165769772445,1.37794776061677,99.9692479976585
4.99827391186136,1.15,-0.2,-5.60907809350763,-40.4771871644281,5.60907809350763,252.274640777674
4.99827391186136,1.15,-0.175,-11.9623705361067,-139.370972158043,11.9623705361067,240.174702569572
4.99827391186136,1.15,-0.15,-14.2690841396444,-166.403013301547,14.2690841396444,277.067725048675
4.99827391186136,1.15,-0.125,-15.0454172074181,-165.85560923283,15.0454172074181,286.697321056896
4.99827391186136,1.15,-0.1,-15.8722592538082,-167.250792793706,15.8722592538082,296.399337590945
4.99827391186136,1.15,-0.075,-16.5957565218731,-168.249375739072,16.5957565218731,305.379254227555
4.99827391186136,1.15,-0.05,-17.2040626620148,-169.665491216268,17.2040626620148,313.446816649104
4.99827391186136,1.15,-0.025,-17.6981500353593,-171.110495831457,17.6981500353593,320.617875795197
4.99827391186136,1.15,0,-18.0925678215089,-172.793227847435,18.0925678215089,326.970398708854
4.99827391186136,1.15,0.025,-18.4011855850061,-174.401445170512,18.4011855850061,332.571765092993
4.99827391186136,1.15,0.05,-18.6340775420379,-175.975111001802,18.6340775420379,337.494868875351
4.99827391186136,1.15,0.075,-18.804435333857,-177.357322471177,18.804435333857,341.771633062215
4.99827391186136,1.15,0.1,-18.9198495335278,-178.588569403697,18.9198495335278,345.459504911973
4.99827391186136,1.15,0.125,-18.9914644147168,-179.599827807809,18.9914644147168,348.573267520878
4.99827391186136,1.15,0.15,-19.0252336519144,-180.436094694072,19.0252336519144,351.164332728999
4.99827391186136,1.15,0.175,-19.0299343978718,-181.060319030706,19.0299343978718,353.245786658553
4.99827391186136,1.15,0.2,-19.0100870994448,-181.517679514294,19.0100870994448,354.866095833745
4.99827391186136,1.15,0.225,-18.9723308344758,-181.780770150815,18.9723308344758,356.04204846714
4.99827391186136,1.15,0.25,-18.919886423102,-181.894970388707,18.919886423102,356.819228228026
4.99827391186136,1.15,0.275,-18.8576448307951,-181.835901110499,18.8576448307951,357.218844099226
4.99827391186136,1.15,0.3,-18.7876552414113,-181.649877465942,18.7876552414113,357.283628919842
4.99827391186136,1.15,0.325,-18.7134246327164,-181.313894142109,18.7134246327164,357.038562319273
4.99827391186136,1.15,0.35,-18.63597803992,-180.875574563897,18.63597803992,356.524026643133
4.99827391186136,1.15,0.375,-18.5577503773984,-180.312777314888,18.5577503773984,355.767866437578
4.99827391186136,1.15,0.4,-18.478921383544,-179.674598060278,18.478921383544,354.808785451929
4.99827391186136,1.15,0.425,-18.4011345183717,-178.939365168819,18.4011345183717,353.676630772624
4.99827391186136,1.15,0.45,-18.3239276389299,-178.15778003889,18.3239276389299,352.409040996499
4.99827391186136,1.15,0.475,-18.2484240331349,-177.308127711638,18.2484240331349,351.037127361379
4.99827391186136,1.15,0.5,-18.1737331283968,-176.442855506468,18.1737331283968,349.597949265078
4.99827391186136,1.15,0.525,-18.1007347993386,-175.539508177116,18.1007347993386,348.123274682517
4.99827391186136,1.15,0.55,-18.0283195928747,-174.652427421864,18.0283195928747,346.649947612058
4.99827391186136,1.15,0.575,-17.9574155392053,-173.75749689442,17.9574155392053,345.209893187999
4.99827391186136,1.15,0.6,-17.8868884571462,-172.911147088262,17.8868884571462,343.839997990091
4.99827391186136,1.15,0.625,-17.818027700946,-172.086399085455,17.818027700946,342.571934682368
4.99827391186136,1.15,0.65,-17.7498427941257,-171.342113667248,17.7498427941257,341.442773333639
4.99827391186136,1.15,0.675,-17.6843264498184,-170.64686545427,17.6843264498184,340.483643901454
4.99827391186136,1.15,0.7,-17.6207626452363,-170.062611938809,17.6207626452363,339.731739601668
4.99827391186136,1.15,0.725,-17.5622306056521,-169.551366661337,17.5622306056521,339.217622919677
4.99827391186136,1.15,0.75,-17.5083620311493,-169.179406211458,17.5083620311493,338.978123676143
4.99827391186136,1.15,0.775,-17.4637736681199,-168.899452589737,17.4637736681199,339.043871204865
4.99827391186136,1.15,0.8,-17.4284181131477,-168.783977591957,17.4284181131477,339.449973431105
4.99827391186136,1.15,0.825,-17.4090279078212,-168.773451832491,17.4090279078212,340.229246619249
4.99827391186136,1.15,0.85,-17.405649097771,-168.948404645181,17.405649097771,341.41206300695
4.99827391186136,1.15,0.875,-17.4279450005054,-169.235837680324,17.4279450005054,343.038207156868
4.99827391186136,1.15,0.9,-17.4753888080381,-169.723482502378,17.4753888080381,345.126982485551
4.99827391186136,1.15,0.925,-17.5617452815148,-170.332160273635,17.5617452815148,347.732459104176
4.99827391186136,1.15,0.95,-17.6842953463698,-171.148167729818,17.6842953463698,350.848651267824
4.99827391186136,1.15,0.975,-17.8623986785815,-172.123382244704,17.8623986785815,354.547509657615
4.99827391186136,1.15,1,-18.0879534289395,-173.323889370133,18.0879534289395,358.766940074538
4.99827391186136,1.15,1.025,-18.3879340518826,-174.852083507028,18.3879340518826,363.584510733843
4.99827391186136,1.15,1.05,-18.7466506306441,-176.714578320958,18.7466506306441,368.844502578243
4.99827391186136,1.15,1.075,-19.2080079504793,-179.428988343526,19.2080079504793,374.628139555622
4.99827391186136,1.15,1.1,-19.7743262087283,-182.916401728331,19.7743262087283,380.761074012173
4.99827391186136,1.15,1.125,-20.5764680814039,-189.414210014032,20.5764680814039,387.505124217944
4.99827391186136,1.15,1.15,-21.8207917664204,-202.28242405171,21.8207917664204,395.160387115302
4.99827391186136,1.15,1.175,-20.8337622598474,-196.058908181456,20.8337622598474,360.55724428399
4.99827391186136,1.15,1.2,-11.0018473328437,-92.871651654319,11.0018473328437,452.070785267038
4.99827391186136,1.15,1.225,-1.12567522779198,6.0703051985426,2.6308340371703,234.595425529571
4.99827391186136,1.175,-0.25,0.564879796707745,3.53574037861684,1.68318931084024,76.825775559754
4.99827391186136,1.175,-0.225,0.0285471788927741,16.0060112702722,0.41756505049897,121.596207800633
4.99827391186136,1.175,-0.2,-6.179979884085,-8.63495213795812,6.179979884085,333.690755737377
4.99827391186136,1.175,-0.175,-14.7735691300264,-64.7857349451892,14.7735691300264,292.675199793058
4.99827391186136,1.175,-0.15,-17.7952706844596,-93.9324132207874,17.7952706844596,296.509928246438
4.99827391186136,1.175,-0.125,-18.6148249193755,-101.629137752013,18.6148249193755,305.657076964259
4.99827391186136,1.175,-0.1,-19.4580768500139,-100.364556242623,19.4580768500139,315.222662982708
4.99827391186136,1.175,-0.075,-20.1783765206161,-97.4088733862043,20.1783765206161,324.039222588549
4.99827391186136,1.175,-0.05,-20.7961422031297,-95.1940799942451,20.7961422031297,332.022658800348
4.99827391186136,1.175,-0.025,-21.3063604804891,-93.8073211656466,21.3063604804891,339.107381621657
4.99827391186136,1.175,0,-21.7274904773948,-93.3545011147613,21.7274904773948,345.432356270642
4.99827391186136,1.175,0.025,-22.0645242888327,-93.3238991821062,22.0645242888327,351.008611304436
4.99827391186136,1.175,0.05,-22.3278626005732,-93.7145248095435,22.3278626005732,355.941632861402
4.99827391186136,1.175,0.075,-22.5261994893071,-94.2372566342121,22.5261994893071,360.228037074615
4.99827391186136,1.175,0.1,-22.6677698318401,-94.9075395274619,22.6677698318401,363.948353230113
4.99827391186136,1.175,0.125,-22.7617542670831,-95.5877401619585,22.7617542670831,367.094966877362
4.99827391186136,1.175,0.15,-22.814853541471,-96.2833025261594,22.814853541471,369.736734903221
4.99827391186136,1.175,0.175,-22.8348391413222,-96.9262919583422,22.8348391413222,371.870787530661
4.99827391186136,1.175,0.2,-22.8269682054318,-97.5124380455816,22.8269682054318,373.559168116344
4.99827391186136,1.175,0.225,-22.7972160245188,-98.0084791342507,22.7972160245188,374.805873327557
4.99827391186136,1.175,0.25,-22.749556250241,-98.4076150563317,22.749556250241,375.667562560646
4.99827391186136,1.175,0.275,-22.6883651646966,-98.6976402092035,22.6883651646966,376.154267502443
4.99827391186136,1.175,0.3,-22.6164869520235,-98.8732074991168,22.6164869520235,376.318271962989
4.99827391186136,1.175,0.325,-22.5370047315284,-98.9368309857314,22.5370047315284,376.17418947189
4.99827391186136,1.175,0.35,-22.4517895038892,-98.8857453273243,22.4517895038892,375.771079210094
4.99827391186136,1.175,0.375,-22.3629197691548,-98.7333011564494,22.3629197691548,375.126751909392
4.99827391186136,1.175,0.4,-22.2714740051792,-98.479234492666,22.2714740051792,374.288162693716
4.99827391186136,1.175,0.425,-22.1787892713863,-98.1448023687227,22.1787892713863,373.275141649807
4.99827391186136,1.175,0.45,-22.085354454506,-97.7317328689802,22.085354454506,372.133502025922
4.99827391186136,1.175,0.475,-21.9920168243048,-97.2666661278792,21.9920168243048,370.884128615425
4.99827391186136,1.175,0.5,-21.8988862125951,-96.752588847975,21.8988862125951,369.572486064127
4.99827391186136,1.175,0.525,-21.8065725572256,-96.2191297833981,21.8065725572256,368.219716240847
4.99827391186136,1.175,0.55,-21.7150103742867,-95.6696409235066,21.7150103742867,366.871592603964
4.99827391186136,1.175,0.575,-21.6248340578891,-95.1342752164698,21.6248340578891,365.548816661291
4.99827391186136,1.175,0.6,-21.5359892872304,-94.6158162305316,21.5359892872304,364.298025162982
4.99827391186136,1.175,0.625,-21.4494121011464,-94.1422077248499,21.4494121011464,363.138831838835
4.99827391186136,1.175,0.65,-21.365221096666,-93.7149334976526,21.365221096666,362.119195886076
4.99827391186136,1.175,0.675,-21.2849520669108,-93.3564653247707,21.2849520669108,361.257053262201
4.99827391186136,1.175,0.7,-21.2090265232602,-93.066858617001,21.2090265232602,360.601993119418
4.99827391186136,1.175,0.725,-21.1399080536712,-92.8589613151289,21.1399080536712,360.16986909754
4.99827391186136,1.175,0.75,-21.0784062996465,-92.7324231529662,21.0784062996465,360.011870526134
4.99827391186136,1.175,0.775,-21.0282945259622,-92.6850374840326,21.0282945259622,360.141921838412
4.99827391186136,1.175,0.8,-20.9907732358596,-92.7187316802688,20.9907732358596,360.612039763518
4.99827391186136,1.175,0.825,-20.9714267280271,-92.8095139167225,20.9714267280271,361.435734086593
4.99827391186136,1.175,0.85,-20.9716554681714,-92.965749252473,20.9716554681714,362.663536458842
4.99827391186136,1.175,0.875,-20.9996273539571,-93.1353209820561,20.9996273539571,364.312626562578
4.99827391186136,1.175,0.9,-21.056267940126,-93.3365326218087,21.056267940126,366.426360285313
4.99827391186136,1.175,0.925,-21.1536602744716,-93.4911549609473,21.1536602744716,369.03249934363
4.99827391186136,1.175,0.95,-21.2904960837816,-93.6262701535569,21.2904960837816,372.153264329927
4.99827391186136,1.175,0.975,-21.4852235973496,-93.6773303148595,21.4852235973496,375.832158908941
4.99827391186136,1.175,1,-21.7308399764949,-93.6737155944002,21.7308399764949,380.039332898902
4.99827391186136,1.175,1.025,-22.0573633005524,-93.7163956734147,22.0573633005524,384.829692542904
4.99827391186136,1.175,1.05,-22.4486157518451,-93.7648434520677,22.4486157518451,390.083004029043
4.99827391186136,1.175,1.075,-22.9608448654887,-94.2636484954369,22.9608448654887,395.884301895886
4.99827391186136,1.175,1.1,-23.5841104716818,-93.993929203838,23.5841104716818,402.097981035653
4.99827391186136,1.175,1.125,-24.4816595395297,-91.9108724734726,24.4816595395297,409.114423405383
4.99827391186136,1.175,1.15,-25.8590169334099,-78.423277441965,25.8590169334099,417.479490033541
4.99827391186136,1.175,1.175,-24.6438019243761,-56.3642249826016,24.6438019243761,381.143758701996
4.99827391186136,1.175,1.2,-12.8477171992347,-33.6497132231224,12.8477171992347,537.896333489409
4.99827391186136,1.175,1.225,-1.13735944396284,-17.988033241358,4.26506430948367,283.881535304275
4.99827391186136,1.2,-0.25,0.126869978759204,-24.1884058415156,1.2443571110819,120.09664321486
4.99827391186136,1.2,-0.225,-0.0100297910406622,-8.2499919007842,1.16454282138238,109.200473863755
4.99827391186136,1.2,-0.2,-5.80225393977021,67.2700197559189,5.80225393977021,323.305674481137
4.99827391186136,1.2,-0.175,-14.3929798041386,165.011556649771,14.3929798041386,291.798643349839
4.99827391186136,1.2,-0.15,-17.9512143729793,182.22497026848,17.9512143729793,182.22497026848
4.99827391186136,1.2,-0.125,-19.0951178062809,179.47291575942,19.0951178062809,179.851581932609
4.99827391186136,1.2,-0.1,-19.8781792532564,189.551397217163,19.8781792532564,189.551397217163
4.99827391186136,1.2,-0.075,-20.4736936352764,201.002150846876,20.4736936352764,201.002150846876
4.99827391186136,1.2,-0.05,-20.9848314013252,210.9870015944,20.9848314013252,210.9870015944
4.99827391186136,1.2,-0.025,-21.4167854708313,219.086177873241,21.4167854708313,219.086177873241
4.99827391186136,1.2,0,-21.7908003646836,225.267046546388,21.7908003646836,225.267046546388
4.99827391186136,1.2,0.025,-22.0968574481464,230.105854856857,22.0968574481464,230.105854856857
4.99827391186136,1.2,0.05,-22.3456404833109,233.688139936341,22.3456404833109,233.688139936341
4.99827391186136,1.2,0.075,-22.5370640188672,236.364336050279,22.5370640188672,236.364336050279
4.99827391186136,1.2,0.1,-22.679799294102,238.213109538205,22.679799294102,238.213109538205
4.99827391186136,1.2,0.125,-22.7789317668854,239.406115409467,22.7789317668854,239.406115409467
4.99827391186136,1.2,0.15,-22.8408350500115,240.047392557267,22.8408350500115,240.047392557267
4.99827391186136,1.2,0.175,-22.8714689302254,240.218636812542,22.8714689302254,240.218636812542
4.99827391186136,1.2,0.2,-22.8751779711946,240.039549313805,22.8751779711946,240.039549313805
4.99827391186136,1.2,0.225,-22.8573380309708,239.540405501157,22.8573380309708,239.540405501157
4.99827391186136,1.2,0.25,-22.8207817212105,238.84127554804,22.8207817212105,238.84127554804
4.99827391186136,1.2,0.275,-22.7700535410521,237.936947444814,22.7700535410521,237.936947444814
4.99827391186136,1.2,0.3,-22.7068183759219,236.940689538335,22.7068183759219,236.940689538335
4.99827391186136,1.2,0.325,-22.6348700772789,235.820219812551,22.6348700772789,235.820219812551
4.99827391186136,1.2,0.35,-22.5549230367296,234.680752335525,22.5549230367296,234.680752335525
4.99827391186136,1.2,0.375,-22.4701647965172,233.468810493299,22.4701647965172,233.468810493299
4.99827391186136,1.2,0.4,-22.3805453018856,232.282906945646,22.3805453018856,232.282906945646
4.99827391186136,1.2,0.425,-22.2888018771751,231.053215333364,22.2888018771751,231.053215333364
4.99827391186136,1.2,0.45,-22.1943085454661,229.873909275175,22.1943085454661,229.873909275175
4.99827391186136,1.2,0.475,-22.0995172442165,228.663097787222,22.0995172442165,228.663097787222
4.99827391186136,1.2,0.5,-22.003413760618,227.513438582772,22.003413760618,227.513438582772
4.99827391186136,1.2,0.525,-21.908340886292,226.334905001632,21.908340886292,226.334905001632
4.99827391186136,1.2,0.55,-21.8130727137818,225.221707211988,21.8130727137818,225.221707211988
4.99827391186136,1.2,0.575,-21.7200309605475,224.079440808798,21.7200309605475,224.079440808798
4.99827391186136,1.2,0.6,-21.6279378237501,223.006981910751,21.6279378237501,223.006981910751
4.99827391186136,1.2,0.625,-21.5394911398559,221.909390087669,21.5394911398559,221.909390087669
4.99827391186136,1.2,0.65,-21.4535055385987,220.893065695054,21.4535055385987,220.893065695054
4.99827391186136,1.2,0.675,-21.3731556866327,219.866834860162,21.3731556866327,219.866834860162
4.99827391186136,1.2,0.7,-21.2974845040741,218.946771986206,21.2974845040741,218.946771986206
4.99827391186136,1.2,0.725,-21.2303420293042,218.050781359825,21.2303420293042,218.050781359825
4.99827391186136,1.2,0.75,-21.1711328490995,217.305451063663,21.1711328490995,217.305451063663
4.99827391186136,1.2,0.775,-21.1245858008951,216.644805769942,21.1245858008951,216.644805769942
4.99827391186136,1.2,0.8,-21.0905787225173,216.204896710239,21.0905787225173,216.204896710239
4.99827391186136,1.2,0.825,-21.0749846411165,215.9453025474,21.0749846411165,215.9453025474
4.99827391186136,1.2,0.85,-21.0781325857189,216.008604313822,21.0781325857189,216.008604313822
4.99827391186136,1.2,0.875,-21.1075564699788,216.391150065114,21.1075564699788,216.391150065114
4.99827391186136,1.2,0.9,-21.1635342476133,217.238880520179,21.1635342476133,217.238880520179
4.99827391186136,1.2,0.925,-21.256532331186,218.590887891671,21.256532331186,218.590887891671
4.99827391186136,1.2,0.95,-21.3850749230707,220.596367515442,21.3850749230707,220.596367515442
4.99827391186136,1.2,0.975,-21.5659817920296,223.307165783201,21.5659817920296,223.307165783201
4.99827391186136,1.2,1,-21.7924342065387,226.882324494967,21.7924342065387,226.882324494967
4.99827391186136,1.2,1.025,-22.0969785923544,231.24235769719,22.0969785923544,231.24235769719
4.99827391186136,1.2,1.05,-22.4617431012415,236.647384854026,22.4617431012415,236.647384854026
4.99827391186136,1.2,1.075,-22.9536975981391,242.732031602261,22.9536975981391,242.732031602261
4.99827391186136,1.2,1.1,-23.5197640331913,251.187572588321,23.5197640331913,251.187572588321
4.99827391186136,1.2,1.125,-24.2522800980299,264.441890779552,24.2522800980299,264.441890779552
4.99827391186136,1.2,1.15,-24.9264389630711,297.909784121965,24.9264389630711,297.909784121965
4.99827391186136,1.2,1.175,-23.0462040267029,299.691753950601,23.0462040267029,299.691753950601
4.99827391186136,1.2,1.2,-12.4204401472566,132.55315259995,12.4204401472566,479.39087355758
4.99827391186136,1.2,1.225,-1.91827265732741,-17.8932655271692,4.78042594474184,262.299288470645
4.99827391186136,1.225,-0.25,-0.370941848353495,-8.58398518870608,0.434882471182895,69.1201319310103
4.99827391186136,1.225,-0.225,-0.188905283663155,-2.61725677627701,1.0719585094849,61.9496957523734
4.99827391186136,1.225,-0.2,-3.14995096379519,99.8838356185023,3.14995096379519,166.051853763554
4.99827391186136,1.225,-0.175,-7.61026257831877,249.826881980322,7.61026257831877,249.826881980322
4.99827391186136,1.225,-0.15,-9.92424251676495,297.278472128328,9.92424251676495,297.278472128328
4.99827391186136,1.225,-0.125,-10.8639028728496,304.99304526116,10.8639028728496,304.99304526116
4.99827391186136,1.225,-0.1,-11.2728160609785,315.152511854416,11.2728160609785,315.152511854416
4.99827391186136,1.225,-0.075,-11.4916863640177,325.74021276856,11.4916863640177,325.74021276856
4.99827391186136,1.225,-0.05,-11.6754262501364,334.741508968634,11.6754262501364,334.741508968634
4.99827391186136,1.225,-0.025,-11.834524520899,342.305731918376,11.834524520899,342.305731918376
4.99827391186136,1.225,0,-11.9918171601211,348.063983183961,11.9918171601211,348.063983183961
4.99827391186136,1.225,0.025,-12.1236785996694,352.679982458003,12.1236785996694,352.679982458003
4.99827391186136,1.225,0.05,-12.2375288111489,356.14736593026,12.2375288111489,356.14736593026
4.99827391186136,1.225,0.075,-12.3250292641747,358.837092762953,12.3250292641747,358.837092762953
4.99827391186136,1.225,0.1,-12.3914403231166,360.792889818238,12.3914403231166,360.792889818238
4.99827391186136,1.225,0.125,-12.4378283229575,362.167651162865,12.4378283229575,362.167651162865
4.99827391186136,1.225,0.15,-12.4666098069613,363.04734791898,12.4666098069613,363.04734791898
4.99827391186136,1.225,0.175,-12.4818099887045,363.487461253874,12.4818099887045,363.487461253874
4.99827391186136,1.225,0.2,-12.4835862836294,363.597189453672,12.4835862836294,363.597189453672
4.99827391186136,1.225,0.225,-12.4765641412486,363.38714774397,12.4765641412486,363.38714774397
4.99827391186136,1.225,0.25,-12.4595506267125,362.969509202583,12.4595506267125,362.969509202583
4.99827391186136,1.225,0.275,-12.4371741431496,362.329151580428,12.4371741431496,362.329151580428
4.99827391186136,1.225,0.3,-12.4074011652306,361.571806070186,12.4074011652306,361.571806070186
4.99827391186136,1.225,0.325,-12.3747703412215,360.664174518275,12.3747703412215,360.664174518275
4.99827391186136,1.225,0.35,-12.3366340074146,359.703528196162,12.3366340074146,359.703528196162
4.99827391186136,1.225,0.375,-12.2974618094537,358.642570358605,12.2974618094537,358.642570358605
4.99827391186136,1.225,0.4,-12.2541187731175,357.571119604453,12.2541187731175,357.571119604453
4.99827391186136,1.225,0.425,-12.2110504223374,356.431208139049,12.2110504223374,356.431208139049
4.99827391186136,1.225,0.45,-12.1647368080002,355.307201828626,12.1647368080002,355.307201828626
4.99827391186136,1.225,0.475,-12.1196576328127,354.133542167083,12.1196576328127,354.133542167083
4.99827391186136,1.225,0.5,-12.0719969368407,352.991507210851,12.0719969368407,352.991507210851
4.99827391186136,1.225,0.525,-12.0263427237158,351.810895885772,12.0263427237158,351.810895885772
4.99827391186136,1.225,0.55,-11.978654147143,350.672408416887,11.978654147143,350.672408416887
4.99827391186136,1.225,0.575,-11.9337171327954,349.504129822409,11.9337171327954,349.504129822409
4.99827391186136,1.225,0.6,-11.8873185016262,348.388607957738,11.8873185016262,348.388607957738
4.99827391186136,1.225,0.625,-11.84454089881,347.25537606764,11.84454089881,347.25537606764
4.99827391186136,1.225,0.65,-11.8010403121079,346.190812122418,11.8010403121079,346.190812122418
4.99827391186136,1.225,0.675,-11.7622910613338,345.129736063076,11.7622910613338,345.129736063076
4.99827391186136,1.225,0.7,-11.7238643658964,344.163366049511,11.7238643658964,344.163366049511
4.99827391186136,1.225,0.725,-11.6916994423623,343.236983343154,11.6916994423623,343.236983343154
4.99827391186136,1.225,0.75,-11.6613504513897,342.445990188042,11.6613504513897,342.445990188042
4.99827391186136,1.225,0.775,-11.6392620289029,341.753491491048,11.6392620289029,341.753491491048
4.99827391186136,1.225,0.8,-11.6210520881884,341.256064494088,11.6210520881884,341.256064494088
4.99827391186136,1.225,0.825,-11.6137137562452,340.944973946001,11.6137137562452,340.944973946001
4.99827391186136,1.225,0.85,-11.6129111156961,340.912552053897,11.6129111156961,340.912552053897
4.99827391186136,1.225,0.875,-11.6264181200944,341.190964691873,11.6264181200944,341.190964691873
4.99827391186136,1.225,0.9,-11.6494544251654,341.862350042348,11.6494544251654,341.862350042348
4.99827391186136,1.225,0.925,-11.6916397485968,343.007256589857,11.6916397485968,343.007256589857
4.99827391186136,1.225,0.95,-11.7460127349167,344.695718784073,11.7460127349167,344.695718784073
4.99827391186136,1.225,0.975,-11.828026076035,347.025387296136,11.828026076035,347.025387296136
4.99827391186136,1.225,1,-11.924742690544,350.064815301022,11.924742690544,350.064815301022
4.99827391186136,1.225,1.025,-12.0698681827444,353.776031256891,12.0698681827444,353.776031256891
4.99827391186136,1.225,1.05,-12.2366203831184,358.315955293657,12.2366203831184,358.315955293657
4.99827391186136,1.225,1.075,-12.5002198129851,363.234180477455,12.5002198129851,363.234180477455
4.99827391186136,1.225,1.1,-12.7749095427348,369.498140976318,12.7749095427348,369.498140976318
4.99827391186136,1.225,1.125,-13.1276061345418,377.132504264812,13.1276061345418,377.132504264812
4.99827391186136,1.225,1.15,-13.0895925520228,393.188487026688,13.0895925520228,393.188487026688
4.99827391186136,1.225,1.175,-11.8298791975134,366.417531605254,11.8298791975134,366.417531605254
4.99827391186136,1.225,1.2,-7.15612843845466,182.9271677087,7.15612843845466,223.214192805731
4.99827391186136,1.225,1.225,-1.86691507920215,13.3049392138497,2.26377952119856,142.677512221759


==> k6_phase_3180.csv <==
time,x,z,vx,dxvx,max_abs_v,max_abs_dv
9.99026463841554,-0.25,-0.25,0.199703312069948,9.89167114547365,0.199703312069948,30.7759740540817
9.99026463841554,-0.25,-0.225,0.0217428429908064,-5.23321283739644,0.0217428429908064,42.9675036841648
9.99026463841554,-0.25,-0.2,2.32901126120645,-6.423503032582,2.32901126120645,127.863109503951
9.99026463841554,-0.25,-0.175,5.74485191401982,14.5233667499313,5.74485191401982,112.971467111641
9.99026463841554,-0.25,-0.15,7.62564302911668,27.2147050499834,7.62564302911668,51.8258947711264
9.99026463841554,-0.25,-0.125,8.50335685278048,34.7129029909392,8.50335685278048,34.7129029909392
9.99026463841554,-0.25,-0.1,8.84928233995379,39.2705869246599,8.84928233995379,39.2705869246599
9.99026463841554,-0.25,-0.075,9.0229278533244,43.7136387461346,9.0229278533244,43.7136387461346
9.99026463841554,-0.25,-0.05,9.1588941451875,47.5051579068124,9.1588941451875,47.5051579068124
9.99026463841554,-0.25,-0.025,9.28799602975811,50.7755708732847,9.28799602975811,50.7755708732847
9.99026463841554,-0.25,0,9.41955418279227,53.3600905128462,9.41955418279227,53.3600905128462
9.99026463841554,-0.25,0.025,9.53950552447743,55.4571093866766,9.53950552447743,55.4571093866766
9.99026463841554,-0.25,0.05,9.64510907348646,57.0962222850602,9.64510907348646,57.0962222850602
9.99026463841554,-0.25,0.075,9.73162623615379,58.4045861654418,9.73162623615379,58.4045861654418
9.99026463841554,-0.25,0.1,9.79882159683746,59.4036415851593,9.79882159683746,59.4036415851593
9.99026463841554,-0.25,0.125,9.84852457537598,60.1550285100859,9.84852457537598,60.1550285100859
9.99026463841554,-0.25,0.15,9.8812886672595,60.6644216847511,9.8812886672595,60.6644216847511
9.99026463841554,-0.25,0.175,9.90037465257556,60.9765112710558,9.90037465257556,60.9765112710558
9.99026463841554,-0.25,0.2,9.90615767115914,61.0850984752126,9.90615767115914,61.0850984752126
9.99026463841554,-0.25,0.225,9.90164736794349,61.0385296471445,9.90164736794349,61.0385296471445
9.99026463841554,-0.25,0.25,9.88699591132684,60.8190819184271,9.88699591132684,60.8190819184271
9.99026463841554,-0.25,0.275,9.86479160099383,60.48175104012,9.86479160099383,60.48175104012
9.99026463841554,-0.25,0.3,9.83498770194736,59.9995867893109,9.83498770194736,59.9995867893109
9.99026463841554,-0.25,0.325,9.79990885782605,59.4317627012928,9.79990885782605,59.4317627012928
9.99026463841554,-0.25,0.35,9.75926224972727,58.7459575110017,9.75926224972727,58.7459575110017
9.99026463841554,-0.25,0.375,9.71527261589074,58.0026113516453,9.71527261589074,58.0026113516453
9.99026463841554,-0.25,0.4,9.66734708702092,57.1676165347289,9.66734708702092,57.1676165347289
9.99026463841554,-0.25,0.425,9.61773398596993,56.3006899841943,9.61773398596993,56.3006899841943
9.99026463841554,-0.25,0.45,9.56551431853348,55.3683960161627,9.56551431853348,55.3683960161627
9.99026463841554,-0.25,0.475,9.51305076587727,54.4287583363073,9.51305076587727,54.4287583363073
9.99026463841554,-0.25,0.5,9.4590986816307,53.4503342421621,9.4590986816307,53.4503342421621
9.99026463841554,-0.25,0.525,9.40620712033714,52.4893127020003,9.40620712033714,52.4893127020003
9.99026463841554,-0.25,0.55,9.35282252892881,51.5166536118132,9.35282252892881,51.5166536118132
9.99026463841554,-0.25,0.575,9.30174498665841,50.5872608150201,9.30174498665841,50.5872608150201
9.99026463841554,-0.25,0.6,9.25113869017946,49.6740948158603,9.25113869017946,49.6740948158603
9.99026463841554,-0.25,0.625,9.20411730950415,48.8320610733882,9.20411730950415,48.8320610733882
9.99026463841554,-0.25,0.65,9.15860011537826,48.0347358389448,9.15860011537826,48.0347358389448
9.99026463841554,-0.25,0.675,9.1180716422152,47.3393579841758,9.1180716422152,47.3393579841758
9.99026463841554,-0.25,0.7,9.08026182977776,46.7172342824612,9.08026182977776,46.7172342824612
9.99026463841554,-0.25,0.725,9.04906647256101,46.2319953566498,9.04906647256101,46.2319953566498
9.99026463841554,-0.25,0.75,9.02210884649313,45.8473336555862,9.02210884649313,45.8473336555862
9.99026463841554,-0.25,0.775,9.00370955796733,45.6403161365324,9.00370955796733,45.6403161365324
9.99026463841554,-0.25,0.8,8.99148220638871,45.5576747740013,8.99148220638871,45.5576747740013
9.99026463841554,-0.25,0.825,8.9901892438193,45.7020341123852,8.9901892438193,45.7020341123852
9.99026463841554,-0.25,0.85,8.99744904088228,45.9875420510146,8.99744904088228,45.9875420510146
9.99026463841554,-0.25,0.875,9.01866094243503,46.5620870209412,9.01866094243503,46.5620870209412
9.99026463841554,-0.25,0.9,9.05107939892711,47.2821581144783,9.05107939892711,47.2821581144783
9.99026463841554,-0.25,0.925,9.10170287880776,48.3671899601493,9.10170287880776,48.3671899601493
9.99026463841554,-0.25,0.95,9.16608536363315,49.5773170379273,9.16608536363315,49.5773170379273
9.99026463841554,-0.25,0.975,9.25636425667206,51.2197013524193,9.25636425667206,51.2197013524193
9.99026463841554,-0.25,1,9.36347903019044,52.9062141331057,9.36347903019044,52.9062141331057
9.99026463841554,-0.25,1.025,9.51540154312551,54.9931605239687,9.51540154312551,54.9931605239687
9.99026463841554,-0.25,1.05,9.69142791371263,56.9227437466117,9.69142791371263,56.9227437466117
9.99026463841554,-0.25,1.075,9.95370792459321,58.9383990937535,9.95370792459321,58.9383990937535
9.99026463841554,-0.25,1.1,10.2218805913797,60.4035495802339,10.2218805913797,60.4035495802339
9.99026463841554,-0.25,1.125,10.5340756530864,60.574906057596,10.5340756530864,60.574906057596
9.99026463841554,-0.25,1.15,10.4096636913676,57.9030485535338,10.4096636913676,57.9030485535338
9.99026463841554,-0.25,1.175,9.33028770255724,46.2778644314604,9.33028770255724,94.4648949071665
9.99026463841554,-0.25,1.2,5.75055060398522,34.6095411223859,5.75055060398522,172.090752772473
9.99026463841554,-0.25,1.225,1.60063942617728,17.8960835264513,1.60063942617728,117.151034475144
9.99026463841554,-0.225,-0.25,0.320379148979694,-10.7094491127692,0.8464220291545,68.3455267222884
9.99026463841554,-0.225,-0.225,-0.578715623043113,-33.0880727935311,0.631755176943416,64.1926176182911
9.99026463841554,-0.225,-0.2,2.09743914814235,51.7426213389439,2.16167896446524,177.113903187013
9.99026463841554,-0.225,-0.175,7.28187564656013,230.446302366709,7.28187564656013,230.446302366709
9.99026463841554,-0.225,-0.15,10.0686359785016,306.003315953322,10.0686359785016,306.003315953322
9.99026463841554,-0.225,-0.125,11.272686802563,328.416450105133,11.272686802563,328.416450105133
9.99026463841554,-0.225,-0.1,11.8430675165216,348.401079460247,11.8430675165216,348.401079460247
9.99026463841554,-0.225,-0.075,12.2101883858783,365.571705040771,12.2101883858783,365.571705040771
9.99026463841554,-0.225,-0.05,12.513162148997,380.814378045086,12.513162148997,380.814378045086
9.99026463841554,-0.225,-0.025,12.7799762363505,393.587872035653,12.7799762363505,393.587872035653
9.99026463841554,-0.225,0,13.0222867454912,404.381859304448,13.0222867454912,404.381859304448
9.99026463841554,-0.225,0.025,13.2310524785782,413.31457962396,13.2310524785782,413.31457962396
9.99026463841554,-0.225,0.05,13.4070764100714,420.65020042907,13.4070764100714,420.65020042907
9.99026463841554,-0.225,0.075,13.5491261007206,426.524041803962,13.5491261007206,426.524041803962
9.99026463841554,-0.225,0.1,13.6589422527918,431.099631459922,13.6589422527918,431.099631459922
9.99026463841554,-0.225,0.125,13.7399841835708,434.47304818864,13.7399841835708,434.47304818864
9.99026463841554,-0.225,0.15,13.7940424653017,436.792770402316,13.7940424653017,436.792770402316
9.99026463841554,-0.225,0.175,13.8254912936044,438.137355501059,13.8254912936044,438.137355501059
9.99026463841554,-0.225,0.2,13.8354802075371,438.643566166306,13.8354802075371,438.643566166306
9.99026463841554,-0.225,0.225,13.8281915278571,438.380904675541,13.8281915278571,438.380904675541
9.99026463841554,-0.225,0.25,13.8041219639919,437.467901706319,13.8041219639919,437.467901706319
9.99026463841554,-0.225,0.275,13.7671779269106,435.966387758998,13.7671779269106,435.966387758998
9.99026463841554,-0.225,0.3,13.7173255074002,433.97781501292,13.7173255074002,433.97781501292
9.99026463841554,-0.225,0.325,13.6582769234358,431.554433298819,13.6582769234358,431.554433298819
9.99026463841554,-0.225,0.35,13.5895659938849,428.78577728807,13.5895659938849,428.78577728807
9.99026463841554,-0.225,0.375,13.5147782509603,425.712065461016,13.5147782509603,425.712065461016
9.99026463841554,-0.225,0.4,13.4330946400929,422.416724847221,13.4330946400929,422.416724847221
9.99026463841554,-0.225,0.425,13.3480274983563,418.926535994734,13.3480274983563,418.926535994734
9.99026463841554,-0.225,0.45,13.2584764815458,415.323984877137,13.2584764815458,415.323984877137
9.99026463841554,-0.225,0.475,13.167933915233,411.622255294284,13.167933915233,411.622255294284
9.99026463841554,-0.225,0.5,13.0750823864801,407.907223996239,13.0750823864801,407.907223996239
9.99026463841554,-0.225,0.525,12.9834550175728,404.17929422473,12.9834550175728,404.17929422473
9.99026463841554,-0.225,0.55,12.8915722413445,400.531428257928,12.8915722413445,400.531428257928
9.99026463841554,-0.225,0.575,12.8030820334286,396.952824115342,12.8030820334286,396.952824115342
9.99026463841554,-0.225,0.6,12.7163865529639,393.54673192742,12.7163865529639,393.54673192742
9.99026463841554,-0.225,0.625,12.6353398771499,390.293409831662,12.6353398771499,390.293409831662
9.99026463841554,-0.225,0.65,12.5582572930831,387.309059080563,12.5582572930831,387.309059080563
9.99026463841554,-0.225,0.675,12.4893083705789,384.567996275855,12.4893083705789,384.567996275855
9.99026463841554,-0.225,0.7,12.4267389462645,382.201317646751,12.4267389462645,382.201317646751
9.99026463841554,-0.225,0.725,12.3751605826611,380.18132080061,12.3751605826611,380.18132080061
9.99026463841554,-0.225,0.75,12.3327459051291,378.654901678553,12.3327459051291,378.654901678553
9.99026463841554,-0.225,0.775,12.3047022497978,377.597891589826,12.3047022497978,377.597891589826
9.99026463841554,-0.225,0.8,12.289065864182,377.171917289091,12.289065864182,377.171917289091
9.99026463841554,-0.225,0.825,12.2918873788331,377.365802369401,12.2918873788331,377.365802369401
9.99026463841554,-0.225,0.85,12.3108058163335,378.350056704265,12.3108058163335,378.350056704265
9.99026463841554,-0.225,0.875,12.353276503039,380.144778370863,12.353276503039,380.144778370863
9.99026463841554,-0.225,0.9,12.4157195002463,382.912695316489,12.4157195002463,382.912695316489
9.99026463841554,-0.225,0.925,12.508414909158,386.735955958924,12.508414909158,386.735955958924
9.99026463841554,-0.225,0.95,12.6245236310477,391.733643486626,12.6245236310477,391.733643486626
9.99026463841554,-0.225,0.975,12.7807466031505,398.076182177952,12.7807466031505,398.076182177952
9.99026463841554,-0.225,1,12.9631929687147,405.785607824639,12.9631929687147,405.785607824639
9.99026463841554,-0.225,1.025,13.2040208950817,415.085887827856,13.2040208950817,415.085887827856
9.99026463841554,-0.225,1.05,13.4759151454862,425.936992129217,13.4759151454862,425.936992129217
9.99026463841554,-0.225,1.075,13.8414673587337,438.574347304153,13.8414673587337,438.574347304153
9.99026463841554,-0.225,1.1,14.2235964430994,453.627042112934,14.2235964430994,453.627042112934
9.99026463841554,-0.225,1.125,14.6569901356988,472.134016220887,14.6569901356988,472.134016220887
9.99026463841554,-0.225,1.15,14.7141603722289,499.483010427399,14.7141603722289,499.483010427399
9.99026463841554,-0.225,1.175,13.4421838005168,475.395299480947,13.4421838005168,475.395299480947
9.99026463841554,-0.225,1.2,8.53468843114159,260.236962847962,8.53468843114159,274.065000285357
9.99026463841554,-0.225,1.225,2.41846722976424,36.2033874572545,2.7008763101189,173.134436458186
9.99026463841554,-0.2,-0.25,-0.270233851162749,-26.5957458197376,2.68625343168067,117.008007934764
9.99026463841554,-0.2,-0.225,-1.38215112905542,-11.7576184804529,1.38215112905542,96.6983689547389
9.99026463841554,-0.2,-0.2,3.86199296003069,70.4753033088153,3.86199296003069,346.220681451694
9.99026463841554,-0.2,-0.175,13.9789296876549,188.694483486124,13.9789296876549,356.968403933777
9.99026463841554,-0.2,-0.15,18.7531626999653,223.459267937343,18.7531626999653,223.459267937343
9.99026463841554,-0.2,-0.125,20.5350350788901,230.008150974746,20.5350350788901,230.008150974746
9.99026463841554,-0.2,-0.1,21.7398695049963,248.459661223048,21.7398695049963,248.459661223048
9.99026463841554,-0.2,-0.075,22.6598170218726,265.70007242612,22.6598170218726,265.70007242612
9.99026463841554,-0.2,-0.05,23.4582474058212,281.315453383884,23.4582474058212,281.315453383884
9.99026463841554,-0.2,-0.025,24.1398460893451,294.07532307427,24.1398460893451,294.07532307427
9.99026463841554,-0.2,0,24.7357460998956,304.751697596464,24.7357460998956,304.751697596464
9.99026463841554,-0.2,0.025,25.237949054334,313.436235736488,25.237949054334,313.436235736488
9.99026463841554,-0.2,0.05,25.6556449330353,320.460317524271,25.6556449330353,320.460317524271
9.99026463841554,-0.2,0.075,25.9906644861297,325.97007028662,25.9906644861297,325.97007028662
9.99026463841554,-0.2,0.1,26.2500272396337,330.149418256399,26.2500272396337,330.149418256399
9.99026463841554,-0.2,0.125,26.4401148281093,333.115208064682,26.4401148281093,333.115208064682
9.99026463841554,-0.2,0.15,26.5679838770405,335.038173247861,26.5679838770405,335.038173247861
9.99026463841554,-0.2,0.175,26.64050400639,336.001716876129,26.64050400639,336.001716876129
9.99026463841554,-0.2,0.2,26.6640304871493,336.177619934028,26.6640304871493,336.177619934028
9.99026463841554,-0.2,0.225,26.6446652902137,335.614000637757,26.6446652902137,335.614000637757
9.99026463841554,-0.2,0.25,26.5877487773735,334.478440821336,26.5877487773735,334.478440821336
9.99026463841554,-0.2,0.275,26.4985360206309,332.78769080131,26.4985360206309,332.78769080131
9.99026463841554,-0.2,0.3,26.3814222497238,330.702591571021,26.3814222497238,330.702591571021
9.99026463841554,-0.2,0.325,26.2409165220188,328.213876535885,26.2409165220188,328.213876535885
9.99026463841554,-0.2,0.35,26.0806392214145,325.475356912809,26.0806392214145,325.475356912809
9.99026463841554,-0.2,0.375,25.9044343608924,322.456517578709,25.9044343608924,322.456517578709
9.99026463841554,-0.2,0.4,25.7153406095788,319.305160899782,25.7153406095788,319.305160899782
9.99026463841554,-0.2,0.425,25.5166194559667,315.973692295565,25.5166194559667,315.973692295565
9.99026463841554,-0.2,0.45,25.3109229523724,312.605857002348,25.3109229523724,312.605857002348
9.99026463841554,-0.2,0.475,25.1010308523698,309.140706984594,25.1010308523698,309.140706984594
9.99026463841554,-0.2,0.5,24.8893957537484,305.720561079012,24.8893957537484,305.720561079012
9.99026463841554,-0.2,0.525,24.678438353463,302.274597741533,24.678438353463,302.274597741533
9.99026463841554,-0.2,0.55,24.4705886148323,298.946852545168,24.4705886148323,298.946852545168
9.99026463841554,-0.2,0.575,24.2680564447567,295.660101787262,24.2680564447567,295.660101787262
9.99026463841554,-0.2,0.6,24.0734141860933,292.563556649875,24.0734141860933,292.563556649875
9.99026463841554,-0.2,0.625,23.8888387260864,289.577239704496,23.8888387260864,289.577239704496
9.99026463841554,-0.2,0.65,23.7171943815178,286.859035760681,23.7171943815178,286.859035760681
9.99026463841554,-0.2,0.675,23.560833273128,284.330176801807,23.560833273128,284.330176801807
9.99026463841554,-0.2,0.7,23.4230416035914,282.160410222253,23.4230416035914,282.160410222253
9.99026463841554,-0.2,0.725,23.306586715318,280.276737221215,23.306586715318,280.276737221215
9.99026463841554,-0.2,0.75,23.2152744187901,278.863024308208,23.2152744187901,278.863024308208
9.99026463841554,-0.2,0.775,23.1525890095296,277.858242954129,23.1525890095296,277.858242954129
9.99026463841554,-0.2,0.8,23.1228544294661,277.459964017769,23.1228544294661,277.459964017769
9.99026463841554,-0.2,0.825,23.130782100709,277.630199335019,23.130782100709,277.630199335019
9.99026463841554,-0.2,0.85,23.180872227731,278.572701025393,23.180872227731,278.572701025393
9.99026463841554,-0.2,0.875,23.2801962427499,280.295401903265,23.2801962427499,280.295401903265
9.99026463841554,-0.2,0.9,23.4321557902283,282.985557532671,23.4321557902283,282.985557532671
9.99026463841554,-0.2,0.925,23.6487020076223,286.738793622135,23.6487020076223,286.738793622135
9.99026463841554,-0.2,0.95,23.9289517856408,291.678829062971,23.9289517856408,291.678829062971
9.99026463841554,-0.2,0.975,24.2946406809406,298.03514873618,24.2946406809406,298.03514873618
9.99026463841554,-0.2,1,24.7349410896701,305.794875801336,24.7349410896701,305.794875801336
9.99026463841554,-0.2,1.025,25.2904963934615,315.304410346909,25.2904963934615,315.304410346909
9.99026463841554,-0.2,1.05,25.9346193069785,326.415637087735,25.9346193069785,326.415637087735
9.99026463841554,-0.2,1.075,26.7430979300478,339.657184141997,26.7430979300478,339.657184141997
9.99026463841554,-0.2,1.1,27.6601171849152,356.056438340398,27.6601171849152,356.056438340398
9.99026463841554,-0.2,1.125,28.7822142098269,379.936181385196,28.7822142098269,379.936181385196
9.99026463841554,-0.2,1.15,29.8968685098898,425.978856843571,29.8968685098898,425.978856843571
9.99026463841554,-0.2,1.175,28.0497314853739,428.522887775305,28.0497314853739,428.522887775305
9.99026463841554,-0.2,1.2,15.9401218966096,201.494758854016,15.9401218966096,569.001059411507
9.99026463841554,-0.2,1.225,2.92112860586255,-10.9829102716638,6.44520141157927,340.946781954711
9.99026463841554,-0.175,-0.25,-0.701526797397406,6.27406498788418,4.15175996717888,67.3163425511696
9.99026463841554,-0.175,-0.225,-0.937505204458451,46.1559226768992,3.63524732589279,101.372619661946
9.99026463841554,-0.175,-0.2,5.31918190454013,53.1800333331335,6.18028581108153,372.482409517571
9.99026463841554,-0.175,-0.175,15.6016694419645,0.349844631634269,15.6016694419645,364.495910520894
9.99026463841554,-0.175,-0.15,19.9026102708602,-32.2518534945185,19.9026102708602,110.310185682951
9.99026463841554,-0.175,-0.125,21.4128083247088,-41.0537227712032,21.4128083247088,150.322048032934
9.99026463841554,-0.175,-0.1,22.7986548636688,-37.544635614398,22.7986548636688,189.498126331366
9.99026463841554,-0.175,-0.075,23.9304710982233,-32.6005501533003,23.9304710982233,225.34005431414
9.99026463841554,-0.175,-0.05,24.9233851963853,-28.3775580819914,24.9233851963853,257.669463063139
9.99026463841554,-0.175,-0.025,25.7529616591473,-25.3668156933101,25.7529616591473,286.364214173533
9.99026463841554,-0.175,0,26.4636520288346,-23.3607676260067,26.4636520288346,311.764357198533
9.99026463841554,-0.175,0.025,27.0519280155964,-22.1120572431513,27.0519280155964,333.915223363969
9.99026463841554,-0.175,0.05,27.53360674295,-21.4188460840292,27.53360674295,353.130766306885
9.99026463841554,-0.175,0.075,27.9146169364364,-21.1175507294587,27.9146169364364,369.464579072974
9.99026463841554,-0.175,0.1,28.2050939244959,-21.0978899349736,28.2050939244959,383.175492338517
9.99026463841554,-0.175,0.125,28.4138518239333,-21.2773358347438,28.4138518239333,394.332566275283
9.99026463841554,-0.175,0.15,28.5502552158028,-21.590543073527,28.5502552158028,403.155028428861
9.99026463841554,-0.175,0.175,28.6223907425484,-22.0041997796207,28.6223907425484,409.73303464663
9.99026463841554,-0.175,0.2,28.6389012327827,-22.4649488301899,28.6389012327827,414.261859542858
9.99026463841554,-0.175,0.225,28.6061181677849,-22.9723530485487,28.6061181677849,416.84954720229
9.99026463841554,-0.175,0.25,28.5317811678463,-23.4730349625255,28.5317811678463,417.676674902903
9.99026463841554,-0.175,0.275,28.4205950025405,-23.9896864119747,28.4205950025405,416.863673525093
9.99026463841554,-0.175,0.3,28.279431772301,-24.467830447051,28.279431772301,414.582177781895
9.99026463841554,-0.175,0.325,28.1116878274247,-24.945150449876,28.1116878274247,410.960959339737
9.99026463841554,-0.175,0.35,27.9234679171304,-25.3685003419988,27.9234679171304,406.166890135833
9.99026463841554,-0.175,0.375,27.7171315298523,-25.7836821897945,27.7171315298523,400.334611094029
9.99026463841554,-0.175,0.4,27.4981494642737,-26.1415906213783,27.4981494642737,393.629180162404
9.99026463841554,-0.175,0.425,27.2680767119622,-26.4907792069501,27.2680767119622,386.189317254544
9.99026463841554,-0.175,0.45,27.0319122890459,-26.788055394833,27.0319122890459,378.1800730317
9.99026463841554,-0.175,0.475,26.7906223784683,-27.0805464387362,26.7906223784683,369.74255048863
9.99026463841554,-0.175,0.5,26.5489158208357,-27.3318207967989,26.5489158208357,361.042758747883
9.99026463841554,-0.175,0.525,26.3073856671537,-27.5840914909573,26.3073856671537,352.222426026296
9.99026463841554,-0.175,0.55,26.0706430968213,-27.8077356262038,26.0706430968213,343.449068576733
9.99026463841554,-0.175,0.575,25.8391391267206,-28.0369044812163,25.8391391267206,334.863272287567
9.99026463841554,-0.175,0.6,25.6175802430323,-28.2483797347863,25.6175802430323,326.6345595772
9.99026463841554,-0.175,0.625,25.4065337167981,-28.4652578349587,25.4065337167981,318.900683311706
9.99026463841554,-0.175,0.65,25.2109803107624,-28.6702393990817,25.2109803107624,311.83381131106
9.99026463841554,-0.175,0.675,25.0318966671422,-28.8723544774924,25.0318966671422,305.567341222748
9.99026463841554,-0.175,0.7,24.8746840881896,-29.0601329683015,24.8746840881896,300.276795045544
9.99026463841554,-0.175,0.725,24.7410696988403,-29.2251561173871,24.7410696988403,296.090078963322
9.99026463841554,-0.175,0.75,24.6369511761635,-29.3629019935078,24.6369511761635,293.186409635827
9.99026463841554,-0.175,0.775,24.5652534225373,-29.4430856425804,24.5652534225373,291.688071804347
9.99026463841554,-0.175,0.8,24.5322584212589,-29.4717626328214,24.5322584212589,291.777002410867
9.99026463841554,-0.175,0.825,24.5428495966125,-29.3904948166286,24.5428495966125,293.572176602373
9.99026463841554,-0.175,0.85,24.603062769689,-29.2233752702142,24.603062769689,297.254391695718
9.99026463841554,-0.175,0.875,24.7213270998282,-28.875453840746,24.7213270998282,302.946461345329
9.99026463841554,-0.175,0.9,24.9015830210185,-28.3997434803629,24.9015830210185,310.818904883585
9.99026463841554,-0.175,0.925,25.1590342341932,-27.6576326182076,25.1590342341932,321.01200118317
9.99026463841554,-0.175,0.95,25.491422393124,-26.742111824775,25.491422393124,333.667272887277
9.99026463841554,-0.175,0.975,25.9261552520894,-25.4839593904379,25.9261552520894,348.957283742943
9.99026463841554,-0.175,1,26.4478101021524,-24.0309121005533,26.4478101021524,366.957510988469
9.99026463841554,-0.175,1.025,27.1036192938913,-22.2826266321231,27.1036192938913,387.870885114653
9.99026463841554,-0.175,1.05,27.8588264653836,-20.4423609126399,27.8588264653836,411.647059692485
9.99026463841554,-0.175,1.075,28.7969365926364,-18.5851755471806,28.7969365926364,438.513590031297
9.99026463841554,-0.175,1.1,29.8865312239709,-15.9875995512652,29.8865312239709,468.276092057748
9.99026463841554,-0.175,1.125,31.3434754777582,-10.36845743718,31.3434754777582,501.341385911057
9.99026463841554,-0.175,1.15,33.3791885982706,8.16825785620486,33.3791885982706,537.24971575456
9.99026463841554,-0.175,1.175,32.170538383444,25.2044951626659,32.170538383444,512.68967061318
9.99026463841554,-0.175,1.2,17.4224818864756,-5.04922638288733,17.4224818864756,688.9252657162
9.99026463841554,-0.175,1.225,2.04074715374383,-26.0281929685641,6.97178416320007,385.679338818882
9.99026463841554,-0.15,-0.25,0.0031794869744361,31.7748022559273,4.36780416597843,31.7748022559273
9.99026463841554,-0.15,-0.225,0.589447718394596,52.551726484526,5.10249882864348,130.05564350139
9.99026463841554,-0.15,-0.2,6.19679976096473,9.19973250039887,8.34507293969995,304.449914077867
9.99026463841554,-0.15,-0.175,14.1945831699945,-88.4308525689439,14.1945831699945,285.280939044028
9.99026463841554,-0.15,-0.15,17.5794175327268,-123.47295580232,17.5794175327268,123.47295580232
9.99026463841554,-0.15,-0.125,18.9453355734126,-127.91921272064,18.9453355734126,133.550358100839
9.99026463841554,-0.15,-0.1,20.2831051819341,-131.881778732345,20.2831051819341,162.92072171558
9.99026463841554,-0.15,-0.075,21.4055880913116,-134.134720279666,21.4055880913116,201.949254377079
9.99026463841554,-0.15,-0.05,22.3796426848781,-136.581160777912,22.3796426848781,237.055222005798
9.99026463841554,-0.15,-0.025,23.1858061444065,-138.793571618369,23.1858061444065,268.249475419155
9.99026463841554,-0.15,0,23.864125795649,-141.147632721833,23.864125795649,295.785970733823
9.99026463841554,-0.15,0.025,24.4171182900513,-143.389307481737,24.4171182900513,319.783983755222
9.99026463841554,-0.15,0.05,24.8627218641521,-145.503123818756,24.8627218641521,340.547830288523
9.99026463841554,-0.15,0.075,25.2096347565814,-147.3847521479,25.2096347565814,358.170421040645
9.99026463841554,-0.15,0.1,25.4695924200995,-148.99486698513,25.4695924200995,372.913476546561
9.99026463841554,-0.15,0.125,25.6522049649264,-150.31413117481,25.6522049649264,384.872404241421
9.99026463841554,-0.15,0.15,25.7673990643117,-151.334303698677,25.7673990643117,394.270945637455
9.99026463841554,-0.15,0.175,25.823119932498,-152.073247764818,25.823119932498,401.221623398812
9.99026463841554,-0.15,0.2,25.8281648467447,-152.537296068764,25.8281648467447,405.925056630244
9.99026463841554,-0.15,0.225,25.7883154427247,-152.75610895634,25.7883154427247,408.510532277174
9.99026463841554,-0.15,0.25,25.7114105684216,-152.738373438808,25.7114105684216,409.165014460957
9.99026463841554,-0.15,0.275,25.6014217236472,-152.515993613834,25.6014217236472,408.029830802147
9.99026463841554,-0.15,0.3,25.4653225734541,-152.098341446604,25.4653225734541,405.283966466228
9.99026463841554,-0.15,0.325,25.3057183191478,-151.515723646187,25.3057183191478,401.077017246377
9.99026463841554,-0.15,0.35,25.1287703462078,-150.780122838206,25.1287703462078,395.58388944052
9.99026463841554,-0.15,0.375,24.9360820132345,-149.917838701925,24.9360820132345,388.960146281622
9.99026463841554,-0.15,0.4,24.7330730087838,-148.945648036574,24.7330730087838,381.379198359369
9.99026463841554,-0.15,0.425,24.5206474135931,-147.884067116306,24.5206474135931,373.000900192068
9.99026463841554,-0.15,0.45,24.303595096466,-146.756293536924,24.303595096466,363.998588597829
9.99026463841554,-0.15,0.475,24.0823926582535,-145.575636009297,24.0823926582535,354.534790792436
9.99026463841554,-0.15,0.5,23.8613492738728,-144.372754460941,23.8613492738728,344.783388761556
9.99026463841554,-0.15,0.525,23.6407798231829,-143.152460850863,23.6407798231829,334.907905623562
9.99026463841554,-0.15,0.55,23.4246861670687,-141.953571941551,23.4246861670687,325.083044487526
9.99026463841554,-0.15,0.575,23.2134998145,-140.77116534993,23.2134998145,315.471673337703
9.99026463841554,-0.15,0.6,23.0110957810668,-139.652826264155,23.0110957810668,306.249615665019
9.99026463841554,-0.15,0.625,22.8183253360828,-138.5826763916,22.8183253360828,297.577551494687
9.99026463841554,-0.15,0.65,22.6391038892632,-137.61780401223,22.6391038892632,289.632897125405
9.99026463841554,-0.15,0.675,22.4750393882271,-136.730064163222,22.4750393882271,282.572812289786
9.99026463841554,-0.15,0.7,22.3302160571215,-135.987125227906,22.3302160571215,276.576809407606
9.99026463841554,-0.15,0.725,22.2073866537879,-135.346989445953,22.2073866537879,271.797620988438
9.99026463841554,-0.15,0.75,22.1108454847723,-134.889589424297,22.1108454847723,268.416854478441
9.99026463841554,-0.15,0.775,22.0449902617803,-134.557267330575,22.0449902617803,266.583024653296
9.99026463841554,-0.15,0.8,22.0141543799126,-134.444382370475,22.0141543799126,266.478268162099
9.99026463841554,-0.15,0.825,22.0251811134704,-134.476900091859,22.0251811134704,268.249822604192
9.99026463841554,-0.15,0.85,22.0817561733203,-134.764248836933,22.0817561733203,272.075557569018
9.99026463841554,-0.15,0.875,22.1947045870117,-135.220580608024,22.1947045870117,278.109752890698
9.99026463841554,-0.15,0.9,22.3652779715785,-135.96335650411,22.3652779715785,286.515590324872
9.99026463841554,-0.15,0.925,22.6111824426523,-136.913110343079,22.6111824426523,297.46972539062
9.99026463841554,-0.15,0.95,22.9275043257171,-138.170832961074,22.9275043257171,311.100433930154
9.99026463841554,-0.15,0.975,23.3431872426705,-139.711808214594,23.3431872426705,327.622410740457
9.99026463841554,-0.15,1,23.8407709310524,-141.579660037464,23.8407709310524,347.089666666299
9.99026463841554,-0.15,1.025,24.4648873374098,-143.932775758837,24.4648873374098,369.746832639256
9.99026463841554,-0.15,1.05,25.1797191695411,-146.738991354101,25.1797191695411,395.504701274824
9.99026463841554,-0.15,1.075,26.0561095768491,-150.665629093187,26.0561095768491,424.598814597775
9.99026463841554,-0.15,1.1,27.070751597738,-155.680793783868,27.070751597738,456.735631622374
9.99026463841554,-0.15,1.125,28.4143220644058,-164.33398548051,28.4143220644058,492.144117221771
9.99026463841554,-0.15,1.15,30.3126728735783,-179.867369706464,30.3126728735783,530.001731531739
9.99026463841554,-0.15,1.175,29.1605053082559,-181.918725019085,29.1605053082559,507.612803904458
9.99026463841554,-0.15,1.2,15.6768298202294,-95.2629512260294,15.6768298202294,627.936120159239
9.99026463841554,-0.15,1.225,1.78928733270979,-1.28983913917475,5.48406139330903,336.260212690116
9.99026463841554,-0.125,-0.25,0.625466357711919,16.7230839274219,4.06678490426446,20.143174754906
9.99026463841554,-0.125,-0.225,1.41358601748153,18.3415324664672,5.24912499142303,132.427188071649
9.99026463841554,-0.125,-0.2,5.97279970221741,-23.6482295179295,8.23695862592704,239.298360253785
9.99026463841554,-0.125,-0.175,12.1734033999241,-83.0043653360143,12.1734033999241,223.639831664818
9.99026463841554,-0.125,-0.15,15.0082259368305,-97.8166116618632,15.0082259368305,107.011711808151
9.99026463841554,-0.125,-0.125,16.3749456667974,-95.7784458110345,16.3749456667974,131.129392418687
9.99026463841554,-0.125,-0.1,17.6859081593367,-95.6401361033747,17.6859081593367,130.149662563964
9.99026463841554,-0.125,-0.075,18.8116718526068,-94.8429027461863,18.8116718526068,150.65345842839
9.99026463841554,-0.125,-0.05,19.7769650889899,-94.6166821099433,19.7769650889899,185.117714804208
9.99026463841554,-0.125,-0.025,20.5740458148879,-94.4665692521398,20.5740458148879,215.685543887984
9.99026463841554,-0.125,0,21.2329849943505,-94.7533553437465,21.2329849943505,242.598184232082
9.99026463841554,-0.125,0.025,21.7633069896181,-95.220810058612,21.7633069896181,265.974454636808
9.99026463841554,-0.125,0.05,22.183215129372,-95.8588573456663,22.183215129372,286.152117942142
9.99026463841554,-0.125,0.075,22.5046502684503,-96.5531773520235,22.5046502684503,303.213314889459
9.99026463841554,-0.125,0.1,22.7406767243876,-97.2481335375024,22.7406767243876,317.444826912756
9.99026463841554,-0.125,0.125,22.9019061585998,-97.9083263797698,22.9019061585998,328.928136425396
9.99026463841554,-0.125,0.15,22.9990018396422,-98.4999526788411,22.9990018396422,337.899997794313
9.99026463841554,-0.125,0.175,23.0399293078152,-99.0163615753234,23.0399293078152,344.461284912464
9.99026463841554,-0.125,0.2,23.0338430885357,-99.4408166929413,23.0338430885357,348.818285561125
9.99026463841554,-0.125,0.225,22.9862358046905,-99.7715201431719,22.9862358046905,351.092066544716
9.99026463841554,-0.125,0.25,22.9051435806727,-100.002215458879,22.9051435806727,351.471133066985
9.99026463841554,-0.125,0.275,22.7941701600089,-100.130251315543,22.7941701600089,350.091297485784
9.99026463841554,-0.125,0.3,22.6603513038053,-100.158977129056,22.6603513038053,347.130568127236
9.99026463841554,-0.125,0.325,22.5059192442164,-100.084522309506,22.5059192442164,342.734882182864
9.99026463841554,-0.125,0.35,22.3369323743792,-99.9200497244463,22.3369323743792,337.076513887219
9.99026463841554,-0.125,0.375,22.1546607719061,-99.6602237337883,22.1546607719061,330.308658741909
9.99026463841554,-0.125,0.4,21.9642343423863,-99.327668521404,21.9642343423863,322.60093608984
9.99026463841554,-0.125,0.425,21.7663025970513,-98.9148382621031,21.7663025970513,314.111765461446
9.99026463841554,-0.125,0.45,21.5651731473708,-98.4529742658135,21.5651731473708,305.009838271276
9.99026463841554,-0.125,0.475,21.3611823120469,-97.9312756553213,21.3611823120469,295.456944307019
9.99026463841554,-0.125,0.5,21.1579698666558,-97.388544049008,21.1579698666558,285.621702216271
9.99026463841554,-0.125,0.525,20.9558585663375,-96.8095411435337,20.9558585663375,275.667436321816
9.99026463841554,-0.125,0.55,20.7580029396144,-96.2395998009304,20.7580029396144,265.763209942854
9.99026463841554,-0.125,0.575,20.5650237838586,-95.6578357802333,20.5650237838586,256.072099597462
9.99026463841554,-0.125,0.6,20.3797779150059,-95.1152622045267,20.3797779150059,246.764190250672
9.99026463841554,-0.125,0.625,20.2035215981629,-94.5841518339464,20.2035215981629,238.000610734361
9.99026463841554,-0.125,0.65,20.0389818792811,-94.1205712448992,20.0389818792811,229.953265939122
9.99026463841554,-0.125,0.675,19.8884265310441,-93.6887177484003,19.8884265310441,222.779732496118
9.99026463841554,-0.125,0.7,19.7545718245782,-93.3492600051017,19.7545718245782,216.654627195682
9.99026463841554,-0.125,0.725,19.6411338517862,-93.0570481587195,19.6411338517862,211.730625337324
9.99026463841554,-0.125,0.75,19.5508376231231,-92.8767851259698,19.5508376231231,208.1855348463
9.99026463841554,-0.125,0.775,19.4894018803101,-92.7532083098617,19.4894018803101,206.16667762467
9.99026463841554,-0.125,0.8,19.459367444385,-92.7531706562286,19.459367444385,205.85412193602
9.99026463841554,-0.125,0.825,19.4692771765005,-92.8133008545121,19.4692771765005,207.391893142091
9.99026463841554,-0.125,0.85,19.520841061044,-92.9957117708337,19.520841061044,210.958464776712
9.99026463841554,-0.125,0.875,19.6268404640942,-93.2390418830393,19.6268404640942,216.701886316181
9.99026463841554,-0.125,0.9,19.786637603152,-93.5802968462318,19.786637603152,224.790170405939
9.99026463841554,-0.125,0.925,20.0196960171886,-93.986095138746,20.0196960171886,235.389837080005
9.99026463841554,-0.125,0.95,20.3200769276824,-94.4206207003224,20.3200769276824,248.64081591806
9.99026463841554,-0.125,0.975,20.717179070219,-94.9273227293095,20.717179070219,264.742584207448
9.99026463841554,-0.125,1,21.1947543017451,-95.3150990804094,21.1947543017451,283.770542313142
9.99026463841554,-0.125,1.025,21.7937629366684,-95.8022221074725,21.7937629366684,305.940321738901
9.99026463841554,-0.125,1.05,22.4824673357731,-96.0012472821668,22.4824673357731,331.184763666035
9.99026463841554,-0.125,1.075,23.3147310365586,-96.6755730922941,23.3147310365586,359.637601429773
9.99026463841554,-0.125,1.1,24.265511741042,-97.8195444495433,24.265511741042,390.953182167778
9.99026463841554,-0.125,1.125,25.4480072539133,-102.814260472843,25.4480072539133,424.963756496074
9.99026463841554,-0.125,1.15,26.9834091745461,-116.109001161602,26.9834091745461,460.616215084146
9.99026463841554,-0.125,1.175,25.7080917860512,-121.616227643411,25.7080917860512,442.952044356061
9.99026463841554,-0.125,1.2,13.9595667365831,-61.8345678484409,13.9595667365831,545.244298409005
9.99026463841554,-0.125,1.225,1.93526616139338,4.67658798703102,4.2179313592847,287.307522967401
9.99026463841554,-0.1,-0.25,0.813270712933673,2.14376978091995,3.57713120467193,29.9702600761656
9.99026463841554,-0.1,-0.225,1.54947133463504,-2.54505702823407,4.87955664694585,127.489054879145
9.99026463841554,-0.1,-0.2,4.98466286042621,-44.0854450734554,7.58210996459257,181.119790240246
9.99026463841554,-0.1,-0.175,9.75671260428221,-94.1187657559536,9.75671260428221,178.217253668551
9.99026463841554,-0.1,-0.15,12.2464989051256,-107.043899825303,12.2464989051256,110.430249424316
9.99026463841554,-0.1,-0.125,13.6406675853582,-107.033723774131,13.6406675853582,127.913006253429
9.99026463841554,-0.1,-0.1,14.9405913353955,-108.250822526057,14.9405913353955,123.22310249565
9.99026463841554,-0.1,-0.075,16.0650360933231,-109.034236947813,16.0650360933231,109.034236947813
9.99026463841554,-0.1,-0.05,17.0181094900091,-110.152231623315,17.0181094900091,133.916875788843
9.99026463841554,-0.1,-0.025,17.8032710363679,-111.179581104689,17.8032710363679,163.954990721668
9.99026463841554,-0.1,0,18.4432668040868,-112.392462954082,18.4432668040868,190.323425258336
9.99026463841554,-0.1,0.025,18.9527134432784,-113.610363927305,18.9527134432784,213.150552546897
9.99026463841554,-0.1,0.05,19.3500869551035,-114.818927682502,19.3500869551035,232.801576481856
9.99026463841554,-0.1,0.075,19.6492691627344,-115.959893831933,19.6492691627344,249.351985741613
9.99026463841554,-0.1,0.1,19.8645630183797,-116.981521351917,19.8645630183797,263.11384960208
9.99026463841554,-0.1,0.125,20.0069557427114,-117.882743662974,20.0069557427114,274.154817729859
9.99026463841554,-0.1,0.15,20.0878053838004,-118.634764078974,20.0878053838004,282.726321179746
9.99026463841554,-0.1,0.175,20.1150940983534,-119.244265278193,20.1150940983534,288.916577886416
9.99026463841554,-0.1,0.2,20.0982111032031,-119.703449251097,20.0982111032031,292.939717476978
9.99026463841554,-0.1,0.225,20.0427840601386,-120.009290888045,20.0427840601386,294.907737453779
9.99026463841554,-0.1,0.25,19.9567472668586,-120.170784994233,19.9567472668586,295.013008446209
9.99026463841554,-0.1,0.275,19.8439911659514,-120.176003467599,19.8439911659514,293.385236203583
9.99026463841554,-0.1,0.3,19.7111397349358,-120.048965035016,19.7111397349358,290.203665946752
9.99026463841554,-0.1,0.325,19.5608032579414,-119.772660368161,19.5608032579414,285.61003245959
9.99026463841554,-0.1,0.35,19.3983410727072,-119.383876746499,19.3983410727072,279.775943772437
9.99026463841554,-0.1,0.375,19.2254580777473,-118.862743207342,19.2254580777473,272.851558195347
9.99026463841554,-0.1,0.4,19.0463346017271,-118.256103127036,19.0463346017271,265.004400787574
9.99026463841554,-0.1,0.425,18.8621065412191,-117.541991100205,18.8621065412191,256.39059634093
9.99026463841554,-0.1,0.45,18.675922957786,-116.774761626236,18.675922957786,247.175681119718
9.99026463841554,-0.1,0.475,18.4886697685278,-115.930354561168,18.4886697685278,237.519682075144
9.99026463841554,-0.1,0.5,18.3026588127386,-115.068509577417,18.3026588127386,227.587339021236
9.99026463841554,-0.1,0.525,18.1188448773918,-114.162769034397,18.1188448773918,217.540656359515
9.99026463841554,-0.1,0.55,17.9389194335767,-113.276569340104,17.9389194335767,207.544428571811
9.99026463841554,-0.1,0.575,17.7642381326699,-112.380738864825,17.7642381326699,197.760801770708
9.99026463841554,-0.1,0.6,17.5960879746981,-111.541059191451,17.5960879746981,188.355525992833
9.99026463841554,-0.1,0.625,17.4365807614848,-110.725467587291,17.4365807614848,179.48909497307
9.99026463841554,-0.1,0.65,17.2867917787551,-110.000889370894,17.2867917787551,171.329317335633
9.99026463841554,-0.1,0.675,17.1499785369707,-109.332405828675,17.1499785369707,164.033240291691
9.99026463841554,-0.1,0.7,17.0271508819045,-108.78673867067,17.0271508819045,157.771910780626
9.99026463841554,-0.1,0.725,16.9231535129661,-108.326538031179,16.9231535129661,152.69726321626
9.99026463841554,-0.1,0.75,16.8389953614367,-108.016194108021,16.8389953614367,148.984349983762
9.99026463841554,-0.1,0.775,16.7816367738511,-107.817597124648,16.7816367738511,146.779072150988
9.99026463841554,-0.1,0.8,16.7519993075117,-107.788150126083,16.7519993075117,146.259927527791
9.99026463841554,-0.1,0.825,16.759853792792,-107.894729056298,16.759853792792,147.56817459369
9.99026463841554,-0.1,0.85,16.8056704197087,-108.175952559665,16.8056704197087,150.882692064733
9.99026463841554,-0.1,0.875,16.9030650265919,-108.619800488207,16.9030650265919,156.346413856697
9.99026463841554,-0.1,0.9,17.0512452662855,-109.21695933356,17.0512452662855,164.131843268031
9.99026463841554,-0.1,0.925,17.2692863365795,-110.011191022518,17.2692863365795,174.396330817505
9.99026463841554,-0.1,0.95,17.5537157435734,-110.880861804636,17.5537157435734,187.29340183213
9.99026463841554,-0.1,0.975,17.9309905935323,-111.97901726255,17.9309905935323,203.005986869916
9.99026463841554,-0.1,1,18.3926076674026,-112.954964939297,18.3926076674026,221.64115839774
9.99026463841554,-0.1,1.025,18.972003814153,-114.139514085875,18.972003814153,243.380090541895
9.99026463841554,-0.1,1.05,19.6520398521845,-114.864679939488,19.6520398521845,268.207310298131
9.99026463841554,-0.1,1.075,20.4661920105717,-115.921327564615,20.4661920105717,296.148018544084
9.99026463841554,-0.1,1.1,21.3942661015986,-116.939437270655,21.3942661015986,326.866942984402
9.99026463841554,-0.1,1.125,22.4700304855766,-120.73087646716,22.4700304855766,359.830213172324
9.99026463841554,-0.1,1.15,23.7250350448954,-129.893370997191,23.7250350448954,393.921282731144
9.99026463841554,-0.1,1.175,22.4081070042197,-128.685911323908,22.4081070042197,381.427107901633
9.99026463841554,-0.1,1.2,12.1824329171986,-69.5229251276434,12.1824329171986,470.20102958724
9.99026463841554,-0.1,1.225,1.88290110465879,-4.74787857665136,3.34126460522749,245.490761550444
9.99026463841554,-0.075,-0.25,0.762277832049915,-8.4298882568381,3.12047948926583,30.810379347609
9.99026463841554,-0.075,-0.225,1.36247670716327,-13.8417120797644,4.34913533665858,117.256754224508
9.99026463841554,-0.075,-0.2,3.91465994305817,-42.8270930469913,6.71048863982813,137.224311696408
9.99026463841554,-0.075,-0.175,7.62069433865905,-77.4819710918283,7.62069433865905,143.523120206531
9.99026463841554,-0.075,-0.15,9.78398357942087,-89.6940881568091,9.78398357942087,111.751576765176
9.99026463841554,-0.075,-0.125,11.1346044712299,-93.0406723954372,11.1346044712299,124.311043344664
9.99026463841554,-0.075,-0.1,12.3725668908642,-96.7587073545898,12.3725668908642,116.414948764318
9.99026463841554,-0.075,-0.075,13.4504010255401,-99.8484646437865,13.4504010255401,99.8484646437865
9.99026463841554,-0.075,-0.05,14.3526531590034,-102.881609107371,14.3526531590034,102.881609107371
9.99026463841554,-0.075,-0.025,15.092077607486,-105.590002415262,15.092077607486,113.329581795057
9.99026463841554,-0.075,0,15.6850809682819,-108.155612170376,15.6850809682819,139.229040707866
9.99026463841554,-0.075,0.025,16.1500444274711,-110.48869926606,16.1500444274711,161.561137253435
9.99026463841554,-0.075,0.05,16.5058997491653,-112.566407487369,16.5058997491653,180.749018631136
9.99026463841554,-0.075,0.075,16.7674465135774,-114.387549723006,16.7674465135774,196.836450048142
9.99026463841554,-0.075,0.1,16.9502361765846,-115.913698605447,16.9502361765846,210.179159239535
9.99026463841554,-0.075,0.125,17.0649222182801,-117.174690107273,17.0649222182801,220.816065003328
9.99026463841554,-0.075,0.15,17.1235032333823,-118.157347020303,17.1235032333823,229.024800943571
9.99026463841554,-0.075,0.175,17.1335782636596,-118.882115729493,17.1335782636596,234.871746948795
9.99026463841554,-0.075,0.2,17.1046116052397,-119.358208539982,17.1046116052397,238.586566524279
9.99026463841554,-0.075,0.225,17.0421718916745,-119.588390292647,17.0421718916745,240.26640979973
9.99026463841554,-0.075,0.25,16.9538019457888,-119.600635703084,16.9538019457888,240.1128164298
9.99026463841554,-0.075,0.275,16.8435943320178,-119.385759749141,16.8435943320178,238.245595278929
9.99026463841554,-0.075,0.3,16.7173821801835,-118.986929238874,16.7173821801835,234.849006094522
9.99026463841554,-0.075,0.325,16.5781241022628,-118.38877671028,16.5781241022628,230.057960401014
9.99026463841554,-0.075,0.35,16.4300762560702,-117.6451932113,16.4300762560702,224.046265638707
9.99026463841554,-0.075,0.375,16.2753719815255,-116.737842745295,16.2753719815255,216.959102262727
9.99026463841554,-0.075,0.4,16.1168671620336,-115.727193389502,16.1168671620336,208.964300875215
9.99026463841554,-0.075,0.425,15.956177996835,-114.593486325388,15.956177996835,200.214106464173
9.99026463841554,-0.075,0.45,15.7949848596351,-113.400585665689,15.7949848596351,190.87316724414
9.99026463841554,-0.075,0.475,15.6346959220816,-112.128055066331,15.6346959220816,181.098270258908
9.99026463841554,-0.075,0.5,15.4760691771959,-110.840895976364,15.4760691771959,171.052672809507
9.99026463841554,-0.075,0.525,15.320619773342,-109.518479299325,15.320619773342,160.895462102319
9.99026463841554,-0.075,0.55,15.168444302026,-108.225325114459,15.168444302026,150.789913131055
9.99026463841554,-0.075,0.575,15.0214920274248,-106.941170433038,15.0214920274248,140.895275062206
9.99026463841554,-0.075,0.6,14.8794487020959,-105.728734561283,14.8794487020959,131.376288694061
9.99026463841554,-0.075,0.625,14.745043571438,-104.568963996906,14.745043571438,122.390177284814
9.99026463841554,-0.075,0.65,14.6177760422284,-103.521394207286,14.6177760422284,114.104829127439
9.99026463841554,-0.075,0.675,14.5015292159228,-102.569483973316,14.5015292159228,106.673074821651
9.99026463841554,-0.075,0.7,14.3957991256684,-101.767707202583,14.3957991256684,101.767707202583
9.99026463841554,-0.075,0.725,14.3060382908474,-101.104115789504,14.3060382908474,101.104115789504
9.99026463841554,-0.075,0.75,14.2318599616944,-100.625027562998,14.2318599616944,100.625027562998
9.99026463841554,-0.075,0.775,14.1807590975655,-100.326902804605,14.1807590975655,100.326902804605
9.99026463841554,-0.075,0.8,14.1524937997249,-100.241919112145,14.1524937997249,100.241919112145
9.99026463841554,-0.075,0.825,14.1571457273535,-100.383216690039,14.1571457273535,100.383216690039
9.99026463841554,-0.075,0.85,14.1945308129618,-100.75584575544,14.1945308129618,100.75584575544
9.99026463841554,-0.075,0.875,14.2779548281171,-101.408220077336,14.2779548281171,101.408220077336
9.99026463841554,-0.075,0.9,14.4071617823597,-102.289224419198,14.4071617823597,104.936802844448
9.99026463841554,-0.075,0.925,14.5994489418112,-103.518822923863,14.5994489418112,114.895354392934
9.99026463841554,-0.075,0.95,14.8546063931323,-104.927814004682,14.8546063931323,127.491685552119
9.99026463841554,-0.075,0.975,15.1945633469727,-106.758224373642,15.1945633469727,142.860030647707
9.99026463841554,-0.075,1,15.6197231053433,-108.605466008615,15.6197231053433,161.184364153816
9.99026463841554,-0.075,1.025,16.1548670996885,-110.870427772261,16.1548670996885,182.57240812591
9.99026463841554,-0.075,1.05,16.8001927426583,-112.780047601241,16.8001927426583,207.130370279539
9.99026463841554,-0.075,1.075,17.5711916619395,-115.00563797847,17.5711916619395,234.739916593211
9.99026463841554,-0.075,1.1,18.4616997575002,-116.746552589337,18.4616997575002,265.177835730645
9.99026463841554,-0.075,1.125,19.4488448803476,-119.778661740306,19.4488448803476,297.525247403604
9.99026463841554,-0.075,1.15,20.5267727367296,-124.824740707032,20.5267727367296,330.691897931062
9.99026463841554,-0.075,1.175,19.3093626852556,-118.901762679796,19.3093626852556,323.441497326657
9.99026463841554,-0.075,1.2,10.5088450237593,-66.5111546888413,10.5088450237593,403.180228922706
9.99026463841554,-0.075,1.225,1.69286592296295,-13.1936058935142,2.75104225980603,211.01403593031
9.99026463841554,-0.05,-0.25,0.454540347402419,-10.3216619813904,2.71545685150521,29.0285293639888
9.99026463841554,-0.05,-0.225,0.944093651997814,-13.666580929148,3.83058311815167,106.143276447065
9.99026463841554,-0.05,-0.2,2.95734359323745,-27.262915025717,5.84216512814201,135.054634566834
9.99026463841554,-0.05,-0.175,6.00859635262111,-44.8131868484358,6.51007256787624,129.590619024116
9.99026463841554,-0.05,-0.15,7.89871147555922,-54.2514589233916,7.89871147555922,111.92165045331
9.99026463841554,-0.05,-0.125,9.13278605109742,-59.6945706094088,9.13278605109742,120.553647505641
9.99026463841554,-0.05,-0.1,10.2516847554563,-65.0712514774337,10.2516847554563,109.955693079958
9.99026463841554,-0.05,-0.075,11.2257555740853,-69.7995571286025,11.2257555740853,89.5796637156241
9.99026463841554,-0.05,-0.05,12.0308797964091,-74.1534836818822,12.0308797964091,74.1534836818822
9.99026463841554,-0.05,-0.025,12.6839979283299,-78.0008712063745,12.6839979283299,78.0008712063745
9.99026463841554,-0.05,0,13.1986956302963,-81.4386170468507,13.1986956302963,91.7166149337023
9.99026463841554,-0.05,0.025,13.5941901714668,-84.4507451359268,13.5941901714668,113.485185880134
9.99026463841554,-0.05,0.05,13.8899403686376,-87.0308265863795,13.8899403686376,132.15471181414
9.99026463841554,-0.05,0.075,14.1000361479077,-89.2140227248346,14.1000361479077,147.745995683564
9.99026463841554,-0.05,0.1,14.2405877612746,-90.9915942172697,14.2405877612746,160.64418381869
9.99026463841554,-0.05,0.125,14.3212198943708,-92.4063077682221,14.3212198943708,170.865719386726
9.99026463841554,-0.05,0.15,14.3539028240677,-93.4664604138504,14.3539028240677,178.706594820447
9.99026463841554,-0.05,0.175,14.3456545797768,-94.1978293580262,14.3456545797768,184.215217557378
9.99026463841554,-0.05,0.2,14.3054112015519,-94.6246998340791,14.3054112015519,187.632164920811
9.99026463841554,-0.05,0.225,14.2386548774531,-94.7559055959874,14.2386548774531,189.041811166512
9.99026463841554,-0.05,0.25,14.1519764846218,-94.6299598382808,14.1519764846218,188.652085899001
9.99026463841554,-0.05,0.275,14.0496796593172,-94.2458221411097,14.0496796593172,186.573805715729
9.99026463841554,-0.05,0.3,13.9363226345013,-93.6524852352033,13.9363226345013,182.994683871572
9.99026463841554,-0.05,0.325,13.8152188513522,-92.8441437061694,13.8152188513522,178.042931599461
9.99026463841554,-0.05,0.35,13.6891479966928,-91.875686723402,13.6891479966928,171.8938218748
9.99026463841554,-0.05,0.375,13.5606582387497,-90.7393404146587,13.5606582387497,164.687099630304
9.99026463841554,-0.05,0.4,13.4310301013726,-89.4921617094296,13.4310301013726,156.59071768106
9.99026463841554,-0.05,0.425,13.3023115479582,-88.1259556604025,13.3023115479582,147.752142732293
9.99026463841554,-0.05,0.45,13.1745808946868,-86.6974444600898,13.1745808946868,138.335309393282
9.99026463841554,-0.05,0.475,13.0496715229341,-85.1989861340983,13.0496715229341,128.492555224043
9.99026463841554,-0.05,0.5,12.9267602488222,-83.6853964625631,12.9267602488222,118.386034496766
9.99026463841554,-0.05,0.525,12.807763806027,-82.1503970466782,12.807763806027,108.170524310516
9.99026463841554,-0.05,0.55,12.6912514812477,-80.6458317389615,12.6912514812477,98.008208547484
9.99026463841554,-0.05,0.575,12.5795310291465,-79.1677070247528,12.5795310291465,88.0540000343181
9.99026463841554,-0.05,0.6,12.4708434332845,-77.7639323214826,12.4708434332845,78.4719172247688
9.99026463841554,-0.05,0.625,12.3682049851687,-76.4340369477254,12.3682049851687,76.4340369477254
9.99026463841554,-0.05,0.65,12.2697875769223,-75.2207670635908,12.2697875769223,75.2207670635908
9.99026463841554,-0.05,0.675,12.1796461719566,-74.1289343824361,12.1796461719566,74.1289343824361
9.99026463841554,-0.05,0.7,12.0961196039093,-73.1942466357422,12.0961196039093,73.1942466357422
9.99026463841554,-0.05,0.725,12.0246470904969,-72.4293839265668,12.0246470904969,72.4293839265668
9.99026463841554,-0.05,0.75,11.9639459158636,-71.8599793895026,11.9639459158636,71.8599793895026
9.99026463841554,-0.05,0.775,11.9211905997812,-71.5106580617277,11.9211905997812,71.5106580617277
9.99026463841554,-0.05,0.8,11.8956736927586,-71.3918072037272,11.8956736927586,71.3918072037272
9.99026463841554,-0.05,0.825,11.8966116365141,-71.5472190100183,11.8966116365141,71.5472190100183
9.99026463841554,-0.05,0.85,11.9241233199487,-71.9625211393042,11.9241233199487,71.9625211393042
9.99026463841554,-0.05,0.875,11.9896229702881,-72.7145381999803,11.9896229702881,72.7145381999803
9.99026463841554,-0.05,0.9,12.0946224884081,-73.7453714534463,12.0946224884081,73.7453714534463
9.99026463841554,-0.05,0.925,12.252626385118,-75.1897082190234,12.252626385118,75.1897082190234
9.99026463841554,-0.05,0.95,12.4680617821644,-76.9082183114105,12.4680617821644,76.9082183114105
9.99026463841554,-0.05,0.975,12.7560297766846,-79.1251228906901,12.7560297766846,86.8696428890433
9.99026463841554,-0.05,1,13.1270739298546,-81.5451761125803,13.1270739298546,104.78870972568
9.99026463841554,-0.05,1.025,13.5956378996718,-84.4874660392475,13.5956378996718,125.71927713615
9.99026463841554,-0.05,1.05,14.1809893802337,-87.3865536941482,14.1809893802337,149.883673688106
9.99026463841554,-0.05,1.075,14.8842557614024,-90.6194829923971,14.8842557614024,177.059865822718
9.99026463841554,-0.05,1.1,15.7221497584219,-93.4187065259624,15.7221497584219,207.176589059919
9.99026463841554,-0.05,1.125,16.6403487966854,-96.44875899204,16.6403487966854,239.05308428224
9.99026463841554,-0.05,1.15,17.627655380776,-99.5707914170909,17.627655380776,271.683480706254
9.99026463841554,-0.05,1.175,16.576501703206,-93.218368825716,16.576501703206,269.774668417655
9.99026463841554,-0.05,1.2,8.92796196009664,-53.6954388631724,8.92796196009664,350.13661800411
9.99026463841554,-0.05,1.225,1.27445229583831,-14.1492870005283,2.31421506692963,183.832092050848
9.99026463841554,-0.025,-0.25,0.284589910513323,-7.39186126228526,2.36784007977386,27.2904570528479
9.99026463841554,-0.025,-0.225,0.723081365571223,-8.24151355683021,3.36989079315402,95.5307060117172
9.99026463841554,-0.025,-0.2,2.60240080893063,-5.65469600715004,5.05465757022009,144.041781275424
9.99026463841554,-0.025,-0.175,5.43311857926016,-5.7665887678766,6.92281078047668,161.608426082926
9.99026463841554,-0.025,-0.15,7.13421345934866,-11.1616358113054,8.26930609147121,147.205413494798
9.99026463841554,-0.025,-0.125,8.22415567276948,-17.1606965608954,8.78489757754797,117.091899821051
9.99026463841554,-0.025,-0.1,9.2023283354826,-22.9753257745753,9.27846045649505,103.998415494119
9.99026463841554,-0.025,-0.075,10.0520277477015,-28.2224865772362,10.0520277477015,83.1956913616073
9.99026463841554,-0.025,-0.05,10.7436709732501,-32.9387151004583,10.7436709732501,59.9839244710818
9.99026463841554,-0.025,-0.025,11.2969224194108,-37.0903386031228,11.2969224194108,37.0903386031228
9.99026463841554,-0.025,0,11.7231600411421,-40.7105894320516,11.7231600411421,48.7072798833637
9.99026463841554,-0.025,0.025,12.0417914211006,-43.8294627539546,12.0417914211006,69.8849965071322
9.99026463841554,-0.025,0.05,12.2720255486366,-46.4596641243397,12.2720255486366,88.0278198576298
9.99026463841554,-0.025,0.075,12.4271119682454,-48.6464128188617,12.4271119682454,103.11723805471
9.99026463841554,-0.025,0.1,12.5230451857345,-50.4075240005265,12.5230451857345,115.575331480119
9.99026463841554,-0.025,0.125,12.5684873737547,-51.7801041476225,12.5684873737547,125.388039092493
9.99026463841554,-0.025,0.15,12.5750464690159,-52.7892019427714,12.5750464690159,132.874686195219
9.99026463841554,-0.025,0.175,12.5491089086768,-53.456513125261,12.5491089086768,138.060751866443
9.99026463841554,-0.025,0.2,12.498967495709,-53.8147253981327,12.498967495709,141.201194665104
9.99026463841554,-0.025,0.225,12.4297805150383,-53.8750585399594,12.4297805150383,142.363762109005
9.99026463841554,-0.025,0.25,12.347229141385,-53.6773918533457,12.347229141385,141.76530947685
9.99026463841554,-0.025,0.275,12.2554671612187,-53.2278935235495,12.2554671612187,139.504388166937
9.99026463841554,-0.025,0.3,12.1579544211322,-52.5708125180126,12.1579544211322,135.774216783078
9.99026463841554,-0.025,0.325,12.0579381712859,-51.7102923483593,12.0579381712859,130.693459567483
9.99026463841554,-0.025,0.35,11.9570069116735,-50.6917861808393,11.9570069116735,124.440707032997
9.99026463841554,-0.025,0.375,11.8576760787945,-49.5190722722139,11.8576760787945,117.147741684828
9.99026463841554,-0.025,0.4,11.7600175627894,-48.2365575062163,11.7600175627894,108.984459402278
9.99026463841554,-0.025,0.425,11.6660497636824,-46.8487082154552,11.6660497636824,100.091228241657
9.99026463841554,-0.025,0.45,11.574673564062,-45.3975698009629,11.574673564062,90.6331610893884
9.99026463841554,-0.025,0.475,11.4876740931364,-43.8890810530864,11.4876740931364,80.7559059706607
9.99026463841554,-0.025,0.5,11.4031113760336,-42.3621922298983,11.4031113760336,70.6225407025266
9.99026463841554,-0.025,0.525,11.3228150123625,-40.8250423559111,11.3228150123625,60.3812341746103
9.99026463841554,-0.025,0.55,11.2443180795983,-39.3129716816907,11.2443180795983,50.1952906025216
9.99026463841554,-0.025,0.575,11.1697793044586,-37.8371535483457,11.1697793044586,40.2127852739367
9.99026463841554,-0.025,0.6,11.0965031629289,-36.4287173507584,11.0965031629289,36.4287173507584
9.99026463841554,-0.025,0.625,11.0272657871154,-35.1029577086767,11.0272657871154,35.1029577086767
9.99026463841554,-0.025,0.65,10.9594277143257,-33.8858516239523,10.9594277143257,41.1239426311374
9.99026463841554,-0.025,0.675,10.8966739747484,-32.7983157227986,10.8966739747484,47.2564830060487
9.99026463841554,-0.025,0.7,10.8366949148618,-31.8596610095317,10.8366949148618,52.5705994022963
9.99026463841554,-0.025,0.725,10.7843783414946,-31.0985398364598,10.7843783414946,56.9476103761385
9.99026463841554,-0.025,0.75,10.7380114364168,-30.525278434219,10.7380114364168,60.2460395704229
9.99026463841554,-0.025,0.775,10.7039644116982,-30.1792821943985,10.7039644116982,62.3727797793654
9.99026463841554,-0.025,0.8,10.6813993135388,-30.0585055714881,10.6813993135388,63.1394433487127
9.99026463841554,-0.025,0.825,10.6783659549075,-30.2175751246481,10.6783659549075,62.5357223808511
9.99026463841554,-0.025,0.85,10.6952789762741,-30.6372219538016,10.6952789762741,60.2480996278013
9.99026463841554,-0.025,0.875,10.7418309859451,-31.3942671529573,10.7418309859451,56.4578511255952
9.99026463841554,-0.025,0.9,10.8204836144822,-32.44502517675,10.8204836144822,50.6200500907765
9.99026463841554,-0.025,0.925,10.9421241477704,-33.8990766939829,10.9421241477704,43.2190440116686
9.99026463841554,-0.025,0.95,11.1132502566585,-35.6764917330207,11.1132502566585,35.6764917330207
9.99026463841554,-0.025,0.975,11.3450206168822,-37.9305123479094,11.3450206168822,37.9305123479094
9.99026463841554,-0.025,1,11.6521849209392,-40.5214990090638,11.6521849209392,53.657539793677
9.99026463841554,-0.025,1.025,12.0440246140496,-43.6345293224208,12.0440246140496,74.1058969365219
9.99026463841554,-0.025,1.05,12.5481384434281,-47.0141319168455,12.5481384434281,97.8425256680492
9.99026463841554,-0.025,1.075,13.1609929782583,-50.7818204600883,13.1609929782583,124.55237183089
9.99026463841554,-0.025,1.1,13.9126072489468,-54.4846319785003,13.9126072489468,154.328803544398
9.99026463841554,-0.025,1.125,14.7442126737604,-58.0535154676784,14.7442126737604,185.790646184596
9.99026463841554,-0.025,1.15,15.6518544113303,-61.0972761190511,15.6518544113303,218.032139943267
9.99026463841554,-0.025,1.175,14.7258318708358,-57.661527412415,14.7258318708358,221.055081900251
9.99026463841554,-0.025,1.2,7.87717271565736,-33.897182506456,7.87717271565736,313.458816329692
9.99026463841554,-0.025,1.225,1.0257606309353,-9.78839396779076,1.93610246803334,164.804721484553
9.99026463841554,0,-0.25,0.0882659350580521,-4.71876857139472,2.05915228051231,26.27516296252
9.99026463841554,0,-0.225,0.534285942705729,-3.27928114134443,2.9735442649608,86.1305450750917
9.99026463841554,0,-0.2,2.6654905679356,13.881404364604,4.36188327696927,151.603038086081
9.99026463841554,0,-0.175,5.7001143649975,29.7810754602581,7.2573833282425,187.536486604446
9.99026463841554,0,-0.15,7.32383379278712,28.8480406622719,8.64114024955787,177.794045578145
9.99026463841554,0,-0.125,8.26550659902736,23.2290399918175,9.14858021422326,141.450715707421
9.99026463841554,0,-0.1,9.10011660010782,17.786022358791,9.63424580285193,105.304741965136
9.99026463841554,0,-0.075,9.81797531816258,12.7926500617939,10.0647625747943,77.4101914103778
9.99026463841554,0,-0.05,10.3923554605697,8.34916344111321,10.4539240218509,54.5484858008016
9.99026463841554,0,-0.025,10.8423492873493,4.45443709220032,10.8423492873493,32.1223456637159
9.99026463841554,0,0,11.1795429348228,1.09210413146476,11.1795429348228,12.6183375405639
9.99026463841554,0,0.025,11.4219714054523,-1.77053384774561,11.4219714054523,32.2692707041324
9.99026463841554,0,0.05,11.5883998360154,-4.17530202624476,11.5883998360154,49.8462995261353
9.99026463841554,0,0.075,11.6908581620042,-6.15055404151287,11.7284403894874,64.4145943035584
9.99026463841554,0,0.1,11.7445719346501,-7.74171245287296,11.8756375336003,76.4153189063815
9.99026463841554,0,0.125,11.7574279268715,-8.9643760420794,11.9869755479044,85.8157848778808
9.99026463841554,0,0.15,11.7401480329312,-9.86132971666846,12.0702552394942,92.9480646342316
9.99026463841554,0,0.175,11.6987467341435,-10.4386199791893,12.1219997424965,97.822221515145
9.99026463841554,0,0.2,11.6405268719307,-10.7385460984557,12.1482715606914,100.700960292624
9.99026463841554,0,0.225,11.5704834452617,-10.7637247042005,12.1474939609996,101.639643797904
9.99026463841554,0,0.25,11.4932115251639,-10.5570619394968,12.1245238363,100.859829466895
9.99026463841554,0,0.275,11.4127792047956,-10.1209005465072,12.0790869144853,98.4499984804637
9.99026463841554,0,0.3,11.3315220147407,-9.49762751617116,12.0151736645003,94.6062552734436
9.99026463841554,0,0.325,11.2526177204056,-8.69044899109062,11.9333781895121,89.4386909309544
9.99026463841554,0,0.35,11.1765511477253,-7.73991104872645,11.8370773127617,83.1276283490587
9.99026463841554,0,0.375,11.1057518061721,-6.65064175262108,11.7274471447296,75.7971369147169
9.99026463841554,0,0.4,11.0392451570224,-5.4605955084568,11.6074343617846,67.6180770288234
9.99026463841554,0,0.425,10.978926218857,-4.17621446349504,11.4786077056801,58.723570387761
9.99026463841554,0,0.45,10.92272478223,-2.83257037131218,11.3436090026664,49.2792084393211
9.99026463841554,0,0.475,10.8722498321327,-1.43823867997368,11.2042719473068,39.4236564653828
9.99026463841554,0,0.5,10.8246741988946,-0.0253257395459201,11.0630150094652,29.3202200879731
9.99026463841554,0,0.525,10.781584759548,1.39513892098256,10.9218498253915,19.1102505893666
9.99026463841554,0,0.55,10.7397180289781,2.79409953762951,10.7830224333199,12.2594312170739
9.99026463841554,0,0.575,10.7009073042621,4.15767207423809,10.7009073042621,19.1743583995858
9.99026463841554,0,0.6,10.6617621979158,5.46010032336289,10.6617621979158,26.9814118067
9.99026463841554,0,0.625,10.6246284012682,6.68408111589142,10.6246284012682,34.3642363557086
9.99026463841554,0,0.65,10.5862940920148,7.80769498623396,10.5862940920148,41.1970777068981
9.99026463841554,0,0.675,10.5498757247448,8.80939812049511,10.5498757247448,47.3562186806032
9.99026463841554,0,0.7,10.5126499709831,9.67202574351264,10.5126499709831,52.7163256303716
9.99026463841554,0,0.725,10.4787478607212,10.3686385255356,10.4787478607212,57.1580239205228
9.99026463841554,0,0.75,10.4462597179226,10.8881508681387,10.4462597179226,60.5473535619494
9.99026463841554,0,0.775,10.4205354218828,11.1967502011969,10.4205354218828,62.7864869439428
9.99026463841554,0,0.8,10.4008442674745,11.2909934805329,10.4008442674745,63.7002786540109
9.99026463841554,0,0.825,10.393839973805,11.1286058071174,10.393839973805,63.2640157421936
9.99026463841554,0,0.85,10.4004706920665,10.7149663757602,10.4004706920665,61.1915285657562
9.99026463841554,0,0.875,10.4284943370972,9.99814502689638,10.4284943370972,57.6314313236385
9.99026463841554,0,0.9,10.4814899082825,8.99171331298979,10.4814899082825,52.0959892735347
9.99026463841554,0,0.925,10.5676589569324,7.63412686461374,10.5676589569324,45.0116379207944
9.99026463841554,0,0.95,10.6953906075528,5.94236483759983,10.6953906075528,35.6536256614573
9.99026463841554,0,0.975,10.8722440349741,3.84850233540566,10.8722440349741,24.6645283181043
9.99026463841554,0,1,11.1159133904016,1.36308494173501,11.1159133904016,11.9350449034901
9.99026463841554,0,1.025,11.4315620520877,-1.57030978982043,11.4315620520877,29.2130437960512
9.99026463841554,0,1.05,11.8516298215054,-4.94294326794258,11.8516298215054,52.3837704467762
9.99026463841554,0,1.075,12.3705056345374,-8.70721040473671,12.3705056345374,78.4868774318786
9.99026463841554,0,1.1,13.0271961243973,-12.7569128994106,13.0271961243973,107.736257706764
9.99026463841554,0,1.125,13.7676585981953,-16.6988266796607,13.7676585981953,138.663199978375
9.99026463841554,0,1.15,14.5969838665208,-20.3078468531134,14.5969838665208,170.452614166984
9.99026463841554,0,1.175,13.7054227451334,-21.2233262395523,13.7054227451334,177.914357177348
9.99026463841554,0,1.2,7.23771228542395,-14.1721842257065,7.23771228542395,295.383059576868
9.99026463841554,0,1.225,0.790847917739549,-5.32254447376541,1.59052328496496,154.773485574811
9.99026463841554,0.025,-0.25,0.0496409119805537,-1.65295478014259,1.78258325357805,25.6939543028929
9.99026463841554,0.025,-0.225,0.556472036424681,1.57949526249792,2.62130921917806,77.6648654090057
9.99026463841554,0.025,-0.2,3.27626973875029,31.0954476138802,3.74525217651576,157.831952079927
9.99026463841554,0.025,-0.175,6.88286472688656,60.551920250034,7.53570657329958,209.055749320367
9.99026463841554,0.025,-0.15,8.53350864704893,63.5152223196478,8.9480898666681,203.274341851633
9.99026463841554,0.025,-0.125,9.3446336545293,58.4785510773479,9.44702863914563,168.466246876956
9.99026463841554,0.025,-0.1,10.0526752559763,53.6165407871933,10.0526752559763,133.615379818491
9.99026463841554,0.025,-0.075,10.6549608696307,49.1244313091927,10.6549608696307,100.274980418641
9.99026463841554,0.025,-0.05,11.1261289620089,45.1361912732031,11.1261289620089,70.0468650558878
9.99026463841554,0.025,-0.025,11.4860460597633,41.6436401275318,11.4860460597633,43.3445000892244
9.99026463841554,0.025,0,11.7450922716368,38.6279225620535,11.7450922716368,38.6279225620535
9.99026463841554,0.025,0.025,11.9211892000016,36.0691388425517,11.9211892000016,36.0691388425517
9.99026463841554,0.025,0.05,12.0315308351183,33.9101060868351,12.0315308351183,33.9101060868351
9.99026463841554,0.025,0.075,12.0880026152943,32.1433205640225,12.0880026152943,33.8011493742369
9.99026463841554,0.025,0.1,12.1044229391532,30.7110772617367,12.1169196513888,43.3784064789165
9.99026463841554,0.025,0.125,12.0886739283533,29.6167828543391,12.2258945790312,51.5892725530469
9.99026463841554,0.025,0.15,12.050281721756,28.8094359218328,12.3077157981066,58.3871656590661
9.99026463841554,0.025,0.175,11.9953256979468,28.2959583249061,12.3586102370844,62.968794984836
9.99026463841554,0.025,0.2,11.9300108746001,28.0292997338309,12.3847866537314,65.6079880374406
9.99026463841554,0.025,0.225,11.8593743065938,28.015003760591,12.3844414496973,66.3448236704886
9.99026463841554,0.025,0.25,11.7869561583612,28.2085223295574,12.3625255230986,65.4078744476595
9.99026463841554,0.025,0.275,11.716815104789,28.6128157348554,12.3185923677103,62.8733225049992
9.99026463841554,0.025,0.3,11.6502773474397,29.1860257975372,12.2566816596311,58.9417619230946
9.99026463841554,0.025,0.325,11.5904591450594,29.9285439821664,12.177256376426,54.2259982709081
9.99026463841554,0.025,0.35,11.5368937186395,30.801476992675,12.0837081200116,49.1082983903048
9.99026463841554,0.025,0.375,11.4918986146417,31.8027206952025,11.9771115293257,43.1544196596661
9.99026463841554,0.025,0.4,11.4536112811603,32.8963520946915,11.8604030389242,36.5102788056992
9.99026463841554,0.025,0.425,11.4237642587377,34.0777852919282,11.7350697254357,34.0777852919282
9.99026463841554,0.025,0.45,11.3994633361589,35.3139247203277,11.6037253971258,35.3139247203277
9.99026463841554,0.025,0.475,11.3821031512751,36.5976924353402,11.4681338213228,36.5976924353402
9.99026463841554,0.025,0.5,11.3680948879114,37.8986612636763,11.3680948879114,37.8986612636763
9.99026463841554,0.025,0.525,11.3587565488571,39.2072252443577,11.3587565488571,39.2072252443577
9.99026463841554,0.025,0.55,11.350124626087,40.4955442551632,11.350124626087,40.4955442551632
9.99026463841554,0.025,0.575,11.3437047253847,41.7513999149229,11.3437047253847,41.7513999149229
9.99026463841554,0.025,0.6,11.3354704494842,42.9496010282015,11.3354704494842,45.9574513577895
9.99026463841554,0.025,0.625,11.3273746281568,44.0751531098161,11.3273746281568,55.0092011790529
9.99026463841554,0.025,0.65,11.3156400533517,45.1057560132773,11.3156400533517,63.398262467927
9.99026463841554,0.025,0.675,11.3029167437437,46.0233726422742,11.3029167437437,71.0000674377695
9.99026463841554,0.025,0.7,11.2859967368681,46.8090098383147,11.2859967368681,77.6340177926054
9.99026463841554,0.025,0.725,11.2684627559037,47.4412494824273,11.2684627559037,83.1859772440842
9.99026463841554,0.025,0.75,11.2480102388109,47.9048887072667,11.2480102388109,87.46403686465
9.99026463841554,0.025,0.775,11.2293586387268,48.1749156160609,11.2293586387268,90.3690177041944
9.99026463841554,0.025,0.8,11.2114663479435,48.2401049715779,11.2114663479435,91.6948448909144
9.99026463841554,0.025,0.825,11.2003012124215,48.0723176050454,11.2003012124215,91.361632880824
9.99026463841554,0.025,0.85,11.1965325934312,47.6632381586734,11.1965325934312,89.1456181045888
9.99026463841554,0.025,0.875,11.2072620910051,46.9838057725544,11.2072620910051,84.9890045278487
9.99026463841554,0.025,0.9,11.2356648395112,46.0241835505833,11.2356648395112,78.642164391037
9.99026463841554,0.025,0.925,11.2894886294466,44.7596116098297,11.2894886294466,70.0707137061087
9.99026463841554,0.025,0.95,11.3762405781994,43.1670951372744,11.3762405781994,58.9790592265091
9.99026463841554,0.025,0.975,11.5034871341272,41.2348927058863,11.5034871341272,45.3653015603934
9.99026463841554,0.025,1,11.6869444604916,38.9036264081203,11.6869444604916,38.9036264081203
9.99026463841554,0.025,1.025,11.9326750325154,36.1897803104842,11.9326750325154,36.1897803104842
9.99026463841554,0.025,1.05,12.2696117105843,32.9755565273259,12.2696117105843,32.9755565273259
9.99026463841554,0.025,1.075,12.6957925909506,29.3711410023299,12.6957925909506,38.5673754399362
9.99026463841554,0.025,1.1,13.2475160250879,25.2762952855892,13.2475160250879,67.2560861621204
9.99026463841554,0.025,1.125,13.8834336163004,21.1322916017909,13.8834336163004,97.6065801651571
9.99026463841554,0.025,1.15,14.6106390766574,17.0226940806106,14.6106390766574,128.885594037612
9.99026463841554,0.025,1.175,13.6392387334677,11.9405246923185,13.6392387334677,177.418001510496
9.99026463841554,0.025,1.2,7.15602747750337,4.11845692303319,7.15602747750337,294.24938841187
9.99026463841554,0.025,1.225,0.760552012434479,-0.489351525454404,1.26786356329617,152.925782133681
9.99026463841554,0.05,-0.25,-0.00942106944131858,-0.993068128785654,1.53598780004115,25.3987200466569
9.99026463841554,0.05,-0.225,0.595006170059867,3.63854463464649,2.31293577483853,77.2787448343262
9.99026463841554,0.05,-0.2,4.18389782245541,43.301393146986,4.18389782245541,180.970477340303
9.99026463841554,0.05,-0.175,8.67229039432147,84.0180106555116,8.67229039432147,225.501856271862
9.99026463841554,0.05,-0.15,10.438714137977,90.188231027972,10.438714137977,223.089459039909
9.99026463841554,0.05,-0.125,11.1279513104526,85.6072407710388,11.1279513104526,189.754131813687
9.99026463841554,0.05,-0.1,11.7187068564621,81.1776022944178,11.7187068564621,156.209551751331
9.99026463841554,0.05,-0.075,12.2114790163063,77.0730415327646,12.2114790163063,123.965295922077
9.99026463841554,0.05,-0.05,12.585848198772,73.4194187937065,12.585848198772,94.6491961145412
9.99026463841554,0.05,-0.025,12.8607094860603,70.2286739763333,12.8607094860603,70.2286739763333
9.99026463841554,0.05,0,13.0465758339496,67.4627431066273,13.0465758339496,67.4627431066273
9.99026463841554,0.05,0.025,13.1605861911409,65.1273270881618,13.1605861911409,65.1273270881618
9.99026463841554,0.05,0.05,13.2186269362109,63.1441675787818,13.2186269362109,63.1441675787818
9.99026463841554,0.05,0.075,13.23238123666,61.5308852743281,13.23238123666,61.5308852743281
9.99026463841554,0.05,0.1,13.2141772550454,60.2124904430446,13.2141772550454,60.2124904430446
9.99026463841554,0.05,0.125,13.1720789032823,59.213517728385,13.1720789032823,59.213517728385
9.99026463841554,0.05,0.15,13.114237547864,58.4694090014166,13.114237547864,58.4694090014166
9.99026463841554,0.05,0.175,13.0470287002888,58.0034460823313,13.0470287002888,61.1185330658178
9.99026463841554,0.05,0.2,12.9753758989079,57.7583323092655,12.9753758989079,63.3113225474306
9.99026463841554,0.05,0.225,12.9045764802204,57.7523206800961,12.9045764802204,63.9733642536769
9.99026463841554,0.05,0.25,12.8369650821266,57.9333984083394,12.8369650821266,63.2643401589951
9.99026463841554,0.05,0.275,12.7767872704635,58.3146623034108,12.7767872704635,61.2482897989221
9.99026463841554,0.05,0.3,12.7242482155106,58.8487774736135,12.7242482155106,58.8487774736135
9.99026463841554,0.05,0.325,12.6825752697601,59.5443936911576,12.6825752697601,59.5443936911576
9.99026463841554,0.05,0.35,12.6502697113344,60.3584006100459,12.6502697113344,60.3584006100459
9.99026463841554,0.05,0.375,12.6296850070581,61.2955734209677,12.6296850070581,61.2955734209677
9.99026463841554,0.05,0.4,12.618012466126,62.3165103873663,12.618012466126,62.3165103873663
9.99026463841554,0.05,0.425,12.6169458202738,63.4225376257782,12.6169458202738,63.4225376257782
9.99026463841554,0.05,0.45,12.6227241611562,64.5774666262078,12.6227241611562,64.5774666262078
9.99026463841554,0.05,0.475,12.6366295738474,65.7795334054805,12.6366295738474,65.7795334054805
9.99026463841554,0.05,0.5,12.6542800489818,66.9953432604524,12.6542800489818,66.9953432604524
9.99026463841554,0.05,0.525,12.6768084042685,68.2203623418328,12.6768084042685,68.2203623418328
9.99026463841554,0.05,0.55,12.6995279715829,69.4236705652082,12.6995279715829,69.4236705652082
9.99026463841554,0.05,0.575,12.7236867490724,70.5982489796781,12.7236867490724,70.5982489796781
9.99026463841554,0.05,0.6,12.7446055963495,71.7154420030007,12.7446055963495,75.1063186483354
9.99026463841554,0.05,0.625,12.7639053369363,72.7659923503294,12.7639053369363,84.0856940995903
9.99026463841554,0.05,0.65,12.7772317398155,73.723398888224,12.7772317398155,92.4167115133904
9.99026463841554,0.05,0.675,12.786822820277,74.5763814036925,12.786822820277,99.9792436247918
9.99026463841554,0.05,0.7,12.7889803731909,75.3005430500254,12.7889803731909,106.595643808593
9.99026463841554,0.05,0.725,12.7867847458325,75.8828188867862,12.7867847458325,112.155312529499
9.99026463841554,0.05,0.75,12.7775449512105,76.3008187093952,12.7775449512105,116.470343220689
9.99026463841554,0.05,0.775,12.7653732088963,76.5401528317175,12.7653732088963,119.444004479234
9.99026463841554,0.05,0.8,12.7489657512532,76.5800134493352,12.7489657512532,120.875621272249
9.99026463841554,0.05,0.825,12.7335657535119,76.405883668454,12.7335657535119,120.686662064724
9.99026463841554,0.05,0.85,12.7197161127836,75.9970543816628,12.7197161127836,118.660277808964
9.99026463841554,0.05,0.875,12.7136820376048,75.3417668326778,12.7136820376048,114.739304264423
9.99026463841554,0.05,0.9,12.7186119937285,74.4150730686602,12.7186119937285,108.681704261672
9.99026463841554,0.05,0.925,12.7413578397261,73.2135467140124,12.7413578397261,100.453890718464
9.99026463841554,0.05,0.95,12.7893285227493,71.6970718765663,12.7893285227493,89.7654965085624
9.99026463841554,0.05,0.975,12.8692647898433,69.8785950030128,12.8692647898433,76.6172561448004
9.99026463841554,0.05,1,12.9962782932697,67.6801428861787,12.9962782932697,67.6801428861787
9.99026463841554,0.05,1.025,13.1759876646051,65.1420100806895,13.1759876646051,65.1420100806895
9.99026463841554,0.05,1.05,13.435711926521,62.1215334653561,13.435711926521,62.1215334653561
9.99026463841554,0.05,1.075,13.7748691585907,58.7322881994176,13.7748691585907,58.7322881994176
9.99026463841554,0.05,1.1,14.2285471542514,54.8163313400739,14.2285471542514,55.9179036114721
9.99026463841554,0.05,1.125,14.7638175982056,50.7562491004519,14.7638175982056,84.829709028981
9.99026463841554,0.05,1.15,15.3903399533771,46.553422318034,15.3903399533771,103.154282077056
9.99026463841554,0.05,1.175,14.2508018085244,38.1593652697491,14.2508018085244,190.253052974008
9.99026463841554,0.05,1.2,7.41047932793085,17.7743032421739,7.41047932793085,308.043160597274
9.99026463841554,0.05,1.225,0.749549486439995,1.69850748239695,0.976262755696051,158.382076666397
9.99026463841554,0.075,-0.25,-0.00101969143886594,-0.0408202204591412,1.31565068414958,25.0841911890471
9.99026463841554,0.075,-0.225,0.734997284652712,5.71643324792216,2.03518751512523,103.232396305365
9.99026463841554,0.075,-0.2,5.42104754693607,53.4986700884213,5.42104754693607,231.973261446986
9.99026463841554,0.075,-0.175,11.0449960415637,103.240614007293,11.0449960415637,238.185515991227
9.99026463841554,0.075,-0.15,12.9987404176707,111.957977353922,12.9987404176707,238.544249428575
9.99026463841554,0.075,-0.125,13.5801989746846,107.764210312679,13.5801989746846,206.59814297819
9.99026463841554,0.075,-0.1,14.066139123865,103.700931226037,14.066139123865,174.281521233027
9.99026463841554,0.075,-0.075,14.4627789521523,99.9441026143519,14.4627789521523,143.108695554213
9.99026463841554,0.075,-0.05,14.7508065464836,96.5780787639898,14.7508065464836,114.679167943946
9.99026463841554,0.075,-0.025,14.9507630563922,93.6441950250033,14.9507630563922,93.6441950250033
9.99026463841554,0.075,0,15.0710975857867,91.0822104879772,15.0710975857867,91.0822104879772
9.99026463841554,0.075,0.025,15.1300192073264,88.9229578714733,15.1300192073264,88.9229578714733
9.99026463841554,0.075,0.05,15.1408617096178,87.075528842459,15.1408617096178,87.075528842459
9.99026463841554,0.075,0.075,15.1163516123476,85.5765826439196,15.1163516123476,85.5765826439196
9.99026463841554,0.075,0.1,15.0666158153302,84.3433076108685,15.0666158153302,84.3433076108685
9.99026463841554,0.075,0.125,15.00071160142,83.4135032012252,15.00071160142,83.4135032012252
9.99026463841554,0.075,0.15,14.9249831106843,82.7168272791568,14.9249831106843,82.7168272791568
9.99026463841554,0.075,0.175,14.8466284634694,82.2856283180208,14.8466284634694,82.2856283180208
9.99026463841554,0.075,0.2,14.7690211374275,82.0582578081149,14.7690211374275,82.0582578081149
9.99026463841554,0.075,0.225,14.6980750338013,82.0595896857096,14.6980750338013,82.0595896857096
9.99026463841554,0.075,0.25,14.6347522851134,82.2344575986317,14.6347522851134,82.2344575986317
9.99026463841554,0.075,0.275,14.5837383710121,82.6011281074146,14.5837383710121,82.6011281074146
9.99026463841554,0.075,0.3,14.5440077090681,83.1099469202069,14.5440077090681,83.1099469202069
9.99026463841554,0.075,0.325,14.5190868069042,83.773767866204,14.5190868069042,83.773767866204
9.99026463841554,0.075,0.35,14.5063637707648,84.5476866757151,14.5063637707648,84.5476866757151
9.99026463841554,0.075,0.375,14.5083769362236,85.440011405615,14.5083769362236,85.440011405615
9.99026463841554,0.075,0.4,14.5213018751223,86.4098797655772,14.5213018751223,86.4098797655772
9.99026463841554,0.075,0.425,14.5469224624679,87.461698322345,14.5469224624679,87.461698322345
9.99026463841554,0.075,0.45,14.5805426595138,88.5580314063917,14.5805426595138,88.5580314063917
9.99026463841554,0.075,0.475,14.6234557797238,89.6999261745594,14.6234557797238,89.6999261745594
9.99026463841554,0.075,0.5,14.6704112823696,90.8528564086444,14.6704112823696,90.8528564086444
9.99026463841554,0.075,0.525,14.7224880808641,92.0150032355274,14.7224880808641,92.0150032355274
9.99026463841554,0.075,0.55,14.7741858251502,93.1543182929538,14.7741858251502,93.1543182929538
9.99026463841554,0.075,0.575,14.8266463648811,94.2665881251875,14.8266463648811,94.2665881251875
9.99026463841554,0.075,0.6,14.87442151146,95.3218752692528,14.87442151146,99.1738646866548
9.99026463841554,0.075,0.625,14.9189868000797,96.3140455306793,14.9189868000797,108.059989324247
9.99026463841554,0.075,0.65,14.9552535419965,97.2149301386455,14.9552535419965,116.311923970516
9.99026463841554,0.075,0.675,14.9852903821952,98.0169918270276,14.9852903821952,123.814962373627
9.99026463841554,0.075,0.7,15.0046866013827,98.693435462617,15.0046866013827,130.393219593358
9.99026463841554,0.075,0.725,15.016349980127,99.2359813604924,15.016349980127,135.941238366871
9.99026463841554,0.075,0.75,15.0168780729297,99.618615085296,15.0168780729297,140.273122564928
9.99026463841554,0.075,0.775,15.010243382924,99.8333689808263,15.010243382924,143.29707117817
9.99026463841554,0.075,0.8,14.9943910274872,99.8539336692709,14.9943910274872,144.814661225866
9.99026463841554,0.075,0.825,14.9745282193137,99.6746496466339,14.9745282193137,144.752371408911
9.99026463841554,0.075,0.85,14.9503221731319,99.2667102826426,14.9503221731319,142.895615385844
9.99026463841554,0.075,0.875,14.9282421051325,98.6305678216855,14.9282421051325,139.192990751859
9.99026463841554,0.075,0.9,14.9102564454554,97.7300353994058,14.9102564454554,133.403777824436
9.99026463841554,0.075,0.925,14.9038829029509,96.5778808767754,14.9038829029509,125.50191779966
9.99026463841554,0.075,0.95,14.9146761736241,95.1196266709062,14.9146761736241,115.194857421897
9.99026463841554,0.075,0.975,14.9507699388008,93.3878163762162,14.9507699388008,102.493797217579
9.99026463841554,0.075,1,15.0240672720234,91.2879524440719,15.0240672720234,91.2879524440719
9.99026463841554,0.075,1.025,15.1425464247552,88.8797152737583,15.1425464247552,88.8797152737583
9.99026463841554,0.075,1.05,15.3281792799192,86.0016023884079,15.3281792799192,86.0016023884079
9.99026463841554,0.075,1.075,15.584609772248,82.7723224325087,15.584609772248,82.7723224325087
9.99026463841554,0.075,1.1,15.9405777498205,78.999422845826,15.9405777498205,78.999422845826
9.99026463841554,0.075,1.125,16.3738479838216,75.0258494149842,16.3738479838216,82.4569165553428
9.99026463841554,0.075,1.15,16.8919456122884,70.8132324939741,16.8919456122884,102.309937370813
9.99026463841554,0.075,1.175,15.5067521106124,59.8144733312051,15.5067521106124,211.73788289236
9.99026463841554,0.075,1.2,8.02379487227743,29.2567284698779,8.02379487227743,334.06741395707
9.99026463841554,0.075,1.225,0.842181305126361,3.89606921775843,0.842181305126361,169.806685049924
9.99026463841554,0.1,-0.25,-0.0190984536616092,-0.32920506777171,1.12355881714162,24.7636825175937
9.99026463841554,0.1,-0.225,0.870927085275716,6.27488854820009,1.79218446286105,133.241739659726
9.99026463841554,0.1,-0.2,6.83331694398273,60.304126200445,6.83331694398273,291.531095955599
9.99026463841554,0.1,-0.175,13.7918047584473,117.03540011536,13.7918047584473,246.66979167916
9.99026463841554,0.1,-0.15,15.9892670368611,127.717517564089,15.9892670368611,249.270572160934
9.99026463841554,0.1,-0.125,16.4679053552825,123.778663915513,16.4679053552825,218.641895945193
9.99026463841554,0.1,-0.1,16.8545953189953,119.951124468182,16.8545953189953,187.539430478018
9.99026463841554,0.1,-0.075,17.1586560192538,116.41081028968,17.1586560192538,157.430064466049
9.99026463841554,0.1,-0.05,17.3639990343321,113.225308119575,17.3639990343321,129.905367264192
9.99026463841554,0.1,-0.025,17.4915316375859,110.45477269079,17.4915316375859,110.45477269079
9.99026463841554,0.1,0,17.548811119003,108.026488584153,17.548811119003,108.026488584153
9.99026463841554,0.1,0.025,17.5544619720082,105.987785754868,17.5544619720082,105.987785754868
9.99026463841554,0.1,0.05,17.5198452230189,104.236688296216,17.5198452230189,104.236688296216
9.99026463841554,0.1,0.075,17.4584332498377,102.82338375967,17.4584332498377,102.82338375967
9.99026463841554,0.1,0.1,17.3784165323625,101.655781391934,17.3784165323625,101.655781391934
9.99026463841554,0.1,0.125,17.2897227400456,100.782536173334,17.2897227400456,100.782536173334
9.99026463841554,0.1,0.15,17.1969852157516,100.125704853494,17.1969852157516,100.125704853494
9.99026463841554,0.1,0.175,17.1081838287799,99.7262231550285,17.1081838287799,99.7262231550285
9.99026463841554,0.1,0.2,17.0251580985234,99.5164960153302,17.0251580985234,99.5164960153302
9.99026463841554,0.1,0.225,16.9544418957291,99.5282091110071,16.9544418957291,99.5282091110071
9.99026463841554,0.1,0.25,16.8956098719959,99.7017440699281,16.8956098719959,99.7017440699281
9.99026463841554,0.1,0.275,16.8538155158476,100.060767036591,16.8538155158476,100.060767036591
9.99026463841554,0.1,0.3,16.826780553245,100.552397232146,16.826780553245,100.552397232146
9.99026463841554,0.1,0.325,16.818369809078,101.193756147606,16.818369809078,101.193756147606
9.99026463841554,0.1,0.35,16.8248402948998,101.93767202135,16.8248402948998,101.93767202135
9.99026463841554,0.1,0.375,16.8489552759687,102.795832533405,16.8489552759687,102.795832533405
9.99026463841554,0.1,0.4,16.8858657243665,103.725836898681,16.8858657243665,103.725836898681
9.99026463841554,0.1,0.425,16.9374794994836,104.734805898482,16.9374794994836,104.734805898482
9.99026463841554,0.1,0.45,16.9981683246124,105.784298103947,16.9981683246124,105.784298103947
9.99026463841554,0.1,0.475,17.0692597844913,106.877619241894,17.0692597844913,106.877619241894
9.99026463841554,0.1,0.5,17.1446513238916,107.979593463347,17.1446513238916,107.979593463347
9.99026463841554,0.1,0.525,17.225377259806,109.090407659519,17.225377259806,109.090407659519
9.99026463841554,0.1,0.55,17.305155395989,110.177545213363,17.305155395989,110.177545213363
9.99026463841554,0.1,0.575,17.385014665655,111.238747354538,17.385014665655,111.238747354538
9.99026463841554,0.1,0.6,17.4587870255136,112.243600641964,17.4587870255136,117.919765171803
9.99026463841554,0.1,0.625,17.5277769955797,113.188080747944,17.5277769955797,126.685178807097
9.99026463841554,0.1,0.65,17.5862312480502,114.043322612864,17.5862312480502,134.832903613054
9.99026463841554,0.1,0.675,17.6359993118823,114.804262050987,17.6359993118823,142.250656716493
9.99026463841554,0.1,0.7,17.672054857746,115.442960877431,17.672054857746,148.76812355482
9.99026463841554,0.1,0.725,17.6970488570271,115.954154197552,17.6970488570271,154.280935850412
9.99026463841554,0.1,0.75,17.7070056274665,116.310056183519,17.7070056274665,158.61031321037
9.99026463841554,0.1,0.775,17.7056163540856,116.506310975669,17.7056163540856,161.6638575569
9.99026463841554,0.1,0.8,17.6902864735807,116.514241661777,17.6902864735807,163.252281259032
9.99026463841554,0.1,0.825,17.6659397072041,116.332131807603,17.6659397072041,163.299577171392
9.99026463841554,0.1,0.85,17.6317197658772,115.928808558482,17.6317197658772,161.602629466993
9.99026463841554,0.1,0.875,17.5938531206409,115.308087570705,17.5938531206409,158.105823147434
9.99026463841554,0.1,0.9,17.5537495228672,114.433108592748,17.5537495228672,152.581866790816
9.99026463841554,0.1,0.925,17.51879778334,113.317516911187,17.51879778334,144.99938144497
9.99026463841554,0.1,0.95,17.4938024232723,111.911179171946,17.4938024232723,135.079214377738
9.99026463841554,0.1,0.975,17.4869765470432,110.242215852287,17.4869765470432,122.827152428236
9.99026463841554,0.1,1,17.5089015499907,108.23071765955,17.5089015499907,108.23071765955
9.99026463841554,0.1,1.025,17.5679786547384,105.923854736785,17.5679786547384,105.923854736785
9.99026463841554,0.1,1.05,17.6837587782469,103.190002919398,17.6837587782469,103.190002919398
9.99026463841554,0.1,1.075,17.8614050172783,100.121176433867,17.8614050172783,100.121176433867
9.99026463841554,0.1,1.1,18.1268388604568,96.5602127901611,18.1268388604568,96.5602127901611
9.99026463841554,0.1,1.125,18.4641470937589,92.7840421828818,18.4641470937589,92.7840421828818
9.99026463841554,0.1,1.15,18.8814576850496,88.771133555144,18.8814576850496,101.261741012357
9.99026463841554,0.1,1.175,17.1977630953907,75.8919097464195,17.1977630953907,239.87523911627
9.99026463841554,0.1,1.2,8.84758223526376,37.3359719329036,8.84758223526376,369.984864924721
9.99026463841554,0.1,1.225,0.934332549977491,4.55551546179608,0.934332549977491,186.100687255148
9.99026463841554,0.125,-0.25,-0.015532095644029,-0.109127969663528,0.954940397635756,24.3397142862514
9.99026463841554,0.125,-0.225,1.04891179714013,7.14075281241894,1.57576559733676,166.364600087234
9.99026463841554,0.125,-0.2,8.42204239117852,65.6980325905022,8.42204239117852,357.551624416612
9.99026463841554,0.125,-0.175,16.8668362484168,127.540721276233,16.8668362484168,263.950690378564
9.99026463841554,0.125,-0.15,19.3505844776466,139.70385866601,19.3505844776466,256.153222152361
9.99026463841554,0.125,-0.125,19.7350488017724,136.037215149953,19.7350488017724,226.768843170417
9.99026463841554,0.125,-0.1,20.0295495062521,132.458917577378,20.0295495062521,196.81846499549
9.99026463841554,0.125,-0.075,20.2491920614279,129.162528110422,20.2491920614279,167.749150773718
9.99026463841554,0.125,-0.05,20.3779580029978,126.178647332015,20.3779580029978,141.113329164722
9.99026463841554,0.125,-0.025,20.4394107825226,123.592625440893,20.4394107825226,123.592625440893
9.99026463841554,0.125,0,20.4383574547292,121.314807116962,20.4383574547292,121.314807116962
9.99026463841554,0.125,0.025,20.395354164451,119.409017453161,20.395354164451,119.409017453161
9.99026463841554,0.125,0.05,20.3186645843166,117.765114612083,20.3186645843166,117.765114612083
9.99026463841554,0.125,0.075,20.2234900622057,116.443429601245,20.2234900622057,116.443429601245
9.99026463841554,0.125,0.1,20.1153910351187,115.34787037214,20.1153910351187,115.34787037214
9.99026463841554,0.125,0.125,20.0058198474646,114.533247393748,20.0058198474646,114.533247393748
9.99026463841554,0.125,0.15,19.8972610895058,113.9195535532,19.8972610895058,113.9195535532
9.99026463841554,0.125,0.175,19.7989244606812,113.551471373247,19.7989244606812,113.551471373247
9.99026463841554,0.125,0.2,19.7108373797339,113.36052334468,19.7108373797339,113.36052334468
9.99026463841554,0.125,0.225,19.6404669945699,113.380761803107,19.6404669945699,113.380761803107
9.99026463841554,0.125,0.25,19.5858234848074,113.552507931178,19.5858234848074,113.552507931178
9.99026463841554,0.125,0.275,19.5527489386352,113.900951649605,19.5527489386352,113.900951649605
9.99026463841554,0.125,0.3,19.5375982906727,114.373700518175,19.5375982906727,114.373700518175
9.99026463841554,0.125,0.325,19.5447314299822,114.988849153311,19.5447314299822,114.988849153311
9.99026463841554,0.125,0.35,19.5691987258907,115.70007443006,19.5691987258907,115.70007443006
9.99026463841554,0.125,0.375,19.6141036952018,116.519679909703,19.6141036952018,116.519679909703
9.99026463841554,0.125,0.4,19.6735197763292,117.406351508,19.6735197763292,117.406351508
9.99026463841554,0.125,0.425,19.7495705609204,118.367611694053,19.7495705609204,118.367611694053
9.99026463841554,0.125,0.45,19.8356535916419,119.366255764596,19.8356535916419,119.366255764596
9.99026463841554,0.125,0.475,19.9332133565315,120.405890900767,19.9332133565315,120.405890900767
9.99026463841554,0.125,0.5,20.0352545381255,121.452650393939,20.0352545381255,121.452650393939
9.99026463841554,0.125,0.525,20.1428527951541,122.507022992647,20.1428527951541,122.507022992647
9.99026463841554,0.125,0.55,20.2488949034876,123.537789784637,20.2488949034876,123.537789784637
9.99026463841554,0.125,0.575,20.354397986106,124.543095642248,20.354397986106,124.543095642248
9.99026463841554,0.125,0.6,20.4524056612012,125.49370958298,20.4524056612012,132.195505418227
9.99026463841554,0.125,0.625,20.5441805890089,126.386229050163,20.5441805890089,140.819916632227
9.99026463841554,0.125,0.65,20.6232034183289,127.192718918952,20.6232034183289,148.842946043886
9.99026463841554,0.125,0.675,20.691277456999,127.909101244412,20.691277456999,156.155890176696
9.99026463841554,0.125,0.7,20.7426082888443,128.507930461746,20.7426082888443,162.592697018936
9.99026463841554,0.125,0.725,20.7798275354262,128.98548370414,20.7798275354262,168.051871214746
9.99026463841554,0.125,0.75,20.7981574031035,129.313787998682,20.7981574031035,172.359655743219
9.99026463841554,0.125,0.775,20.8013393655157,129.490834583663,20.8013393655157,175.425674696158
9.99026463841554,0.125,0.8,20.7858982629007,129.486788938505,20.7858982629007,177.066604069721
9.99026463841554,0.125,0.825,20.7569441605407,129.303396172039,20.7569441605407,177.207605354173
9.99026463841554,0.125,0.85,20.7125949193826,128.907072709421,20.7125949193826,175.652536384045
9.99026463841554,0.125,0.875,20.659506565935,128.306528343846,20.659506565935,172.346399772395
9.99026463841554,0.125,0.9,20.597800578848,127.461088515265,20.597800578848,167.069542594757
9.99026463841554,0.125,0.925,20.535690008206,126.390849816841,20.535690008206,159.791256099439
9.99026463841554,0.125,0.95,20.4761898384438,125.040652942403,20.4761898384438,150.239355386194
9.99026463841554,0.125,0.975,20.4288822985205,123.446192539252,20.4288822985205,138.420946771786
9.99026463841554,0.125,1,20.4015907607261,121.522254494376,20.4015907607261,123.958574509477
9.99026463841554,0.125,1.025,20.4047343087641,119.323379875616,20.4047343087641,119.323379875616
9.99026463841554,0.125,1.05,20.453551700421,116.713847370644,20.453551700421,116.713847370644
9.99026463841554,0.125,1.075,20.5564285763931,113.788209478007,20.5564285763931,113.788209478007
9.99026463841554,0.125,1.1,20.7340686172767,110.382397174424,20.7340686172767,110.382397174424
9.99026463841554,0.125,1.125,20.9783605007439,106.75697612216,20.9783605007439,106.75697612216
9.99026463841554,0.125,1.15,21.2956568722898,102.88003349907,21.2956568722898,102.88003349907
9.99026463841554,0.125,1.175,19.2706276842267,88.5815948038604,19.2706276842267,273.285425203438
9.99026463841554,0.125,1.2,9.8758528140675,43.9221887273817,9.8758528140675,413.576038074671
9.99026463841554,0.125,1.225,1.06999815736916,5.50490777844537,1.06999815736916,206.15876199648
9.99026463841554,0.15,-0.25,-0.0267587827511101,-0.313564590925773,0.811910496514328,23.8742613855711
9.99026463841554,0.15,-0.225,1.22385798328445,7.34513416782369,1.38984744018207,201.569026027258
9.99026463841554,0.15,-0.2,10.1006382596661,68.8136763082884,10.1006382596661,428.034424920866
9.99026463841554,0.15,-0.175,20.1364305320023,133.984195717303,20.1364305320023,309.667246903044
9.99026463841554,0.15,-0.15,22.9382546180387,147.172031323623,22.9382546180387,258.993686925172
9.99026463841554,0.15,-0.125,23.2331940563297,143.71826407389,23.2331940563297,230.786062130151
9.99026463841554,0.15,-0.1,23.4406959124584,140.345081667156,23.4406959124584,201.965337727962
9.99026463841554,0.15,-0.075,23.5795841733952,137.23319146694,23.5795841733952,173.921098314127
9.99026463841554,0.15,-0.05,23.6355108162654,134.412730688708,23.6355108162654,148.182705850154
9.99026463841554,0.15,-0.025,23.6335029193579,131.970136594107,23.6335029193579,131.970136594107
9.99026463841554,0.15,0,23.5767516708069,129.817818138963,23.5767516708069,129.817818138963
9.99026463841554,0.15,0.025,23.4869736102593,128.020783638736,23.4869736102593,128.020783638736
9.99026463841554,0.15,0.05,23.3700869604032,126.470165291614,23.3700869604032,126.470165291614
9.99026463841554,0.15,0.075,23.2425172485621,125.227355193959,23.2425172485621,125.227355193959
9.99026463841554,0.15,0.1,23.1076881609888,124.19710149671,23.1076881609888,124.19710149671
9.99026463841554,0.15,0.125,22.9782276080382,123.435113530216,22.9782276080382,123.435113530216
9.99026463841554,0.15,0.15,22.8547935326579,122.862077621809,22.8547935326579,122.862077621809
9.99026463841554,0.15,0.175,22.7475733621532,122.523295390991,22.7475733621532,122.523295390991
9.99026463841554,0.15,0.2,22.655000682594,122.351145858507,22.655000682594,122.351145858507
9.99026463841554,0.15,0.225,22.5852931007383,122.380021389453,22.5852931007383,122.380021389453
9.99026463841554,0.15,0.25,22.5350551427666,122.551410326476,22.5350551427666,122.551410326476
9.99026463841554,0.15,0.275,22.5106853994946,122.890578904877,22.5106853994946,122.890578904877
9.99026463841554,0.15,0.3,22.5072974112153,123.346621219475,22.5072974112153,123.346621219475
9.99026463841554,0.15,0.325,22.5296491346044,123.937473464043,22.5296491346044,123.937473464043
9.99026463841554,0.15,0.35,22.5716914809138,124.618572873358,22.5716914809138,124.618572873358
9.99026463841554,0.15,0.375,22.6367930627591,125.401872734152,22.6367930627591,125.401872734152
9.99026463841554,0.15,0.4,22.7180483573895,126.248033451376,22.7180483573895,126.248033451376
9.99026463841554,0.15,0.425,22.8177325954142,127.164085447713,22.8177325954142,127.164085447713
9.99026463841554,0.15,0.45,22.9283659482783,128.114953142558,22.9283659482783,128.114953142558
9.99026463841554,0.15,0.475,23.0514481795735,129.103662846997,23.0514481795735,129.103662846997
9.99026463841554,0.15,0.5,23.1791918207374,130.098575314218,23.1791918207374,130.098575314218
9.99026463841554,0.15,0.525,23.3126475845737,131.09956226214,23.3126475845737,131.09956226214
9.99026463841554,0.15,0.55,23.4439807955174,132.077675712663,23.4439807955174,132.077675712663
9.99026463841554,0.15,0.575,23.5741192695081,133.030456999238,23.5741192695081,133.030456999238
9.99026463841554,0.15,0.6,23.6954423526746,133.930934770871,23.6954423526746,141.862785412327
9.99026463841554,0.15,0.625,23.8090751669162,134.775158875458,23.8090751669162,150.323633494522
9.99026463841554,0.15,0.65,23.9078776997869,135.537392200411,23.9078776997869,158.201019033205
9.99026463841554,0.15,0.675,23.9934845249993,136.213087906197,23.9934845249993,165.387672427458
9.99026463841554,0.15,0.7,24.0595093178739,136.776909903819,24.0595093178739,171.724464752467
9.99026463841554,0.15,0.725,24.1084026217857,137.224712274684,24.1084026217857,177.109972160843
9.99026463841554,0.15,0.75,24.1348064130791,137.530591245149,24.1348064130791,181.378941301946
9.99026463841554,0.15,0.775,24.142291433245,137.691988579635,24.142291433245,184.439293210374
9.99026463841554,0.15,0.8,24.1267947709953,137.6813386047,24.1267947709953,186.11826338394
9.99026463841554,0.15,0.825,24.0932973528195,137.499242589968,24.0932973528195,186.33720831175
9.99026463841554,0.15,0.85,24.0392991017188,137.115231746785,24.0392991017188,184.913010030849
9.99026463841554,0.15,0.875,23.9714150120911,136.535298276655,23.9714150120911,181.784707895222
9.99026463841554,0.15,0.9,23.8890760129291,135.72408566101,23.8890760129291,176.748207930304
9.99026463841554,0.15,0.925,23.8006031068256,134.695779220124,23.8006031068256,169.764962714351
9.99026463841554,0.15,0.95,23.7081275544889,133.405119599648,23.7081275544889,160.580107956244
9.99026463841554,0.15,0.975,23.6215423410048,131.876792414221,23.6215423410048,149.191406629267
9.99026463841554,0.15,1,23.5472942964374,130.043619971943,23.5472942964374,135.238310288227
9.99026463841554,0.15,1.025,23.4963776669272,127.942890707801,23.4963776669272,127.942890707801
9.99026463841554,0.15,1.05,23.4817337239291,125.468576375758,23.4817337239291,125.468576375758
9.99026463841554,0.15,1.075,23.51310992624,122.689848766038,23.51310992624,122.689848766038
9.99026463841554,0.15,1.1,23.6084534747563,119.479206180163,23.6084534747563,119.479206180163
9.99026463841554,0.15,1.125,23.7647482478709,116.050837531618,23.7647482478709,116.050837531618
9.99026463841554,0.15,1.15,23.9887330845828,112.400043421016,23.9887330845828,112.400043421016
9.99026463841554,0.15,1.175,21.5942718395805,97.1972377416741,21.5942718395805,310.461167870294
9.99026463841554,0.15,1.2,11.0261707402324,48.2500195680549,11.0261707402324,462.878111889888
9.99026463841554,0.15,1.225,1.20543193255193,5.78881993215252,1.20543193255193,229.047164999967
9.99026463841554,0.175,-0.25,-0.0295639332558144,-0.200095985404173,0.689486637049103,23.3279245614201
9.99026463841554,0.175,-0.225,1.41622076548261,7.68291577252578,1.41622076548261,238.003263770253
9.99026463841554,0.175,-0.2,11.8502266603851,70.556092528879,11.8502266603851,501.134774641442
9.99026463841554,0.175,-0.175,23.5398220422543,137.410866656195,23.5398220422543,357.377646514952
9.99026463841554,0.175,-0.15,26.679524128182,151.21203150564,26.679524128182,258.440624331765
9.99026463841554,0.175,-0.125,26.8913847311231,147.994419074057,26.8913847311231,231.343605246171
9.99026463841554,0.175,-0.1,27.0173093227553,144.845941311791,27.0173093227553,203.601638311811
9.99026463841554,0.175,-0.075,27.0814865067135,141.9488269526,27.0814865067135,176.559531350551
9.99026463841554,0.175,-0.05,27.0693473862335,139.316037454966,27.0693473862335,151.707329152923
9.99026463841554,0.175,-0.025,27.0087864903322,137.042167580569,27.0087864903322,137.042167580569
9.99026463841554,0.175,0,26.9002207045225,135.035504760859,26.9002207045225,135.035504760859
9.99026463841554,0.175,0.025,26.7674479429838,133.364605887515,26.7674479429838,133.364605887515
9.99026463841554,0.175,0.05,26.6133021156094,131.921334497461,26.6133021156094,131.921334497461
9.99026463841554,0.175,0.075,26.4560356361989,130.767629100615,26.4560356361989,130.767629100615
9.99026463841554,0.175,0.1,26.2964686700224,129.810928582814,26.2964686700224,129.810928582814
9.99026463841554,0.175,0.125,26.1488172859742,129.105998959237,26.1488172859742,129.105998959237
9.99026463841554,0.175,0.15,26.0116245591873,128.576924442322,26.0116245591873,128.576924442322
9.99026463841554,0.175,0.175,25.8963443169104,128.267403128192,25.8963443169104,128.267403128192
9.99026463841554,0.175,0.2,25.7996458228688,128.113503325912,25.7996458228688,128.113503325912
9.99026463841554,0.175,0.225,25.7306971658447,128.147783329425,25.7306971658447,128.147783329425
9.99026463841554,0.175,0.25,25.6846031200115,128.315505727657,25.6846031200115,128.315505727657
9.99026463841554,0.175,0.275,25.6684530073389,128.640049403421,25.6684530073389,128.640049403421
9.99026463841554,0.175,0.3,25.6760734919804,129.074230920373,25.6760734919804,129.074230920373
9.99026463841554,0.175,0.325,25.7127077509579,129.634134431863,25.7127077509579,129.634134431863
9.99026463841554,0.175,0.35,25.7711920254757,130.278798054346,25.7711920254757,130.278798054346
9.99026463841554,0.175,0.375,25.8552163616793,131.018419187304,25.8552163616793,131.018419187304
9.99026463841554,0.175,0.4,25.9568985976847,131.817110546312,25.9568985976847,131.817110546312
9.99026463841554,0.175,0.425,26.07870483782,132.680284092241,26.07870483782,132.680284092241
9.99026463841554,0.175,0.45,26.2122880394137,133.576159709904,26.2122880394137,133.576159709904
9.99026463841554,0.175,0.475,26.3592367923774,134.506307988373,26.3592367923774,134.506307988373
9.99026463841554,0.175,0.5,26.5109812618419,135.442225195001,26.5109812618419,135.442225195001
9.99026463841554,0.175,0.525,26.6685849033025,136.382505365685,26.6685849033025,136.382505365685
9.99026463841554,0.175,0.55,26.8234932055864,137.301170653058,26.8234932055864,137.301170653058
9.99026463841554,0.175,0.575,26.9765956184282,138.194674166534,26.9765956184282,138.883296632373
9.99026463841554,0.175,0.6,27.1195923634942,139.038836783123,27.1195923634942,147.577266684368
9.99026463841554,0.175,0.625,27.2535445578591,139.828822361235,27.2535445578591,155.855146101627
9.99026463841554,0.175,0.65,27.370650573088,140.541485821636,27.370650573088,163.567336853738
9.99026463841554,0.175,0.675,27.4724827957645,141.17161372145,27.4724827957645,170.60914549592
9.99026463841554,0.175,0.7,27.5519842130196,141.696229949804,27.5519842130196,176.827153971391
9.99026463841554,0.175,0.725,27.6115760415763,142.110761276514,27.6115760415763,182.121694473097
9.99026463841554,0.175,0.75,27.6451889966046,142.391395681849,27.6451889966046,186.334139444951
9.99026463841554,0.175,0.775,27.6564346613022,142.535400854441,27.6564346613022,189.37308477731
9.99026463841554,0.175,0.8,27.6404617253797,142.51700924225,27.6404617253797,191.073563677343
9.99026463841554,0.175,0.825,27.6024115108215,142.336892620796,27.6024115108215,191.356309771033
9.99026463841554,0.175,0.85,27.5388760013596,141.96610387086,27.5388760013596,190.047435570169
9.99026463841554,0.175,0.875,27.4568196622876,141.410890679921,27.4568196622876,187.084009357612
9.99026463841554,0.175,0.9,27.3545827123079,140.637253662567,27.3545827123079,182.272799829291
9.99026463841554,0.175,0.925,27.2411114172618,139.659655816795,27.2411114172618,175.572063549042
9.99026463841554,0.175,0.95,27.1171221804524,138.434321866102,27.1171221804524,166.739369498655
9.99026463841554,0.175,0.975,26.9934793349109,136.98592670669,26.9934793349109,155.768010424501
9.99026463841554,0.175,1,26.8745736658337,135.249566569717,26.8745736658337,142.310713629294
9.99026463841554,0.175,1.025,26.772765292263,133.261791479528,26.772765292263,133.261791479528
9.99026463841554,0.175,1.05,26.6978653271281,130.920581804896,26.6978653271281,130.920581804896
9.99026463841554,0.175,1.075,26.6618268516768,128.291774519287,26.6618268516768,128.291774519287
9.99026463841554,0.175,1.1,26.6788161189873,125.251396616576,26.6788161189873,125.251396616576
9.99026463841554,0.175,1.125,26.7516049412339,121.999508935597,26.7516049412339,121.999508935597
9.99026463841554,0.175,1.15,26.8861792716656,118.531168153388,26.8861792716656,118.531168153388
9.99026463841554,0.175,1.175,24.104379671299,102.81389393018,24.104379671299,350.155784562573
9.99026463841554,0.175,1.2,12.2758645759549,51.2014289272646,12.2758645759549,515.999738389032
9.99026463841554,0.175,1.225,1.35950616194676,6.20841083567376,1.35950616194676,253.830713895033
9.99026463841554,0.2,-0.25,-0.0372837772781605,-0.215609743309585,0.589432450776494,22.7691710978979
9.99026463841554,0.2,-0.225,1.60586058323242,7.69167169870649,1.60586058323242,274.792039789722
9.99026463841554,0.2,-0.2,13.6147053783944,70.581139226295,13.6147053783944,575.122538215572
9.99026463841554,0.2,-0.175,26.9804662399707,137.587706967986,26.9804662399707,405.905324650262
9.99026463841554,0.2,-0.15,30.4692128654177,151.628553067317,30.4692128654177,254.44783851332
9.99026463841554,0.2,-0.125,30.6031516193025,148.625663101985,30.6031516193025,228.401260667359
9.99026463841554,0.2,-0.1,30.6531874314291,145.693078150432,30.6531874314291,201.711898189431
9.99026463841554,0.2,-0.075,30.647092249951,142.986756753006,30.647092249951,175.653862010209
9.99026463841554,0.2,-0.05,30.5713330293723,140.531003170157,30.5713330293723,151.689653218099
9.99026463841554,0.2,-0.025,30.4555344839235,138.407068636243,30.4555344839235,138.407068636243
9.99026463841554,0.2,0,30.29840986311,136.536750318157,30.29840986311,136.536750318157
9.99026463841554,0.2,0.025,30.1250153203388,134.978257202375,30.1250153203388,134.978257202375
9.99026463841554,0.2,0.05,29.9359341209591,133.635311976673,29.9359341209591,133.635311976673
9.99026463841554,0.2,0.075,29.750629540827,132.561492306408,29.750629540827,132.561492306408
9.99026463841554,0.2,0.1,29.5679454410687,131.673976109586,29.5679454410687,131.673976109586
9.99026463841554,0.2,0.125,29.4032064876008,131.020617312268,29.4032064876008,131.020617312268
9.99026463841554,0.2,0.15,29.2533080041692,130.533450717015,29.2533080041692,130.533450717015
9.99026463841554,0.2,0.175,29.13059239651,130.250444108835,29.13059239651,130.250444108835
9.99026463841554,0.2,0.2,29.0303202378696,130.11439409366,29.0303202378696,130.11439409366
9.99026463841554,0.2,0.225,28.962315216258,130.153127893433,28.962315216258,130.153127893433
9.99026463841554,0.2,0.25,28.9204622370156,130.317788011777,28.9204622370156,130.317788011777
9.99026463841554,0.2,0.275,28.9123127882305,130.62781834223,28.9123127882305,130.62781834223
9.99026463841554,0.2,0.3,28.9306342037147,131.041276383815,28.9306342037147,131.041276383815
9.99026463841554,0.2,0.325,28.980976753907,131.570933563308,28.980976753907,131.570933563308
9.99026463841554,0.2,0.35,29.0552532548421,132.180569900774,29.0552532548421,132.180569900774
9.99026463841554,0.2,0.375,29.1573332205298,132.877559592972,29.1573332205298,132.877559592972
9.99026463841554,0.2,0.4,29.2785246992108,133.630365216454,29.2785246992108,133.630365216454
9.99026463841554,0.2,0.425,29.4213665246103,134.441960160312,29.4213665246103,134.441960160312
9.99026463841554,0.2,0.45,29.5767964117511,135.284609105573,29.5767964117511,135.284609105573
9.99026463841554,0.2,0.475,29.7463868668432,136.15774031905,29.7463868668432,136.15774031905
9.99026463841554,0.2,0.5,29.9209309696821,137.036664781783,29.9209309696821,137.036664781783
9.99026463841554,0.2,0.525,30.1014038957732,137.918050382002,30.1014038957732,137.918050382002
9.99026463841554,0.2,0.55,30.2786775459775,138.779573484957,30.2786775459775,138.779573484957
9.99026463841554,0.2,0.575,30.4534970674768,139.615897910327,30.4534970674768,140.848675803563
9.99026463841554,0.2,0.6,30.6170386500386,140.406409629858,30.6170386500386,149.327987088683
9.99026463841554,0.2,0.625,30.7701795141539,141.144532685425,30.7701795141539,157.403646199143
9.99026463841554,0.2,0.65,30.9046292477379,141.81068176357,30.9046292477379,164.932474792164
9.99026463841554,0.2,0.675,31.021754061495,142.397844144435,31.021754061495,171.810978109354
9.99026463841554,0.2,0.7,31.1140276792848,142.886712434441,31.1140276792848,177.893155016821
9.99026463841554,0.2,0.725,31.1836616095324,143.270698603391,31.1836616095324,183.079362576899
9.99026463841554,0.2,0.75,31.2241193722886,143.529945119304,31.2241193722886,187.219762224647
9.99026463841554,0.2,0.775,31.2388204996341,143.659235308286,31.2388204996341,190.221380238046
9.99026463841554,0.2,0.8,31.2224309264716,143.637336423838,31.2224309264716,191.92983517683
9.99026463841554,0.2,0.825,31.1799440462886,143.461524925204,31.1799440462886,192.262271049526
9.99026463841554,0.2,0.85,31.107437189133,143.108469879231,31.107437189133,191.057646441635
9.99026463841554,0.2,0.875,31.0118066757813,142.579371760012,31.0118066757813,188.247103400671
9.99026463841554,0.2,0.9,30.890819133613,141.847766524806,30.890819133613,183.653023041435
9.99026463841554,0.2,0.925,30.7534735033058,140.920355156111,30.7534735033058,177.225233000933
9.99026463841554,0.2,0.95,30.5997634634584,139.764168277945,30.5997634634584,168.74015326165
9.99026463841554,0.2,0.975,30.4407532661267,138.392338066466,30.4407532661267,158.179826535468
9.99026463841554,0.2,1,30.2797169181056,136.756067606412,30.2797169181056,145.219145924155
9.99026463841554,0.2,1.025,30.1293973937744,134.876169213482,30.1293973937744,134.876169213482
9.99026463841554,0.2,1.05,29.9977329253012,132.674099450065,29.9977329253012,132.674099450065
9.99026463841554,0.2,1.075,29.8976745967195,130.194905144355,29.8976745967195,130.194905144355
9.99026463841554,0.2,1.1,29.8410949859244,127.34283613665,29.8410949859244,127.34283613665
9.99026463841554,0.2,1.125,29.8348892807243,124.283915910263,29.8348892807243,124.283915910263
9.99026463841554,0.2,1.15,29.8856617312501,121.035057240845,29.8856617312501,121.035057240845
9.99026463841554,0.2,1.175,26.708641372492,105.205446414043,26.708641372492,391.163657907033
9.99026463841554,0.2,1.2,13.5726875526806,52.463720539789,13.5726875526806,571.269647653225
9.99026463841554,0.2,1.225,1.51375259813081,6.30555791434275,1.51375259813081,279.717846492939
9.99026463841554,0.225,-0.25,-0.0397032562391803,-0.114496409405957,0.507327864404999,22.1584221593912
9.99026463841554,0.225,-0.225,1.80005972611859,7.65483931303946,1.80005972611859,311.193777297566
9.99026463841554,0.225,-0.2,15.3677675508809,69.265411931709,15.3677675508809,648.414958354214
9.99026463841554,0.225,-0.175,30.3958933864564,135.007416820762,30.3958933864564,454.134846118804
9.99026463841554,0.225,-0.15,34.2346763582715,148.929533940814,34.2346763582715,247.533263845291
9.99026463841554,0.225,-0.125,34.2964189645842,146.148660203763,34.2964189645842,222.47953939178
9.99026463841554,0.225,-0.1,34.2757346725317,143.435821674817,34.2757346725317,196.800459301727
9.99026463841554,0.225,-0.075,34.2046440222056,140.931498577325,34.2046440222056,171.704342774939
9.99026463841554,0.225,-0.05,34.0697599305683,138.660589646647,34.0697599305683,148.618251198574
9.99026463841554,0.225,-0.025,33.9030485084153,136.696850881475,33.9030485084153,136.696850881475
9.99026463841554,0.225,0,33.7010070717976,134.970419189764,33.7010070717976,134.970419189764
9.99026463841554,0.225,0.025,33.4903416080911,133.531774568248,33.4903416080911,133.531774568248
9.99026463841554,0.225,0.05,33.2690770703139,132.294723747614,33.2690770703139,132.294723747614
9.99026463841554,0.225,0.075,33.0581352415303,131.305033919564,33.0581352415303,131.305033919564
9.99026463841554,0.225,0.1,32.8542062917482,130.489627249746,32.8542062917482,130.489627249746
9.99026463841554,0.225,0.125,32.6738868055684,129.888997245973,32.6738868055684,129.888997245973
9.99026463841554,0.225,0.15,32.5123351557094,129.44405894287,32.5123351557094,129.44405894287
9.99026463841554,0.225,0.175,32.3828914403286,129.186214931325,32.3828914403286,129.186214931325
9.99026463841554,0.225,0.2,32.2793784826845,129.066300871991,32.2793784826845,129.066300871991
9.99026463841554,0.225,0.225,32.2123445926127,129.106442713812,32.2123445926127,129.106442713812
9.99026463841554,0.225,0.25,32.1744642063639,129.265023242768,32.1744642063639,129.265023242768
9.99026463841554,0.225,0.275,32.1737889251965,129.556559457104,32.1737889251965,129.556559457104
9.99026463841554,0.225,0.3,32.2020590629817,129.945595480591,32.2020590629817,129.945595480591
9.99026463841554,0.225,0.325,32.2651477727882,130.440648704451,32.2651477727882,130.440648704451
9.99026463841554,0.225,0.35,32.354089227234,131.011309783527,32.354089227234,131.011309783527
9.99026463841554,0.225,0.375,32.4729349343728,131.661288775077,32.4729349343728,131.661288775077
9.99026463841554,0.225,0.4,32.6122330860426,132.36427716073,32.6122330860426,132.36427716073
9.99026463841554,0.225,0.425,32.7745925102353,133.120098411565,32.7745925102353,133.120098411565
9.99026463841554,0.225,0.45,32.9502851330729,133.905758949563,32.9502851330729,133.905758949563
9.99026463841554,0.225,0.475,33.1408662066142,134.717975599364,33.1408662066142,134.717975599364
9.99026463841554,0.225,0.5,33.3365359201008,135.536403086407,33.3365359201008,135.536403086407
9.99026463841554,0.225,0.525,33.5381874229718,136.355358943169,33.5381874229718,136.355358943169
9.99026463841554,0.225,0.55,33.7361534568078,137.156548628389,33.7361534568078,137.156548628389
9.99026463841554,0.225,0.575,33.931053861679,137.932567344033,33.931053861679,139.41120989345
9.99026463841554,0.225,0.6,34.1135607417524,138.666594919822,34.1135607417524,147.657623449727
9.99026463841554,0.225,0.625,34.2844043884136,139.350185943615,34.2844043884136,155.513416254262
9.99026463841554,0.225,0.65,34.4348057771245,139.967393438673,34.4348057771245,162.841121726255
9.99026463841554,0.225,0.675,34.5659853444669,140.509444780356,34.5659853444669,169.539507479692
9.99026463841554,0.225,0.7,34.6699218959874,140.960602925493,34.6699218959874,175.46890144586
9.99026463841554,0.225,0.725,34.7487067423575,141.312524080218,34.7487067423575,180.531190488135
9.99026463841554,0.225,0.75,34.7952780457684,141.548959683923,34.7952780457684,184.58370355214
9.99026463841554,0.225,0.775,34.8129872978103,141.662803422668,34.8129872978103,187.533956952882
9.99026463841554,0.225,0.8,34.7959203739734,141.636610534587,34.7959203739734,189.235839266753
9.99026463841554,0.225,0.825,34.7490855428394,141.465437887455,34.7490855428394,189.605588449779
9.99026463841554,0.225,0.85,34.6679040572855,141.130115911685,34.6679040572855,188.491901541801
9.99026463841554,0.225,0.875,34.5594082486345,140.62901716983,34.5594082486345,185.823263960278
9.99026463841554,0.225,0.9,34.4206049985293,139.940497082493,34.4206049985293,181.43389393625
9.99026463841554,0.225,0.925,34.2607919618977,139.067467215895,34.2607919618977,175.268857008604
9.99026463841554,0.225,0.95,34.0790160496073,137.982888972484,34.0790160496073,167.119575042273
9.99026463841554,0.225,0.975,33.8868271573599,136.69480831776,33.8868271573599,156.960541959242
9.99026463841554,0.225,1,33.686137201705,135.162227620957,33.686137201705,144.486094184433
9.99026463841554,0.225,1.025,33.4903900854158,133.399383648105,33.4903900854158,133.399383648105
9.99026463841554,0.225,1.05,33.3054061408615,131.338301980491,33.3054061408615,131.338301980491
9.99026463841554,0.225,1.075,33.1454489187724,129.01503388817,33.1454489187724,129.01503388817
9.99026463841554,0.225,1.1,33.0198170175182,126.345768356951,33.0198170175182,126.345768356951
9.99026463841554,0.225,1.125,32.9396713382828,123.47909320923,32.9396713382828,123.47909320923
9.99026463841554,0.225,1.15,32.9117708130472,120.438987028724,32.9117708130472,120.438987028724
9.99026463841554,0.225,1.175,29.341447100858,104.84950649129,29.341447100858,432.374333250328
9.99026463841554,0.225,1.2,14.8875745258685,52.3845515001872,14.8875745258685,627.068198187957
9.99026463841554,0.225,1.225,1.67404208239689,6.35550969216991,1.67404208239689,305.909153721183
9.99026463841554,0.25,-0.25,-0.0431904436251614,-0.0580778835247412,0.444400443341794,21.5606963255721
9.99026463841554,0.25,-0.225,1.98706987809383,7.40797349402625,1.98706987809383,346.465352696594
9.99026463841554,0.25,-0.2,17.0666383672918,66.5655091128326,17.0666383672918,719.524753500161
9.99026463841554,0.25,-0.175,33.7087182679966,129.750347696435,33.7087182679966,501.053463402149
9.99026463841554,0.25,-0.15,37.8909391975185,143.241364231226,37.8909391975185,237.756271061784
9.99026463841554,0.25,-0.125,37.8858016779012,140.676933869315,37.8858016779012,213.644633175156
9.99026463841554,0.25,-0.1,37.8002079743836,138.185823060284,37.8002079743836,188.949374906135
9.99026463841554,0.25,-0.075,37.6688500043959,135.875157912527,37.6688500043959,164.79640260047
9.99026463841554,0.25,-0.05,37.4795429758167,133.78798688956,37.4795429758167,142.585252493371
9.99026463841554,0.25,-0.025,37.2655112514228,131.976117988614,37.2655112514228,131.976117988614
9.99026463841554,0.25,0,37.0220503131098,130.390435342475,37.0220503131098,130.390435342475
9.99026463841554,0.25,0.025,36.7766785908132,129.063837034852,36.7766785908132,129.063837034852
9.99026463841554,0.25,0.05,36.5257258449249,127.929105901707,36.5257258449249,127.929105901707
9.99026463841554,0.25,0.075,36.2908992580217,127.017344568651,36.2908992580217,127.017344568651
9.99026463841554,0.25,0.1,36.0674291785575,126.271380606226,36.0674291785575,126.271380606226
9.99026463841554,0.25,0.125,35.8726314646056,125.719342067022,35.8726314646056,125.719342067022
9.99026463841554,0.25,0.15,35.700475999157,125.315238889015,35.700475999157,125.315238889015
9.99026463841554,0.25,0.175,35.5648500412604,125.080224568885,35.5648500412604,125.080224568885
9.99026463841554,0.25,0.2,35.4585766715952,124.976075183908,35.4585766715952,124.976075183908
9.99026463841554,0.25,0.225,35.3925670984084,125.016550625717,35.3925670984084,125.016550625717
9.99026463841554,0.25,0.25,35.3586403934564,125.169291407517,35.3586403934564,125.169291407517
9.99026463841554,0.25,0.275,35.365060214008,125.44200819614,35.365060214008,125.44200819614
9.99026463841554,0.25,0.3,35.4028320482203,125.807145707182,35.4028320482203,125.807145707182
9.99026463841554,0.25,0.325,35.4779222330191,126.267672894954,35.4779222330191,126.267672894954
9.99026463841554,0.25,0.35,35.5807311250596,126.799988957545,35.5807311250596,126.799988957545
9.99026463841554,0.25,0.375,35.7153067730807,127.403260497158,35.7153067730807,127.403260497158
9.99026463841554,0.25,0.4,35.8716477112011,128.057122458394,35.8716477112011,128.057122458394
9.99026463841554,0.25,0.425,36.0522789425292,128.757644161799,36.0522789425292,128.757644161799
9.99026463841554,0.25,0.45,36.2469929845632,129.487106228349,36.2469929845632,129.487106228349
9.99026463841554,0.25,0.475,36.4571944181016,130.239070166546,36.4571944181016,130.239070166546
9.99026463841554,0.25,0.5,36.6726626728811,130.997968861546,36.6726626728811,130.997968861546
9.99026463841554,0.25,0.525,36.8940856469882,131.755388741505,36.8940856469882,131.755388741505
9.99026463841554,0.25,0.55,37.1114237771533,132.497477844833,37.1114237771533,132.497477844833
9.99026463841554,0.25,0.575,37.325048856149,133.214356380309,37.325048856149,134.657575789724
9.99026463841554,0.25,0.6,37.5252994985883,133.893469582626,37.5252994985883,142.654928996883
9.99026463841554,0.25,0.625,37.7126270082241,134.523981184445,37.7126270082241,150.274547155761
9.99026463841554,0.25,0.65,37.8779477978332,135.094201125206,37.8779477978332,157.385531974122
9.99026463841554,0.25,0.675,38.0221846570722,135.592862108711,38.0221846570722,163.888116863233
9.99026463841554,0.25,0.7,38.1370300265295,136.008669381763,38.1370300265295,169.649958368047
9.99026463841554,0.25,0.725,38.2242716102676,136.330460960158,38.2242716102676,174.573519088641
9.99026463841554,0.25,0.75,38.2765682205269,136.546852013432,38.2765682205269,178.524511664898
9.99026463841554,0.25,0.775,38.2969748679,136.647318570458,38.2969748679,181.409748261328
9.99026463841554,0.25,0.8,38.2792959513369,136.619995953275,38.2792959513369,183.092902483726
9.99026463841554,0.25,0.825,38.2282650322891,136.455552154133,38.2282650322891,183.487750995323
9.99026463841554,0.25,0.85,38.1390154668054,136.141484739235,38.1390154668054,182.454652224211
9.99026463841554,0.25,0.875,38.0183450353909,135.670295099127,38.0183450353909,179.917337492604
9.99026463841554,0.25,0.9,37.862957183248,135.028577690092,37.862957183248,175.724397672128
9.99026463841554,0.25,0.925,37.6819737310943,134.211262000402,37.6819737310943,169.813266639908
9.99026463841554,0.25,0.95,37.4740608124216,133.201832551833,37.4740608124216,161.99394803955
9.99026463841554,0.25,0.975,37.2506562616479,131.997712098107,37.2506562616479,152.229507421485
9.99026463841554,0.25,1,37.0130150334309,130.571833737276,37.0130150334309,140.239084983008
9.99026463841554,0.25,1.025,36.7745579494931,128.92505794166,36.7745579494931,128.92505794166
9.99026463841554,0.25,1.05,36.5398630678615,127.008031336776,36.5398630678615,127.008031336776
9.99026463841554,0.25,1.075,36.3236475545913,124.840176791665,36.3236475545913,124.840176791665
9.99026463841554,0.25,1.1,36.1336424215708,122.359793677687,36.1336424215708,122.359793677687
9.99026463841554,0.25,1.125,35.9841372131807,119.689781035666,35.9841372131807,119.689781035666
9.99026463841554,0.25,1.15,35.8829807663372,116.870727871778,35.8829807663372,116.870727871778
9.99026463841554,0.25,1.175,31.9292062903358,101.847566464737,31.9292062903358,472.780290867627
9.99026463841554,0.25,1.2,16.180748853808,50.9479044868873,16.180748853808,681.959734262433
9.99026463841554,0.25,1.225,1.83005363151016,6.20513971429608,1.83005363151016,331.724570092201
9.99026463841554,0.275,-0.25,-0.0424683412100346,0.0270775864371556,0.396870842766489,20.9321619629094
9.99026463841554,0.275,-0.225,2.16944490669334,7.0543629724304,2.16944490669334,379.986114361057
9.99026463841554,0.275,-0.2,18.6860805156172,62.6838870285582,18.6860805156172,787.139296150882
9.99026463841554,0.275,-0.175,36.8636398728859,122.134330224869,36.8636398728859,545.739095540724
9.99026463841554,0.275,-0.15,41.3745045427376,134.895234430842,41.3745045427376,225.555645722949
9.99026463841554,0.275,-0.125,41.3080171016337,132.546797964315,41.3080171016337,202.339168690922
9.99026463841554,0.275,-0.1,41.1627571492448,130.273751631675,41.1627571492448,178.592826380673
9.99026463841554,0.275,-0.075,40.9761289762066,128.157447075125,40.9761289762066,155.362804724535
9.99026463841554,0.275,-0.05,40.7368800918661,126.253068426957,40.7368800918661,134.01652016473
9.99026463841554,0.275,-0.025,40.4795754141363,124.594570536011,40.4795754141363,124.594570536011
9.99026463841554,0.275,0,40.1982486152503,123.149946925188,40.1982486152503,123.149946925188
9.99026463841554,0.275,0.025,39.921251822568,121.936666245409,39.921251822568,121.936666245409
9.99026463841554,0.275,0.05,39.643248887315,120.904632469319,39.643248887315,120.904632469319
9.99026463841554,0.275,0.075,39.3867133192207,120.071174691696,39.3867133192207,120.071174691696
9.99026463841554,0.275,0.1,39.1454805324973,119.394318840399,39.1454805324973,119.394318840399
9.99026463841554,0.275,0.125,38.9375480811657,118.890056397346,38.9375480811657,118.890056397346
9.99026463841554,0.275,0.15,38.7557810037038,118.525524928991,38.7557810037038,118.525524928991
9.99026463841554,0.275,0.175,38.6145711765393,118.31152176419,38.6145711765393,118.31152176419
9.99026463841554,0.275,0.2,38.5058372246986,118.221194952908,38.5058372246986,118.221194952908
9.99026463841554,0.275,0.225,38.4408096143319,118.259626958106,38.4408096143319,118.259626958106
9.99026463841554,0.275,0.25,38.4105516150227,118.404308224391,38.4105516150227,118.404308224391
9.99026463841554,0.275,0.275,38.4234948025086,118.655705173833,38.4234948025086,118.655705173833
9.99026463841554,0.275,0.3,38.4700078388621,118.994782472816,38.4700078388621,118.994782472816
9.99026463841554,0.275,0.325,38.5561072153652,119.418462524491,38.5561072153652,119.418462524491
9.99026463841554,0.275,0.35,38.6716523017269,119.910532881292,38.6716523017269,119.910532881292
9.99026463841554,0.275,0.375,38.8206484049015,120.465113804457,38.8206484049015,120.465113804457
9.99026463841554,0.275,0.4,38.9926298053789,121.068292119592,38.9926298053789,121.068292119592
9.99026463841554,0.275,0.425,39.1900049213082,121.711917341335,39.1900049213082,121.711917341335
9.99026463841554,0.275,0.45,39.4021632031118,122.383966224071,39.4021632031118,122.383966224071
9.99026463841554,0.275,0.475,39.630334789999,123.074446610849,39.630334789999,123.074446610849
9.99026463841554,0.275,0.5,39.8639442290261,123.77289679481,39.8639442290261,123.77289679481
9.99026463841554,0.275,0.525,40.1034614965418,124.46786339771,40.1034614965418,124.46786339771
9.99026463841554,0.275,0.55,40.3385287307489,125.150161919538,40.3385287307489,125.150161919538
9.99026463841554,0.275,0.575,40.5692699855132,125.807238461481,40.5692699855132,127.059331092072
9.99026463841554,0.275,0.6,40.7857309322291,126.430913708064,40.7857309322291,134.791866009974
9.99026463841554,0.275,0.625,40.988098977755,127.007894200609,40.988098977755,142.160132798423
9.99026463841554,0.275,0.65,41.1670111855228,127.53071959966,41.1670111855228,149.039085813483
9.99026463841554,0.275,0.675,41.3231243610867,127.985726545246,41.3231243610867,155.331430033561
9.99026463841554,0.275,0.7,41.4478523383648,128.365860072905,41.4478523383648,160.911128315399
9.99026463841554,0.275,0.725,41.5427290374609,128.657451375166,41.5427290374609,165.682580925488
9.99026463841554,0.275,0.75,41.6001220789698,128.85354048786,41.6001220789698,169.518435188304
9.99026463841554,0.275,0.775,41.6228587685606,128.940783987678,41.6228587685606,172.326612789337
9.99026463841554,0.275,0.8,41.6044289367287,128.912128133601,41.6044289367287,173.978570740517
9.99026463841554,0.275,0.825,41.5493781889349,128.754857791257,41.5493781889349,174.387954500736
9.99026463841554,0.275,0.85,41.4524975877168,128.461899966061,41.4524975877168,173.424143301278
9.99026463841554,0.275,0.875,41.3204515073715,128.021496709743,41.3204515073715,171.00894385846
9.99026463841554,0.275,0.9,41.1495680830743,127.426581595316,41.1495680830743,167.002104139125
9.99026463841554,0.275,0.925,40.9489031509712,126.66660777321,40.9489031509712,161.336621027738
9.99026463841554,0.275,0.95,40.7166643329358,125.732752206264,40.7166643329358,153.837687918216
9.99026463841554,0.275,0.975,40.4642908309701,124.615491363201,40.4642908309701,144.460248315973
9.99026463841554,0.275,1,40.1923203027729,123.297542182291,40.1923203027729,132.945547990772
9.99026463841554,0.275,1.025,39.9142646159731,121.771262198916,39.9142646159731,121.771262198916
9.99026463841554,0.275,1.05,39.6334458160677,120.000065342163,39.6334458160677,120.000065342163
9.99026463841554,0.275,1.075,39.3651302594668,117.992729139526,39.3651302594668,117.992729139526
9.99026463841554,0.275,1.1,39.1154949754308,115.702594379259,39.1154949754308,115.702594379259
9.99026463841554,0.275,1.125,38.9018902822872,113.234794058594,38.9018902822872,113.234794058594
9.99026463841554,0.275,1.15,38.7330652519879,110.639078914587,38.7330652519879,110.639078914587
9.99026463841554,0.275,1.175,34.4140735894182,96.4819705344716,34.4140735894182,511.446301981033
9.99026463841554,0.275,1.2,17.4250029859055,48.3226332461137,17.4250029859055,734.601621538798
9.99026463841554,0.275,1.225,1.9832630882491,5.94221415551165,1.9832630882491,356.503455553793
9.99026463841554,0.3,-0.25,-0.0419810919875731,0.0859486913064367,0.365476206554047,20.3254806653221
9.99026463841554,0.3,-0.225,2.33855141155686,6.54108465403813,2.33855141155686,411.142698133275
9.99026463841554,0.3,-0.2,20.1915686479171,57.6794453311875,20.1915686479171,850.019879916626
9.99026463841554,0.3,-0.175,39.7973580344892,112.337570070705,39.7973580344892,587.343561131962
9.99026463841554,0.3,-0.15,44.6154562703063,124.110159515663,44.6154562703063,211.058750039435
9.99026463841554,0.3,-0.125,44.4928837739872,121.976000531076,44.4928837739872,188.697211470636
9.99026463841554,0.3,-0.1,44.2936475663151,119.923519437625,44.2936475663151,165.875193284429
9.99026463841554,0.3,-0.075,44.0564517665332,117.99832610747,44.0564517665332,143.550338804515
9.99026463841554,0.3,-0.05,43.7719255303244,116.277194645784,43.7719255303244,123.062003307392
9.99026463841554,0.3,-0.025,43.4749416287273,114.767902593563,43.4749416287273,114.767902593563
9.99026463841554,0.3,0,43.1592389210614,113.462943582296,43.1592389210614,113.462943582296
9.99026463841554,0.3,0.025,42.8531732554232,112.358406245194,42.8531732554232,112.358406245194
9.99026463841554,0.3,0.05,42.5506042323192,111.427008755191,42.5506042323192,111.427008755191
9.99026463841554,0.3,0.075,42.2740781529424,110.667909093499,42.2740781529424,110.667909093499
9.99026463841554,0.3,0.1,42.016752560916,110.058477328557,42.016752560916,110.058477328557
9.99026463841554,0.3,0.125,41.7967214619171,109.599200220166,41.7967214619171,109.599200220166
9.99026463841554,0.3,0.15,41.6063305240912,109.273275652606,41.6063305240912,109.273275652606
9.99026463841554,0.3,0.175,41.4599903304414,109.078592549462,41.4599903304414,109.078592549462
9.99026463841554,0.3,0.2,41.3491950450498,109.001721512699,41.3491950450498,109.001721512699
9.99026463841554,0.3,0.225,41.2850976390561,109.037200799516,41.2850976390561,109.037200799516
9.99026463841554,0.3,0.25,41.2584015305352,109.173793514316,41.2584015305352,109.173793514316
9.99026463841554,0.3,0.275,41.2773848031833,109.403416194844,41.2773848031833,109.403416194844
9.99026463841554,0.3,0.3,41.3321081617986,109.716530037094,41.3321081617986,109.716530037094
9.99026463841554,0.3,0.325,41.4283778961764,110.103140044741,41.4283778961764,110.103140044741
9.99026463841554,0.3,0.35,41.5557886396864,110.555082370307,41.5557886396864,110.555082370307
9.99026463841554,0.3,0.375,41.7180903168726,111.060876409127,41.7180903168726,111.060876409127
9.99026463841554,0.3,0.4,41.904589201669,111.613501553017,41.904589201669,111.613501553017
9.99026463841554,0.3,0.425,42.1174000530944,112.200246163193,42.1174000530944,112.200246163193
9.99026463841554,0.3,0.45,42.3457165940857,112.815080328032,42.3457165940857,112.815080328032
9.99026463841554,0.3,0.475,42.5904419755244,113.444243262035,42.5904419755244,113.444243262035
9.99026463841554,0.3,0.5,42.8408342742272,114.082595759967,42.8408342742272,114.082595759967
9.99026463841554,0.3,0.525,43.0970073524746,114.715482484198,43.0970073524746,114.715482484198
9.99026463841554,0.3,0.55,43.3484638725942,115.33858027819,43.3484638725942,115.33858027819
9.99026463841554,0.3,0.575,43.5949466293799,115.936486447123,43.5949466293799,116.771112348134
9.99026463841554,0.3,0.6,43.8263867800207,116.505623636962,43.8263867800207,124.225544369483
9.99026463841554,0.3,0.625,44.0425693491183,117.029991604773,44.0425693491183,131.329146360967
9.99026463841554,0.3,0.65,44.2340396462861,117.506678091006,44.2340396462861,137.963204210174
9.99026463841554,0.3,0.675,44.4010350229401,117.919235900535,44.4010350229401,144.032484081721
9.99026463841554,0.3,0.7,44.5348978560556,118.265325222724,44.5348978560556,149.417779470694
9.99026463841554,0.3,0.725,44.6367291244559,118.528179767069,44.6367291244559,154.024973896099
9.99026463841554,0.3,0.75,44.6988434645374,118.705966738609,44.6988434645374,157.734245399161
9.99026463841554,0.3,0.775,44.7236241125813,118.781667606438,44.7236241125813,160.454098852509
9.99026463841554,0.3,0.8,44.7045280466499,118.754035324759,44.7045280466499,162.064467289561
9.99026463841554,0.3,0.825,44.6456469578684,118.605798367426,44.6456469578684,162.478218220578
9.99026463841554,0.3,0.85,44.5417673835813,118.33664753167,44.5417673835813,161.574577022212
9.99026463841554,0.3,0.875,44.3990915709958,117.929037336988,44.3990915709958,159.272567365288
9.99026463841554,0.3,0.9,44.2139778388974,117.383915854792,44.2139778388974,155.444151472532
9.99026463841554,0.3,0.925,43.9950117314342,116.683361279808,43.9950117314342,150.016684838706
9.99026463841554,0.3,0.95,43.7404272585023,115.828218228237,43.7404272585023,142.832113265256
9.99026463841554,0.3,0.975,43.4611762965968,114.799769690909,43.4611762965968,133.83556283801
9.99026463841554,0.3,1,43.1576588520662,113.592744263707,43.1576588520662,122.793005256537
9.99026463841554,0.3,1.025,42.8429034766283,112.188473428094,42.8429034766283,112.188473428094
9.99026463841554,0.3,1.05,42.5196681195527,110.565642714337,42.5196681195527,110.565642714337
9.99026463841554,0.3,1.075,42.2030994500972,108.719779356539,42.2030994500972,108.719779356539
9.99026463841554,0.3,1.1,41.8986076811455,106.622406975014,41.8986076811455,106.622406975014
9.99026463841554,0.3,1.125,41.6257336258631,104.358581109706,41.6257336258631,104.358581109706
9.99026463841554,0.3,1.15,41.3948259518916,101.99055723171,41.3948259518916,101.99055723171
9.99026463841554,0.3,1.175,36.7354074284566,88.9639391937979,36.7354074284566,547.538291682939
9.99026463841554,0.3,1.2,18.5877561024912,44.5972208837287,18.5877561024912,783.791837677257
9.99026463841554,0.3,1.225,2.12598015364873,5.52894473810339,2.12598015364873,379.67273399025
9.99026463841554,0.325,-0.25,-0.0381517190696209,0.154095351519804,0.34689355393816,19.7006882196836
9.99026463841554,0.325,-0.225,2.49560438865114,5.92943235244023,2.49560438865114,439.433913164111
9.99026463841554,0.325,-0.2,21.5620547255015,51.7249249170588,21.5620547255015,907.114835544844
9.99026463841554,0.325,-0.175,42.4647342045189,100.657455080652,42.4647342045189,625.131482507195
9.99026463841554,0.325,-0.15,47.5622670475708,111.205156918257,47.5622670475708,194.655047689398
9.99026463841554,0.325,-0.125,47.3890607986884,109.284052948232,47.3890607986884,173.113217039661
9.99026463841554,0.325,-0.1,47.1411503910503,107.447817490681,47.1411503910503,151.187190620564
9.99026463841554,0.325,-0.075,46.8582484865506,105.712296861623,46.8582484865506,129.750108351319
9.99026463841554,0.325,-0.05,46.5329243449211,104.17161302689,46.5329243449211,110.108773865828
9.99026463841554,0.325,-0.025,46.2001448885567,102.810851466626,46.2001448885567,102.810851466626
9.99026463841554,0.325,0,45.8535563957659,101.643841393174,45.8535563957659,101.643841393174
9.99026463841554,0.325,0.025,45.5213236042583,100.647604707621,45.5213236042583,100.647604707621
9.99026463841554,0.325,0.05,45.1967389957789,99.8155329121486,45.1967389957789,99.8155329121486
9.99026463841554,0.325,0.075,44.9022385740859,99.1301087808613,44.9022385740859,99.1301087808613
9.99026463841554,0.325,0.1,44.6305222921351,98.5866878064157,44.6305222921351,98.5866878064157
9.99026463841554,0.325,0.125,44.3996144705695,98.1712348540659,44.3996144705695,98.1712348540659
9.99026463841554,0.325,0.15,44.2015384937563,97.8822388632617,44.2015384937563,97.8822388632617
9.99026463841554,0.325,0.175,44.0505818525778,97.7053224393717,44.0505818525778,97.7053224393717
9.99026463841554,0.325,0.2,43.9379916227308,97.6400970368421,43.9379916227308,97.6400970368421
9.99026463841554,0.325,0.225,43.8747254779505,97.6709382815626,43.8747254779505,97.6709382815626
9.99026463841554,0.325,0.25,43.8512854917292,97.7977290488325,43.8512854917292,97.7977290488325
9.99026463841554,0.325,0.275,43.8756987503238,98.0040185269846,43.8756987503238,98.0040185269846
9.99026463841554,0.325,0.3,43.9378579004303,98.2897377474448,43.9378579004303,98.2897377474448
9.99026463841554,0.325,0.325,44.0432789974212,98.6380176780238,44.0432789974212,98.6380176780238
9.99026463841554,0.325,0.35,44.1814141619822,99.0487788734571,44.1814141619822,99.0487788734571
9.99026463841554,0.325,0.375,44.3556938298684,99.5048991608101,44.3556938298684,99.5048991608101
9.99026463841554,0.325,0.4,44.5553020639261,100.006307736987,44.5553020639261,100.006307736987
9.99026463841554,0.325,0.425,44.782010885061,100.5356543552,44.782010885061,100.5356543552
9.99026463841554,0.325,0.45,45.0249088364679,101.092952367477,45.0249088364679,101.092952367477
9.99026463841554,0.325,0.475,45.2845373780416,101.660597731006,45.2845373780416,101.660597731006
9.99026463841554,0.325,0.5,45.5500643876358,102.238793260701,45.5500643876358,102.238793260701
9.99026463841554,0.325,0.525,45.8212267417137,102.809644114972,45.8212267417137,102.809644114972
9.99026463841554,0.325,0.55,46.0874503366195,103.373655048181,46.0874503366195,103.373655048181
9.99026463841554,0.325,0.575,46.3480891981857,103.912606786198,46.3480891981857,104.219185225917
9.99026463841554,0.325,0.6,46.5930095658657,104.42741115981,46.5930095658657,111.382678568697
9.99026463841554,0.325,0.625,46.8215995353683,104.899498348119,46.8215995353683,118.209340950508
9.99026463841554,0.325,0.65,47.0243493587888,105.330277747181,47.0243493587888,124.586041547302
9.99026463841554,0.325,0.675,47.2010949747129,105.700802165894,47.2010949747129,130.420574672966
9.99026463841554,0.325,0.7,47.343131169099,106.0130608998,47.343131169099,135.599565445852
9.99026463841554,0.325,0.725,47.4511560927614,106.247671668533,47.4511560927614,140.031640456014
9.99026463841554,0.325,0.75,47.5174424906047,106.407322426489,47.5174424906047,143.603159046668
9.99026463841554,0.325,0.775,47.5439706866431,106.472061423329,47.5439706866431,146.224852021907
9.99026463841554,0.325,0.8,47.5241633116431,106.445545024029,47.5241633116431,147.783319588416
9.99026463841554,0.325,0.825,47.4617082114709,106.30702584144,47.4617082114709,148.192755447633
9.99026463841554,0.325,0.85,47.3513739881792,106.061670903054,47.3513739881792,147.339868912332
9.99026463841554,0.325,0.875,47.1989560910123,105.687667796718,47.1989560910123,145.143498232395
9.99026463841554,0.325,0.9,47.0008203183005,105.192223382179,47.0008203183005,141.484890874476
9.99026463841554,0.325,0.925,46.7651381675221,104.552128591887,46.7651381675221,136.288808757042
9.99026463841554,0.325,0.95,46.4901464715026,103.775607013976,46.4901464715026,129.410648109607
9.99026463841554,0.325,0.975,46.1863645223989,102.837511943957,46.1863645223989,120.789094847809
9.99026463841554,0.325,1,45.8540495682746,101.741701984627,45.8540495682746,110.211712509149
9.99026463841554,0.325,1.025,45.5058000918055,100.461897029472,45.5058000918055,100.461897029472
9.99026463841554,0.325,1.05,45.1438513761637,98.9885270938595,45.1438513761637,98.9885270938595
9.99026463841554,0.325,1.075,44.7832697395061,97.3078198353195,44.7832697395061,97.3078198353195
9.99026463841554,0.325,1.1,44.4287851519599,95.4055283323563,44.4287851519599,95.4055283323563
9.99026463841554,0.325,1.125,44.1020287651047,93.3511713867756,44.1020287651047,93.3511713867756
9.99026463841554,0.325,1.15,43.8148329362686,91.2145667191947,43.8148329362686,91.2145667191947
9.99026463841554,0.325,1.175,38.8464866784462,79.5562588072881,38.8464866784462,580.305488634737
9.99026463841554,0.325,1.2,19.646853512516,39.914873526535,19.646853512516,828.459611275787
9.99026463841554,0.325,1.225,2.25879129085295,5.01158129587755,2.25879129085295,400.709476435036
9.99026463841554,0.35,-0.25,-0.0344420738937824,0.195050575693926,0.341549098915704,19.0950506933124
9.99026463841554,0.35,-0.225,2.63402147777439,5.18860086726377,2.63402147777439,464.381434728739
9.99026463841554,0.35,-0.2,22.7706082295095,44.8955167059318,22.7706082295095,957.450627416707
9.99026463841554,0.35,-0.175,44.8162211786393,87.284802295962,44.8162211786393,658.432468542596
9.99026463841554,0.35,-0.15,50.160013037434,96.405302790582,50.160013037434,176.514027385805
9.99026463841554,0.35,-0.125,49.9413727669563,94.6955444190175,49.9413727669563,155.762676126155
9.99026463841554,0.35,-0.1,49.650319764968,93.0757614061554,49.650319764968,134.711312695179
9.99026463841554,0.35,-0.075,49.3263299574521,91.5274909457178,49.3263299574521,114.146417609388
9.99026463841554,0.35,-0.05,48.9647603234,90.1665473501152,48.9647603234,95.3425320696848
9.99026463841554,0.35,-0.025,48.5997179996273,88.9514031623105,48.5997179996273,88.9514031623105
9.99026463841554,0.35,0,48.2256512270958,87.9207703501502,48.2256512270958,87.9207703501502
9.99026463841554,0.35,0.025,47.8697527281442,87.0297852624197,47.8697527281442,87.0297852624197
9.99026463841554,0.35,0.05,47.5255658559055,86.2952770828825,47.5255658559055,86.2952770828825
9.99026463841554,0.35,0.075,47.2147503506138,85.6809479132087,47.2147503506138,85.6809479132087
9.99026463841554,0.35,0.1,46.9302418500465,85.2021453377482,46.9302418500465,85.2021453377482
9.99026463841554,0.35,0.125,46.689424317361,84.8286971507194,46.689424317361,84.8286971507194
9.99026463841554,0.35,0.15,46.4845750372859,84.575774199476,46.4845750372859,84.575774199476
9.99026463841554,0.35,0.175,46.3293795077018,84.4155224915612,46.3293795077018,84.4155224915612
9.99026463841554,0.35,0.2,46.2153172336202,84.3615221793285,46.2153172336202,84.3615221793285
9.99026463841554,0.35,0.225,46.1527556071374,84.3871308585855,46.1527556071374,84.3871308585855
9.99026463841554,0.35,0.25,46.1323951998549,84.503946278229,46.1323951998549,84.503946278229
9.99026463841554,0.35,0.275,46.1616887918062,84.686596105908,46.1616887918062,84.686596105908
9.99026463841554,0.35,0.3,46.2306953892972,84.9448420607383,46.2306953892972,84.9448420607383
9.99026463841554,0.35,0.325,46.3443763410092,85.2546244659773,46.3443763410092,85.2546244659773
9.99026463841554,0.35,0.35,46.4923231654364,85.6241462548431,46.4923231654364,85.6241462548431
9.99026463841554,0.35,0.375,46.677429123293,86.0304993750563,46.677429123293,86.0304993750563
9.99026463841554,0.35,0.4,46.8889971899374,86.4806511060047,46.8889971899374,86.4806511060047
9.99026463841554,0.35,0.425,47.1282746820838,86.9525813213588,47.1282746820838,86.9525813213588
9.99026463841554,0.35,0.45,47.3844558328961,87.4523667235808,47.3844558328961,87.4523667235808
9.99026463841554,0.35,0.475,47.6575640243315,87.9585912369149,47.6575640243315,87.9585912369149
9.99026463841554,0.35,0.5,47.9368670940146,88.476785670128,47.9368670940146,88.476785670128
9.99026463841554,0.35,0.525,48.2215847422816,88.9858669103575,48.2215847422816,88.9858669103575
9.99026463841554,0.35,0.55,48.5012444178939,89.491149531671,48.5012444178939,89.491149531671
9.99026463841554,0.35,0.575,48.7746784978083,89.971632154186,48.7746784978083,89.971632154186
9.99026463841554,0.35,0.6,49.0318633473449,90.4327225925535,49.0318633473449,96.4649326547132
9.99026463841554,0.35,0.625,49.2716558538336,90.8532654306733,49.2716558538336,103.004401134453
9.99026463841554,0.35,0.65,49.4846716172577,91.2390535317187,49.4846716172577,109.113762105819
9.99026463841554,0.35,0.675,49.6702006501219,91.5685406824533,49.6702006501219,114.70364919972
9.99026463841554,0.35,0.7,49.8196849523063,91.8481943083481,49.8196849523063,119.666758501753
9.99026463841554,0.35,0.725,49.9332559609035,92.0558035273251,49.9332559609035,123.914284245
9.99026463841554,0.35,0.75,50.003363321117,92.1988458922123,50.003363321117,127.338999966397
9.99026463841554,0.35,0.775,50.0313917493833,92.2540861881515,50.0313917493833,129.853709034461
9.99026463841554,0.35,0.8,50.01098216076,92.2304996374967,50.01098216076,131.351893005226
9.99026463841554,0.35,0.825,49.9451874974766,92.103365461691,49.9451874974766,131.748948180013
9.99026463841554,0.35,0.85,49.8290541927852,91.8838971976246,49.8290541927852,130.939244254255
9.99026463841554,0.35,0.875,49.6676922707451,91.5453825217695,49.6676922707451,128.84133283428
9.99026463841554,0.35,0.9,49.457822060675,91.1019854857948,49.457822060675,125.345885810187
9.99026463841554,0.35,0.925,49.2068672149357,90.5244741996286,49.2068672149357,120.374965804429
9.99026463841554,0.35,0.95,48.9134741705317,89.8292081816478,48.9134741705317,113.7976194405
9.99026463841554,0.35,0.975,48.5873365849363,88.983811049779,48.5873365849363,105.545956889458
9.99026463841554,0.35,1,48.2290475579672,88.0019922640911,48.2290475579672,95.4297093661935
9.99026463841554,0.35,1.025,47.8503213863977,86.8490138224896,47.8503213863977,86.8490138224896
9.99026463841554,0.35,1.05,47.4534363711542,85.527698393691,47.4534363711542,85.527698393691
9.99026463841554,0.35,1.075,47.052851201575,84.0141484884335,47.052851201575,84.0141484884335
9.99026463841554,0.35,1.1,46.6532633305538,82.3091862243115,46.6532633305538,82.3091862243115
9.99026463841554,0.35,1.125,46.2776923068308,80.4662176300325,46.2776923068308,80.4662176300325
9.99026463841554,0.35,1.15,45.939976608583,78.5636179455396,45.939976608583,80.870774132787
9.99026463841554,0.35,1.175,40.6993484074789,68.4779284463692,40.6993484074789,609.093247261317
9.99026463841554,0.35,1.2,20.576396519802,34.3745795438269,20.576396519802,867.654728642708
9.99026463841554,0.35,1.225,2.37559696297004,4.37217327164706,2.37559696297004,419.156347715116
9.99026463841554,0.375,-0.25,-0.0283848019156499,0.245481427382264,0.346368993657496,18.4754543098238
9.99026463841554,0.375,-0.225,2.75437672372788,4.37802209154741,2.75437672372788,485.603143061072
9.99026463841554,0.375,-0.2,23.8009282126517,37.3682424422905,23.8009282126517,1000.23178267811
9.99026463841554,0.375,-0.175,46.8173252910467,72.5260240970784,46.8173252910467,686.692493278981
9.99026463841554,0.375,-0.15,52.3694304636164,80.0446779874547,52.3694304636164,156.995422212369
9.99026463841554,0.375,-0.125,52.1107320335585,78.5461022015294,52.1107320335585,137.011052479778
9.99026463841554,0.375,-0.1,51.7818083770805,77.1393754369007,51.7818083770805,116.812046387781
9.99026463841554,0.375,-0.075,51.4214843437486,75.777674563432,51.4214843437486,97.1051950155736
9.99026463841554,0.375,-0.05,51.0280934395856,74.5938807199877,51.0280934395856,79.1269537680342
9.99026463841554,0.375,-0.025,50.634549864439,73.5239804511277,50.634549864439,73.5239804511277
9.99026463841554,0.375,0,50.2364135801357,72.6277587060509,50.2364135801357,72.6277587060509
9.99026463841554,0.375,0.025,49.8596251376424,71.8417102654659,49.8596251376424,71.8417102654659
9.99026463841554,0.375,0.05,49.4983009583696,71.2030858609841,49.4983009583696,71.2030858609841
9.99026463841554,0.375,0.075,49.1730772324276,70.6593472817036,49.1730772324276,70.6593472817036
9.99026463841554,0.375,0.1,48.8774074792844,70.2435001217202,48.8774074792844,70.2435001217202
9.99026463841554,0.375,0.125,48.62781945327,69.9112429554995,48.62781945327,69.9112429554995
9.99026463841554,0.375,0.15,48.4170844435076,69.6926703422894,48.4170844435076,69.6926703422894
9.99026463841554,0.375,0.175,48.2581068640636,69.5480350811237,48.2581068640636,69.5480350811237
9.99026463841554,0.375,0.2,48.14280463082,69.5035711316157,48.14280463082,69.5035711316157
9.99026463841554,0.375,0.225,48.0808108898462,69.5228435223865,48.0808108898462,69.5228435223865
9.99026463841554,0.375,0.25,48.0632012764998,69.628175966123,48.0632012764998,69.628175966123
9.99026463841554,0.375,0.275,48.0967401805227,69.7862037410846,48.0967401805227,69.7862037410846
9.99026463841554,0.375,0.3,48.1718033669398,70.0157666299133,48.1718033669398,70.0157666299133
9.99026463841554,0.375,0.325,48.2927085072784,70.2863099946352,48.2927085072784,70.2863099946352
9.99026463841554,0.375,0.35,48.4493138860724,70.613735030694,48.4493138860724,70.613735030694
9.99026463841554,0.375,0.375,48.6439081515641,70.9698710455344,48.6439081515641,70.9698710455344
9.99026463841554,0.375,0.4,48.8660204364401,71.3682550403253,48.8660204364401,71.3682550403253
9.99026463841554,0.375,0.425,49.116324694426,71.7826040235285,49.116324694426,71.7826040235285
9.99026463841554,0.375,0.45,49.3842104520778,72.2246622737985,49.3842104520778,72.2246622737985
9.99026463841554,0.375,0.475,49.6691509102528,72.6695431199355,49.6691509102528,72.6695431199355
9.99026463841554,0.375,0.5,49.9605878578983,73.1277442314551,49.9605878578983,73.1277442314551
9.99026463841554,0.375,0.525,50.2572064281761,73.5753163672361,50.2572064281761,73.5753163672361
9.99026463841554,0.375,0.55,50.5486956245118,74.0220208909447,50.5486956245118,74.0220208909447
9.99026463841554,0.375,0.575,50.8333619403018,74.4444216251995,50.8333619403018,74.4444216251995
9.99026463841554,0.375,0.6,51.1013391627309,74.8520188077864,51.1013391627309,79.8713956668147
9.99026463841554,0.375,0.625,51.3509605467143,75.2214896936623,51.3509605467143,86.1144776651831
9.99026463841554,0.375,0.65,51.5730026598587,75.5625224517203,51.5730026598587,91.9470630137543
9.99026463841554,0.375,0.675,51.7662277537488,75.8515112613775,51.7662277537488,97.2835365171453
9.99026463841554,0.375,0.7,51.9222498566971,76.0987763640921,51.9222498566971,102.021697856081
9.99026463841554,0.375,0.725,52.0406612393635,76.2799956008595,52.0406612393635,106.076463456546
9.99026463841554,0.375,0.75,52.1141032062467,76.4066102685954,52.1141032062467,109.345761759095
9.99026463841554,0.375,0.775,52.1434004293855,76.453061019175,52.1434004293855,111.745953414788
9.99026463841554,0.375,0.8,52.1224173256926,76.4325411504173,52.1224173256926,113.175751332358
9.99026463841554,0.375,0.825,52.0536137258519,76.3176289376627,52.0536137258519,113.553662748649
9.99026463841554,0.375,0.85,51.9323097510737,76.1241288544713,51.9323097510737,112.77957317991
9.99026463841554,0.375,0.875,51.7629757143063,75.8220919626346,51.7629757143063,110.774160062097
9.99026463841554,0.375,0.9,51.5426737770117,75.4307594691951,51.5426737770117,107.434798908368
9.99026463841554,0.375,0.925,51.278127361242,74.9170115820139,51.278127361242,102.683815310978
9.99026463841554,0.375,0.95,50.9683764293456,74.3030032827706,50.9683764293456,96.4006240219621
9.99026463841554,0.375,0.975,50.622338442465,73.5517940149796,50.622338442465,88.5142774481432
9.99026463841554,0.375,1,50.2409382251286,72.6841536573545,50.2409382251286,78.8530764037315
9.99026463841554,0.375,1.025,49.8350576374755,71.6600566646158,49.8350576374755,71.6600566646158
9.99026463841554,0.375,1.05,49.4070525335972,70.4915399535617,49.4070525335972,70.4915399535617
9.99026463841554,0.375,1.075,48.9708171331066,69.1481317955996,48.9708171331066,69.1481317955996
9.99026463841554,0.375,1.1,48.5311004619331,67.6422891880993,48.5311004619331,67.6422891880993
9.99026463841554,0.375,1.125,48.1122270826994,66.014894233438,48.1122270826994,66.014894233438
9.99026463841554,0.375,1.15,47.729919235,64.3484291783374,47.729919235,77.9472734235057
9.99026463841554,0.375,1.175,42.2587404578856,56.0097696532954,42.2587404578856,633.333971320673
9.99026463841554,0.375,1.2,21.3596727246399,28.1317681880718,21.3596727246399,900.571656185273
9.99026463841554,0.375,1.225,2.47672415930076,3.65882094069318,2.47672415930076,434.623934543493
9.99026463841554,0.4,-0.25,-0.0223609274639834,0.264357438460229,0.361639633252484,17.8661479725767
9.99026463841554,0.4,-0.225,2.85215067707199,3.46523945397897,2.85215067707199,502.758308347048
9.99026463841554,0.4,-0.2,24.6339087832562,29.2169527535463,24.6339087832562,1034.7588229895
9.99026463841554,0.4,-0.175,48.4326603251123,56.5720790000978,48.4326603251123,709.427117726734
9.99026463841554,0.4,-0.15,54.1511888095396,62.3455115265931,54.1511888095396,136.292515199615
9.99026463841554,0.4,-0.125,53.8576063866709,61.0560564884022,53.8576063866709,117.056665724608
9.99026463841554,0.4,-0.1,53.4961991029578,59.8604733307534,53.4961991029578,97.6928955134586
9.99026463841554,0.4,-0.075,53.1041074213985,58.6828618715968,53.1041074213985,78.8314378851518
9.99026463841554,0.4,-0.05,52.6833301736833,57.6741438320187,52.6833301736833,61.6678168734977
9.99026463841554,0.4,-0.025,52.2647765880025,56.747060800949,52.2647765880025,56.747060800949
9.99026463841554,0.4,0,51.8458814012234,55.9831458489574,51.8458814012234,55.9831458489574
9.99026463841554,0.4,0.025,51.4506660632376,55.2998916949726,51.4506660632376,55.2998916949726
9.99026463841554,0.4,0.05,51.0745329362322,54.7553318954973,51.0745329362322,54.7553318954973
9.99026463841554,0.4,0.075,50.7365191820789,54.2805596470758,50.7365191820789,54.2805596470758
9.99026463841554,0.4,0.1,50.4312066009547,53.9263370038363,50.4312066009547,53.9263370038363
9.99026463841554,0.4,0.125,50.1737683299331,53.6342363791359,50.1737683299331,53.6342363791359
9.99026463841554,0.4,0.15,49.9579820208916,53.4491860262595,49.9579820208916,53.4491860262595
9.99026463841554,0.4,0.175,49.7955498400271,53.3196366711809,49.7955498400271,53.3196366711809
9.99026463841554,0.4,0.2,49.6792586272254,53.284263003468,49.6792586272254,53.284263003468
9.99026463841554,0.4,0.225,49.6176578534909,53.2970025205091,49.6176578534909,53.2970025205091
9.99026463841554,0.4,0.25,49.6025601071721,53.3906253605286,49.6025601071721,53.3906253605286
9.99026463841554,0.4,0.275,49.6397535994953,53.5240031773916,49.6397535994953,53.5240031773916
9.99026463841554,0.4,0.3,49.7202354661754,53.7247473675517,49.7202354661754,53.7247473675517
9.99026463841554,0.4,0.325,49.8474428293278,53.9560836811774,49.8474428293278,53.9560836811774
9.99026463841554,0.4,0.35,50.0117587530869,54.2413018362885,50.0117587530869,54.2413018362885
9.99026463841554,0.4,0.375,50.2146712774661,54.5472694135209,50.2146712774661,54.5472694135209
9.99026463841554,0.4,0.4,50.4461570514121,54.8937938491172,50.4461570514121,54.8937938491172
9.99026463841554,0.4,0.425,50.7061523342958,55.2506357021648,50.7061523342958,55.2506357021648
9.99026463841554,0.4,0.45,50.984435705261,55.6349262905121,50.984435705261,55.6349262905121
9.99026463841554,0.4,0.475,51.2797890656174,56.018603429939,51.2797890656174,56.018603429939
9.99026463841554,0.4,0.5,51.5820025383298,56.416875333073,51.5820025383298,56.416875333073
9.99026463841554,0.4,0.525,51.8891009729118,56.8031970188865,51.8891009729118,56.8031970188865
9.99026463841554,0.4,0.55,52.1910975163418,57.1915489797574,52.1910975163418,57.1915489797574
9.99026463841554,0.4,0.575,52.4856551177703,57.5562952634587,52.4856551177703,57.5562952634587
9.99026463841554,0.4,0.6,52.7632229718085,57.910834324957,52.7632229718085,61.8300246284586
9.99026463841554,0.4,0.625,53.0214940015762,58.2298665924861,53.0214940015762,67.7694877373814
9.99026463841554,0.4,0.65,53.2515661818842,58.5268209287737,53.2515661818842,73.3182257344385
9.99026463841554,0.4,0.675,53.4515512319235,58.7761695175609,53.4515512319235,78.3942705811505
9.99026463841554,0.4,0.7,53.6134052399215,58.9919781497077,53.6134052399215,82.9006373054141
9.99026463841554,0.4,0.725,53.7360454081994,59.1478910926905,53.7360454081994,86.7558911858215
9.99026463841554,0.4,0.75,53.8124915838788,59.2592620159542,53.8124915838788,89.8631927705417
9.99026463841554,0.4,0.775,53.8428523519835,59.298222107579,53.8428523519835,92.1424442797643
9.99026463841554,0.4,0.8,53.8214264129706,59.2821940086906,53.8214264129706,93.4976028478251
9.99026463841554,0.4,0.825,53.7498975701547,59.1810112571718,53.7498975701547,93.8503702560741
9.99026463841554,0.4,0.85,53.6241004528511,59.0151431142442,53.6241004528511,93.1060454534015
9.99026463841554,0.4,0.875,53.4476499152489,58.7513158142362,53.4476499152489,91.1876676925122
9.99026463841554,0.4,0.9,53.2182259654256,58.4139709491452,53.2182259654256,87.9990260257475
9.99026463841554,0.4,0.925,52.9415991114243,57.9659855913718,52.9415991114243,83.4631587862722
9.99026463841554,0.4,0.95,52.617520543368,57.4354538243541,52.617520543368,77.4693148500004
9.99026463841554,0.4,0.975,52.2538404047226,56.7807309192639,52.2538404047226,69.9442364980805
9.99026463841554,0.4,1,51.8521864749848,56.0297780441218,51.8521864749848,60.7340935752949
9.99026463841554,0.4,1.025,51.422275726616,55.1370876944944,51.422275726616,55.1370876944944
9.99026463841554,0.4,1.05,50.966983875523,54.1240409475214,50.966983875523,54.1240409475214
9.99026463841554,0.4,1.075,50.4992500491969,52.9533191840866,50.4992500491969,52.9533191840866
9.99026463841554,0.4,1.1,50.0243902723295,51.6492363965701,50.0243902723295,51.6492363965701
9.99026463841554,0.4,1.125,49.5674708368627,50.2396934326628,49.5674708368627,55.6642041922779
9.99026463841554,0.4,1.15,49.146446897207,48.8112629173002,49.146446897207,74.8946637710861
9.99026463841554,0.4,1.175,43.4900733114597,42.3619946035233,43.4900733114597,652.55930700343
9.99026463841554,0.4,1.2,21.9779431279761,21.2764359373375,21.9779431279761,926.524742796691
9.99026463841554,0.4,1.225,2.55779195743113,2.84806249510827,2.55779195743113,446.77846211219
9.99026463841554,0.425,-0.25,-0.0151469758459079,0.294389803178722,0.384376438343587,17.2395908525837
9.99026463841554,0.425,-0.225,2.9272320520561,2.51343442601883,2.9272320520561,515.586565564627
9.99026463841554,0.425,-0.2,25.2579923978884,20.6222923644669,25.2579923978884,1060.49520621006
9.99026463841554,0.425,-0.175,49.6384519216826,39.7324350788196,49.6384519216826,726.263952174185
9.99026463841554,0.425,-0.15,55.4782830533789,43.6471124908988,55.4782830533789,114.748347082423
9.99026463841554,0.425,-0.125,55.1551123301508,42.5673935228107,55.1551123301508,96.2485266435947
9.99026463841554,0.425,-0.1,54.7663857065543,41.5800316699324,54.7663857065543,77.7034987578042
9.99026463841554,0.425,-0.075,54.3471790799065,40.5868126243195,54.3471790799065,59.6767701598146
9.99026463841554,0.425,-0.05,53.9033321901127,39.7507784507829,53.9033321901127,43.3157267321838
9.99026463841554,0.425,-0.025,53.4634327268669,38.9667964833964,53.4634327268669,38.9667964833964
9.99026463841554,0.425,0,53.02708345113,38.3331611923571,53.02708345113,38.3331611923571
9.99026463841554,0.425,0.025,52.6161304867609,37.752866627845,52.6161304867609,37.752866627845
9.99026463841554,0.425,0.05,52.2275631681571,37.300546766868,52.2275631681571,37.300546766868
9.99026463841554,0.425,0.075,51.8785983357896,36.8946686309407,51.8785983357896,36.8946686309407
9.99026463841554,0.425,0.1,51.5652035635795,36.6003017380187,51.5652035635795,36.6003017380187
9.99026463841554,0.425,0.125,51.3010069909601,36.3479989053207,51.3010069909601,38.2208963483163
9.99026463841554,0.425,0.15,51.0810065719085,36.1947288611764,51.0810065719085,41.3539654202953
9.99026463841554,0.425,0.175,50.9155473037463,36.0796955463029,50.9155473037463,43.3884731163954
9.99026463841554,0.425,0.2,50.7984647538993,36.0517705410772,50.7984647538993,44.4141715036545
9.99026463841554,0.425,0.225,50.7371037180941,36.0573359503281,50.7371037180941,44.4572463298371
9.99026463841554,0.425,0.25,50.7241652903127,36.1378105230055,50.7241652903127,43.6455317948997
9.99026463841554,0.425,0.275,50.7643694230927,36.24596222376,50.7643694230927,41.9941774451309
9.99026463841554,0.425,0.3,50.8494618630466,36.416731100077,50.8494618630466,39.638095223584
9.99026463841554,0.425,0.325,50.9819312448313,36.6084449454688,50.9819312448313,36.6084449454688
9.99026463841554,0.425,0.35,51.1527916955228,36.8506150292721,51.1527916955228,36.8506150292721
9.99026463841554,0.425,0.375,51.362683092888,37.1062037675254,51.362683092888,37.1062037675254
9.99026463841554,0.425,0.4,51.6021177881744,37.4003301868292,51.6021177881744,37.4003301868292
9.99026463841554,0.425,0.425,51.8702642411184,37.6996591031438,51.8702642411184,37.6996591031438
9.99026463841554,0.425,0.45,52.1573624791018,38.0258990796434,52.1573624791018,38.0258990796434
9.99026463841554,0.425,0.475,52.4614881180472,38.3485410545031,52.4614881180472,38.3485410545031
9.99026463841554,0.425,0.5,52.7728380176927,38.6867900501883,52.7728380176927,38.6867900501883
9.99026463841554,0.425,0.525,53.0887750205052,39.0121606539779,53.0887750205052,39.0121606539779
9.99026463841554,0.425,0.55,53.3996821991236,39.3421850560757,53.3996821991236,39.3421850560757
9.99026463841554,0.425,0.575,53.7025890103387,39.6496650222379,53.7025890103387,39.6496650222379
9.99026463841554,0.425,0.6,53.9882942565445,39.9512266332782,53.9882942565445,42.7246677868047
9.99026463841554,0.425,0.625,54.2538711432031,40.2202680643877,54.2538711432031,48.3543760254709
9.99026463841554,0.425,0.65,54.4907624704564,40.4732330358817,54.4907624704564,53.6128520914802
9.99026463841554,0.425,0.675,54.6964595763947,40.683440420861,54.6964595763947,58.4225854901512
9.99026463841554,0.425,0.7,54.8632738815246,40.8678630027451,54.8632738815246,62.6909192527408
9.99026463841554,0.425,0.725,54.9894863060367,40.9990357044598,54.9894863060367,66.341072465789
9.99026463841554,0.425,0.75,55.0684988210995,41.0952081156542,55.0684988210995,69.2803141931141
9.99026463841554,0.425,0.775,55.0997505038418,41.1273485981624,55.0997505038418,71.4333680083208
9.99026463841554,0.425,0.8,55.0779682789718,41.1158412857321,55.0779682789718,72.7079898104831
9.99026463841554,0.425,0.825,55.0041133982189,41.029215483822,55.0041133982189,73.0307283212036
9.99026463841554,0.425,0.85,54.8745186903805,40.8910077603426,54.8745186903805,72.3104253106192
9.99026463841554,0.425,0.875,54.6920029268902,40.6664265982132,54.6920029268902,70.474616726895
9.99026463841554,0.425,0.9,54.4548369743039,40.3831153621899,54.4548369743039,67.4310852828771
9.99026463841554,0.425,0.925,54.1679031127558,40.0021878050048,54.1679031127558,63.1063074609733
9.99026463841554,0.425,0.95,53.8316297060175,39.5552339133164,53.8316297060175,57.3962778043287
9.99026463841554,0.425,0.975,53.4528701007359,38.9986190354656,53.4528701007359,50.2288480901068
9.99026463841554,0.425,1,53.0339280191364,38.3646194567608,53.0339280191364,41.4643007161839
9.99026463841554,0.425,1.025,52.5834310127185,37.6054185824302,52.5834310127185,37.6054185824302
9.99026463841554,0.425,1.05,52.1047826093689,36.7485194164245,52.1047826093689,36.7485194164245
9.99026463841554,0.425,1.075,51.6100341515948,35.7532604275515,51.6100341515948,35.7532604275515
9.99026463841554,0.425,1.1,51.1051270837887,34.6522908237207,51.1051270837887,34.6522908237207
9.99026463841554,0.425,1.125,50.6158018733961,33.4638083581347,50.6158018733961,53.8031463893833
9.99026463841554,0.425,1.15,50.1620796126969,32.274069715875,50.1620796126969,71.7229360130836
9.99026463841554,0.425,1.175,44.369366687871,27.8258112154833,44.369366687871,666.385511020205
9.99026463841554,0.425,1.2,22.419701841127,13.9739902642207,22.419701841127,944.973094389043
9.99026463841554,0.425,1.225,2.61870565386712,1.9950439455189,2.61870565386712,455.361824301562
9.99026463841554,0.45,-0.25,-0.00784669687391484,0.290638400750395,0.414843847190182,16.6113140622643
9.99026463841554,0.45,-0.225,2.97729281558624,1.4880731448449,2.97729281558624,523.883617237896
9.99026463841554,0.45,-0.2,25.6620405809165,11.6591487286693,25.6620405809165,1077.01588641339
9.99026463841554,0.45,-0.175,50.4136197763805,22.2021615401906,50.4136197763805,736.906280012938
9.99026463841554,0.45,-0.15,56.3271906899505,24.1751451418639,56.3271906899505,92.5665627217453
9.99026463841554,0.45,-0.125,55.9796085918605,23.3029062516713,55.9796085918605,74.7942230074917
9.99026463841554,0.45,-0.1,55.568806806476,22.5205052017597,55.568806806476,57.0557167917574
9.99026463841554,0.45,-0.075,55.1270396961288,21.7093234615017,55.1270396961288,39.8543745268586
9.99026463841554,0.45,-0.05,54.6644375948441,21.043073017601,54.6644375948441,24.2847102656704
9.99026463841554,0.45,-0.025,54.206673081067,20.4002646529405,54.206673081067,20.4002646529405
9.99026463841554,0.45,0,53.7560768681906,19.8945186600645,53.7560768681906,19.8945186600645
9.99026463841554,0.45,0.025,53.3318384456127,19.4158259284363,53.3318384456127,19.4158259284363
9.99026463841554,0.45,0.05,52.9330744034777,19.0539635251012,52.9330744034777,20.5519621259163
9.99026463841554,0.45,0.075,52.5747617259872,18.7161909126429,52.5747617259872,27.6942180522383
9.99026463841554,0.45,0.1,52.2547198703608,18.4804812394513,52.2547198703608,33.4685197677699
9.99026463841554,0.45,0.125,51.9846641563422,18.267669311666,51.9846641563422,37.8957506003096
9.99026463841554,0.45,0.15,51.7612067118169,18.1454643852505,51.7612067118169,41.1205602281061
9.99026463841554,0.45,0.175,51.5930224826238,18.0449828707926,51.5930224826238,43.167029306929
9.99026463841554,0.45,0.2,51.4753297792937,18.0241220176127,51.4753297792937,44.1595415350399
9.99026463841554,0.45,0.225,51.4140079422507,18.0227287082185,51.4140079422507,44.1346678039447
9.99026463841554,0.45,0.25,51.4029301702068,18.0898427271925,51.4029301702068,43.2043207534828
9.99026463841554,0.45,0.275,51.4455322495916,18.1730250305071,51.4455322495916,41.4160693511525
9.99026463841554,0.45,0.3,51.5345496205252,18.313661040362,51.5345496205252,38.8736554304639
9.99026463841554,0.45,0.325,51.6713436114995,18.4659679204636,51.6713436114995,35.6325298053328
9.99026463841554,0.45,0.35,51.8477655659734,18.6649282396151,51.8477655659734,31.7909076798476
9.99026463841554,0.45,0.375,52.0634583068004,18.8702883365933,52.0634583068004,27.5762016354588
9.99026463841554,0.45,0.4,52.3096483267742,19.1118445553573,52.3096483267742,23.2454911853155
9.99026463841554,0.45,0.425,52.58461082305,19.3537665628892,52.58461082305,19.3537665628892
9.99026463841554,0.45,0.45,52.8792046400926,19.621803368077,52.8792046400926,19.621803368077
9.99026463841554,0.45,0.475,53.1906911355161,19.8835205704675,53.1906911355161,19.8835205704675
9.99026463841554,0.45,0.5,53.5098162495065,20.161662906607,53.5098162495065,20.161662906607
9.99026463841554,0.45,0.525,53.8331848510831,20.4262565195603,53.8331848510831,20.4262565195603
9.99026463841554,0.45,0.55,54.1516827951283,20.6979919347392,54.1516827951283,20.6979919347392
9.99026463841554,0.45,0.575,54.4616169513408,20.9485005772429,54.4616169513408,20.9485005772429
9.99026463841554,0.45,0.6,54.7542642702384,21.1972928463883,54.7542642702384,22.795091728055
9.99026463841554,0.45,0.625,55.0259911150831,21.4168058153993,55.0259911150831,28.1106814310338
9.99026463841554,0.45,0.65,55.2687142870968,21.6261935612366,55.2687142870968,33.0746402350775
9.99026463841554,0.45,0.675,55.4792148360673,21.7979208972951,55.4792148360673,37.6137817524598
9.99026463841554,0.45,0.7,55.6502941618924,21.9515929471838,55.6502941618924,41.6398932016587
9.99026463841554,0.45,0.725,55.7794996175644,22.0589015146303,55.7794996175644,45.0807304542187
9.99026463841554,0.45,0.75,55.8607600810985,22.1407404025871,55.8607600810985,47.8477648974295
9.99026463841554,0.45,0.775,55.8927361530725,22.1671580320011,55.8927361530725,49.8704681573803
9.99026463841554,0.45,0.8,55.8707420186408,22.161266270649,55.8707420186408,51.0604386531802
9.99026463841554,0.45,0.825,55.7948919268819,22.0905206296986,55.7948919268819,51.3490927840538
9.99026463841554,0.45,0.85,55.6621931934792,21.9813060767507,55.6621931934792,50.64875291117
9.99026463841554,0.45,0.875,55.4745256400112,21.7975406937694,55.4745256400112,48.8916463764368
9.99026463841554,0.45,0.9,55.2309467590628,21.5698648871643,55.2309467590628,45.9892735899302
9.99026463841554,0.45,0.925,54.9352879457282,21.2578520161037,54.9352879457282,41.8720294038717
9.99026463841554,0.45,0.95,54.5888746234559,20.8964026907267,54.5888746234559,36.4420003356311
9.99026463841554,0.45,0.975,54.1973809521891,20.4400854198802,54.1973809521891,29.6290726881152
9.99026463841554,0.45,1,53.764042863391,19.9253511621668,53.764042863391,21.3064851573056
9.99026463841554,0.45,1.025,53.296192435893,19.3021851883541,53.296192435893,19.3697939007743
9.99026463841554,0.45,1.05,52.7980750375302,18.6041797447264,52.7980750375302,20.37127832507
9.99026463841554,0.45,1.075,52.2806019268329,17.7872556283376,52.2806019268329,21.0568359281251
9.99026463841554,0.45,1.1,51.7507157061185,16.8923946706933,51.7507157061185,28.3321967534667
9.99026463841554,0.45,1.125,51.2343929090217,15.9273683103307,51.2343929090217,51.9296264018167
9.99026463841554,0.45,1.15,50.7538910477065,14.9776182416324,50.7538910477065,68.4518522307401
9.99026463841554,0.45,1.175,44.8757690232631,12.6099051654089,44.8757690232631,674.53170062155
9.99026463841554,0.45,1.2,22.6737033138725,6.31057750131725,22.6737033138725,955.498616207791
9.99026463841554,0.45,1.225,2.65703071179239,1.07166452231841,2.65703071179239,460.166672668448
9.99026463841554,0.475,-0.25,-0.000587898148718468,0.299352167593026,0.450030177091825,15.958772572183
9.99026463841554,0.475,-0.225,3.00148390190655,0.454509308426151,3.00148390190655,527.514295015884
9.99026463841554,0.475,-0.2,25.8392982971627,2.50814049661371,25.8392982971627,1084.04826548007
9.99026463841554,0.475,-0.175,50.7452771012859,4.28876215840069,50.7452771012859,741.165490526109
9.99026463841554,0.475,-0.15,56.683319311198,4.26746795931316,56.683319311198,70.0820242980989
9.99026463841554,0.475,-0.125,56.3165391735206,3.60367344411382,56.3165391735206,62.4070035045354
9.99026463841554,0.475,-0.1,55.8886680636784,3.02345093656352,55.8886680636784,47.3371026990696
9.99026463841554,0.475,-0.075,55.4289063172238,2.39543096423362,55.4289063172238,33.0977789514214
9.99026463841554,0.475,-0.05,54.9517268403588,1.89669417320813,54.9517268403588,19.5832580050233
9.99026463841554,0.475,-0.025,54.4796904340363,1.39597886012475,54.4796904340363,18.7458797630913
9.99026463841554,0.475,0,54.0180365317315,1.01609875381579,54.0180365317315,19.6545581235002
9.99026463841554,0.475,0.025,53.5831517847731,0.639676379615149,53.5831517847731,29.4207910242639
9.99026463841554,0.475,0.05,53.1764762461857,0.366408810092919,53.1764762461857,37.680056977144
9.99026463841554,0.475,0.075,52.8106245773171,0.0971088647043535,52.8106245773171,44.489429168223
9.99026463841554,0.475,0.1,52.4854306986598,-0.0817338221904736,52.4854306986598,50.001186938013
9.99026463841554,0.475,0.125,52.2105939810579,-0.254996115214096,52.2105939810579,54.2424198732321
9.99026463841554,0.475,0.15,51.9844709030774,-0.347857234692562,51.9844709030774,57.3425856093337
9.99026463841554,0.475,0.175,51.8139869337886,-0.43395565722227,51.8139869337886,59.3289632378897
9.99026463841554,0.475,0.2,51.6958502796994,-0.449341300681334,51.6958502796994,60.3152700026982
9.99026463841554,0.475,0.225,51.6344184114311,-0.457967850617558,51.6344184114311,60.3387881965457
9.99026463841554,0.475,0.25,51.6248262221346,-0.405594120994614,51.6248262221346,59.5033896188969
9.99026463841554,0.475,0.275,51.6691883137328,-0.347646282538253,51.6691883137328,57.8555663985933
9.99026463841554,0.475,0.3,51.7613048724549,-0.238258498545348,51.7613048724549,55.4925251357718
9.99026463841554,0.475,0.325,51.9013888827149,-0.125531874001527,51.9013888827149,52.4674735819212
9.99026463841554,0.475,0.35,52.0821914826685,0.0293859318649633,52.0821914826685,48.8729871227544
9.99026463841554,0.475,0.375,52.3023508587428,0.184476510882136,52.3023508587428,44.7671457506362
9.99026463841554,0.475,0.4,52.5538591862907,0.372893510473498,52.5538591862907,40.2392755455557
9.99026463841554,0.475,0.425,52.8341024764444,0.557503612549635,52.8341024764444,35.3511332159415
9.99026463841554,0.475,0.45,53.1345998094199,0.766985080200314,53.1345998094199,30.1897443479602
9.99026463841554,0.475,0.475,53.4518127550516,0.967986364917739,53.4518127550516,24.8196820021651
9.99026463841554,0.475,0.5,53.7770681334178,1.18582454113789,53.7770681334178,19.3263726300587
9.99026463841554,0.475,0.525,54.1062368572759,1.38993003774473,54.1062368572759,18.500747798681
9.99026463841554,0.475,0.55,54.4307299364705,1.60326852080078,54.4307299364705,18.3741292595394
9.99026463841554,0.475,0.575,54.7461646989093,1.79714171484826,54.7461646989093,18.2510840620576
9.99026463841554,0.475,0.6,55.0443091547802,1.99308840632205,55.0443091547802,18.1343535376165
9.99026463841554,0.475,0.625,55.3208646276563,2.1634337550896,55.3208646276563,21.2653781018249
9.99026463841554,0.475,0.65,55.5682251803242,2.32915655642799,55.5682251803242,25.4918126760029
9.99026463841554,0.475,0.675,55.7825120470673,2.46278595016447,55.7825120470673,29.3582497555635
9.99026463841554,0.475,0.7,55.9570099147018,2.58558434996648,55.9570099147018,32.7686774531464
9.99026463841554,0.475,0.725,56.0885917822707,2.66945117130342,56.0885917822707,35.6839419349568
9.99026463841554,0.475,0.75,56.1716963244999,2.7367953503075,56.1716963244999,38.0021622977407
9.99026463841554,0.475,0.775,56.2042738294281,2.7579955533109,56.2042738294281,39.6966393640831
9.99026463841554,0.475,0.8,56.1821973512604,2.75753801066964,56.1821973512604,40.6423110046892
9.99026463841554,0.475,0.825,56.104811495387,2.70332426879704,56.104811495387,40.8485014140501
9.99026463841554,0.475,0.85,55.9697569032597,2.62293659519513,55.9697569032597,40.1404984435832
9.99026463841554,0.475,0.875,55.778061082311,2.48086026765467,55.778061082311,38.6057460584619
9.99026463841554,0.475,0.9,55.5295130604192,2.30871531438912,55.5295130604192,36.0062971155699
9.99026463841554,0.475,0.925,55.2269892303884,2.06678568146316,55.2269892303884,32.5466680864319
9.99026463841554,0.475,0.95,54.8726464252125,1.79085315366451,54.8726464252125,27.9671387322424
9.99026463841554,0.475,0.975,54.4710846331498,1.43636508374872,54.4710846331498,22.5208306968466
9.99026463841554,0.475,1,54.0264110091072,1.04111696087286,54.0264110091072,18.6489712003267
9.99026463841554,0.475,1.025,53.5447732420888,0.555992278304764,53.5447732420888,19.9532382950459
9.99026463841554,0.475,1.05,53.0312335012104,0.0175280486799967,53.0312335012104,21.0416068431336
9.99026463841554,0.475,1.075,52.4956615131524,-0.618397800397118,52.4956615131524,32.1573443550171
9.99026463841554,0.475,1.1,51.9460241628885,-1.30601322399774,51.9460241628885,46.2447003456801
9.99026463841554,0.475,1.125,51.4084686198732,-2.04502336362726,51.4084686198732,61.2599717446299
9.99026463841554,0.475,1.15,50.9072589812436,-2.75504475800853,50.9072589812436,76.7668502957564
9.99026463841554,0.475,1.175,44.996569421204,-2.99292870157468,44.996569421204,676.800189966904
9.99026463841554,0.475,1.2,22.733560496103,-1.54508703703389,22.733560496103,957.828076482433
9.99026463841554,0.475,1.225,2.67212140226316,0.137018362471384,2.67212140226316,461.06656084236
9.99026463841554,0.5,-0.25,0.00692017388841344,0.274464296652195,0.49026205841623,15.2924319449144
9.99026463841554,0.5,-0.225,2.99974378045904,-0.62225805954839,2.99974378045904,526.408647167645
9.99026463841554,0.5,-0.2,25.7866134860133,-6.75333693393696,25.7866134860133,1081.43931145024
9.99026463841554,0.5,-0.175,50.6266174898614,-13.8082012513277,50.6266174898614,738.932102107775
9.99026463841554,0.5,-0.15,56.5389400342652,-15.8458439607658,56.5389400342652,64.4343782809971
9.99026463841554,0.5,-0.125,56.158153964596,-16.3036134628994,56.158153964596,59.8572527068093
9.99026463841554,0.5,-0.1,55.7183111072422,-16.6855228738886,55.7183111072422,45.9960347613498
9.99026463841554,0.5,-0.075,55.245132991066,-17.1322903985059,55.245132991066,32.5626595573367
9.99026463841554,0.5,-0.05,54.7575701812029,-17.4666015211808,54.7575701812029,19.6998365290814
9.99026463841554,0.5,-0.025,54.2747635617007,-17.8265072177773,54.2747635617007,27.0386822150415
9.99026463841554,0.5,0,53.8051551615905,-18.0827973739495,53.8051551615905,37.8509121980891
9.99026463841554,0.5,0.025,53.3620933836305,-18.3575291076337,53.3620933836305,47.1166514514265
9.99026463841554,0.5,0.05,52.9496532190816,-18.543687440069,52.9496532190816,54.9574353948698
9.99026463841554,0.5,0.075,52.5778765576838,-18.7445147810075,52.5778765576838,61.4381338498578
9.99026463841554,0.5,0.1,52.2488840278269,-18.8673549968268,52.2488840278269,66.6919897572438
9.99026463841554,0.5,0.125,51.9701681764706,-19.0006856984036,51.9701681764706,70.7506588501857
9.99026463841554,0.5,0.15,51.7420620748363,-19.0646392777976,51.7420620748363,73.7299263719942
9.99026463841554,0.5,0.175,51.5695767399404,-19.1357826992192,51.5695767399404,75.6592895415261
9.99026463841554,0.5,0.2,51.4511109499602,-19.1458892245083,51.4511109499602,76.6426202158023
9.99026463841554,0.5,0.225,51.3893615097884,-19.1611572012096,51.3893615097884,76.7173859032751
9.99026463841554,0.5,0.25,51.38089946605,-19.1236405308485,51.38089946605,75.979811005459
9.99026463841554,0.5,0.275,51.4264019383033,-19.0904382973026,51.4264019383033,74.4750841547176
9.99026463841554,0.5,0.3,51.5208859523789,-19.0124437744314,51.5208859523789,72.2940171719493
9.99026463841554,0.5,0.325,51.6633182792821,-18.9389722404664,51.6633182792821,69.4875308877735
9.99026463841554,0.5,0.35,51.8474833014144,-18.8283171728671,51.8474833014144,66.1425553185387
9.99026463841554,0.5,0.375,52.0709316261271,-18.7233376029794,52.0709316261271,62.3142406528962
9.99026463841554,0.5,0.4,52.3265395921783,-18.5883509449013,52.3265395921783,58.0867396068391
9.99026463841554,0.5,0.425,52.6107329699982,-18.4610214196198,52.6107329699982,53.5184354719152
9.99026463841554,0.5,0.45,52.9157980586376,-18.3104184216686,52.9157980586376,48.691490497204
9.99026463841554,0.5,0.475,53.2373347109113,-18.1701649706501,53.2373347109113,43.6667716913812
9.99026463841554,0.5,0.5,53.5673493114909,-18.0129296831504,53.5673493114909,38.5250550035412
9.99026463841554,0.5,0.525,53.9009234294755,-17.8693350584581,53.9009234294755,33.3290144384277
9.99026463841554,0.5,0.55,54.2300865515255,-17.7146079999259,54.2300865515255,28.1585728706452
9.99026463841554,0.5,0.575,54.5497151684756,-17.5773149531862,54.5497151684756,23.0775062601679
9.99026463841554,0.5,0.6,54.852159017343,-17.4342906980614,54.852159017343,18.4708587289251
9.99026463841554,0.5,0.625,55.1324048441285,-17.3129217099457,55.1324048441285,20.123655674596
9.99026463841554,0.5,0.65,55.3834145019437,-17.1907616440694,55.3834145019437,24.1269316883018
9.99026463841554,0.5,0.675,55.6005994351198,-17.0948594259751,55.6005994351198,27.7866985919174
9.99026463841554,0.5,0.7,55.7778203256443,-17.0026255197233,55.7778203256443,31.0094117299672
9.99026463841554,0.5,0.725,55.9112234653553,-16.9416206693838,55.9112234653553,33.7592197681032
9.99026463841554,0.5,0.75,55.9958541890278,-16.8882385120697,55.9958541890278,35.9371331373961
9.99026463841554,0.5,0.775,56.0288962425752,-16.8714475166224,56.0288962425752,37.5192563749047
9.99026463841554,0.5,0.8,56.0068838019923,-16.8657024956556,56.0068838019923,38.3845951010446
9.99026463841554,0.5,0.825,55.9283308467532,-16.9023301934562,55.9283308467532,38.5442826734013
9.99026463841554,0.5,0.85,55.7916190171307,-16.9528674177714,55.7916190171307,37.8291628426672
9.99026463841554,0.5,0.875,55.5968576304542,-17.0519284173251,55.5968576304542,36.3267429087997
9.99026463841554,0.5,0.9,55.344679863573,-17.1672236197808,55.344679863573,33.8031655147889
9.99026463841554,0.5,0.925,55.0369371183528,-17.3374304038672,55.0369371183528,30.4613490667758
9.99026463841554,0.5,0.95,54.6767381553641,-17.5261646371712,54.6767381553641,26.0347613260389
9.99026463841554,0.5,0.975,54.2675356985817,-17.776813007661,54.2675356985817,20.7804004895785
9.99026463841554,0.5,1,53.8144497009242,-18.0504217188625,53.8144497009242,20.2596232036194
9.99026463841554,0.5,1.025,53.3223626541125,-18.3950158449329,53.3223626541125,29.0891173706455
9.99026463841554,0.5,1.05,52.797341729695,-18.771121620055,52.797341729695,39.4276283158214
9.99026463841554,0.5,1.075,52.2480968896226,-19.2229863415756,52.2480968896226,51.1812116543251
9.99026463841554,0.5,1.1,51.6838531336991,-19.7001169865606,51.6838531336991,64.41003702697
9.99026463841554,0.5,1.125,51.1305989383659,-20.2107947483079,51.1305989383659,78.4867172671957
9.99026463841554,0.5,1.15,50.6146009884965,-20.680195204491,50.6146009884965,92.986919069512
9.99026463841554,0.5,1.175,44.7247277336232,-18.7713542408787,44.7247277336232,673.096247007449
9.99026463841554,0.5,1.2,22.5956411983889,-9.50605070099401,22.5956411983889,951.80965080549
9.99026463841554,0.5,1.225,2.66361883022555,-0.83830726209262,2.66361883022555,457.980638321065
9.99026463841554,0.525,-0.25,0.0131823399748105,0.264923553988898,0.532407139516778,14.5965099622387
9.99026463841554,0.525,-0.225,2.97048707652819,-1.67461042177146,2.97048707652819,520.559193629358
9.99026463841554,0.525,-0.2,25.5021343295419,-15.9440518541967,25.5021343295419,1069.18412013281
9.99026463841554,0.525,-0.175,50.055806635067,-31.7816965261408,50.055806635067,730.202637170162
9.99026463841554,0.525,-0.15,55.8920392745808,-35.8269489616814,55.8920392745808,61.1778126299017
9.99026463841554,0.525,-0.125,55.5023751326172,-36.0774118239845,55.5023751326172,57.2813397489827
9.99026463841554,0.525,-0.1,55.0553866845582,-36.2633536868937,55.0553866845582,44.6702421603063
9.99026463841554,0.525,-0.075,54.5732980023672,-36.5267698293372,54.5732980023672,36.5267698293372
9.99026463841554,0.525,-0.05,54.0793864803061,-36.6984244894414,54.0793864803061,36.6984244894414
9.99026463841554,0.525,-0.025,53.5893647646453,-36.9158017606294,53.5893647646453,45.6200442615817
9.99026463841554,0.525,0,53.1148820222406,-37.0501628498662,53.1148820222406,55.8370950171598
9.99026463841554,0.525,0.025,52.6662689264481,-37.2219218632818,52.6662689264481,64.6054905050562
9.99026463841554,0.525,0.05,52.2502728986807,-37.3225717513987,52.2502728986807,72.032631759449
9.99026463841554,0.525,0.075,51.874386177896,-37.454072570547,51.874386177896,78.1863888589747
9.99026463841554,0.525,0.1,51.5430388173655,-37.5224956558161,51.5430388173655,83.1855450125
9.99026463841554,0.525,0.125,51.2615398332642,-37.6154292439712,51.2615398332642,87.0628881125537
9.99026463841554,0.525,0.15,51.0322084924354,-37.6520198264072,51.0322084924354,89.9237270150137
9.99026463841554,0.525,0.175,50.858169904794,-37.7080280479604,50.858169904794,91.7972818492226
9.99026463841554,0.525,0.2,50.7395183541107,-37.7142894789851,50.7395183541107,92.7797837165455
9.99026463841554,0.525,0.225,50.6773244575709,-37.7361804326394,50.6773244575709,92.9070831611157
9.99026463841554,0.525,0.25,50.6695997366195,-37.7147754935254,50.6695997366195,92.269300014203
9.99026463841554,0.525,0.275,50.7156226600777,-37.7063531949673,50.7156226600777,90.9090143565435
9.99026463841554,0.525,0.3,50.8116319091818,-37.6607835498651,50.8116319091818,88.9117474850076
9.99026463841554,0.525,0.325,50.9553899903568,-37.6265778277015,50.9553899903568,86.3251715797121
9.99026463841554,0.525,0.35,51.1417196396615,-37.5609843104636,51.1417196396615,83.2313864345408
9.99026463841554,0.525,0.375,51.367128533525,-37.5060641105355,51.367128533525,79.681882371652
9.99026463841554,0.525,0.4,51.625381696669,-37.4250960085413,51.625381696669,75.7562678243923
9.99026463841554,0.525,0.425,51.9119921703098,-37.3549270273345,51.9119921703098,71.5089754326061
9.99026463841554,0.525,0.45,52.2200161397646,-37.2636255090451,52.2200161397646,67.0178202059151
9.99026463841554,0.525,0.475,52.5442426470636,-37.1839476461416,52.5442426470636,62.3394815455333
9.99026463841554,0.525,0.5,52.8773569853444,-37.0876304350544,52.8773569853444,57.550541765748
9.99026463841554,0.525,0.525,53.2137064692265,-37.0043486629399,53.2137064692265,52.7092662589722
9.99026463841554,0.525,0.55,53.5459335257071,-36.908499173941,53.5459335257071,47.8915266881338
9.99026463841554,0.525,0.575,53.8682340632585,-36.8275882882962,53.8682340632585,43.1564598509675
9.99026463841554,0.525,0.6,54.17352754041,-36.7377551988727,54.17352754041,38.5797797934193
9.99026463841554,0.525,0.625,54.4561526764519,-36.6651810487581,54.4561526764519,36.6651810487581
9.99026463841554,0.525,0.65,54.7096190480714,-36.5868933643667,54.7096190480714,36.5868933643667
9.99026463841554,0.525,0.675,54.9287024078742,-36.5285538877311,54.9287024078742,36.5285538877311
9.99026463841554,0.525,0.7,55.1078097089438,-36.4672560424647,55.1078097089438,36.4672560424647
9.99026463841554,0.525,0.725,55.2424435574407,-36.4289462579302,55.2424435574407,36.4289462579302
9.99026463841554,0.525,0.75,55.3282148979667,-36.3899605819735,55.3282148979667,36.3899605819735
9.99026463841554,0.525,0.775,55.3616343703458,-36.3773669291017,55.3616343703458,36.3773669291017
9.99026463841554,0.525,0.8,55.3398429568869,-36.3658953122647,55.3398429568869,36.3658953122647
9.99026463841554,0.525,0.825,55.2606292886157,-36.3846139668799,55.2606292886157,36.3846139668799
9.99026463841554,0.525,0.85,55.123046110561,-36.4057733291507,55.123046110561,36.4057733291507
9.99026463841554,0.525,0.875,54.9264025771597,-36.4613001799515,54.9264025771597,36.4613001799515
9.99026463841554,0.525,0.9,54.6720890206398,-36.5201521531925,54.6720890206398,36.5201521531925
9.99026463841554,0.525,0.925,54.3610625910207,-36.6178362006167,54.3610625910207,36.6178362006167
9.99026463841554,0.525,0.95,53.9972838139283,-36.7196457049612,53.9972838139283,36.7196457049612
9.99026463841554,0.525,0.975,53.5832003425531,-36.8653003058919,53.5832003425531,36.8653003058919
9.99026463841554,0.525,1,53.124849423587,-37.0173101654912,53.124849423587,41.0244288713718
9.99026463841554,0.525,1.025,52.625996864348,-37.2197270175752,52.625996864348,49.3353799802842
9.99026463841554,0.525,1.05,52.0936595178218,-37.4330234967524,52.0936595178218,59.0506853703617
9.99026463841554,0.525,1.075,51.5355149759704,-37.6984814052563,51.5355149759704,70.0785439809356
9.99026463841554,0.525,1.1,50.9620322500002,-37.9642689336691,50.9620322500002,82.4560461737166
9.99026463841554,0.525,1.125,50.3989588916491,-38.2447387734018,50.3989588916491,95.5986443260376
9.99026463841554,0.525,1.15,49.8742743366658,-38.4744470782883,49.8742743366658,109.099307034209
9.99026463841554,0.525,1.175,44.0589165549515,-34.4318586951733,44.0589165549515,663.409719537555
9.99026463841554,0.525,1.2,22.2587318253288,-17.4017968706623,22.2587318253288,937.440913889826
9.99026463841554,0.525,1.225,2.63030518531543,-1.79241150243587,2.63030518531543,450.915624760214
9.99026463841554,0.55,-0.25,0.019975919118658,0.222187510205752,0.576936754544473,13.8783284558017
9.99026463841554,0.55,-0.225,2.9159955783464,-2.74022967020319,2.9159955783464,510.029094196922
9.99026463841554,0.55,-0.2,24.9907294719852,-24.9875929376143,24.9907294719852,1047.39995572621
9.99026463841554,0.55,-0.175,49.0403155368228,-49.4326311665378,49.0403155368228,715.054683335231
9.99026463841554,0.55,-0.15,54.7507025881715,-55.4463861579569,54.7507025881715,57.8728996488701
9.99026463841554,0.55,-0.125,54.3573793030097,-55.4920648772589,54.3573793030097,55.4920648772589
9.99026463841554,0.55,-0.1,53.9082116322674,-55.4857824669208,53.9082116322674,55.4857824669208
9.99026463841554,0.55,-0.075,53.4218592901607,-55.5670641695113,53.4218592901607,55.5670641695113
9.99026463841554,0.55,-0.05,52.9256941613599,-55.5787244307618,52.9256941613599,55.5787244307618
9.99026463841554,0.55,-0.025,52.4320188790292,-55.6541157009209,52.4320188790292,63.7793669615406
9.99026463841554,0.55,0,51.9556789895265,-55.6682769059722,51.9556789895265,73.408083664375
9.99026463841554,0.55,0.025,51.5040332936422,-55.7368813377381,51.5040332936422,81.683051072193
9.99026463841554,0.55,0.05,51.0865528352655,-55.752890098415,51.0865528352655,88.7008067369652
9.99026463841554,0.55,0.075,50.7082079422662,-55.8143291318077,50.7082079422662,94.5298034050683
9.99026463841554,0.55,0.1,50.3757902942728,-55.8286073274213,50.3757902942728,99.276676298358
9.99026463841554,0.55,0.125,50.0924356562692,-55.8801288613355,50.0924356562692,102.97395588663
9.99026463841554,0.55,0.15,49.8624981804728,-55.8893042340526,49.8624981804728,105.717798473356
9.99026463841554,0.55,0.175,49.6872200289536,-55.9291223086893,49.6872200289536,107.536368898513
9.99026463841554,0.55,0.2,49.5684401083253,-55.9313834568921,49.5684401083253,108.518909113907
9.99026463841554,0.55,0.225,49.5056024361055,-55.9589836660099,49.5056024361055,108.699288883671
9.99026463841554,0.55,0.25,49.4982094079303,-55.9535949008931,49.4982094079303,108.161777406639
9.99026463841554,0.55,0.275,49.5441374703396,-55.9692925055581,49.5441374703396,106.946251398056
9.99026463841554,0.55,0.3,49.6408980056306,-55.9562066544925,49.6408980056306,105.132968986547
9.99026463841554,0.55,0.325,49.7850431021383,-55.9609021492667,49.7850431021383,102.766418723127
9.99026463841554,0.55,0.35,49.9724849295299,-55.9406129566518,49.9724849295299,99.9237708332368
9.99026463841554,0.55,0.375,50.1986799401879,-55.935664837394,50.1986799401879,96.6530098622232
9.99026463841554,0.55,0.4,50.4583326459836,-55.9091193440539,50.4583326459836,93.0290312730777
9.99026463841554,0.55,0.425,50.7460337512006,-55.896241033656,50.7460337512006,89.1025208455206
9.99026463841554,0.55,0.45,51.0556597593489,-55.8647500794333,51.0556597593489,84.9467395029273
9.99026463841554,0.55,0.475,51.3811787114514,-55.8459129182825,51.3811787114514,80.6144147919476
9.99026463841554,0.55,0.5,51.7160049172707,-55.8110558302897,51.7160049172707,76.1777047712646
9.99026463841554,0.55,0.525,52.0537412103823,-55.7883985194617,52.0537412103823,71.6907298332478
9.99026463841554,0.55,0.55,52.3876928539866,-55.7519280995759,52.3876928539866,67.2250590699035
9.99026463841554,0.55,0.575,52.711365295956,-55.7276748600246,52.711365295956,62.83548575765
9.99026463841554,0.55,0.6,53.0182975074759,-55.6914286261913,53.0182975074759,58.5935595707497
9.99026463841554,0.55,0.625,53.3021709601755,-55.6678189652311,53.3021709601755,55.6678189652311
9.99026463841554,0.55,0.65,53.5570926629724,-55.633641502423,53.5570926629724,55.633641502423
9.99026463841554,0.55,0.675,53.7771944900619,-55.6128744596973,53.7771944900619,55.6128744596973
9.99026463841554,0.55,0.7,53.9574791105039,-55.582554687089,53.9574791105039,55.582554687089
9.99026463841554,0.55,0.725,54.0927989576745,-55.5667503350032,54.0927989576745,55.5667503350032
9.99026463841554,0.55,0.75,54.1793791594833,-55.5419806050134,54.1793791594833,55.5419806050134
9.99026463841554,0.55,0.775,54.2130536714342,-55.5331668871134,54.2130536714342,55.5331668871134
9.99026463841554,0.55,0.8,54.1916165476062,-55.5155434296905,54.1916165476062,55.5155434296905
9.99026463841554,0.55,0.825,54.1121322651354,-55.5156832452442,54.1121322651354,55.5156832452442
9.99026463841554,0.55,0.85,53.9743660107956,-55.5067662861911,53.9743660107956,55.5067662861911
9.99026463841554,0.55,0.875,53.7768350567468,-55.5178065663118,53.7768350567468,55.5178065663118
9.99026463841554,0.55,0.9,53.5217204586768,-55.5191965746905,53.5217204586768,55.5191965746905
9.99026463841554,0.55,0.925,53.2091028830515,-55.5430788246508,53.2091028830515,55.5430788246508
9.99026463841554,0.55,0.95,52.843822054673,-55.5565467275254,52.843822054673,55.5565467275254
9.99026463841554,0.55,0.975,52.4273494592541,-55.5955243142113,52.4273494592541,55.5955243142113
9.99026463841554,0.55,1,51.9666756236987,-55.6239629406728,51.9666756236987,61.3969070618688
9.99026463841554,0.55,1.025,51.4644850953264,-55.681918433238,51.4644850953264,69.1915282611853
9.99026463841554,0.55,1.05,50.9288185836216,-55.729564579701,50.9288185836216,78.2869854377134
9.99026463841554,0.55,1.075,50.366324458214,-55.8055606504994,50.366324458214,88.5920498272661
9.99026463841554,0.55,1.1,49.7888144245106,-55.8566632832464,49.7888144245106,100.12310011644
9.99026463841554,0.55,1.125,49.2215524324412,-55.9048982195722,49.2215524324412,112.335397306781
9.99026463841554,0.55,1.15,48.6940713763163,-55.894230499623,48.6940713763163,124.842048755814
9.99026463841554,0.55,1.175,43.0059514060817,-49.7632590622826,43.0059514060817,647.831097680093
9.99026463841554,0.55,1.2,21.7268886703466,-25.1461094788336,21.7268886703466,914.835138431519
9.99026463841554,0.55,1.225,2.57399309791901,-2.75711846734154,2.57399309791901,439.916822303424
9.99026463841554,0.575,-0.25,0.0243809974965684,0.201343612735217,0.620510278262753,13.1317347796474
9.99026463841554,0.575,-0.225,2.83388120939386,-3.74513901480523,2.83388120939386,494.939616842694
9.99026463841554,0.575,-0.2,24.2554400055548,-33.6971023775316,24.2554400055548,1016.35129309761
9.99026463841554,0.575,-0.175,47.5893670116966,-66.4484875328657,47.5893670116966,693.670117587604
9.99026463841554,0.575,-0.15,53.1255005828081,-74.3599903545568,53.1255005828081,74.3599903545568
9.99026463841554,0.575,-0.125,52.7335615741431,-74.1989238464668,52.7335615741431,74.1989238464668
9.99026463841554,0.575,-0.1,52.2868745106271,-74.0015229910924,52.2868745106271,74.0015229910924
9.99026463841554,0.575,-0.075,51.8007437942984,-73.8971673289032,51.8007437942984,73.8971673289032
9.99026463841554,0.575,-0.05,51.3062421588058,-73.7493711853186,51.3062421588058,73.7493711853186
9.99026463841554,0.575,-0.025,50.8124696263204,-73.6799244013653,50.8124696263204,81.1655272341859
9.99026463841554,0.575,0,50.3372721306835,-73.5745880791867,50.3372721306835,90.2108910191313
9.99026463841554,0.575,0.025,49.8852437399135,-73.5379316808489,49.8852437399135,97.9934199927943
9.99026463841554,0.575,0.05,49.4684408125975,-73.4701769904207,49.4684408125975,104.604229108946
9.99026463841554,0.575,0.075,49.089493532648,-73.4601095317443,49.089493532648,110.108025501587
9.99026463841554,0.575,0.1,48.7574256302456,-73.4212824563185,48.7574256302456,114.60344737527
9.99026463841554,0.575,0.125,48.4733586920296,-73.4304953124772,48.4733586920296,118.119701349381
9.99026463841554,0.575,0.15,48.2435617918197,-73.4133805230648,48.2435617918197,120.746665185771
9.99026463841554,0.575,0.175,48.0675377524754,-73.4365058473075,48.0675377524754,122.509228776664
9.99026463841554,0.575,0.2,47.9487664791043,-73.4358763596864,47.9487664791043,123.491607179568
9.99026463841554,0.575,0.225,47.8851960374436,-73.4689282276895,47.8851960374436,123.724093500264
9.99026463841554,0.575,0.25,47.8777344878221,-73.4805687715634,47.8777344878221,123.286469392966
9.99026463841554,0.575,0.275,47.9229746081479,-73.5202566385123,47.9229746081479,122.214759598951
9.99026463841554,0.575,0.3,48.0196324403566,-73.5405256079079,48.0196324403566,120.584929367392
9.99026463841554,0.575,0.325,48.1631568882733,-73.5840439037513,48.1631568882733,118.437443669431
9.99026463841554,0.575,0.35,48.3504958727691,-73.6097789506611,48.3504958727691,115.845254848168
9.99026463841554,0.575,0.375,48.5761526741893,-73.6547377232551,48.5761526741893,112.852210606331
9.99026463841554,0.575,0.4,48.8357284870947,-73.6832046699146,48.8357284870947,109.52903727293
9.99026463841554,0.575,0.425,49.1229829002255,-73.7275575702618,49.1229829002255,105.922182260333
9.99026463841554,0.575,0.45,49.4325771320692,-73.7563775034846,49.4325771320692,102.100792276349
9.99026463841554,0.575,0.475,49.7577451158988,-73.7983389354619,49.7577451158988,98.1132418533297
9.99026463841554,0.575,0.5,50.0925981715163,-73.8254019103026,50.0925981715163,94.0276474991193
9.99026463841554,0.575,0.525,50.4300797635064,-73.8633637331387,50.4300797635064,89.8936365805924
9.99026463841554,0.575,0.55,50.7641261673817,-73.8867402901368,50.7641261673817,85.7788370259883
9.99026463841554,0.575,0.575,51.0876382633941,-73.919193932815,51.0876382633941,81.7333730984404
9.99026463841554,0.575,0.6,51.3947396928529,-73.9370511989524,51.3947396928529,77.824999121961
9.99026463841554,0.575,0.625,51.6785439274513,-73.9625189037925,51.6785439274513,74.1034276837532
9.99026463841554,0.575,0.65,51.9337145342245,-73.9730458369281,51.9337145342245,73.9730458369281
9.99026463841554,0.575,0.675,52.1538347090513,-73.9900232304698,52.1538347090513,73.9900232304698
9.99026463841554,0.575,0.7,52.3344530621677,-73.9913673767453,52.3344530621677,73.9913673767453
9.99026463841554,0.575,0.725,52.4698756541706,-73.9982780346171,52.4698756541706,73.9982780346171
9.99026463841554,0.575,0.75,52.5568803188888,-73.9884989198088,52.5568803188888,73.9884989198088
9.99026463841554,0.575,0.775,52.5907393955186,-73.9836705927833,52.5907393955186,73.9836705927833
9.99026463841554,0.575,0.8,52.5698239667786,-73.9607353930487,52.5698239667786,73.9607353930487
9.99026463841554,0.575,0.825,52.4906030899511,-73.942433311141,52.4906030899511,73.942433311141
9.99026463841554,0.575,0.85,52.3534609095737,-73.9042986767354,52.3534609095737,73.9042986767354
9.99026463841554,0.575,0.875,52.1562666058088,-73.8708384838009,52.1562666058088,73.8708384838009
9.99026463841554,0.575,0.9,51.9018795272351,-73.815581961753,51.9018795272351,73.815581961753
9.99026463841554,0.575,0.925,51.5896622694795,-73.7654217156069,51.5896622694795,73.7654217156069
9.99026463841554,0.575,0.95,51.2252073938321,-73.6912668665517,51.2252073938321,73.6912668665517
9.99026463841554,0.575,0.975,50.8091808744281,-73.6230458904338,50.8091808744281,74.8219277897124
9.99026463841554,0.575,1,50.3494075068243,-73.5284492494773,50.3494075068243,80.9928927905202
9.99026463841554,0.575,1.025,49.8476669445073,-73.4409898672654,49.8476669445073,88.2742022104358
9.99026463841554,0.575,1.05,49.3129514510778,-73.3230506585134,49.3129514510778,96.7556339481253
9.99026463841554,0.575,1.075,48.7510225549212,-73.2079789702063,48.7510225549212,106.34277466625
9.99026463841554,0.575,1.1,48.1749912429396,-73.0442146742744,48.1749912429396,117.036350403038
9.99026463841554,0.575,1.125,47.6095142803003,-72.8594059185463,47.6095142803003,128.325729254481
9.99026463841554,0.575,1.15,47.0853522855019,-72.6101067500017,47.0853522855019,139.849150721318
9.99026463841554,0.575,1.175,41.5759129175682,-64.4661257338846,41.5759129175682,626.538023536849
9.99026463841554,0.575,1.2,21.0040775609989,-32.5626089832711,21.0040775609989,884.262527854387
9.99026463841554,0.575,1.225,2.49283878799794,-3.6642855015187,2.49283878799794,425.125501878917
9.99026463841554,0.6,-0.25,0.0298531810007518,0.145034854097943,0.663846490388314,12.3610606514955
9.99026463841554,0.6,-0.225,2.72896539240015,-4.73642602570812,2.72896539240015,475.486754559234
9.99026463841554,0.6,-0.2,23.3093337534418,-42.0048764913708,23.3093337534418,976.425060341029
9.99026463841554,0.6,-0.175,45.724883894348,-82.6389932412772,45.724883894348,666.31417779548
9.99026463841554,0.6,-0.15,51.0405396508618,-92.3472709449463,51.0405396508618,92.3472709449463
9.99026463841554,0.6,-0.125,50.6552582554954,-91.9818396299008,50.6552582554954,91.9818396299008
9.99026463841554,0.6,-0.1,50.2159417436628,-91.5961805256417,50.2159417436628,91.5961805256417
9.99026463841554,0.6,-0.075,49.7348118574708,-91.306598501434,49.7348118574708,91.306598501434
9.99026463841554,0.6,-0.05,49.2460262112252,-91.0010299229723,49.2460262112252,91.0010299229723
9.99026463841554,0.6,-0.025,48.7558304312439,-90.786565309396,48.7558304312439,97.5884793782378
9.99026463841554,0.6,0,48.2847523599139,-90.5625140123076,48.2847523599139,106.054459107047
9.99026463841554,0.6,0.025,47.8349495452357,-90.4197392578625,47.8349495452357,113.346329794508
9.99026463841554,0.6,0.05,47.4208568061178,-90.2681599382826,47.4208568061178,119.551842448703
9.99026463841554,0.6,0.075,47.0430273754355,-90.1852156417122,47.0430273754355,124.730513520155
9.99026463841554,0.6,0.1,46.7125539634498,-90.0927070404624,46.7125539634498,128.974432878041
9.99026463841554,0.6,0.125,46.4287509338175,-90.0580511572617,46.4287509338175,132.308799844031
9.99026463841554,0.6,0.15,46.1996729637864,-90.0138878552437,46.1996729637864,134.817923420802
9.99026463841554,0.6,0.175,46.0232494326102,-90.018849437362,46.0232494326102,136.523143797051
9.99026463841554,0.6,0.2,45.9045042008759,-90.0146375970706,45.9045042008759,137.503872645036
9.99026463841554,0.6,0.225,45.8400224581582,-90.0519526198523,45.8400224581582,137.786818419472
9.99026463841554,0.6,0.25,45.8320491512632,-90.0801590899156,45.8320491512632,137.447234067596
9.99026463841554,0.6,0.275,45.8759984759478,-90.1430383898103,45.8759984759478,136.517448783393
9.99026463841554,0.6,0.3,45.9717453959323,-90.1965076256005,45.9717453959323,135.06895803093
9.99026463841554,0.6,0.325,46.1137173017564,-90.2784685662981,46.1137173017564,133.138447885005
9.99026463841554,0.6,0.35,46.299870244545,-90.3503923824963,46.299870244545,130.794408242874
9.99026463841554,0.6,0.375,46.5238173909595,-90.4452631071916,46.5238173909595,128.076836597549
9.99026463841554,0.6,0.4,46.7820429046076,-90.52918316457,46.7820429046076,125.052012257567
9.99026463841554,0.6,0.425,47.0675243028694,-90.6310817386497,47.0675243028694,121.762451350889
9.99026463841554,0.6,0.45,47.3757042022893,-90.7208529544736,47.3757042022893,118.272890050042
9.99026463841554,0.6,0.475,47.6991215167517,-90.8241388631644,47.6991215167517,114.62767302076
9.99026463841554,0.6,0.5,48.0325887280859,-90.9138707362206,48.0325887280859,110.890563128382
9.99026463841554,0.6,0.525,48.3684225164813,-91.0130859744553,48.3684225164813,107.10704059336
9.99026463841554,0.6,0.55,48.7011992907442,-91.0970755246866,48.7011992907442,103.340458087465
9.99026463841554,0.6,0.575,49.0232444027947,-91.1868830845066,49.0232444027947,99.6366535110757
9.99026463841554,0.6,0.6,49.3292779995566,-91.2595458132378,49.3292779995566,96.0592157057063
9.99026463841554,0.6,0.625,49.6118737164029,-91.3346697441867,49.6118737164029,92.6533993522817
9.99026463841554,0.6,0.65,49.8662640167155,-91.3904728141073,49.8662640167155,91.3904728141073
9.99026463841554,0.6,0.675,50.0855133577029,-91.4456419288163,50.0855133577029,91.4456419288163
9.99026463841554,0.6,0.7,50.2657267334785,-91.4790411644631,50.2657267334785,91.4790411644631
9.99026463841554,0.6,0.725,50.4006985165164,-91.5089360003417,50.4006985165164,91.5089360003417
9.99026463841554,0.6,0.75,50.4877649158771,-91.5143208253789,50.4877649158771,91.5143208253789
9.99026463841554,0.6,0.775,50.5216796896754,-91.5135358492949,50.5216796896754,91.5135358492949
9.99026463841554,0.6,0.8,50.5013880913423,-91.485213974156,50.5013880913423,91.485213974156
9.99026463841554,0.6,0.825,50.4228194144652,-91.4482905023335,50.4228194144652,91.4482905023335
9.99026463841554,0.6,0.85,50.28696048085,-91.3805811493904,50.28696048085,91.3805811493904
9.99026463841554,0.6,0.875,50.0911050179024,-91.3021738503157,50.0911050179024,91.3021738503157
9.99026463841554,0.6,0.9,49.838756080033,-91.189581130656,49.838756080033,91.189581130656
9.99026463841554,0.6,0.925,49.5286513878372,-91.0646177818537,49.5286513878372,91.0646177818537
9.99026463841554,0.6,0.95,49.1670840106527,-90.9017301088806,49.1670840106527,90.9017301088806
9.99026463841554,0.6,0.975,48.754030449494,-90.7251326873883,48.754030449494,93.8266880802718
9.99026463841554,0.6,1,48.2980964545337,-90.5057680258573,48.2980964545337,99.5748336725531
9.99026463841554,0.6,1.025,47.800292035261,-90.2710215704666,47.800292035261,106.34450105598
9.99026463841554,0.6,1.05,47.2705397839715,-89.9847538407322,47.2705397839715,114.21457775677
9.99026463841554,0.6,1.075,46.713818935513,-89.6758795439619,46.713818935513,123.087152672315
9.99026463841554,0.6,1.1,46.1445172864789,-89.294078110422,46.1445172864789,132.949013689371
9.99026463841554,0.6,1.125,45.5865047431519,-88.8748449989833,45.5865047431519,143.321579451589
9.99026463841554,0.6,1.15,45.0714869643398,-88.3865513539849,45.0714869643398,153.870195080342
9.99026463841554,0.6,1.175,39.7896703317852,-78.3372120348311,39.7896703317852,599.806324993016
9.99026463841554,0.6,1.2,20.1022368724662,-39.5729860338915,20.1022368724662,846.101458847008
9.99026463841554,0.6,1.225,2.39102283585872,-4.55450618027718,2.39102283585872,406.71316374068
9.99026463841554,0.625,-0.25,0.031797351210996,0.123145314436338,0.703303835769726,11.5719353541823
9.99026463841554,0.625,-0.225,2.59778679168498,-5.6248876302139,2.59778679168498,451.920571627072
9.99026463841554,0.625,-0.2,22.1600949883847,-49.7096449453627,22.1600949883847,928.155533283784
9.99026463841554,0.625,-0.175,43.4668912656813,-97.67733476184,43.4668912656813,633.353939608552
9.99026463841554,0.625,-0.15,48.5187233428367,-109.048713416949,48.5187233428367,109.048713416949
9.99026463841554,0.625,-0.125,48.1450743563463,-108.475639929,48.1450743563463,108.475639929
9.99026463841554,0.625,-0.1,47.7176749126877,-107.900528067794,47.7176749126877,107.900528067794
9.99026463841554,0.625,-0.075,47.2460591693958,-107.420326640542,47.2460591693958,107.420326640542
9.99026463841554,0.625,-0.05,46.7668446551286,-106.955445067087,46.7668446551286,106.955445067087
9.99026463841554,0.625,-0.025,46.2838249139526,-106.591637390347,46.2838249139526,112.686171273284
9.99026463841554,0.625,0,45.8198358114828,-106.24796070123,45.8198358114828,120.574363354074
9.99026463841554,0.625,0.025,45.3749688373492,-105.995935477997,45.3749688373492,127.373953277834
9.99026463841554,0.625,0.05,44.9657481484602,-105.760201929357,44.9657481484602,133.173718685889
9.99026463841554,0.625,0.075,44.590964880668,-105.602257043324,44.590964880668,138.024445900904
9.99026463841554,0.625,0.1,44.2635232782281,-105.456211656259,44.2635232782281,142.015100067273
9.99026463841554,0.625,0.125,43.9812010108637,-105.376344299276,43.9812010108637,145.164347901152
9.99026463841554,0.625,0.15,43.7536112723946,-105.305584739395,43.7536112723946,147.553313132581
9.99026463841554,0.625,0.175,43.5773472384113,-105.29157839497,43.5773472384113,149.19793424568
9.99026463841554,0.625,0.2,43.458784346605,-105.284379948606,43.458784346605,150.174461575763
9.99026463841554,0.625,0.225,43.3933534406024,-105.325493151664,43.3933534406024,150.504669299847
9.99026463841554,0.625,0.25,43.384478647861,-105.37089015732,43.384478647861,150.26043997024
9.99026463841554,0.625,0.275,43.4265780246818,-105.456697973001,43.4265780246818,149.469422385651
9.99026463841554,0.625,0.3,43.52055903755,-105.543961721032,43.52055903755,148.199482599972
9.99026463841554,0.625,0.325,43.6599870776415,-105.664224740072,43.6599870776415,146.482797995836
9.99026463841554,0.625,0.35,43.843726160405,-105.782887792175,43.843726160405,144.384023941935
9.99026463841554,0.625,0.375,44.0646397686138,-105.927617849708,44.0646397686138,141.938753221659
9.99026463841554,0.625,0.4,44.3200154753661,-106.067516084806,44.3200154753661,139.20930465315
9.99026463841554,0.625,0.425,44.6021741607339,-106.226991750829,44.6021741607339,136.233827820936
9.99026463841554,0.625,0.45,44.9072752379525,-106.378249497882,44.9072752379525,133.073044438447
9.99026463841554,0.625,0.475,45.2272770716976,-106.542987252803,45.2272770716976,129.766912934288
9.99026463841554,0.625,0.5,45.5576383449302,-106.695973687361,45.5576383449302,126.375186686926
9.99026463841554,0.625,0.525,45.8901563367146,-106.856681202202,45.8901563367146,122.938890430324
9.99026463841554,0.625,0.55,46.2199974046881,-107.001955660261,46.2199974046881,119.517424303948
9.99026463841554,0.625,0.575,46.5390153952042,-107.149477968485,46.5390153952042,116.152054132778
9.99026463841554,0.625,0.6,46.8424771340516,-107.2777304078,46.8424771340516,112.902529455203
9.99026463841554,0.625,0.625,47.1225206950644,-107.40299346609,47.1225206950644,109.809361734984
9.99026463841554,0.625,0.65,47.3748939274559,-107.504983275448,47.3748939274559,107.504983275448
9.99026463841554,0.625,0.675,47.5922506175826,-107.59893606174,47.5922506175826,107.59893606174
9.99026463841554,0.625,0.7,47.7711912067898,-107.665428828091,47.7711912067898,107.665428828091
9.99026463841554,0.625,0.725,47.905113741355,-107.718981240832,47.905113741355,107.718981240832
9.99026463841554,0.625,0.75,47.9918409301844,-107.740684698125,47.9918409301844,107.740684698125
9.99026463841554,0.625,0.775,48.0257340018561,-107.74465401121,48.0257340018561,107.74465401121
9.99026463841554,0.625,0.8,48.0062262356373,-107.71218940734,48.0062262356373,107.71218940734
9.99026463841554,0.625,0.825,47.9288467909809,-107.657331458446,47.9288467909809,107.657331458446
9.99026463841554,0.625,0.85,47.795081792394,-107.56133765696,47.795081792394,107.56133765696
9.99026463841554,0.625,0.875,47.6018041343408,-107.438576046024,47.6018041343408,107.438576046024
9.99026463841554,0.625,0.9,47.3530389074923,-107.26994218644,47.3530389074923,107.26994218644
9.99026463841554,0.625,0.925,47.0470674765851,-107.070632285233,47.0470674765851,107.070632285233
9.99026463841554,0.625,0.95,46.6907498599493,-106.82030986428,46.6907498599493,107.026802031159
9.99026463841554,0.625,0.975,46.2835523756031,-106.535665636209,46.2835523756031,111.421018044452
9.99026463841554,0.625,1,45.8347411955723,-106.192823518664,45.8347411955723,116.749108845448
9.99026463841554,0.625,1.025,45.3447397011559,-105.810903436088,45.3447397011559,123.009716777927
9.99026463841554,0.625,1.05,44.8243346825381,-105.357372128774,44.8243346825381,130.273934818025
9.99026463841554,0.625,1.075,44.2778548575305,-104.854459148401,44.2778548575305,138.437350516847
9.99026463841554,0.625,1.1,43.720909928198,-104.255857723489,43.720909928198,147.477637716203
9.99026463841554,0.625,1.125,43.1763895414251,-103.603132616919,43.1763895414251,156.943014152426
9.99026463841554,0.625,1.15,42.6766214632154,-102.878917411361,42.6766214632154,166.530373539373
9.99026463841554,0.625,1.175,37.6684971342807,-91.0621897178983,37.6684971342807,568.001258916977
9.99026463841554,0.625,1.2,19.0302958014898,-45.9862043235982,19.0302958014898,800.895508167888
9.99026463841554,0.625,1.225,2.26582823405251,-5.34464532870193,2.26582823405251,384.956366105763
9.99026463841554,0.65,-0.25,0.0357962926046954,0.0580063097926237,0.739979070422894,10.7643433532458
9.99026463841554,0.65,-0.225,2.44816739339391,-6.47829976725146,2.44816739339391,424.569633491805
9.99026463841554,0.65,-0.2,20.8294266950459,-56.7633919174927,20.8294266950459,872.19846706312
9.99026463841554,0.65,-0.175,40.8521965268426,-111.392423535784,40.8521965268426,595.243003499192
9.99026463841554,0.65,-0.15,45.6006535759114,-124.262857165973,45.6006535759114,124.262857165973
9.99026463841554,0.65,-0.125,45.2440210606942,-123.483950031236,45.2440210606942,123.483950031236
9.99026463841554,0.65,-0.1,44.8334566049776,-122.720638883633,44.8334566049776,122.720638883633
9.99026463841554,0.65,-0.075,44.3763494279143,-122.049536007121,44.3763494279143,122.049536007121
9.99026463841554,0.65,-0.05,43.9108106838037,-121.42565284493,43.9108106838037,121.42565284493
9.99026463841554,0.65,-0.025,43.4388183365959,-120.911822145512,43.4388183365959,126.289319294777
9.99026463841554,0.65,0,42.9849301924807,-120.44809890221,42.9849301924807,133.600346499184
9.99026463841554,0.65,0.025,42.5477433929366,-120.085522135976,42.5477433929366,139.907238680711
9.99026463841554,0.65,0.05,42.145447036021,-119.76445460589,42.145447036021,145.300092864973
9.99026463841554,0.65,0.075,41.7755309418595,-119.529704094408,41.7755309418595,149.820915884879
9.99026463841554,0.65,0.1,41.4523711040884,-119.32853122115,41.4523711040884,153.555745157466
9.99026463841554,0.65,0.125,41.1725770591498,-119.201492277334,41.1725770591498,156.516999863552
9.99026463841554,0.65,0.15,40.9470478784741,-119.10250862535,40.9470478784741,158.782476270427
9.99026463841554,0.65,0.175,40.7713382365519,-119.06773079705,40.7713382365519,160.363104358156
9.99026463841554,0.65,0.2,40.6529618090168,-119.056149440637,40.6529618090168,161.33163327787
9.99026463841554,0.65,0.225,40.5864349218843,-119.099624028172,40.5864349218843,161.705348578975
9.99026463841554,0.65,0.25,40.576197883321,-119.161207011184,40.576197883321,161.552354038364
9.99026463841554,0.65,0.275,40.6158637815772,-119.268984991541,40.6158637815772,160.896078966629
9.99026463841554,0.65,0.3,40.7072505273236,-119.389499162003,40.7072505273236,159.800345009453
9.99026463841554,0.65,0.325,40.8432126383781,-119.547612627491,40.8432126383781,158.293269959369
9.99026463841554,0.65,0.35,41.0234323920561,-119.712926783489,41.0234323920561,156.435274517449
9.99026463841554,0.65,0.375,41.2401430703464,-119.907535154823,41.2401430703464,154.257972706224
9.99026463841554,0.65,0.4,41.4913709404205,-120.103721311249,41.4913709404205,151.819339884221
9.99026463841554,0.65,0.425,41.7688757924811,-120.321184019749,41.7688757924811,149.153564399892
9.99026463841554,0.65,0.45,42.0694879256841,-120.534544418733,42.0694879256841,146.316980702047
9.99026463841554,0.65,0.475,42.3846634474707,-120.761431902284,42.3846634474707,143.345557882835
9.99026463841554,0.65,0.5,42.7104749543923,-120.978488916214,42.7104749543923,140.294664663887
9.99026463841554,0.65,0.525,43.0382670160379,-121.201565226948,43.0382670160379,137.201277738158
9.99026463841554,0.65,0.55,43.3637728367822,-121.409033853608,43.3637728367822,134.120449796518
9.99026463841554,0.65,0.575,43.6784347025336,-121.615223281961,43.6784347025336,131.089316950939
9.99026463841554,0.65,0.6,43.9780482080363,-121.799971309885,43.9780482080363,128.163351414993
9.99026463841554,0.65,0.625,44.2543734520447,-121.976313490644,44.2543734520447,125.378828617353
9.99026463841554,0.65,0.65,44.5036570820779,-122.125311485572,44.5036570820779,122.792556232715
9.99026463841554,0.65,0.675,44.7182017677261,-122.25890569257,44.7182017677261,122.25890569257
9.99026463841554,0.65,0.7,44.8950840500014,-122.359165099967,44.8950840500014,122.359165099967
9.99026463841554,0.65,0.725,45.0273718912552,-122.437099686934,45.0273718912552,122.437099686934
9.99026463841554,0.65,0.75,45.1133477369355,-122.475598358355,45.1133477369355,122.475598358355
9.99026463841554,0.65,0.775,45.1470587201901,-122.484879588449,45.1470587201901,122.484879588449
9.99026463841554,0.65,0.8,45.1283863383881,-122.448515515326,45.1283863383881,122.448515515326
9.99026463841554,0.65,0.825,45.0525564766365,-122.376091461166,45.0525564766365,122.376091461166
9.99026463841554,0.65,0.85,44.921494876162,-122.251788720246,44.921494876162,122.251788720246
9.99026463841554,0.65,0.875,44.7317749041853,-122.084828633996,44.7317749041853,122.084828633996
9.99026463841554,0.65,0.9,44.4878573107107,-121.859813117276,44.4878573107107,121.859813117276
9.99026463841554,0.65,0.925,44.1877173522601,-121.586051911758,44.1877173522601,121.586051911758
9.99026463841554,0.65,0.95,43.838668301815,-121.247543778801,43.838668301815,123.339652333182
9.99026463841554,0.65,0.975,43.4398487683986,-120.854357058776,43.4398487683986,127.392197304191
9.99026463841554,0.65,1,43.0010630439084,-120.386646156357,43.0010630439084,132.299513196242
9.99026463841554,0.65,1.025,42.5223611312876,-119.856347632179,42.5223611312876,138.051783620999
9.99026463841554,0.65,1.05,42.0152981092043,-119.233161978195,42.0152981092043,144.711560900204
9.99026463841554,0.65,1.075,41.483734274313,-118.534270828249,41.483734274313,152.169060012629
9.99026463841554,0.65,1.1,40.9443748827878,-117.716404202929,40.9443748827878,160.393575496991
9.99026463841554,0.65,1.125,40.4189955758195,-116.830065836698,40.4189955758195,168.95952914923
9.99026463841554,0.65,1.15,39.9401777710005,-115.870504331311,39.9401777710005,177.596042697494
9.99026463841554,0.65,1.175,35.247777684738,-102.456984633953,35.247777684738,531.584326083379
9.99026463841554,0.65,1.2,17.8085247911412,-51.7436812537173,17.8085247911412,749.288206526375
9.99026463841554,0.65,1.225,2.12425986637237,-6.0957238333111,2.12425986637237,360.152839447767
9.99026463841554,0.675,-0.25,0.0349822959972162,0.0481965620657453,0.769825699000961,9.95631485378732
9.99026463841554,0.675,-0.225,2.27496270661448,-7.17875660293919,2.27496270661448,393.813014159974
9.99026463841554,0.675,-0.2,19.3290701581417,-62.9387648969335,19.3290701581417,809.358811203089
9.99026463841554,0.675,-0.175,37.9110549696297,-123.432543488717,37.9110549696297,552.534135142729
9.99026463841554,0.675,-0.15,42.3210108050337,-137.604373511471,42.3210108050337,137.604373511471
9.99026463841554,0.675,-0.125,41.9863407758793,-136.614275423462,41.9863407758793,136.614275423462
9.99026463841554,0.675,-0.1,41.5971365884551,-135.658264083083,41.5971365884551,135.658264083083
9.99026463841554,0.675,-0.075,41.1591271023887,-134.788683598328,41.1591271023887,134.788683598328
9.99026463841554,0.675,-0.05,40.7111361983008,-134.001486261776,40.7111361983008,134.001486261776
9.99026463841554,0.675,-0.025,40.2538488116242,-133.331670845627,40.2538488116242,138.017656506751
9.99026463841554,0.675,0,39.8130677141628,-132.744877993659,39.8130677141628,144.749405649586
9.99026463841554,0.675,0.025,39.3863598651826,-132.267526616884,39.3863598651826,150.559177018127
9.99026463841554,0.675,0.05,38.993207919012,-131.859249267273,38.993207919012,155.54163426154
9.99026463841554,0.675,0.075,38.6301838540355,-131.544901204299,38.6301838540355,159.727291086715
9.99026463841554,0.675,0.1,38.3128109183845,-131.28762040485,38.3128109183845,163.201910438529
9.99026463841554,0.675,0.125,38.0368556403159,-131.111664099563,38.0368556403159,165.969662030405
9.99026463841554,0.675,0.15,37.8142211772586,-130.984063821382,37.8142211772586,168.106915808255
9.99026463841554,0.675,0.175,37.6397063393298,-130.927447134062,37.6397063393298,169.618072533437
9.99026463841554,0.675,0.2,37.5217259569144,-130.911416927768,37.5217259569144,170.573737279759
9.99026463841554,0.675,0.225,37.4541283127723,-130.956593537573,37.4541283127723,170.985559060758
9.99026463841554,0.675,0.25,37.4421760037537,-131.034456251829,37.4421760037537,170.918861649566
9.99026463841554,0.675,0.275,37.4788910502655,-131.163788720975,37.4788910502655,170.391986633765
9.99026463841554,0.675,0.3,37.5668466064831,-131.317726021146,37.5668466064831,169.465469374172
9.99026463841554,0.675,0.325,37.698371596005,-131.513437343888,37.698371596005,168.162701824113
9.99026463841554,0.675,0.35,37.8738439778187,-131.725635760027,37.8738439778187,166.540461949748
9.99026463841554,0.675,0.375,38.0850280467305,-131.970009768772,38.0850280467305,164.625861784144
9.99026463841554,0.675,0.4,38.3305921773235,-132.222797062937,38.3305921773235,162.473010242671
9.99026463841554,0.675,0.425,38.6018769170208,-132.498284163965,38.6018769170208,160.111710397946
9.99026463841554,0.675,0.45,38.8963063401195,-132.774177310787,38.8963063401195,157.594310243652
9.99026463841554,0.675,0.475,39.2049613065989,-133.063425101092,39.2049613065989,154.95243099647
9.99026463841554,0.675,0.5,39.5244646554205,-133.345137615984,39.5244646554205,152.237412813131
9.99026463841554,0.675,0.525,39.8458246866258,-133.630987901501,39.8458246866258,149.481863913575
9.99026463841554,0.675,0.55,40.1652857991132,-133.901419093505,40.1652857991132,146.736827896105
9.99026463841554,0.675,0.575,40.4739886171535,-134.166885713702,40.4739886171535,144.035005221836
9.99026463841554,0.675,0.6,40.7682050489538,-134.409095566034,40.7682050489538,141.427935177621
9.99026463841554,0.675,0.625,41.0394244195742,-134.63732680026,41.0394244195742,138.947344431666
9.99026463841554,0.675,0.65,41.2843386087254,-134.834496520437,41.2843386087254,136.646247898382
9.99026463841554,0.675,0.675,41.4950073792171,-135.00872098888,41.4950073792171,135.00872098888
9.99026463841554,0.675,0.7,41.6689248173761,-135.144094592787,41.6689248173761,135.144094592787
9.99026463841554,0.675,0.725,41.7989416027414,-135.247543598509,41.7989416027414,135.247543598509
9.99026463841554,0.675,0.75,41.8837328795444,-135.304345793589,41.8837328795444,135.304345793589
9.99026463841554,0.675,0.775,41.9171524309278,-135.320166249123,41.9171524309278,135.320166249123
9.99026463841554,0.675,0.8,41.8994513589288,-135.281540782353,41.8994513589288,135.281540782353
9.99026463841554,0.675,0.825,41.8256836248991,-135.192815901525,41.8256836248991,135.192815901525
9.99026463841554,0.675,0.85,41.6981219762691,-135.041941271061,41.6981219762691,135.041941271061
9.99026463841554,0.675,0.875,41.5131831245652,-134.832040395264,41.5131831245652,134.832040395264
9.99026463841554,0.675,0.9,41.2756566517074,-134.552482815602,41.2756566517074,134.552482815602
9.99026463841554,0.675,0.925,40.9833643027661,-134.205542909661,40.9833643027661,134.599208600125
9.99026463841554,0.675,0.95,40.6439593244931,-133.780890923938,40.6439593244931,137.615848657431
9.99026463841554,0.675,0.975,40.2564117691404,-133.280581889269,40.2564117691404,141.326714782941
9.99026463841554,0.675,1,39.8309719410812,-132.690404012304,39.8309719410812,145.815017289085
9.99026463841554,0.675,1.025,39.3674754190835,-132.013387190725,39.3674754190835,151.060837319632
9.99026463841554,0.675,1.05,38.8782143797181,-131.223325484559,38.8782143797181,157.121160498905
9.99026463841554,0.675,1.075,38.3666677111948,-130.33045445856,38.3666677111948,163.878369712902
9.99026463841554,0.675,1.1,37.8505940456901,-129.29703933245,37.8505940456901,171.298024107531
9.99026463841554,0.675,1.125,37.3503654565507,-128.180615488848,37.3503654565507,178.975976650216
9.99026463841554,0.675,1.15,36.8985387075306,-126.990820926232,36.8985387075306,186.677365899705
9.99026463841554,0.675,1.175,32.5594150801904,-112.181116012753,32.5594150801904,491.108910648781
9.99026463841554,0.675,1.2,16.4502353208137,-56.6270412210323,16.4502353208137,692.097315865754
9.99026463841554,0.675,1.225,1.96212782830354,-6.69562338652192,1.96212782830354,332.714714540561
9.99026463841554,0.7,-0.25,0.0379308463527269,-0.020158159277087,0.794470661609396,9.14022066202586
9.99026463841554,0.7,-0.225,2.08986169400391,-7.82967055842697,2.08986169400391,360.110034559964
9.99026463841554,0.7,-0.2,17.6901445512782,-68.2203367615337,17.6901445512782,740.558203390658
9.99026463841554,0.7,-0.175,34.695904549516,-133.657220728679,34.695904549516,505.869292420336
9.99026463841554,0.7,-0.15,38.7376784792191,-148.9018144146,38.7376784792191,148.9018144146
9.99026463841554,0.7,-0.125,38.4305565845717,-147.701344728896,38.4305565845717,147.701344728896
9.99026463841554,0.7,-0.1,38.0678087612699,-146.551811245256,38.0678087612699,146.551811245256
9.99026463841554,0.7,-0.075,37.6541980535352,-145.483256471436,37.6541980535352,145.483256471436
9.99026463841554,0.7,-0.05,37.2280363238798,-144.5316065805,37.2280363238798,144.5316065805
9.99026463841554,0.7,-0.025,36.7895501546322,-143.705145347955,36.7895501546322,147.730827322082
9.99026463841554,0.7,0,36.3650191354851,-142.993681055154,36.3650191354851,153.880668154214
9.99026463841554,0.7,0.025,35.9517162779447,-142.400253472044,35.9517162779447,159.190956968246
9.99026463841554,0.7,0.05,35.5698532079723,-141.902510543385,35.5698532079723,163.759186182446
9.99026463841554,0.7,0.075,35.2156722331603,-141.506658660772,35.2156722331603,167.605918716818
9.99026463841554,0.7,0.1,34.9053962809445,-141.190674045001,34.9053962809445,170.815413173924
9.99026463841554,0.7,0.125,34.6344174707837,-140.963653523096,34.6344174707837,173.384962642049
9.99026463841554,0.7,0.15,34.4152865970329,-140.804896136315,34.4152865970329,175.38841734443
9.99026463841554,0.7,0.175,34.2424232752473,-140.724407300723,34.2424232752473,176.824784176805
9.99026463841554,0.7,0.2,34.1248637016622,-140.70173206999,34.1248637016622,177.76156714865
9.99026463841554,0.7,0.225,34.0560904206243,-140.746934617514,34.0560904206243,178.205721141977
9.99026463841554,0.7,0.25,34.0419718696713,-140.839389627268,34.0419718696713,178.218985995777
9.99026463841554,0.7,0.275,34.0751799378263,-140.989090502933,34.0751799378263,177.815403462544
9.99026463841554,0.7,0.3,34.1588774482806,-141.175335934838,34.1588774482806,177.051556464424
9.99026463841554,0.7,0.325,34.2850589823704,-141.40799227271,34.2850589823704,175.946774147414
9.99026463841554,0.7,0.35,34.4546725582394,-141.666520949708,34.4546725582394,174.553633226121
9.99026463841554,0.7,0.375,34.6591658962303,-141.960517652778,34.6591658962303,172.895310366765
9.99026463841554,0.7,0.4,34.8977546427339,-142.269849188304,34.8977546427339,171.021564780101
9.99026463841554,0.7,0.425,35.1614832841389,-142.603659620072,35.1614832841389,168.958313683408
9.99026463841554,0.7,0.45,35.4482980669022,-142.942429700024,35.4482980669022,166.753479998691
9.99026463841554,0.7,0.475,35.7490066856026,-143.294685745148,35.7490066856026,164.434799332435
9.99026463841554,0.7,0.5,36.0607276038337,-143.641688334111,36.0607276038337,162.049160273546
9.99026463841554,0.7,0.525,36.374220599579,-143.991208345062,36.374220599579,159.6252591273
9.99026463841554,0.7,0.55,36.6861983174428,-144.325415378699,36.6861983174428,157.209693465148
9.99026463841554,0.7,0.575,36.9875788783458,-144.651205667928,36.9875788783458,154.831213235465
9.99026463841554,0.7,0.6,37.2750744280346,-144.951766186132,37.2750744280346,152.5369407292
9.99026463841554,0.7,0.625,37.5399792776501,-145.232999099834,37.5399792776501,150.354606834448
9.99026463841554,0.7,0.65,37.7793966329475,-145.479216007967,37.7793966329475,148.332861919294
9.99026463841554,0.7,0.675,37.9852208821309,-145.695182309548,37.9852208821309,146.497072854136
9.99026463841554,0.7,0.7,38.1553268756679,-145.866460084753,38.1553268756679,145.866460084753
9.99026463841554,0.7,0.725,38.2824330459465,-145.996486675175,38.2824330459465,145.996486675175
9.99026463841554,0.7,0.75,38.3655617559472,-146.072242571137,38.3655617559472,146.072242571137
9.99026463841554,0.7,0.775,38.3984727427601,-146.095590289909,38.3984727427601,146.095590289909
9.99026463841554,0.7,0.8,38.3817254833222,-146.055176755483,38.3817254833222,146.055176755483
9.99026463841554,0.7,0.825,38.3103232830283,-145.951054443367,38.3103232830283,145.951054443367
9.99026463841554,0.7,0.85,38.1868003355133,-145.773878342347,38.1868003355133,145.773878342347
9.99026463841554,0.7,0.875,38.0075673069665,-145.521847069276,38.0075673069665,145.521847069276
9.99026463841554,0.7,0.9,37.7776237561363,-145.187778150505,37.7776237561363,145.187778150505
9.99026463841554,0.7,0.925,37.4948233690342,-144.768329064602,37.4948233690342,146.927256667196
9.99026463841554,0.7,0.95,37.1670046706417,-144.257227241329,37.1670046706417,149.674418917471
9.99026463841554,0.7,0.975,36.7931945384139,-143.650163753485,36.7931945384139,153.04183766155
9.99026463841554,0.7,1,36.3839181019019,-142.936645900062,36.3839181019019,157.10863728601
9.99026463841554,0.7,1.025,35.9390639190812,-142.11268172045,35.9390639190812,161.847552214081
9.99026463841554,0.7,1.05,35.471507820699,-141.1541312765,35.471507820699,167.308212334051
9.99026463841554,0.7,1.075,34.9845848950855,-140.06676520379,34.9845848950855,173.367893693642
9.99026463841554,0.7,1.1,34.4968933859636,-138.816843758871,34.4968933859636,179.987834387034
9.99026463841554,0.7,1.125,34.0273137316792,-137.472278817316,34.0273137316792,186.786733446286
9.99026463841554,0.7,1.15,33.6079581532863,-136.054786473149,33.6079581532863,193.564647532144
9.99026463841554,0.7,1.175,29.654093212344,-120.083455157744,29.654093212344,447.221072989223
9.99026463841554,0.7,1.2,14.9848492482323,-60.6127744516575,14.9848492482323,630.229406627459
9.99026463841554,0.7,1.225,1.79013578969194,-7.24197950964205,1.79013578969194,303.065001826425
9.99026463841554,0.725,-0.25,0.0344148125755242,-0.00476278899200759,0.809347789323079,8.3465302292787
9.99026463841554,0.725,-0.225,1.88496708193572,-8.27059023406814,1.88496708193572,323.970800975109
9.99026463841554,0.725,-0.2,15.927457906258,-72.344097370168,15.927457906258,666.875348640019
9.99026463841554,0.725,-0.175,31.2462999620553,-141.680652778586,31.2462999620553,455.98857747894
9.99026463841554,0.725,-0.15,34.8962138010011,-157.735267604008,34.8962138010011,157.735267604008
9.99026463841554,0.725,-0.125,34.6216203329175,-156.316366219715,34.6216203329175,156.316366219715
9.99026463841554,0.725,-0.1,34.2899505269711,-154.965071954646,34.2899505269711,154.965071954646
9.99026463841554,0.725,-0.075,33.9054323743842,-153.687997995404,33.9054323743842,153.687997995404
9.99026463841554,0.725,-0.05,33.505074756665,-152.564656576468,33.505074756665,152.564656576468
9.99026463841554,0.725,-0.025,33.0891597968806,-151.574169366978,33.0891597968806,155.020882663698
9.99026463841554,0.725,0,32.683989821731,-150.732817711168,32.683989821731,160.583062425852
9.99026463841554,0.725,0.025,32.2869889542739,-150.018195622739,32.2869889542739,165.386604058285
9.99026463841554,0.725,0.05,31.9187513405953,-149.427548822319,31.9187513405953,169.53415840031
9.99026463841554,0.725,0.075,31.5755445937949,-148.946906472358,31.5755445937949,173.034240188411
9.99026463841554,0.725,0.1,31.2739898218657,-148.570116537714,31.2739898218657,175.97167238396
9.99026463841554,0.725,0.125,31.0094025276489,-148.29001140861,31.0094025276489,178.335221908553
9.99026463841554,0.725,0.15,30.7947191484042,-148.098847103928,30.7947191484042,180.197791023492
9.99026463841554,0.725,0.175,30.6242406572326,-147.993223073709,30.6242406572326,181.551672198047
9.99026463841554,0.725,0.2,30.5074035235685,-147.963126511466,30.5074035235685,182.462457739318
9.99026463841554,0.725,0.225,30.4375544387212,-148.007502659176,30.4375544387212,182.931361921014
9.99026463841554,0.725,0.25,30.4209863512552,-148.114020286458,30.4209863512552,183.017466160853
9.99026463841554,0.725,0.275,30.4502228188447,-148.283458552138,30.4502228188447,182.729683681164
9.99026463841554,0.725,0.3,30.5288711310184,-148.501626120112,30.5288711310184,182.121384690316
9.99026463841554,0.725,0.325,30.6487679445567,-148.770742904706,30.6487679445567,181.207172689628
9.99026463841554,0.725,0.35,30.8113171228002,-149.075339848731,30.8113171228002,180.036028685226
9.99026463841554,0.725,0.375,31.0078042051271,-149.418618887975,31.0078042051271,178.626653483665
9.99026463841554,0.725,0.4,31.2379031062652,-149.784385087235,31.2379031062652,177.024966010973
9.99026463841554,0.725,0.425,31.4924982321631,-150.176359009913,31.4924982321631,175.252543295665
9.99026463841554,0.725,0.45,31.7699884462153,-150.578097550125,31.7699884462153,173.353327886816
9.99026463841554,0.725,0.475,32.0610293894483,-150.993431057893,32.0610293894483,171.350770526052
9.99026463841554,0.725,0.5,32.3631797055342,-151.40606481923,32.3631797055342,169.28771628314
9.99026463841554,0.725,0.525,32.6670602544636,-151.819594996401,32.6670602544636,167.188577602795
9.99026463841554,0.725,0.55,32.9698058566263,-152.218203707473,32.9698058566263,165.09590382301
9.99026463841554,0.725,0.575,33.2622133948448,-152.604954131619,33.2622133948448,163.03412401571
9.99026463841554,0.725,0.6,33.5413944441014,-152.964791669905,33.5413944441014,161.046356610474
9.99026463841554,0.725,0.625,33.7985442223681,-153.299961661543,33.7985442223681,159.155943379113
9.99026463841554,0.725,0.65,34.0311381759711,-153.596448844405,34.0311381759711,157.407623840869
9.99026463841554,0.725,0.675,34.2309987188193,-153.855372918508,34.2309987188193,155.822274453729
9.99026463841554,0.725,0.7,34.3963410839487,-154.064055478958,34.3963410839487,154.447569067259
9.99026463841554,0.725,0.725,34.5198449581234,-154.222120446845,34.5198449581234,154.222120446845
9.99026463841554,0.725,0.75,34.6008357266541,-154.318580427901,34.6008357266541,154.318580427901
9.99026463841554,0.725,0.775,34.6330749708528,-154.351114862557,34.6330749708528,154.351114862557
9.99026463841554,0.725,0.8,34.6173805518519,-154.310887367804,34.6173805518519,154.310887367804
9.99026463841554,0.725,0.825,34.5488049438708,-154.193183309779,34.5488049438708,154.193183309779
9.99026463841554,0.725,0.85,34.4300867899784,-153.991902794843,34.4300867899784,153.991902794843
9.99026463841554,0.725,0.875,34.257734427784,-153.699713807467,34.257734427784,153.699713807467
9.99026463841554,0.725,0.9,34.0368942802856,-153.313637925238,34.0368942802856,154.678781386056
9.99026463841554,0.725,0.925,33.7655574614435,-152.82393693593,33.7655574614435,156.59670853875
9.99026463841554,0.725,0.95,33.4516870793637,-152.229457188896,33.4516870793637,159.07331937477
9.99026463841554,0.725,0.975,33.0944721090989,-151.518502105137,33.0944721090989,162.096198812958
9.99026463841554,0.725,1,32.7046818855749,-150.685704685258,32.7046818855749,165.742373332372
9.99026463841554,0.725,1.025,32.2823572001194,-149.718647715766,32.2823572001194,169.97551894254
9.99026463841554,0.725,1.05,31.8409890769595,-148.597040617809,31.8409890769595,174.841018525941
9.99026463841554,0.725,1.075,31.3837752372464,-147.320389896876,31.3837752372464,180.208863915114
9.99026463841554,0.725,1.1,30.9301488490051,-145.861243928296,30.9301488490051,186.040500479168
9.99026463841554,0.725,1.125,30.4970985514042,-144.295245619676,30.4970985514042,191.973194994607
9.99026463841554,0.725,1.15,30.1160899375257,-142.657570212332,30.1160899375257,197.844982346538
9.99026463841554,0.725,1.175,26.5733375933417,-125.787217946971,26.5733375933417,400.664250427699
9.99026463841554,0.725,1.2,13.4289944074125,-63.4422087418348,13.4289944074125,564.778483548744
9.99026463841554,0.725,1.225,1.60152153934354,-7.57844785630679,1.60152153934354,271.751763336601
9.99026463841554,0.75,-0.25,0.0373038730142849,-0.0712035667720714,0.816768322904635,7.55308902641152
9.99026463841554,0.75,-0.225,1.67710232128666,-8.65455781367883,1.67710232128666,285.980395617558
9.99026463841554,0.75,-0.2,14.0826190485532,-75.3389812577655,14.0826190485532,589.491371492774
9.99026463841554,0.75,-0.175,27.6313016725275,-147.404463134208,27.6313016725275,403.721111918902
9.99026463841554,0.75,-0.15,30.8727982595677,-163.974961492356,30.8727982595677,163.974961492356
9.99026463841554,0.75,-0.125,30.6366373047255,-162.33753557843,30.6366373047255,162.33753557843
9.99026463841554,0.75,-0.1,30.3414878342149,-160.781775821614,30.3414878342149,160.781775821614
9.99026463841554,0.75,-0.075,29.9917448718431,-159.296507589154,29.9917448718431,159.296507589154
9.99026463841554,0.75,-0.05,29.6217774312914,-157.99938676208,29.6217774312914,157.99938676208
9.99026463841554,0.75,-0.025,29.2328261098296,-156.845161518056,29.2328261098296,159.787607910444
9.99026463841554,0.75,0,28.8503876376625,-155.871616581537,28.8503876376625,164.756635723891
9.99026463841554,0.75,0.025,28.4728283973108,-155.035197657526,28.4728283973108,169.049486004034
9.99026463841554,0.75,0.05,28.120523804323,-154.34868079934,28.120523804323,172.770157198578
9.99026463841554,0.75,0.075,27.7903906742422,-153.781696361878,27.7903906742422,175.918284556861
9.99026463841554,0.75,0.1,27.4989807457286,-153.34072279473,27.4989807457286,178.576579374137
9.99026463841554,0.75,0.125,27.2420243999446,-153.005449110666,27.2420243999446,180.727772593127
9.99026463841554,0.75,0.15,27.0324766594179,-152.778524312907,27.0324766594179,182.441768075151
9.99026463841554,0.75,0.175,26.8649111273516,-152.645600762376,26.8649111273516,183.706044227251
9.99026463841554,0.75,0.2,26.7488781079401,-152.605094202304,26.7488781079401,184.582701182094
9.99026463841554,0.75,0.225,26.6779004476034,-152.64672015577,26.6779004476034,185.068667601387
9.99026463841554,0.75,0.25,26.6584736733779,-152.764867309212,26.6584736733779,185.219156937683
9.99026463841554,0.75,0.275,26.6832211928048,-152.952541114104,26.6832211928048,185.039080004677
9.99026463841554,0.75,0.3,26.756023606376,-153.200824418903,26.756023606376,184.577664372799
9.99026463841554,0.75,0.325,26.868757202478,-153.505396402298,26.868757202478,183.84567368054
9.99026463841554,0.75,0.35,27.0231499230546,-153.854871085745,27.0231499230546,182.887763088259
9.99026463841554,0.75,0.375,27.2104837128639,-154.246924377203,27.2104837128639,181.718872673163
9.99026463841554,0.75,0.4,27.430789202085,-154.668487454737,27.430789202085,180.38048533475
9.99026463841554,0.75,0.425,27.6749202683637,-155.118567293982,27.6749202683637,178.890439298737
9.99026463841554,0.75,0.45,27.9416497490792,-155.583096645214,27.9416497490792,177.288182295237
9.99026463841554,0.75,0.475,28.2215898953036,-156.061828510343,28.2215898953036,175.593416338128
9.99026463841554,0.75,0.5,28.5126779148221,-156.540271329624,28.5126779148221,173.844464695307
9.99026463841554,0.75,0.525,28.8054901203543,-157.018430566838,28.8054901203543,172.061971032144
9.99026463841554,0.75,0.55,29.0975339682077,-157.481870349063,29.0975339682077,170.283952329719
9.99026463841554,0.75,0.575,29.379570682829,-157.930421127667,29.379570682829,168.531054952412
9.99026463841554,0.75,0.6,29.6490692850441,-158.350121326508,29.6490692850441,166.841859594257
9.99026463841554,0.75,0.625,29.8972076669372,-158.740225204328,29.8972076669372,165.23592862711
9.99026463841554,0.75,0.65,30.1217944885903,-159.087642830396,30.1217944885903,163.753456101982
9.99026463841554,0.75,0.675,30.3146632481704,-159.390630407626,30.3146632481704,162.411566551102
9.99026463841554,0.75,0.7,30.4743282842565,-159.637387218538,30.4743282842565,161.2533753293
9.99026463841554,0.75,0.725,30.5935208196463,-159.824678302667,30.5935208196463,160.291890690909
9.99026463841554,0.75,0.75,30.6718193755343,-159.942475653046,30.6718193755343,159.942475653046
9.99026463841554,0.75,0.775,30.7030922256288,-159.985463537247,30.7030922256288,159.985463537247
9.99026463841554,0.75,0.8,30.6883490171631,-159.945997499312,30.6883490171631,159.945997499312
9.99026463841554,0.75,0.825,30.6228194809376,-159.816076510762,30.6228194809376,159.816076510762
9.99026463841554,0.75,0.85,30.5093530196664,-159.591207638475,30.5093530196664,159.600749745413
9.99026463841554,0.75,0.875,30.3447155946854,-159.260340604896,30.3447155946854,160.468168584115
9.99026463841554,0.75,0.9,30.1340679423075,-158.822698597961,30.1340679423075,161.762937298558
9.99026463841554,0.75,0.925,29.8757375138792,-158.264281832774,29.8757375138792,163.472981986909
9.99026463841554,0.75,0.95,29.5776347021167,-157.586678205747,29.5776347021167,165.673967160068
9.99026463841554,0.75,0.975,29.2393568199586,-156.77319609705,29.2393568199586,168.349199644189
9.99026463841554,0.75,1,28.8717125940451,-155.820954008935,28.8717125940451,171.570363897335
9.99026463841554,0.75,1.025,28.4751961393735,-154.711754771964,28.4751961393735,175.295947802953
9.99026463841554,0.75,1.05,28.0637113341889,-153.42666212336,28.0637113341889,179.5640569106
9.99026463841554,0.75,1.075,27.640600329645,-151.96207278135,27.640600329645,184.24195444322
9.99026463841554,0.75,1.1,27.2258427452952,-150.294939587687,27.2258427452952,189.288977149141
9.99026463841554,0.75,1.125,26.8345203118259,-148.511984479419,26.8345203118259,194.3650710819
9.99026463841554,0.75,1.15,26.4969999097523,-146.659435942403,26.4969999097523,199.34281453583
9.99026463841554,0.75,1.175,23.3841732970809,-129.188879818146,23.3841732970809,352.26458469011
9.99026463841554,0.75,1.2,11.822419147022,-65.1426864064991,11.822419147022,496.907951221046
9.99026463841554,0.75,1.225,1.41200216414088,-7.85545538583264,1.41200216414088,239.320682258031
9.99026463841554,0.775,-0.25,0.0313953459872821,-0.0318322598428943,0.811533687452863,6.80494042912669
9.99026463841554,0.775,-0.225,1.45406340713697,-8.7787330291748,1.45406340713697,246.784244884724
9.99026463841554,0.775,-0.2,12.1720834367462,-76.9073111842672,12.1720834367462,509.763010508709
9.99026463841554,0.775,-0.175,23.8984043097022,-150.412012544179,23.8984043097022,349.995476176051
9.99026463841554,0.775,-0.15,26.7225229511533,-167.17041425392,26.7225229511533,167.17041425392
9.99026463841554,0.775,-0.125,26.529870000709,-165.304005389041,26.529870000709,165.304005389041
9.99026463841554,0.775,-0.1,26.2760643321308,-163.533046773906,26.2760643321308,163.533046773906
9.99026463841554,0.775,-0.075,25.9658745979458,-161.829392831917,25.9658745979458,161.829392831917
9.99026463841554,0.775,-0.05,25.630435558716,-160.349523085756,25.630435558716,160.349523085756
9.99026463841554,0.775,-0.025,25.2722807697402,-159.023810883058,25.2722807697402,161.581652882302
9.99026463841554,0.775,0,24.915834530642,-157.911573260852,24.915834530642,165.948187838173
9.99026463841554,0.775,0.025,24.5606889728898,-156.948109823833,24.5606889728898,169.719995096715
9.99026463841554,0.775,0.05,24.2268107831787,-156.161386200092,24.2268107831787,173.004359633453
9.99026463841554,0.775,0.075,23.9119767527858,-155.504790677175,23.9119767527858,175.79011170183
9.99026463841554,0.775,0.1,23.6324950088449,-154.996848185173,23.6324950088449,178.159732118761
9.99026463841554,0.775,0.125,23.3846878904255,-154.604406167671,23.3846878904255,180.088303842772
9.99026463841554,0.775,0.15,23.1813691859967,-154.3398571688,23.1813691859967,181.644260439329
9.99026463841554,0.775,0.175,23.0175494419806,-154.178295950588,23.0175494419806,182.808923872731
9.99026463841554,0.775,0.2,22.9027525103404,-154.125977695859,22.9027525103404,183.642117165066
9.99026463841554,0.775,0.225,22.830832662926,-154.163790491508,22.830832662926,184.13538229729
9.99026463841554,0.775,0.25,22.8083698437785,-154.292370719136,22.8083698437785,184.341043188403
9.99026463841554,0.775,0.275,22.8282319689441,-154.497306627999,22.8282319689441,184.259110124708
9.99026463841554,0.775,0.3,22.8944770102392,-154.774613871778,22.8944770102392,183.935470058527
9.99026463841554,0.775,0.325,22.9991535219491,-155.113710809291,22.9991535219491,183.376311058868
9.99026463841554,0.775,0.35,23.1442381362848,-155.507075663929,23.1442381362848,182.622633062164
9.99026463841554,0.775,0.375,23.3211295240812,-155.947053438044,23.3211295240812,181.685003379358
9.99026463841554,0.775,0.4,23.5301574498577,-156.423585182789,23.5301574498577,180.601044650674
9.99026463841554,0.775,0.425,23.7622537599228,-156.931080485406,23.7622537599228,179.384331753724
9.99026463841554,0.775,0.45,24.0165223243669,-157.457809564205,24.0165223243669,178.070331027727
9.99026463841554,0.775,0.475,24.2836295600057,-157.999498624028,24.2836295600057,176.674524679231
9.99026463841554,0.775,0.5,24.561859845195,-158.54347366962,24.561859845195,175.231196027119
9.99026463841554,0.775,0.525,24.8418326066238,-159.086150535054,24.8418326066238,173.756769780565
9.99026463841554,0.775,0.55,25.1214053721549,-159.614520509367,25.1214053721549,172.28521122928
9.99026463841554,0.775,0.575,25.3913825480062,-160.125148687736,25.3913825480062,170.83292286604
9.99026463841554,0.775,0.6,25.6495746634955,-160.605225822316,25.6495746634955,169.434458298389
9.99026463841554,0.775,0.625,25.8872132928603,-161.050961232142,25.8872132928603,168.105096275264
9.99026463841554,0.775,0.65,26.1024293718096,-161.45025510304,26.1024293718096,166.881059027116
9.99026463841554,0.775,0.675,26.2871314529305,-161.798430884897,26.2871314529305,165.775138823507
9.99026463841554,0.775,0.7,26.4401260060445,-162.08463822753,26.4401260060445,164.826564957345
9.99026463841554,0.775,0.725,26.5542532101277,-162.302693975543,26.5542532101277,164.043956521418
9.99026463841554,0.775,0.75,26.6293412569591,-162.443628092736,26.6293412569591,163.471125705556
9.99026463841554,0.775,0.775,26.6594160547609,-162.499001560011,26.6594160547609,163.110644689234
9.99026463841554,0.775,0.8,26.6456791530876,-162.462526621726,26.6456791530876,163.012557858785
9.99026463841554,0.775,0.825,26.5835815262535,-162.322715056671,26.5835815262535,163.17192978906
9.99026463841554,0.775,0.85,26.4760876264978,-162.076983814989,26.4760876264978,163.646500845814
9.99026463841554,0.775,0.875,26.3202569216381,-161.71024404432,26.3202569216381,164.423971724121
9.99026463841554,0.775,0.9,26.1212748874586,-161.224471495411,26.1212748874586,165.570612031067
9.99026463841554,0.775,0.925,25.8778319280737,-160.600898850491,25.8778319280737,167.069065954848
9.99026463841554,0.775,0.95,25.5978101367711,-159.844782763771,25.5978101367711,168.992398472501
9.99026463841554,0.775,0.975,25.2812340761228,-158.933620615992,25.2812340761228,171.317776386555
9.99026463841554,0.775,1,24.9390127273946,-157.868411240607,24.9390127273946,174.114024939384
9.99026463841554,0.775,1.025,24.5721009615429,-156.623830922065,24.5721009615429,177.332318030095
9.99026463841554,0.775,1.05,24.1949281615367,-155.184192888023,24.1949281615367,181.007016524044
9.99026463841554,0.775,1.075,23.8108816696436,-153.540562879917,23.8108816696436,185.000420840013
9.99026463841554,0.775,1.1,23.4405356371945,-151.676427658958,23.4405356371945,189.274385055934
9.99026463841554,0.775,1.125,23.0965653489549,-149.685450435939,23.0965653489549,193.507687407899
9.99026463841554,0.775,1.15,22.8081174165227,-147.626523701228,22.8081174165227,197.609921492003
9.99026463841554,0.775,1.175,20.1361976426282,-129.877670889526,20.1361976426282,302.958024135357
9.99026463841554,0.775,1.2,10.1834452141011,-65.4143631348797,10.1834452141011,427.990344500479
9.99026463841554,0.775,1.225,1.21059179205139,-7.87016366299853,1.21059179205139,206.455585029425
9.99026463841554,0.8,-0.25,0.0351361836784121,-0.10303018799087,0.79676596682171,6.05334781487706
9.99026463841554,0.8,-0.225,1.23899810702902,-8.84397385024428,1.23899810702902,207.084305040712
9.99026463841554,0.8,-0.2,10.2488300202353,-77.123598381457,10.2488300202353,429.121256452186
9.99026463841554,0.8,-0.175,20.134052345719,-150.654092611328,20.134052345719,295.825245566433
9.99026463841554,0.8,-0.15,22.5406110005903,-167.242745836676,22.5406110005903,167.242745836676
9.99026463841554,0.8,-0.125,22.3977854457539,-165.147680959751,22.3977854457539,165.147680959751
9.99026463841554,0.8,-0.1,22.1912227683854,-163.15816060456,22.1912227683854,163.15816060456
9.99026463841554,0.8,-0.075,21.9266589128822,-161.238939804522,21.9266589128822,161.238939804522
9.99026463841554,0.8,-0.05,21.630709538556,-159.574661312365,21.630709538556,159.574661312365
9.99026463841554,0.8,-0.025,21.308037139165,-158.080167014274,21.308037139165,160.358699569219
9.99026463841554,0.8,0,20.9812325045517,-156.827394684696,20.9812325045517,164.114711174821
9.99026463841554,0.8,0.025,20.651846425531,-155.738004660052,20.651846425531,167.360152399945
9.99026463841554,0.8,0.05,20.3389036690173,-154.848184723042,20.3389036690173,170.199811737873
9.99026463841554,0.8,0.075,20.0416090739858,-154.101340674993,20.0416090739858,172.616431201408
9.99026463841554,0.8,0.1,19.7756252565186,-153.522709344494,19.7756252565186,174.688218869943
9.99026463841554,0.8,0.125,19.538305729356,-153.071310855773,19.538305729356,176.386190178133
9.99026463841554,0.8,0.15,19.3420147976228,-152.765186913919,19.3420147976228,177.774353276863
9.99026463841554,0.8,0.175,19.1825443716997,-152.572742369704,19.1825443716997,178.830528507773
9.99026463841554,0.8,0.2,19.069154431023,-152.504923595877,19.069154431023,179.610081944195
9.99026463841554,0.8,0.225,18.9963028212625,-152.536711479751,18.9963028212625,180.101132298105
9.99026463841554,0.8,0.25,18.9704705495614,-152.672572103298,18.9704705495614,180.3515030576
9.99026463841554,0.8,0.275,18.9849860075282,-152.892869246148,18.9849860075282,180.357769048126
9.99026463841554,0.8,0.3,19.0439423312265,-153.196687827051,19.0439423312265,180.161274426465
9.99026463841554,0.8,0.325,19.1397330355878,-153.568844264042,19.1397330355878,179.764745332912
9.99026463841554,0.8,0.35,19.2744724961882,-154.004224540843,19.2744724961882,179.204607915007
9.99026463841554,0.8,0.375,19.4398162572768,-154.491124794054,19.4398162572768,178.487929601398
9.99026463841554,0.8,0.4,19.6363061172612,-155.021325986117,19.6363061172612,177.647742316176
9.99026463841554,0.8,0.425,19.8550681779366,-155.585670109806,19.8550681779366,176.694074514746
9.99026463841554,0.8,0.45,20.095468564556,-156.173783853227,20.095468564556,175.657795254878
9.99026463841554,0.8,0.475,20.3483270784656,-156.778243908737,20.3483270784656,174.55079539407
9.99026463841554,0.8,0.5,20.6122205928995,-157.387321019605,20.6122205928995,173.402757030795
9.99026463841554,0.8,0.525,20.8778990584972,-157.99464904262,20.8778990584972,172.226483538664
9.99026463841554,0.8,0.55,21.1435260179362,-158.587810567722,21.1435260179362,171.051327797076
9.99026463841554,0.8,0.575,21.4000289145325,-159.160917110665,21.4000289145325,169.890069915089
9.99026463841554,0.8,0.6,21.6455230559916,-159.701444557418,21.6455230559916,168.772621045316
9.99026463841554,0.8,0.625,21.8713698812298,-160.203444889396,21.8713698812298,167.710680092803
9.99026463841554,0.8,0.65,22.0759895318366,-160.654838865538,22.0759895318366,166.735764401447
9.99026463841554,0.8,0.675,22.251442366308,-161.049056199095,22.251442366308,165.857188603594
9.99026463841554,0.8,0.7,22.3967929141445,-161.375047549325,22.3967929141445,165.109367806658
9.99026463841554,0.8,0.725,22.5050730573997,-161.624955119325,22.5050730573997,164.49762190746
9.99026463841554,0.8,0.75,22.5763192085441,-161.789453459799,22.5763192085441,164.060781271767
9.99026463841554,0.8,0.775,22.6048110003851,-161.858576760779,22.6048110003851,163.798383929002
9.99026463841554,0.8,0.8,22.591884080429,-161.82563020613,22.591884080429,163.755264631589
9.99026463841554,0.8,0.825,22.533329446319,-161.677635183454,22.533329446319,163.923792792982
9.99026463841554,0.8,0.85,22.4321398851025,-161.411725961182,22.4321398851025,164.356222546678
9.99026463841554,0.8,0.875,22.2858200213425,-161.011198211595,22.2858200213425,165.037912956307
9.99026463841554,0.8,0.9,22.0994487925139,-160.478109276878,22.0994487925139,166.029328576876
9.99026463841554,0.8,0.925,21.8722742701952,-159.791695519168,21.8722742701952,167.311018776727
9.99026463841554,0.8,0.95,21.6119632301462,-158.957778205452,21.6119632301462,168.949791561017
9.99026463841554,0.8,0.975,21.3192197638975,-157.950999821696,21.3192197638975,170.920693614783
9.99026463841554,0.8,1,21.0048217221049,-156.773030645855,21.0048217221049,173.285363161539
9.99026463841554,0.8,1.025,20.6705111492334,-155.394525774553,20.6705111492334,175.992782086194
9.99026463841554,0.8,1.05,20.3309898671196,-153.800525072319,20.3309898671196,179.069079583484
9.99026463841554,0.8,1.075,19.9900289484058,-151.980101589212,19.9900289484058,182.378275792953
9.99026463841554,0.8,1.1,19.6684403563551,-149.921771951793,19.6684403563551,185.880421865329
9.99026463841554,0.8,1.125,19.3766142742812,-147.728679993627,19.3766142742812,189.28068204671
9.99026463841554,0.8,1.15,19.1419796176794,-145.47087261747,19.1419796176794,192.519439865976
9.99026463841554,0.8,1.175,16.9136116109345,-127.804273551967,16.9136116109345,253.740977576462
9.99026463841554,0.8,1.2,8.56324846585268,-64.339678694221,8.56324846585268,359.435258049836
9.99026463841554,0.8,1.225,1.01933289410613,-7.82612921159146,1.01933289410613,173.821170485251
9.99026463841554,0.825,-0.25,0.0266229758414107,-0.0883234983504765,0.766554933577898,5.36559141412906
9.99026463841554,0.825,-0.225,1.01375160035103,-8.64307844252781,1.06729495133222,167.663683560553
9.99026463841554,0.825,-0.2,8.32932465061181,-75.6929212117717,8.32932465061181,349.197251915821
9.99026463841554,0.825,-0.175,16.3918807574474,-147.717221777796,16.3918807574474,242.321670027762
9.99026463841554,0.825,-0.15,18.3898081497418,-163.746854840901,18.3898081497418,163.746854840901
9.99026463841554,0.825,-0.125,18.3019751930255,-161.413030744116,18.3019751930255,161.413030744116
9.99026463841554,0.825,-0.1,18.1477121192656,-159.196005529272,18.1477121192656,159.196005529272
9.99026463841554,0.825,-0.075,17.9335306117807,-157.053224541411,17.9335306117807,157.053224541411
9.99026463841554,0.825,-0.05,17.6813565734131,-155.197247822788,17.6813565734131,155.197247822788
9.99026463841554,0.825,-0.025,17.3979593038695,-153.528106683686,17.3979593038695,155.60788208845
9.99026463841554,0.825,0,17.1041887177625,-152.129619614295,17.1041887177625,158.74018373903
9.99026463841554,0.825,0.025,16.8035340860354,-150.91063625263,16.8035340860354,161.445148460019
9.99026463841554,0.825,0.05,16.5141740544702,-149.914351552716,16.5141740544702,163.827434525025
9.99026463841554,0.825,0.075,16.2366969093775,-149.075160647904,16.2366969093775,165.86124007995
9.99026463841554,0.825,0.1,15.9861682574768,-148.423589011176,15.9861682574768,167.622796156436
9.99026463841554,0.825,0.125,15.7609428872437,-147.911923778503,15.7609428872437,169.077001478378
9.99026463841554,0.825,0.15,15.5729492600917,-147.562450166075,15.5729492600917,170.285340858703
9.99026463841554,0.825,0.175,15.4187632348193,-147.337999239794,15.4187632348193,171.220442678342
9.99026463841554,0.825,0.2,15.3073752382552,-147.252963241697,15.3073752382552,171.934732560343
9.99026463841554,0.825,0.225,15.2338783812659,-147.277455841682,15.2338783812659,172.411526833269
9.99026463841554,0.825,0.25,15.2046403678509,-147.418747816703,15.2046403678509,172.695357786049
9.99026463841554,0.825,0.275,15.2135011032277,-147.652880294081,15.2135011032277,172.77824581089
9.99026463841554,0.825,0.3,15.2645728574018,-147.981207069454,15.2645728574018,172.697969553719
9.99026463841554,0.825,0.325,15.350655607264,-148.384683287951,15.350655607264,172.452882306237
9.99026463841554,0.825,0.35,15.4739881523138,-148.860002273508,15.4739881523138,172.075642404565
9.99026463841554,0.825,0.375,15.6265483285255,-149.391995976049,15.6265483285255,171.569063873505
9.99026463841554,0.825,0.4,15.8090817116868,-149.973847876488,15.8090817116868,170.962272714966
9.99026463841554,0.825,0.425,16.0129733773299,-150.593281712199,16.0129733773299,170.26110713867
9.99026463841554,0.825,0.45,16.2378495572447,-151.240966472306,16.2378495572447,169.492446888507
9.99026463841554,0.825,0.475,16.4747441561324,-151.906670384484,16.4747441561324,168.664012515816
9.99026463841554,0.825,0.5,16.7225309427234,-152.579380664931,16.7225309427234,167.801457581042
9.99026463841554,0.825,0.525,16.9721446305601,-153.250209964822,16.9721446305601,166.913406980254
9.99026463841554,0.825,0.55,17.2220661176821,-153.907157936772,17.2220661176821,166.025179484314
9.99026463841554,0.825,0.575,17.4633915665316,-154.542088710376,17.4633915665316,165.145354623228
9.99026463841554,0.825,0.6,17.694560072693,-155.142618545526,17.694560072693,164.299827515536
9.99026463841554,0.825,0.625,17.9070980246,-155.70081444725,17.9070980246,163.49607338904
9.99026463841554,0.825,0.65,18.0997427763796,-156.204487368045,18.0997427763796,162.761625804673
9.99026463841554,0.825,0.675,18.2647286595274,-156.645324586644,18.2647286595274,162.101563964806
9.99026463841554,0.825,0.7,18.4014173294529,-157.011959644245,18.4014173294529,161.546357860875
9.99026463841554,0.825,0.725,18.5030388002097,-157.294991257389,18.5030388002097,161.097102587945
9.99026463841554,0.825,0.75,18.5698905767329,-157.484649527067,18.5698905767329,160.788726406225
9.99026463841554,0.825,0.775,18.5964934072128,-157.569537573844,18.5964934072128,160.616579296269
9.99026463841554,0.825,0.8,18.5843868284475,-157.542538721406,18.5843868284475,160.621650880371
9.99026463841554,0.825,0.825,18.529666982764,-157.389208858796,18.529666982764,160.792165865021
9.99026463841554,0.825,0.85,18.4354446731059,-157.106543937673,18.4354446731059,161.176625982023
9.99026463841554,0.825,0.875,18.2996108873437,-156.676116901169,18.2996108873437,161.756228290823
9.99026463841554,0.825,0.9,18.1272503827619,-156.100498241294,18.1272503827619,162.58782205502
9.99026463841554,0.825,0.925,17.9180890400077,-155.356580505792,17.9180890400077,163.647588256737
9.99026463841554,0.825,0.95,17.6797180278659,-154.451612605061,17.6797180278659,164.998807399927
9.99026463841554,0.825,0.975,17.4134297643676,-153.356591991617,17.4134297643676,166.611635772352
9.99026463841554,0.825,1,17.1300462265295,-152.075260159701,17.1300462265295,168.543949020205
9.99026463841554,0.825,1.025,16.8319945266994,-150.572664753475,16.8319945266994,170.739472308551
9.99026463841554,0.825,1.05,16.53444320593,-148.836461649454,16.53444320593,173.220614734668
9.99026463841554,0.825,1.075,16.2413410802329,-146.850574052778,16.2413410802329,175.850261035713
9.99026463841554,0.825,1.1,15.97382609542,-144.610259111225,15.97382609542,178.592053584886
9.99026463841554,0.825,1.125,15.7394534751296,-142.222061432492,15.7394534751296,181.173760290645
9.99026463841554,0.825,1.15,15.5638528389183,-139.769539495134,15.5638528389183,183.569064521772
9.99026463841554,0.825,1.175,13.7721170080037,-122.559360340588,13.7721170080037,205.741386039928
9.99026463841554,0.825,1.2,6.97992351215996,-61.6107273201746,6.97992351215996,292.89004005876
9.99026463841554,0.825,1.225,0.821214801843416,-7.50956141533404,0.821214801843416,142.232899497811
9.99026463841554,0.85,-0.25,0.0300339682445742,-0.190277032597926,0.724922705913113,5.02294154601383
9.99026463841554,0.85,-0.225,0.807798203463408,-8.36127271871604,1.00232020655725,129.331106368424
9.99026463841554,0.85,-0.2,6.4776126681794,-72.6824913841934,6.4776126681794,271.663138882352
9.99026463841554,0.85,-0.175,12.775310277405,-141.560502022392,12.775310277405,190.678492299243
9.99026463841554,0.85,-0.15,14.383869039386,-156.613636562025,14.383869039386,156.613636562025
9.99026463841554,0.85,-0.125,14.3577485400589,-154.041532223956,14.3577485400589,154.041532223956
9.99026463841554,0.85,-0.1,14.2620836908318,-151.591821934852,14.2620836908318,151.591821934852
9.99026463841554,0.85,-0.075,14.1046402725589,-149.23015438968,14.1046402725589,149.23015438968
9.99026463841554,0.85,-0.05,13.9015092624485,-147.181050168781,13.9015092624485,147.181050168781
9.99026463841554,0.85,-0.025,13.6622697793346,-145.342245984429,13.6622697793346,147.364031457622
9.99026463841554,0.85,0,13.4054048058716,-143.796761973418,13.4054048058716,149.862351196044
9.99026463841554,0.85,0.025,13.1369559405977,-142.450753493304,13.1369559405977,152.020330562319
9.99026463841554,0.85,0.05,12.8738506072379,-141.345116450396,12.8738506072379,153.934856923446
9.99026463841554,0.85,0.075,12.6185193218898,-140.413391427056,12.6185193218898,155.577728673581
9.99026463841554,0.85,0.1,12.3851447082125,-139.684649188372,12.3851447082125,157.017883473072
9.99026463841554,0.85,0.125,12.1734227799255,-139.110775774777,12.1734227799255,158.218741250096
9.99026463841554,0.85,0.15,11.9946384550467,-138.713322846739,11.9946384550467,159.235457765534
9.99026463841554,0.85,0.175,11.846409290659,-138.454269955982,11.846409290659,160.038869423621
9.99026463841554,0.85,0.2,11.7373021018713,-138.347737908116,11.7373021018713,160.675704669768
9.99026463841554,0.85,0.225,11.6632447133995,-138.362412140914,11.6632447133995,161.126946981976
9.99026463841554,0.85,0.25,11.6303745567153,-138.50558905879,11.6303745567153,161.431830280032
9.99026463841554,0.85,0.275,11.633200086467,-138.751472836047,11.633200086467,161.579626879642
9.99026463841554,0.85,0.3,11.6757617643183,-139.101605032871,11.6757617643183,161.603071191324
9.99026463841554,0.85,0.325,11.751392184953,-139.534887160398,11.751392184953,161.497491537532
9.99026463841554,0.85,0.35,11.8623824237096,-140.048243262848,11.8623824237096,161.290660502832
9.99026463841554,0.85,0.375,12.0011365876162,-140.624383560221,12.0011365876162,160.98217949041
9.99026463841554,0.85,0.4,12.1685460856485,-141.256668019713,12.1685460856485,160.59638647008
9.99026463841554,0.85,0.425,12.3563432269554,-141.930740628102,12.3563432269554,160.135776034041
9.99026463841554,0.85,0.45,12.5643677491108,-142.637316412098,12.5643677491108,159.62249854844
9.99026463841554,0.85,0.475,12.7839448140438,-143.364213377835,12.7839448140438,159.06084400186
9.99026463841554,0.85,0.5,13.0142079754159,-144.100271096754,13.0142079754159,158.471764715964
9.99026463841554,0.85,0.525,13.2463459977677,-144.834859038442,13.2463459977677,157.86041225163
9.99026463841554,0.85,0.55,13.4791280760484,-145.55557635274,13.4791280760484,157.247399604815
9.99026463841554,0.85,0.575,13.7038829390465,-146.252826808487,13.7038829390465,156.637843102828
9.99026463841554,0.85,0.6,13.9193509036815,-146.913511826109,13.9193509036815,156.052883905159
9.99026463841554,0.85,0.625,14.1172839698861,-147.528599215594,14.1172839698861,155.496613435765
9.99026463841554,0.85,0.65,14.2967183728437,-148.084805296032,14.2967183728437,154.991700525335
9.99026463841554,0.85,0.675,14.4501227558993,-148.573159026551,14.4501227558993,154.540013364766
9.99026463841554,0.85,0.7,14.5771381403583,-148.98075631144,14.5771381403583,154.166958659625
9.99026463841554,0.85,0.725,14.6712570903711,-149.298049397026,14.6712570903711,153.870716900553
9.99026463841554,0.85,0.75,14.7330149977231,-149.513246308692,14.7330149977231,153.680840346943
9.99026463841554,0.85,0.775,14.7572491127848,-149.615352907918,14.7572491127848,153.590211856269
9.99026463841554,0.85,0.8,14.7456645360026,-149.594765098857,14.7456645360026,153.633998970132
9.99026463841554,0.85,0.825,14.6947587584245,-149.43794520017,14.6947587584245,153.798559325968
9.99026463841554,0.85,0.85,14.6076922692774,-149.139071494983,14.6076922692774,154.125985454559
9.99026463841554,0.85,0.875,14.4828718915231,-148.680907701787,14.4828718915231,154.596299641938
9.99026463841554,0.85,0.9,14.3252698166298,-148.063164009209,14.3252698166298,155.259201995011
9.99026463841554,0.85,0.925,14.1352682167567,-147.263664149034,14.1352682167567,156.090348877503
9.99026463841554,0.85,0.95,13.9201964683762,-146.287142463007,13.9201964683762,157.144915082397
9.99026463841554,0.85,0.975,13.6821874740868,-145.104310229323,13.6821874740868,158.393072938601
9.99026463841554,0.85,1,13.4318550102303,-143.717236746253,13.4318550102303,159.883359048429
9.99026463841554,0.85,1.025,13.1726676513869,-142.088834414395,13.1726676513869,161.56075893585
9.99026463841554,0.85,1.05,12.9199545001851,-140.2074821527,12.9199545001851,163.437916147304
9.99026463841554,0.85,1.075,12.678271413099,-138.055520395819,12.678271413099,165.385735478311
9.99026463841554,0.85,1.1,12.4686633524017,-135.635353841072,12.4686633524017,167.365129957804
9.99026463841554,0.85,1.125,12.2961947108017,-133.058272189265,12.2961947108017,169.138157201698
9.99026463841554,0.85,1.15,12.184110503287,-130.421857774695,12.184110503287,170.702453527705
9.99026463841554,0.85,1.175,10.8127795214377,-114.088821011367,10.8127795214377,160.110429873143
9.99026463841554,0.85,1.2,5.49613353562332,-57.3052653680966,5.49613353562332,229.999002299271
9.99026463841554,0.85,1.225,0.644823187964094,-7.11196578894598,0.756980609618641,112.473036664464
9.99026463841554,0.875,-0.25,0.017074672021722,-0.289299833548105,0.665245956780784,4.63582061905205
9.99026463841554,0.875,-0.225,0.597385751779557,-7.86973361934613,0.916829881929948,93.0026030108019
9.99026463841554,0.875,-0.2,4.71020416853994,-67.8681069503479,4.71020416853994,198.404297725788
9.99026463841554,0.875,-0.175,9.34360115192141,-131.828885420132,9.34360115192141,142.17560170404
9.99026463841554,0.875,-0.15,10.5926064755919,-145.460511941181,10.5926064755919,145.460511941181
9.99026463841554,0.875,-0.125,10.6334467064225,-142.642653917771,10.6334467064225,142.642653917771
9.99026463841554,0.875,-0.1,10.6017160659793,-139.957311755926,10.6017160659793,139.957311755926
9.99026463841554,0.875,-0.075,10.5056555013779,-137.371629540462,10.5056555013779,137.371629540462
9.99026463841554,0.875,-0.05,10.3559703295662,-135.126282541886,10.3559703295662,135.126282541886
9.99026463841554,0.875,-0.025,10.1645364996238,-133.11417340809,10.1645364996238,135.025612843125
9.99026463841554,0.875,0,9.94806140047063,-131.419890675112,9.94806140047063,136.872514271795
9.99026463841554,0.875,0.025,9.71471851676477,-129.945408285408,9.71471851676477,138.46470893967
9.99026463841554,0.875,0.05,9.48065427591935,-128.729862679193,9.48065427591935,139.895248394115
9.99026463841554,0.875,0.075,9.24976942658245,-127.705451921716,9.24976942658245,141.129522100894
9.99026463841554,0.875,0.1,9.0356897980329,-126.899371675513,9.0356897980329,142.232715476413
9.99026463841554,0.875,0.125,8.83916387821264,-126.263383276054,8.83916387821264,143.163610289188
9.99026463841554,0.875,0.15,8.6710559232578,-125.817460117208,8.6710559232578,143.97387512131
9.99026463841554,0.875,0.175,8.52983097330915,-125.523424677591,8.52983097330915,144.630064972811
9.99026463841554,0.875,0.2,8.42378523823887,-125.394189175825,8.42378523823887,145.175399432259
9.99026463841554,0.875,0.225,8.34956692343612,-125.397859416229,8.34956692343612,145.586569072885
9.99026463841554,0.875,0.25,8.31318860032407,-125.540903107768,8.31318860032407,145.899191038805
9.99026463841554,0.875,0.275,8.30977102780168,-125.796524802422,8.30977102780168,146.098246845517
9.99026463841554,0.875,0.3,8.34335692097543,-126.165748708836,8.34335692097543,146.212738761097
9.99026463841554,0.875,0.325,8.40779401583538,-126.626164695413,8.40779401583538,146.233746453703
9.99026463841554,0.875,0.35,8.5054805398841,-127.174379416535,8.5054805398841,146.185205298567
9.99026463841554,0.875,0.375,8.62925325107804,-127.791599074716,8.62925325107804,146.062512536963
9.99026463841554,0.875,0.4,8.7801938429298,-128.470950315102,8.7801938429298,145.886085655373
9.99026463841554,0.875,0.425,8.95040094174559,-129.196492099809,8.95040094174559,145.654240572919
9.99026463841554,0.875,0.45,9.13996801288492,-129.958686227251,9.13996801288492,145.385153692024
9.99026463841554,0.875,0.475,9.34053482614656,-130.743786973887,9.34053482614656,145.078939189726
9.99026463841554,0.875,0.5,9.55153536820169,-131.540269992755,9.55153536820169,144.752553094737
9.99026463841554,0.875,0.525,9.76443337241738,-132.336058787399,9.76443337241738,144.406956822736
9.99026463841554,0.875,0.55,9.97833148045916,-133.118195873888,9.97833148045916,144.058771363874
9.99026463841554,0.875,0.575,10.1848036214009,-133.875850949634,10.1848036214009,143.708901197092
9.99026463841554,0.875,0.6,10.3829452760898,-134.595098414525,10.3829452760898,143.374517609217
9.99026463841554,0.875,0.625,10.5647326084851,-135.265977319239,10.5647326084851,143.055484028109
9.99026463841554,0.875,0.65,10.7295685888732,-135.874032734016,10.7295685888732,142.770527667229
9.99026463841554,0.875,0.675,10.8701342322402,-136.409759951597,10.8701342322402,142.517294075922
9.99026463841554,0.875,0.7,10.9864380050907,-136.858677165461,10.9864380050907,142.31727045461
9.99026463841554,0.875,0.725,11.0721851584185,-137.211172853593,11.0721851584185,142.164458891845
9.99026463841554,0.875,0.75,11.1282647485389,-137.453442240017,11.1282647485389,142.084501092463
9.99026463841554,0.875,0.775,11.149744560548,-137.574931063521,11.149744560548,142.066195364099
9.99026463841554,0.875,0.8,11.1386467645285,-137.563634120276,11.1386467645285,142.140800186578
9.99026463841554,0.875,0.825,11.0917410490015,-137.406897716793,11.0917410490015,142.29071427537
9.99026463841554,0.875,0.85,11.0124322689128,-137.096289927928,11.0124322689128,142.554130496281
9.99026463841554,0.875,0.875,10.8994693622347,-136.615650205462,10.8994693622347,142.907187906216
9.99026463841554,0.875,0.9,10.7579549843353,-135.962214588257,10.7579549843353,143.39569313665
9.99026463841554,0.875,0.925,10.5887201082936,-135.114462115442,10.5887201082936,143.991296913603
9.99026463841554,0.875,0.95,10.3991223065737,-134.075245455068,10.3991223065737,144.745185619492
9.99026463841554,0.875,0.975,10.1919158655653,-132.814430935396,10.1919158655653,145.623218015365
9.99026463841554,0.875,1,9.97781962058463,-131.333365441777,9.97781962058463,146.669710729773
9.99026463841554,0.875,1.025,9.76111497649433,-129.591685921237,9.76111497649433,147.826082223819
9.99026463841554,0.875,1.05,9.55754632604163,-127.579542635004,9.55754632604163,149.101669457577
9.99026463841554,0.875,1.075,9.3719562432056,-125.274724712274,9.3719562432056,150.371016354463
9.99026463841554,0.875,1.1,9.22536001634095,-122.686586552085,9.22536001634095,151.599636738718
9.99026463841554,0.875,1.125,9.11978998703128,-119.924395844923,9.11978998703128,152.579320687865
9.99026463841554,0.875,1.15,9.07598910666059,-117.100589539335,9.07598910666059,153.335315499934
9.99026463841554,0.875,1.175,8.09731588648426,-102.06616596603,8.09731588648426,137.693052631214
9.99026463841554,0.875,1.2,4.12972715816999,-51.1885551145948,4.12972715816999,172.675630029679
9.99026463841554,0.875,1.225,0.467380609031625,-6.49586887987334,0.704674443836748,85.4814130244982
9.99026463841554,0.9,-0.25,0.0158328629002799,-0.350306503579935,0.59256956238967,4.3695129902565
9.99026463841554,0.9,-0.225,0.416451034962567,-7.11539390963781,0.810874154106189,59.5973638554992
9.99026463841554,0.9,-0.2,3.10059556653531,-61.0823647129454,3.10059556653531,131.349328349626
9.99026463841554,0.9,-0.175,6.21593060420751,-118.250065689346,6.21593060420751,118.250065689346
9.99026463841554,0.9,-0.15,7.14704868735432,-129.95883388113,7.14704868735432,129.95883388113
9.99026463841554,0.9,-0.125,7.26197729517093,-126.874364336493,7.26197729517093,126.874364336493
9.99026463841554,0.9,-0.1,7.30076096292905,-123.926840851626,7.30076096292905,123.926840851626
9.99026463841554,0.9,-0.075,7.27266435306295,-121.109651503457,7.27266435306295,121.109651503457
9.99026463841554,0.9,-0.05,7.18189461239356,-118.654871636831,7.18189461239356,118.654871636831
9.99026463841554,0.9,-0.025,7.04328844304665,-116.466738551062,7.04328844304665,118.734919228845
9.99026463841554,0.9,0,6.87120247024875,-114.614326942895,6.87120247024875,119.918558061166
9.99026463841554,0.9,0.025,6.67650780240856,-113.007405342144,6.67650780240856,120.937907177331
9.99026463841554,0.9,0.05,6.47424023058845,-111.672719936351,6.47424023058845,121.872663921964
9.99026463841554,0.9,0.075,6.27016646791325,-110.549999897388,6.27016646791325,122.689311545498
9.99026463841554,0.9,0.1,6.07715213993828,-109.657758683967,6.07715213993828,123.442714009762
9.99026463841554,0.9,0.125,5.89726616800123,-108.953907853494,5.89726616800123,124.092729680768
9.99026463841554,0.9,0.15,5.74082471226989,-108.452222762463,5.74082471226989,124.682892080356
9.99026463841554,0.9,0.175,5.60732700027972,-108.118617767768,5.60732700027972,125.179648204679
9.99026463841554,0.9,0.2,5.50471551680246,-107.961591528327,5.50471551680246,125.619371623642
9.99026463841554,0.9,0.225,5.43049449544947,-107.951435571739,5.43049449544947,125.977453919281
9.99026463841554,0.9,0.25,5.39049280387335,-108.091595418598,5.39049280387335,126.283490530922
9.99026463841554,0.9,0.275,5.38054691563509,-108.355989642976,5.38054691563509,126.520327031767
9.99026463841554,0.9,0.3,5.40465599557909,-108.743672586515,5.40465599557909,126.711484937024
9.99026463841554,0.9,0.325,5.45726608478039,-109.23191108087,5.45726608478039,126.84537555464
9.99026463841554,0.9,0.35,5.54084419627005,-109.816076570831,5.54084419627005,126.940793754873
9.99026463841554,0.9,0.375,5.64873031596118,-110.476377031023,5.64873031596118,126.990133049168
9.99026463841554,0.9,0.4,5.78216317421279,-111.205162910403,5.78216317421279,127.008874754741
9.99026463841554,0.9,0.425,5.93367047539301,-111.985107246732,5.93367047539301,126.992120579006
9.99026463841554,0.9,0.45,6.10357072108528,-112.806127363287,6.10357072108528,126.953227284958
9.99026463841554,0.9,0.475,6.28387603527517,-113.652934485986,6.28387603527517,126.888971593456
9.99026463841554,0.9,0.5,6.47429690625318,-114.513502050176,6.47429690625318,126.811544914603
9.99026463841554,0.9,0.525,6.66662628422424,-115.374249155194,6.66662628422424,126.718520641644
9.99026463841554,0.9,0.55,6.86028140559704,-116.221588600453,6.86028140559704,126.621755098641
9.99026463841554,0.9,0.575,7.04713297769609,-117.043407323698,7.04713297769609,126.518789145621
9.99026463841554,0.9,0.6,7.22661781617721,-117.82485338474,7.22661781617721,126.421964433435
9.99026463841554,0.9,0.625,7.39098590743792,-118.555094097305,7.39098590743792,126.327896999886
9.99026463841554,0.9,0.65,7.53999721795563,-119.218267528239,7.53999721795563,126.250330877753
9.99026463841554,0.9,0.675,7.66659426199373,-119.804617355252,7.66659426199373,126.183902767404
9.99026463841554,0.9,0.7,7.77114482899901,-120.297568425453,7.77114482899901,126.14484041684
9.99026463841554,0.9,0.725,7.84761837063508,-120.688107765457,7.84761837063508,126.124538848444
9.99026463841554,0.9,0.75,7.89724611779617,-120.959433392381,7.89724611779617,126.142943826629
9.99026463841554,0.9,0.775,7.9153857572067,-121.102662799857,7.9153857572067,126.186850328096
9.99026463841554,0.9,0.8,7.90435277371066,-121.101694509219,7.90435277371066,126.28119278343
9.99026463841554,0.9,0.825,7.86126523044354,-120.946741310218,7.86126523044354,126.407175800519
9.99026463841554,0.9,0.85,7.78972181501199,-120.624066881455,7.78972181501199,126.595821462056
9.99026463841554,0.9,0.875,7.68891986884772,-120.1213861505,7.68891986884772,126.823007030185
9.99026463841554,0.9,0.9,7.56399457017899,-119.429524414156,7.56399457017899,127.126252053606
9.99026463841554,0.9,0.925,7.4163818499198,-118.531100909421,7.4163818499198,127.477844867304
9.99026463841554,0.9,0.95,7.25330001576847,-117.422132905661,7.25330001576847,127.919224526423
9.99026463841554,0.9,0.975,7.07836148948553,-116.075754970151,7.07836148948553,128.417905860589
9.99026463841554,0.9,1,6.90213977770771,-114.488332775558,6.90213977770771,129.006904802902
9.99026463841554,0.9,1.025,6.73008498519259,-112.621632943217,6.73008498519259,129.632303669156
9.99026463841554,0.9,1.05,6.57801942307098,-110.467489710213,6.57801942307098,130.292386076583
9.99026463841554,0.9,1.075,6.4515663577733,-108.005775189336,6.4515663577733,130.877588867731
9.99026463841554,0.9,1.1,6.37127790275373,-105.25751128354,6.37127790275373,131.349654992547
9.99026463841554,0.9,1.125,6.3367480948934,-102.332144853502,6.3367480948934,131.546775127224
9.99026463841554,0.9,1.15,6.36558720437384,-99.3605639522833,6.36558720437384,131.508767442685
9.99026463841554,0.9,1.175,5.74181344674866,-86.1361658649986,5.74181344674866,117.565556133827
9.99026463841554,0.9,1.2,2.95323924067149,-43.0736352497112,2.95323924067149,122.797945293527
9.99026463841554,0.9,1.225,0.322246990769627,-5.60499729272429,0.634808564674837,62.1633058427025
9.99026463841554,0.925,-0.25,-0.000195916848512193,-0.458161024620907,0.499543317317374,3.99327956934853
9.99026463841554,0.925,-0.225,0.243892101096847,-6.16376389897974,0.681264504937856,30.1671149393088
9.99026463841554,0.925,-0.2,1.67360072655648,-52.2743144457664,1.67360072655648,72.635240195531
9.99026463841554,0.925,-0.175,3.46547116095182,-100.626928867618,3.46547116095182,100.626928867618
9.99026463841554,0.925,-0.15,4.13335640629624,-109.910395310106,4.13335640629624,109.910395310106
9.99026463841554,0.925,-0.125,4.32855886162474,-106.552519800744,4.32855886162474,106.552519800744
9.99026463841554,0.925,-0.1,4.44428123787655,-103.345722026547,4.44428123787655,103.345722026547
9.99026463841554,0.925,-0.075,4.48916949727946,-100.28997577896,4.48916949727946,100.28997577896
9.99026463841554,0.925,-0.05,4.46228148029405,-97.6244372682854,4.46228148029405,97.6244372682854
9.99026463841554,0.925,-0.025,4.38031794708931,-95.2543318457363,4.38031794708931,97.7496793991037
9.99026463841554,0.925,0,4.25649451425688,-93.2443273391063,4.25649451425688,98.2474709552757
9.99026463841554,0.925,0.025,4.10352871418,-91.5037666192646,4.10352871418,98.6688761553342
9.99026463841554,0.925,0.05,3.93620706347159,-90.0531869415892,3.93620706347159,99.087474317245
9.99026463841554,0.925,0.075,3.76146684407722,-88.8341760407338,3.76146684407722,99.4636804979597
9.99026463841554,0.925,0.1,3.5919963768204,-87.8598845396827,3.5919963768204,99.848088342812
9.99026463841554,0.925,0.125,3.43066211186251,-87.0909745223501,3.43066211186251,100.196306331455
9.99026463841554,0.925,0.15,3.2876344659597,-86.536735707989,3.2876344659597,100.54838160381
9.99026463841554,0.925,0.175,3.16308940498778,-86.1653697328909,3.16308940498778,100.866658087425
9.99026463841554,0.925,0.2,3.06489637891498,-85.981845171924,3.06489637891498,101.184099908904
9.99026463841554,0.925,0.225,2.99119151076985,-85.9578143408747,2.99119151076985,101.471779334189
9.99026463841554,0.925,0.25,2.94781430717798,-86.0941986265235,2.94781430717798,101.755811678778
9.99026463841554,0.925,0.275,2.93119018970456,-86.3653270665587,2.93119018970456,102.014605640782
9.99026463841554,0.925,0.3,2.94540831693191,-86.7686258202358,2.94540831693191,102.26812051927
9.99026463841554,0.925,0.325,2.98545319716136,-87.2809648887243,2.98545319716136,102.500317099695
9.99026463841554,0.925,0.35,3.05395312775186,-87.8967804477179,3.05395312775186,102.726343143908
9.99026463841554,0.925,0.375,3.14473483668771,-88.5952741029919,3.14473483668771,102.934165051955
9.99026463841554,0.925,0.4,3.25926046427594,-89.3683337723947,3.25926046427594,103.135540359097
9.99026463841554,0.925,0.425,3.39049593639552,-90.1972168194962,3.39049593639552,103.321164830442
9.99026463841554,0.925,0.45,3.53903613657816,-91.0716498640804,3.53903613657816,103.500619003353
9.99026463841554,0.925,0.475,3.69728694893486,-91.97470200248,3.69728694893486,103.666278279966
9.99026463841554,0.925,0.5,3.86528031510674,-92.8942541762134,3.86528031510674,103.82653863148
9.99026463841554,0.925,0.525,4.03516148502093,-93.8150224961081,4.03516148502093,103.974558915949
9.99026463841554,0.925,0.55,4.20670844328488,-94.7232719769264,4.20670844328488,104.118413798258
9.99026463841554,0.925,0.575,4.37210408982045,-95.6052841768555,4.37210408982045,104.251204485822
9.99026463841554,0.925,0.6,4.53118183019917,-96.4458568384478,4.53118183019917,104.381530382864
9.99026463841554,0.925,0.625,4.67646365964395,-97.2328146475118,4.67646365964395,104.501542074648
9.99026463841554,0.925,0.65,4.80814030381485,-97.9495869876363,4.80814030381485,104.621294675682
9.99026463841554,0.925,0.675,4.91938564929922,-98.5855233232926,4.91938564929922,104.73094841432
9.99026463841554,0.925,0.7,5.01103095486282,-99.1228060731409,5.01103095486282,104.843097982244
9.99026463841554,0.925,0.725,5.07723787802239,-99.5521912740684,5.07723787802239,104.944681954417
9.99026463841554,0.925,0.75,5.11972920376319,-99.8549040210571,5.11972920376319,105.052069366393
9.99026463841554,0.925,0.775,5.13402289277424,-100.022725379595,5.13402289277424,105.147654318437
9.99026463841554,0.925,0.8,5.12293999582731,-100.036644030987,5.12293999582731,105.252867155451
9.99026463841554,0.925,0.825,5.0837451240686,-99.8886082007316,5.0837451240686,105.344563068082
9.99026463841554,0.925,0.85,5.02052508982974,-99.5608520640741,5.02052508982974,105.450368662609
9.99026463841554,0.925,0.875,4.9326468644082,-99.0438569682195,4.9326468644082,105.541727301402
9.99026463841554,0.925,0.9,4.82566991084902,-98.3232545971809,4.82566991084902,105.652868234225
9.99026463841554,0.925,0.925,4.70129389146498,-97.3850395713615,4.70129389146498,105.751243494825
9.99026463841554,0.925,0.95,4.5670772251615,-96.2193894783529,4.5670772251615,105.874977959217
9.99026463841554,0.925,0.975,4.42710838213778,-94.8028729190866,4.42710838213778,105.98633442464
9.99026463841554,0.925,1,4.29229124709607,-93.1274171644825,4.29229124709607,106.11508586972
9.99026463841554,0.925,1.025,4.16879625819071,-91.1583975822222,4.16879625819071,106.204172964511
9.99026463841554,0.925,1.05,4.07278270264127,-88.8881208983141,4.07278270264127,106.250731647451
9.99026463841554,0.925,1.075,4.01007541495452,-86.299514072821,4.01007541495452,106.153825633634
9.99026463841554,0.925,1.1,4.00067586987293,-83.4180931036304,4.00067586987293,105.882194306218
9.99026463841554,0.925,1.125,4.04115675201113,-80.3500410662211,4.04115675201113,105.313779467489
9.99026463841554,0.925,1.15,4.14580080673346,-77.2310162350418,4.14580080673346,104.50920933372
9.99026463841554,0.925,1.175,3.82420037819666,-66.290692724745,3.82420037819666,92.8108333438503
9.99026463841554,0.925,1.2,1.99331650311844,-32.9864936034279,1.99331650311844,82.5795072520175
9.99026463841554,0.925,1.225,0.18936365325033,-4.52893477301864,0.537756413905781,43.5994546003858
9.99026463841554,0.95,-0.25,-0.00303879164331827,0.0432355413107714,0.392550155985564,4.73485419059367
9.99026463841554,0.95,-0.225,0.114464797587144,-4.34475583479908,0.527069159337672,14.1196236552568
9.99026463841554,0.95,-0.2,0.509474180952674,-40.6179784526613,0.870794928460168,40.6179784526613
9.99026463841554,0.95,-0.175,1.22524991505313,-77.9674777538819,1.22524991505313,77.9674777538819
9.99026463841554,0.95,-0.15,1.69747355076304,-84.1557809197435,1.69747355076304,84.1557809197435
9.99026463841554,0.95,-0.125,1.98090994393836,-80.4269393139986,1.98090994393836,80.4269393139986
9.99026463841554,0.95,-0.1,2.1806121433035,-76.8682711100493,2.1806121433035,76.8682711100493
9.99026463841554,0.95,-0.075,2.30560247498491,-73.5285579560895,2.30560247498491,73.5285579560895
9.99026463841554,0.95,-0.05,2.34841470674913,-70.6046799214676,2.34841470674913,72.5634591457924
9.99026463841554,0.95,-0.025,2.328497636569,-68.0253115694122,2.328497636569,72.3299408466877
9.99026463841554,0.95,0,2.25712247711117,-65.8241144284068,2.25712247711117,72.1290717819082
9.99026463841554,0.95,0.025,2.14961376784299,-63.9250235822529,2.14961376784299,71.9456695754773
9.99026463841554,0.95,0.05,2.02004350256723,-62.3304884727644,2.02004350256723,71.8354626886508
9.99026463841554,0.95,0.075,1.87705321495447,-60.9930947315125,1.87705321495447,71.7617618065395
9.99026463841554,0.95,0.1,1.73287949911774,-59.9149910820038,1.73287949911774,71.7629695230247
9.99026463841554,0.95,0.125,1.59153553341561,-59.0644245180328,1.59153553341561,71.7973354612683
9.99026463841554,0.95,0.15,1.4628881279718,-58.4431419375112,1.4628881279718,71.8959020508839
9.99026463841554,0.95,0.175,1.34801655256271,-58.023933474494,1.34801655256271,72.0219092847721
9.99026463841554,0.95,0.2,1.2546231412071,-57.8065308354121,1.2546231412071,72.2010004282505
9.99026463841554,0.95,0.225,1.18162651783294,-57.7648084838228,1.18162651783294,72.4034503423307
9.99026463841554,0.95,0.25,1.13481325157591,-57.8963144579162,1.13481325157591,72.6491315171118
9.99026463841554,0.95,0.275,1.11130467091707,-58.1757603435557,1.11130467091707,72.9144797814158
9.99026463841554,0.95,0.3,1.11522908781004,-58.5986959209209,1.11522908781004,73.213945968871
9.99026463841554,0.95,0.325,1.14219332472029,-59.1409866059086,1.14219332472029,73.5287780127646
9.99026463841554,0.95,0.35,1.19494044942889,-59.7963318030008,1.19494044942889,73.869086855794
9.99026463841554,0.95,0.375,1.26785672172782,-60.5419433290448,1.26785672172782,74.2196695339697
9.99026463841554,0.95,0.4,1.36258225955158,-61.3697870510344,1.36258225955158,74.5875291704752
9.99026463841554,0.95,0.425,1.47258967991412,-62.2584844914669,1.47258967991412,74.9599165828712
9.99026463841554,0.95,0.45,1.59870526283852,-63.1983749149146,1.59870526283852,75.3418162725953
9.99026463841554,0.95,0.475,1.73379645251552,-64.1695200495041,1.73379645251552,75.7220065150011
9.99026463841554,0.95,0.5,1.87817247310403,-65.1607084713933,1.87817247310403,76.1043618064676
9.99026463841554,0.95,0.525,2.0243999512217,-66.1535054656972,2.0243999512217,76.4783881034485
9.99026463841554,0.95,0.55,2.17257466545912,-67.1351610640304,2.17257466545912,76.8476426916018
9.99026463841554,0.95,0.575,2.31526319255525,-68.0888742643663,2.31526319255525,77.2016109412306
9.99026463841554,0.95,0.6,2.45265366527818,-69.0002818304406,2.45265366527818,77.5442990267047
9.99026463841554,0.95,0.625,2.57761492774512,-69.8544251034191,2.57761492774512,77.8643885668691
9.99026463841554,0.95,0.65,2.69072667823249,-70.6351632704678,2.69072667823249,78.1671574313905
9.99026463841554,0.95,0.675,2.78547363631088,-71.3296504722229,2.78547363631088,78.4395889841163
9.99026463841554,0.95,0.7,2.86310661537324,-71.9197493660187,2.86310661537324,78.689167110668
9.99026463841554,0.95,0.725,2.91806553983364,-72.3949915592878,2.91806553983364,78.9001388819542
9.99026463841554,0.95,0.75,2.95251503598972,-72.7350787226709,2.95251503598972,79.0832350384695
9.99026463841554,0.95,0.775,2.96222900705859,-72.932023531858,2.96222900705859,79.2188774738432
9.99026463841554,0.95,0.8,2.95047315568744,-72.9634905982381,2.95047315568744,79.322098828454
9.99026463841554,0.95,0.825,2.91476819028352,-72.8236186668156,2.91476819028352,79.368718780883
9.99026463841554,0.95,0.85,2.85960936317643,-72.4887939740807,2.85960936317643,79.3789285498247
9.99026463841554,0.95,0.875,2.78466224202213,-71.9539355721001,2.78466224202213,79.324148246543
9.99026463841554,0.95,0.9,2.69580106908169,-71.1957314278907,2.69580106908169,79.229754122721
9.99026463841554,0.95,0.925,2.59514330119746,-70.2067834284079,2.59514330119746,79.0640827777403
9.99026463841554,0.95,0.95,2.49043026716085,-68.9660188202612,2.49043026716085,78.8545379126381
9.99026463841554,0.95,0.975,2.38640871048444,-67.4591020505567,2.38640871048444,78.5656623453064
9.99026463841554,0.95,1,2.29408250425269,-65.6692349399036,2.29408250425269,78.2148678712507
9.99026463841554,0.95,1.025,2.22056247577443,-63.5755460455352,2.22056247577443,77.7528158010762
9.99026463841554,0.95,1.05,2.18204715479453,-61.1730659917636,2.18204715479453,77.1655317684865
9.99026463841554,0.95,1.075,2.18491211570104,-58.462346438203,2.18491211570104,76.3775097783749
9.99026463841554,0.95,1.1,2.24839838275342,-55.4826420809128,2.24839838275342,75.3534126206046
9.99026463841554,0.95,1.125,2.36672715131594,-52.3462063343736,2.36672715131594,74.0344258328905
9.99026463841554,0.95,1.15,2.55072820403832,-49.2020691996463,2.55072820403832,72.4841432517665
9.99026463841554,0.95,1.175,2.46866509412976,-41.2260112905324,2.46866509412976,63.63030299583
9.99026463841554,0.95,1.2,1.32691852083097,-19.9492611985095,1.32691852083097,54.0846522672844
9.99026463841554,0.95,1.225,0.102184358745082,-2.5431254829794,0.423449655188412,30.7911625156887
9.99026463841554,0.975,-0.25,0.00354974305920835,0.559406280229551,0.262754004688476,5.46338930488925
9.99026463841554,0.975,-0.225,0.0306225146583402,-2.22053327319204,0.34392248826351,12.3863273109161
9.99026463841554,0.975,-0.2,-0.336494101621514,-26.6588508639702,0.551710882038857,26.6588508639702
9.99026463841554,0.975,-0.175,-0.393808116927401,-50.8451700282485,0.538721852468411,50.8451700282485
9.99026463841554,0.975,-0.15,-0.0309236778442098,-53.4654418793799,0.411663318890318,53.4654418793799
9.99026463841554,0.975,-0.125,0.35061614045094,-49.4135125742019,0.374744835663725,49.4135125742019
9.99026463841554,0.975,-0.1,0.644194379517958,-45.5443465879604,0.644194379517958,45.5443465879604
9.99026463841554,0.975,-0.075,0.856105433056708,-41.9281684780601,0.856105433056708,43.7066671844979
9.99026463841554,0.975,-0.05,0.975414448812896,-38.7592902849721,0.975414448812896,42.5785655726991
9.99026463841554,0.975,-0.025,1.02246174833337,-35.9718903025323,1.02246174833337,41.5087654244718
9.99026463841554,0.975,0,1.00867176809454,-33.5934641849879,1.00867176809454,40.577155958583
9.99026463841554,0.975,0.025,0.950648302506316,-31.5454646677749,0.950648302506316,39.7524163108226
9.99026463841554,0.975,0.05,0.862988577586553,-29.8256080151932,0.862988577586553,39.0858095132946
9.99026463841554,0.975,0.075,0.755068227074583,-28.384638489224,0.755068227074583,38.5305073488316
9.99026463841554,0.975,0.1,0.639426015170833,-27.2213995812633,0.639426015170833,38.1233802729484
9.99026463841554,0.975,0.125,0.520563111287932,-26.3033656309414,0.574015080057222,37.8159920203688
9.99026463841554,0.975,0.15,0.408535887245626,-25.6294594235121,0.579652137187485,37.6383100390616
9.99026463841554,0.975,0.175,0.304910211938415,-25.1720769885237,0.583150184983035,37.5477257643027
9.99026463841554,0.975,0.2,0.217551661594508,-24.9287365901753,0.584735702936982,37.5682536505814
9.99026463841554,0.975,0.225,0.145919258945807,-24.8728110728583,0.584471178650057,37.6644266556014
9.99026463841554,0.975,0.25,0.0959636033638658,-25.0004842522559,0.582563425100499,37.8539691454062
9.99026463841554,0.975,0.275,0.0653830044366414,-25.2855258994159,0.579104728431752,38.1076581958672
9.99026463841554,0.975,0.3,0.058481201827408,-25.7229924644504,0.574290093421229,38.4374566509165
9.99026463841554,0.975,0.325,0.0714531832808301,-26.2872293042751,0.568230531524097,38.819073884468
9.99026463841554,0.975,0.35,0.107236466781451,-26.9721965999218,0.561113667694737,39.2598998232819
9.99026463841554,0.975,0.375,0.160798483259855,-27.7530287897488,0.553062628492808,39.7393025086118
9.99026463841554,0.975,0.4,0.233998401928135,-28.6225397096825,0.544259952564322,40.2613999503821
9.99026463841554,0.975,0.425,0.320871359721392,-29.5568120169478,0.534837239927498,40.8080878786638
9.99026463841554,0.975,0.45,0.422491035225054,-30.5474511935298,0.52497285895925,41.3813675441759
9.99026463841554,0.975,0.475,0.532260488912715,-31.5716301795784,0.532260488912715,41.9646941246174
9.99026463841554,0.975,0.5,0.650767876844245,-32.6196726397016,0.650767876844245,42.5589292375125
9.99026463841554,0.975,0.525,0.771081176980136,-33.6700104693159,0.771081176980136,43.1482466001359
9.99026463841554,0.975,0.55,0.893610872844668,-34.7115696162218,0.893610872844668,43.7332269155064
9.99026463841554,0.975,0.575,1.01138231635922,-35.7242728430986,1.01138231635922,44.2979773225983
9.99026463841554,0.975,0.6,1.12494084804413,-36.6954533805562,1.12494084804413,44.8436219912131
9.99026463841554,0.975,0.625,1.22756089931883,-37.6068496940805,1.22756089931883,45.3533885677082
9.99026463841554,0.975,0.65,1.32023211005299,-38.4438998020538,1.32023211005299,45.829816782086
9.99026463841554,0.975,0.675,1.39677797705801,-39.190590365587,1.39677797705801,46.254338857871
9.99026463841554,0.975,0.7,1.45892588395982,-39.8300516391146,1.45892588395982,46.6318912748919
9.99026463841554,0.975,0.725,1.50137167478547,-40.3490343427472,1.50137167478547,46.9410540559469
9.99026463841554,0.975,0.75,1.52683909766824,-40.7278957133455,1.52683909766824,47.1902662481339
9.99026463841554,0.975,0.775,1.53125998938221,-40.9566338547475,1.53125998938221,47.3541232883425
9.99026463841554,0.975,0.8,1.5185548667791,-41.0124819783944,1.5185548667791,47.4457352528503
9.99026463841554,0.975,0.825,1.48629904833049,-40.8888327527587,1.48629904833049,47.4347893871477
9.99026463841554,0.975,0.85,1.43974015915903,-40.5598603755647,1.43974015915903,47.3400854372036
9.99026463841554,0.975,0.875,1.37851735135125,-40.0215722118069,1.37851735135125,47.1262202612322
9.99026463841554,0.975,0.9,1.30933529763533,-39.2459430871615,1.30933529763533,46.817829514098
9.99026463841554,0.975,0.925,1.23427556478334,-38.229260321804,1.23427556478334,46.3751410389486
9.99026463841554,0.975,0.95,1.1619331703857,-36.943447596084,1.1619331703857,45.8254951086165
9.99026463841554,0.975,0.975,1.09710755476077,-35.3822350166493,1.09710755476077,45.1243312098318
9.99026463841554,0.975,1,1.05153866657197,-33.5223192647325,1.05153866657197,44.2902614455956
9.99026463841554,0.975,1.025,1.03240630100834,-31.3584572799896,1.03240630100834,43.2686688401968
9.99026463841554,0.975,1.05,1.05615661799193,-28.8829893747202,1.05615661799193,42.0507917893641
9.99026463841554,0.975,1.075,1.1285287426228,-26.1181074231431,1.1285287426228,40.5739279547977
9.99026463841554,0.975,1.1,1.26770404965135,-23.0942000211914,1.26770404965135,38.8155605103432
9.99026463841554,0.975,1.125,1.46458707070023,-19.9337793865886,1.46458707070023,36.7693336750306
9.99026463841554,0.975,1.15,1.72637433994417,-16.7407087353739,1.72637433994417,34.5127585434408
9.99026463841554,0.975,1.175,1.79929449423497,-12.1840240061976,1.79929449423497,29.1262204797624
9.99026463841554,0.975,1.2,1.01508798071404,-4.88848281843481,1.01508798071404,39.992293967127
9.99026463841554,0.975,1.225,0.0655574799288069,-0.359463530188672,0.28069409862123,25.0536404652918
9.99026463841554,1,-0.25,0.0328274797688129,2.36568328920801,0.118711318536592,6.31872522785561
9.99026463841554,1,-0.225,0.0137184534614029,1.47223769285386,0.1284841045845,23.1632821745078
9.99026463841554,1,-0.2,-0.794792180190773,-8.85573183204413,0.794792180190773,30.4368410691712
9.99026463841554,1,-0.175,-1.26810495125627,-17.3498857703032,1.26810495125627,19.9747038212981
9.99026463841554,1,-0.15,-0.920507883144396,-15.5178513133333,0.920507883144396,19.9823093411524
9.99026463841554,1,-0.125,-0.433532897818492,-10.9605562986393,0.433532897818492,17.7812864768458
9.99026463841554,1,-0.1,-0.03950283190369,-6.62256854897428,0.428730966497315,14.0434013977722
9.99026463841554,1,-0.075,0.266668922869769,-2.66460478437239,0.448798872933564,10.1380971802235
9.99026463841554,1,-0.05,0.468311993494265,0.815711909697898,0.468311993494265,7.54372969041357
9.99026463841554,1,-0.025,0.587981941105131,3.84704921747601,0.587981941105131,5.62977142714658
9.99026463841554,1,0,0.635804409095014,6.45091276656352,0.635804409095014,6.45091276656352
9.99026463841554,1,0.025,0.630921127137832,8.68723015764328,0.630921127137832,8.68723015764328
9.99026463841554,1,0.05,0.587588394184316,10.5770509937464,0.587588394184316,10.5770509937464
9.99026463841554,1,0.075,0.516855427142737,12.1598075640251,0.528955970137947,12.1598075640251
9.99026463841554,1,0.1,0.431036015470291,13.4445673317265,0.536024492407654,13.4445673317265
9.99026463841554,1,0.125,0.335750932769496,14.4597741488043,0.5414231674974,14.4597741488043
9.99026463841554,1,0.15,0.240928049353428,15.2113872324649,0.54538799281118,15.2113872324649
9.99026463841554,1,0.175,0.149022857000911,15.7256942809338,0.547868629900962,15.7256942809338
9.99026463841554,1,0.2,0.0678663626440434,16.0086820062372,0.549062326180416,16.0086820062372
9.99026463841554,1,0.225,-0.00229166379343515,16.0869216127678,0.548966966289809,16.0869216127678
9.99026463841554,1,0.25,-0.0554692007088907,15.9666642322127,0.547755717868742,15.9666642322127
9.99026463841554,1,0.275,-0.0932331948748232,15.6749541847703,0.54546048778855,15.6749541847703
9.99026463841554,1,0.3,-0.111202898765933,15.2182402083241,0.542238594619779,15.2182402083241
9.99026463841554,1,0.325,-0.112488810740457,14.6237536895797,0.538144302855299,14.6237536895797
9.99026463841554,1,0.35,-0.0940403314612623,13.8982241683328,0.533323941016209,13.8982241683328
9.99026463841554,1,0.375,-0.0602283064499511,13.0687318712584,0.52784698532146,13.0687318712584
9.99026463841554,1,0.4,-0.00904801387858967,12.1424562735769,0.521851506680278,12.1424562735769
9.99026463841554,1,0.425,0.0541683957965758,11.1460195014061,0.51541801973179,11.1460195014061
9.99026463841554,1,0.45,0.130671563937794,10.0872432825662,0.508677655322913,10.0872432825662
9.99026463841554,1,0.475,0.214469543992818,8.99201462929063,0.501719351754632,8.99201462929063
9.99026463841554,1,0.5,0.306359112344667,7.86900612016786,0.494667771764957,7.86900612016786
9.99026463841554,1,0.525,0.399984629195371,6.74308846135238,0.487618504176477,6.74308846135238
9.99026463841554,1,0.55,0.495998331581599,5.62404125345422,0.495998331581599,5.62404125345422
9.99026463841554,1,0.575,0.587970242501531,4.53538137390949,0.587970242501531,5.93164301297062
9.99026463841554,1,0.6,0.676723686133468,3.48835278462908,0.676723686133468,6.66307979894416
9.99026463841554,1,0.625,0.756040540903582,2.50466043488243,0.756040540903582,7.34610707003952
9.99026463841554,1,0.65,0.827229843117469,1.5975373505745,0.827229843117469,7.97955470548196
9.99026463841554,1,0.675,0.884577231026043,0.786227510890637,0.884577231026043,8.54052408242996
9.99026463841554,1,0.7,0.930178290269481,0.0867123072200942,0.930178290269481,9.0299029813622
9.99026463841554,1,0.725,0.959135446769172,-0.485122020466959,0.959135446769172,9.42246335520207
9.99026463841554,1,0.75,0.974598137857988,-0.909509035455544,0.974598137857988,9.72204173986193
9.99026463841554,1,0.775,0.972838861601719,-1.17504387523047,0.972838861601719,9.90019365819526
9.99026463841554,1,0.8,0.958268214785169,-1.25689250230294,0.958268214785169,9.96461251068996
9.99026463841554,1,0.825,0.928731543078669,-1.14923980738942,0.928731543078669,9.88290169084166
9.99026463841554,1,0.85,0.890029907146886,-0.820858704190678,0.890029907146886,9.66729802307414
9.99026463841554,1,0.875,0.842013810429445,-0.272024615350678,0.842013810429445,9.28123536633937
9.99026463841554,1,0.9,0.791986498624436,0.535574935167523,0.791986498624436,8.74116006366875
9.99026463841554,1,0.925,0.74221970448955,1.59610475324761,0.74221970448955,8.00689199202937
9.99026463841554,1,0.95,0.701902699274409,2.95289914394003,0.701902699274409,7.09549305655095
9.99026463841554,1,0.975,0.676034999815623,4.59391341738008,0.676034999815623,5.96401538234449
9.99026463841554,1,1,0.676839170482623,6.55794956957814,0.676839170482623,6.55794956957814
9.99026463841554,1,1.025,0.711578739875593,8.81714354219366,0.711578739875593,8.81714354219366
9.99026463841554,1,1.05,0.796880187522997,11.3868802744686,0.796880187522997,11.3868802744686
9.99026463841554,1,1.075,0.937846603020855,14.1984311897278,0.937846603020855,14.1984311897278
9.99026463841554,1,1.1,1.15224570852229,17.2310308998814,1.15224570852229,17.2310308998814
9.99026463841554,1,1.125,1.42800234102497,20.3278797883193,1.42800234102497,20.3278797883193
9.99026463841554,1,1.15,1.77074608182096,23.4107124069767,1.77074608182096,23.4107124069767
9.99026463841554,1,1.175,1.91032513691116,23.7081963605632,1.91032513691116,23.7081963605632
9.99026463841554,1,1.2,1.11216678685329,14.2928979834648,1.11216678685329,42.1245944010368
9.99026463841554,1,1.225,0.0947326121416244,3.486623573463,0.126336552976327,27.2318895682281
9.99026463841554,1.025,-0.25,0.118912370379672,3.64646232711228,0.118912370379672,7.14476232049641
9.99026463841554,1.025,-0.225,0.104078558994023,4.98277901767482,0.124380068085687,25.1526135746538
9.99026463841554,1.025,-0.2,-0.762898681450487,10.6731885510827,0.762898681450487,31.9867235238794
9.99026463841554,1.025,-0.175,-1.22786362884375,19.7716283605428,1.22786362884375,24.4291914085068
9.99026463841554,1.025,-0.15,-0.77091515623879,26.2115969377737,0.77091515623879,26.2115969377737
9.99026463841554,1.025,-0.125,-0.162982801955305,31.0329469975841,0.667332338529235,31.0329469975841
9.99026463841554,1.025,-0.1,0.346612665492158,35.689644662999,0.682617604303403,35.689644662999
9.99026463841554,1.025,-0.075,0.75609883276967,39.9444825347416,0.75609883276967,39.9444825347416
9.99026463841554,1.025,-0.05,1.04919402661172,43.7000168917436,1.04919402661172,43.7000168917436
9.99026463841554,1.025,-0.025,1.24770659980056,46.962470910608,1.24770659980056,46.962470910608
9.99026463841554,1.025,0,1.36393631180746,49.7617976419726,1.36393631180746,49.7617976419726
9.99026463841554,1.025,0.025,1.41757403715932,52.1588479068767,1.41757403715932,52.1588479068767
9.99026463841554,1.025,0.05,1.4241956130088,54.1797030682242,1.4241956130088,54.1797030682242
9.99026463841554,1.025,0.075,1.39522306566594,55.8683773870344,1.39522306566594,55.8683773870344
9.99026463841554,1.025,0.1,1.34361532627882,57.2362503980473,1.34361532627882,57.2362503980473
9.99026463841554,1.025,0.125,1.27534190877452,58.3159958861537,1.27534190877452,58.3159958861537
9.99026463841554,1.025,0.15,1.20073854716245,59.1152683560471,1.20073854716245,59.1152683560471
9.99026463841554,1.025,0.175,1.12270979213214,59.6634176414235,1.12270979213214,59.6634176414235
9.99026463841554,1.025,0.2,1.04940995619162,59.9678330150636,1.04940995619162,59.9678330150636
9.99026463841554,1.025,0.225,0.98163618379291,60.0570885857943,0.98163618379291,60.0570885857943
9.99026463841554,1.025,0.25,0.925646745892731,59.9384516742542,0.925646745892731,59.9384516742542
9.99026463841554,1.025,0.275,0.880491793672714,59.6403828301813,0.880491793672714,59.6403828301813
9.99026463841554,1.025,0.3,0.850796905127042,59.169906535094,0.850796905127042,59.169906535094
9.99026463841554,1.025,0.325,0.834111628961556,58.5554870214385,0.834111628961556,58.5554870214385
9.99026463841554,1.025,0.35,0.833712569570291,57.8039942633018,0.833712569570291,57.8039942633018
9.99026463841554,1.025,0.375,0.84590994369307,56.9437887403347,0.84590994369307,56.9437887403347
9.99026463841554,1.025,0.4,0.872926873933326,55.981800362394,0.872926873933326,55.981800362394
9.99026463841554,1.025,0.425,0.910115943217009,54.9460921477425,0.910115943217009,54.9460921477425
9.99026463841554,1.025,0.45,0.958948570798369,53.843908176024,0.958948570798369,53.843908176024
9.99026463841554,1.025,0.475,1.01410739654175,52.7027978524039,1.01410739654175,52.7027978524039
9.99026463841554,1.025,0.5,1.07662187958346,51.5305829586079,1.07662187958346,51.5305829586079
9.99026463841554,1.025,0.525,1.14078870697731,50.3540647075417,1.14078870697731,50.3540647075417
9.99026463841554,1.025,0.55,1.20751531544502,49.1819332667064,1.20751531544502,49.1819332667064
9.99026463841554,1.025,0.575,1.27098900362466,48.0399510941921,1.27098900362466,48.0399510941921
9.99026463841554,1.025,0.6,1.33232467769719,46.9380489033146,1.33232467769719,46.9380489033146
9.99026463841554,1.025,0.625,1.38587014701917,45.9005357551417,1.38587014701917,45.9005357551417
9.99026463841554,1.025,0.65,1.43328224702857,44.9391192901835,1.43328224702857,44.9391192901835
9.99026463841554,1.025,0.675,1.46933821194764,44.0760218250375,1.46933821194764,44.0760218250375
9.99026463841554,1.025,0.7,1.4965665552606,43.325533476644,1.4965665552606,43.325533476644
9.99026463841554,1.025,0.725,1.51045416220028,42.706830512888,1.51045416220028,42.706830512888
9.99026463841554,1.025,0.75,1.51470947726705,42.2379727307475,1.51470947726705,42.2379727307475
9.99026463841554,1.025,0.775,1.50583865120672,41.933748515253,1.50583865120672,41.933748515253
9.99026463841554,1.025,0.8,1.48899185121455,41.8176353421971,1.48899185121455,41.8176353421971
9.99026463841554,1.025,0.825,1.46204858705899,41.89845092017,1.46204858705899,41.89845092017
9.99026463841554,1.025,0.85,1.43179439723667,42.2071125802399,1.43179439723667,42.2071125802399
9.99026463841554,1.025,0.875,1.39787794870888,42.7450623633187,1.39787794870888,42.7450623633187
9.99026463841554,1.025,0.9,1.36888317993028,43.5523158361684,1.36888317993028,43.5523158361684
9.99026463841554,1.025,0.925,1.34663015654464,44.6216677112069,1.34663015654464,44.6216677112069
9.99026463841554,1.025,0.95,1.34183794105913,46.0008556046133,1.34183794105913,46.0008556046133
9.99026463841554,1.025,0.975,1.35873622251433,47.6697527941726,1.35873622251433,47.6697527941726
9.99026463841554,1.025,1,1.41098741995278,49.67413298204,1.41098741995278,49.67413298204
9.99026463841554,1.025,1.025,1.50441066428995,51.965767880689,1.50441066428995,51.965767880689
9.99026463841554,1.025,1.05,1.65629093417688,54.5709515559606,1.65629093417688,54.5709515559606
9.99026463841554,1.025,1.075,1.86893074862161,57.3840544588804,1.86893074862161,57.3840544588804
9.99026463841554,1.025,1.1,2.15966174385226,60.4102933398095,2.15966174385226,60.4102933398095
9.99026463841554,1.025,1.125,2.51143940320509,63.4489526152762,2.51143940320509,63.4489526152762
9.99026463841554,1.025,1.15,2.92810382551484,66.5270173498987,2.92810382551484,66.5270173498987
9.99026463841554,1.025,1.175,3.01264109394152,62.2524738784581,3.01264109394152,62.2524738784581
9.99026463841554,1.025,1.2,1.74182372545289,34.484611892396,1.74182372545289,64.1262187457653
9.99026463841554,1.025,1.225,0.237585972374568,6.823945611268,0.237585972374568,39.1374199938808
9.99026463841554,1.05,-0.25,0.210157240157986,4.74240016474287,0.240905116785036,8.35128786562209
9.99026463841554,1.05,-0.225,0.260438944819936,8.60023835842344,0.421749213463571,17.406455279627
9.99026463841554,1.05,-0.2,-0.245067789237502,32.7124823710701,0.834051057309078,32.7124823710701
9.99026463841554,1.05,-0.175,-0.24227749115037,62.1964290398316,1.13631783859679,62.1964290398316
9.99026463841554,1.05,-0.15,0.432842019898263,74.1244896523749,1.27797046248454,74.1244896523749
9.99026463841554,1.05,-0.125,1.16023014796618,79.2169467873318,1.29280218573086,79.2169467873318
9.99026463841554,1.05,-0.1,1.78667380216248,84.1867493438087,1.78667380216248,84.1867493438087
9.99026463841554,1.05,-0.075,2.30487586875708,88.6472767095187,2.30487586875708,88.6472767095187
9.99026463841554,1.05,-0.05,2.69388247241588,92.6221715381776,2.69388247241588,92.6221715381776
9.99026463841554,1.05,-0.025,2.97628635661391,96.0554221599496,2.97628635661391,96.0554221599496
9.99026463841554,1.05,0,3.1639096293533,99.0257749428342,3.1639096293533,99.0257749428342
9.99026463841554,1.05,0.025,3.27879519068515,101.572079024798,3.27879519068515,101.572079024798
9.99026463841554,1.05,0.05,3.33652904284302,103.731138780445,3.33652904284302,103.731138780445
9.99026463841554,1.05,0.075,3.3502941731749,105.539875599465,3.3502941731749,105.539875599465
9.99026463841554,1.05,0.1,3.33296827255554,107.011091186952,3.33296827255554,107.011091186952
9.99026463841554,1.05,0.125,3.29177812009462,108.176776567215,3.29177812009462,108.176776567215
9.99026463841554,1.05,0.15,3.23703765805076,109.046531206528,3.23703765805076,109.046531206528
9.99026463841554,1.05,0.175,3.17264930086258,109.649418848877,3.17264930086258,109.649418848877
9.99026463841554,1.05,0.2,3.10682925958553,109.996434873082,3.10682925958553,109.996434873082
9.99026463841554,1.05,0.225,3.04122977081974,110.114158100962,3.04122977081974,110.114158100962
9.99026463841554,1.05,0.25,2.98222343642384,110.01486656691,2.98222343642384,110.01486656691
9.99026463841554,1.05,0.275,2.92963302178486,109.723488734219,2.92963302178486,109.723488734219
9.99026463841554,1.05,0.3,2.88822692427583,109.2530432589,2.88822692427583,109.2530432589
9.99026463841554,1.05,0.325,2.85627903798752,108.627541436785,2.85627903798752,108.627541436785
9.99026463841554,1.05,0.35,2.83722625994104,107.860384312023,2.83722625994104,107.860384312023
9.99026463841554,1.05,0.375,2.82807306860395,106.975012147431,2.82807306860395,106.975012147431
9.99026463841554,1.05,0.4,2.83121736638129,105.985072850338,2.83121736638129,105.985072850338
9.99026463841554,1.05,0.425,2.8426847004892,104.913500158046,2.8426847004892,104.913500158046
9.99026463841554,1.05,0.45,2.8641367580079,103.774232429698,2.8641367580079,103.774232429698
9.99026463841554,1.05,0.475,2.89091151456006,102.589616824578,2.89091151456006,102.589616824578
9.99026463841554,1.05,0.5,2.92424684536594,101.374050340948,2.92424684536594,101.374050340948
9.99026463841554,1.05,0.525,2.95907783797688,100.149129883488,2.95907783797688,100.149129883488
9.99026463841554,1.05,0.55,2.99654201643225,98.9299861499055,2.99654201643225,98.9299861499055
9.99026463841554,1.05,0.575,3.03144646791292,97.7372075242007,3.03144646791292,97.7372075242007
9.99026463841554,1.05,0.6,3.06516266204994,96.5870776845671,3.06516266204994,96.5870776845671
9.99026463841554,1.05,0.625,3.0926349815566,95.4987499520765,3.0926349815566,95.4987499520765
9.99026463841554,1.05,0.65,3.11581078171942,94.4903237339109,3.11581078171942,94.4903237339109
9.99026463841554,1.05,0.675,3.1300314874876,93.5787798402509,3.1300314874876,93.5787798402509
9.99026463841554,1.05,0.7,3.13816253375754,92.7851129234125,3.13816253375754,92.7851129234125
9.99026463841554,1.05,0.725,3.13620630262779,92.1228625125907,3.13620630262779,92.1228625125907
9.99026463841554,1.05,0.75,3.12827506044588,91.617674817089,3.12827506044588,91.617674817089
9.99026463841554,1.05,0.775,3.11131576334365,91.2775800110061,3.11131576334365,91.2775800110061
9.99026463841554,1.05,0.8,3.09098110559105,91.1356360061715,3.09098110559105,91.1356360061715
9.99026463841554,1.05,0.825,3.06548079313956,91.1912995841956,3.06548079313956,91.1912995841956
9.99026463841554,1.05,0.85,3.04224525948399,91.4890294943607,3.04224525948399,91.4890294943607
9.99026463841554,1.05,0.875,3.02109881799725,92.0156106327143,3.02109881799725,92.0156106327143
9.99026463841554,1.05,0.9,3.01145609401439,92.831568104665,3.01145609401439,92.831568104665
9.99026463841554,1.05,0.925,3.01509309364669,93.9053125399521,3.01509309364669,93.9053125399521
9.99026463841554,1.05,0.95,3.04374321366132,95.315732386114,3.04374321366132,95.315732386114
9.99026463841554,1.05,0.975,3.10120859415133,97.0017590091804,3.10120859415133,97.0017590091804
9.99026463841554,1.05,1,3.20223227256193,99.0542061068791,3.20223227256193,99.0542061068791
9.99026463841554,1.05,1.025,3.35139897911954,101.358120976404,3.35139897911954,101.358120976404
9.99026463841554,1.05,1.05,3.56700231233268,104.005759833761,3.56700231233268,104.005759833761
9.99026463841554,1.05,1.075,3.84854357044324,106.80089666287,3.84854357044324,106.80089666287
9.99026463841554,1.05,1.1,4.21469548587385,109.876644333711,4.21469548587385,109.876644333711
9.99026463841554,1.05,1.125,4.64312675304666,112.958432111864,4.64312675304666,113.2451820045
9.99026463841554,1.05,1.15,5.14129530621742,116.240396029066,5.14129530621742,117.240476535006
9.99026463841554,1.05,1.175,5.06292998751483,106.843307657846,5.06292998751483,107.786242644071
9.99026463841554,1.05,1.2,2.8529102329199,57.5776692342887,2.8529102329199,106.503916204344
9.99026463841554,1.05,1.225,0.432422331083556,10.2550763681764,0.432422331083556,60.7820247734228
9.99026463841554,1.075,-0.25,0.328249128038905,2.55076709783048,0.473134558413,9.71651765669852
9.99026463841554,1.075,-0.225,0.509549714236531,9.48842174538113,0.758349298742593,22.6892870985944
9.99026463841554,1.075,-0.2,0.859318495257816,53.6147808560441,1.43827965704897,53.6147808560441
9.99026463841554,1.075,-0.175,1.88127187645478,105.113879903733,1.89123956488979,105.113879903733
9.99026463841554,1.075,-0.15,2.93233896652745,122.290773173567,2.93233896652745,122.290773173567
9.99026463841554,1.075,-0.125,3.79077885784317,127.319670529244,3.79077885784317,127.319670529244
9.99026463841554,1.075,-0.1,4.54665645439459,132.484390193981,4.54665645439459,132.484390193981
9.99026463841554,1.075,-0.075,5.17835859336834,137.219467110986,5.17835859336834,137.219467110986
9.99026463841554,1.075,-0.05,5.66991551985958,141.515232999936,5.66991551985958,141.515232999936
9.99026463841554,1.075,-0.025,6.04009806230765,145.235517391738,6.04009806230765,145.235517391738
9.99026463841554,1.075,0,6.30491645773729,148.473161431155,6.30491645773729,148.473161431155
9.99026463841554,1.075,0.025,6.48592861791199,151.241643753242,6.48592861791199,151.241643753242
9.99026463841554,1.075,0.05,6.60054498592352,153.592715185975,6.60054498592352,153.592715185975
9.99026463841554,1.075,0.075,6.66200708101878,155.555006627798,6.66200708101878,155.555006627798
9.99026463841554,1.075,0.1,6.68395101824385,157.152087130956,6.68395101824385,157.152087130956
9.99026463841554,1.075,0.125,6.67392387570784,158.412882701253,6.67392387570784,158.628157264674
9.99026463841554,1.075,0.15,6.64277424927247,159.355698062982,6.64277424927247,160.177725323796
9.99026463841554,1.075,0.175,6.59483843917011,160.007283955558,6.59483843917011,161.395156925906
9.99026463841554,1.075,0.2,6.53884687283509,160.38651246838,6.53884687283509,162.251256690651
9.99026463841554,1.075,0.225,6.47690607375629,160.51704183592,6.47690607375629,162.814096383234
9.99026463841554,1.075,0.25,6.41591108708844,160.418733090421,6.41591108708844,163.065575279408
9.99026463841554,1.075,0.275,6.35613975488366,160.112841846999,6.35613975488366,163.066481140411
9.99026463841554,1.075,0.3,6.3028896711062,159.619794546626,6.3028896711062,162.807198700916
9.99026463841554,1.075,0.325,6.25489169344901,158.959328816111,6.25489169344901,162.342867415633
9.99026463841554,1.075,0.35,6.21611272917637,158.152050210755,6.21611272917637,161.670000168035
9.99026463841554,1.075,0.375,6.18401465728848,157.21670405714,6.18401465728848,160.839627097513
9.99026463841554,1.075,0.4,6.16152311863944,156.173919231756,6.16152311863944,159.85245310085
9.99026463841554,1.075,0.425,6.14511592618948,155.041664577533,6.14511592618948,158.756743599218
9.99026463841554,1.075,0.45,6.13698190017731,153.840654228889,6.13698190017731,157.555776383107
9.99026463841554,1.075,0.475,6.13289865725051,152.588120336059,6.13289865725051,156.296191980972
9.99026463841554,1.075,0.5,6.13463660943072,151.305070490261,6.13463660943072,154.98245528223
9.99026463841554,1.075,0.525,6.13754918978659,150.007936382209,6.13754918978659,153.660578798972
9.99026463841554,1.075,0.55,6.14332212751864,148.718335816604,6.14332212751864,152.334995978772
9.99026463841554,1.075,0.575,6.14714855076428,147.451734117637,6.14714855076428,151.052022781414
9.99026463841554,1.075,0.6,6.15097974954224,146.230811974559,6.15097974954224,149.814941842013
9.99026463841554,1.075,0.625,6.15009747137128,145.069732175996,6.15009747137128,148.671312115338
9.99026463841554,1.075,0.65,6.14708561581357,143.992929468763,6.14708561581357,147.622165586403
9.99026463841554,1.075,0.675,6.13754727840322,143.012607190831,6.13754727840322,146.717324147381
9.99026463841554,1.075,0.7,6.12508160143933,142.15607948689,6.12508160143933,145.954384416818
9.99026463841554,1.075,0.725,6.10583119846265,141.432362413075,6.10583119846265,145.386622974839
9.99026463841554,1.075,0.75,6.08480451050605,140.873522070842,6.08480451050605,145.006794309166
9.99026463841554,1.075,0.775,6.05889252304042,140.483257576535,6.05889252304042,144.873151298876
9.99026463841554,1.075,0.8,6.03490929071016,140.301431886563,6.03490929071016,144.971874687708
9.99026463841554,1.075,0.825,6.01069970124923,140.323083859178,6.01069970124923,145.36832402791
9.99026463841554,1.075,0.85,5.99527116325732,140.600465680985,5.99527116325732,146.040259464709
9.99026463841554,1.075,0.875,5.98762069597838,141.115155604086,5.98762069597838,147.063065823228
9.99026463841554,1.075,0.9,5.99933933922736,141.937602453889,5.99933933922736,148.405098162497
9.99026463841554,1.075,0.925,6.03070443306513,143.028782167474,6.03070443306513,150.153951186495
9.99026463841554,1.075,0.95,6.09634271417942,144.481774616969,6.09634271417942,152.270081012266
9.99026463841554,1.075,0.975,6.1975126256067,146.223305905148,6.1975126256067,154.846612331269
9.99026463841554,1.075,1,6.35238579049647,148.366577749447,6.35238579049647,157.840593123117
9.99026463841554,1.075,1.025,6.56118010273593,150.774785787808,6.56118010273593,161.313048384666
9.99026463841554,1.075,1.05,6.84579045436987,153.573982937682,6.84579045436987,165.221519747953
9.99026463841554,1.075,1.075,7.19883050447469,156.52067525041,7.19883050447469,169.489518861412
9.99026463841554,1.075,1.1,7.64415668555903,159.772641486205,7.64415668555903,174.064048416649
9.99026463841554,1.075,1.125,8.1508390625124,162.947733788511,8.1508390625124,178.534935568586
9.99026463841554,1.075,1.15,8.73260547477003,166.225974599035,8.73260547477003,182.825703271771
9.99026463841554,1.075,1.175,8.34434000827627,150.896159947808,8.34434000827627,166.643616847656
9.99026463841554,1.075,1.2,4.59562604994179,77.9554859669255,4.59562604994179,174.720513465509
9.99026463841554,1.075,1.225,0.719888526982288,10.1376309137144,0.719888526982288,94.7293789396036
9.99026463841554,1.1,-0.25,0.28480149161982,-6.99005091281083,0.733937985461311,12.1765683497054
9.99026463841554,1.1,-0.225,0.677413037761695,2.65467144434999,1.13900886193566,33.3185713929948
9.99026463841554,1.1,-0.2,2.36917349181953,66.5190154758733,2.36917349181953,93.6855962766767
9.99026463841554,1.1,-0.175,4.94599710111663,140.908457327574,4.94599710111663,140.908457327574
9.99026463841554,1.1,-0.15,6.46811834663695,162.045726720879,6.46811834663695,165.120652323282
9.99026463841554,1.1,-0.125,7.43141643502336,164.918239204635,7.43141643502336,173.801482857646
9.99026463841554,1.1,-0.1,8.30476271578864,168.776702772956,8.30476271578864,182.158810507899
9.99026463841554,1.1,-0.075,9.05050398471687,172.581276750038,9.05050398471687,189.828307786549
9.99026463841554,1.1,-0.05,9.64737242013383,176.307275275638,9.64737242013383,196.589234024201
9.99026463841554,1.1,-0.025,10.1104268889036,179.626804555542,10.1104268889036,202.538147771137
9.99026463841554,1.1,0,10.4558529449575,182.602316796844,10.4558529449575,207.681521499501
9.99026463841554,1.1,0.025,10.7060738741545,185.191621520999,10.7060738741545,212.210523672758
9.99026463841554,1.1,0.05,10.8789815107082,187.418319364808,10.8789815107082,216.110689703109
9.99026463841554,1.1,0.075,10.9891045982861,189.299456098575,10.9891045982861,219.520782913353
9.99026463841554,1.1,0.1,11.0503338861952,190.843468233706,11.0503338861952,222.394850103282
9.99026463841554,1.1,0.125,11.0713133534084,192.077409103207,11.0713133534084,224.834517314889
9.99026463841554,1.1,0.15,11.0631939259808,193.016419773048,11.0631939259808,226.796014572251
9.99026463841554,1.1,0.175,11.0311659688274,193.680615904159,11.0311659688274,228.364671773641
9.99026463841554,1.1,0.2,10.984370794388,194.094618299356,10.984370794388,229.509951337488
9.99026463841554,1.1,0.225,10.9255595582541,194.268025751946,10.9255595582541,230.307659098774
9.99026463841554,1.1,0.25,10.8621250658145,194.233390620223,10.8621250658145,230.739387626662
9.99026463841554,1.1,0.275,10.7948433580277,193.992181688847,10.7948433580277,230.873620397863
9.99026463841554,1.1,0.3,10.7295657133239,193.582674637763,10.7295657133239,230.700973574518
9.99026463841554,1.1,0.325,10.6654287166426,193.001224135562,10.6654287166426,230.284269864778
9.99026463841554,1.1,0.35,10.6069850771804,192.289755467298,10.6069850771804,229.620569145872
9.99026463841554,1.1,0.375,10.5520451684212,191.441578452855,10.5520451684212,228.76859833438
9.99026463841554,1.1,0.4,10.5041394862665,190.50080622127,10.5041394862665,227.729844332443
9.99026463841554,1.1,0.425,10.4600575992003,189.458851896331,10.4600575992003,226.560288608269
9.99026463841554,1.1,0.45,10.4226078488935,188.361229811449,10.4226078488935,225.264177137978
9.99026463841554,1.1,0.475,10.3878539551691,187.197972979436,10.3878539551691,223.895875988465
9.99026463841554,1.1,0.5,10.3582012181297,186.015720088619,10.3582012181297,222.460962275297
9.99026463841554,1.1,0.525,10.3292688946946,184.8032327432,10.3292688946946,221.013159489757
9.99026463841554,1.1,0.55,10.3033963525605,183.608350480286,10.3033963525605,219.55813436308
9.99026463841554,1.1,0.575,10.2760237352368,182.418374832941,10.2760237352368,218.149846984625
9.99026463841554,1.1,0.6,10.2497803345302,181.282729499937,10.2497803345302,216.792955773191
9.99026463841554,1.1,0.625,10.220173537763,180.186746348243,10.220173537763,215.542490758208
9.99026463841554,1.1,0.65,10.1904990719791,179.182225237697,10.1904990719791,214.40110029205
9.99026463841554,1.1,0.675,10.1565552230418,178.251498816081,10.1565552230418,213.425710414847
9.99026463841554,1.1,0.7,10.1227042113984,177.450246505433,10.1227042113984,212.615988646203
9.99026463841554,1.1,0.725,10.0852324306902,176.755808637696,10.0852324306902,212.031630765999
9.99026463841554,1.1,0.75,10.0499954277713,176.230543944222,10.0499954277713,211.668299878217
9.99026463841554,1.1,0.775,10.0139353263105,175.843081702624,10.0139353263105,211.589519559481
9.99026463841554,1.1,0.8,9.98485644914088,175.667482077135,9.98485644914088,211.785869952186
9.99026463841554,1.1,0.825,9.96049013116286,175.657119635986,9.96049013116286,212.326237729833
9.99026463841554,1.1,0.85,9.9510747691664,175.906165662724,9.9510747691664,213.195411728142
9.99026463841554,1.1,0.875,9.95521221599781,176.342001693363,9.95521221599781,214.469748873825
9.99026463841554,1.1,0.9,9.98610499675847,177.091664027468,9.98610499675847,216.129181395103
9.99026463841554,1.1,0.925,10.0431598505296,178.039821067561,10.0431598505296,218.257648878739
9.99026463841554,1.1,0.95,10.1431609077497,179.363518833691,10.1431609077497,220.834241279898
9.99026463841554,1.1,0.975,10.2856583075044,180.878016056466,10.2856583075044,223.936042026086
9.99026463841554,1.1,1,10.4917041376058,182.83229451364,10.4917041376058,227.547227785555
9.99026463841554,1.1,1.025,10.7582378417585,184.926481899483,10.7582378417585,231.676916252038
9.99026463841554,1.1,1.05,11.1110883413634,187.533825203745,11.1110883413634,236.318193994367
9.99026463841554,1.1,1.075,11.5367156514744,190.201715548138,11.5367156514744,241.260612046476
9.99026463841554,1.1,1.1,12.0651520036926,193.702642194347,12.0651520036926,246.502983231621
9.99026463841554,1.1,1.125,12.6556101078036,197.60126593776,12.6556101078036,251.36733524032
9.99026463841554,1.1,1.15,13.3345806600174,203.545130410481,13.3345806600174,255.845516112219
9.99026463841554,1.1,1.175,12.510870934145,185.061364938831,12.510870934145,231.885596251956
9.99026463841554,1.1,1.2,6.66925761953676,88.7265338950209,6.66925761953676,266.100476539439
9.99026463841554,1.1,1.225,0.87662699382374,1.31170837063982,0.87662699382374,138.548436645341
9.99026463841554,1.125,-0.25,-0.0491637472747945,-20.1780239724729,1.08445630357487,20.1780239724729
9.99026463841554,1.125,-0.225,0.593341507083842,-9.97124877717327,1.48650970090775,71.8838249103158
9.99026463841554,1.125,-0.2,4.06656923526052,63.8017734431616,4.06656923526052,181.507681900695
9.99026463841554,1.125,-0.175,8.74411380127231,151.5177089609,8.74411380127231,193.139773747338
9.99026463841554,1.125,-0.15,10.824001336049,172.20839236181,10.824001336049,225.518757242723
9.99026463841554,1.125,-0.125,11.810544111566,170.87013811037,11.810544111566,236.21636470166
9.99026463841554,1.125,-0.1,12.7459446391746,171.802278259685,12.7459446391746,246.600132499537
9.99026463841554,1.125,-0.075,13.5552212986242,173.171397472838,13.5552212986242,256.217945031046
9.99026463841554,1.125,-0.05,14.2224813301904,175.089220734273,14.2224813301904,264.641565037781
9.99026463841554,1.125,-0.025,14.7501132142936,177.013337866579,14.7501132142936,272.050699628571
9.99026463841554,1.125,0,15.1574719348688,179.024258347816,15.1574719348688,278.393252433122
9.99026463841554,1.125,0.025,15.463247862219,180.912919764805,15.463247862219,283.988497855663
9.99026463841554,1.125,0.05,15.6859382407762,182.676745327836,15.6859382407762,288.782479655569
9.99026463841554,1.125,0.075,15.8391418781409,184.247036733096,15.8391418781409,292.998223412021
9.99026463841554,1.125,0.1,15.9368514572922,185.616956462132,15.9368514572922,296.549079767084
9.99026463841554,1.125,0.125,15.9876962894202,186.768793895026,15.9876962894202,299.588199594809
9.99026463841554,1.125,0.15,16.0032165613273,187.711954121703,16.0032165613273,302.041362697378
9.99026463841554,1.125,0.175,15.9885952060383,188.433480610522,15.9885952060383,304.029000922719
9.99026463841554,1.125,0.2,15.9537257200504,188.960037536058,15.9537257200504,305.50186168085
9.99026463841554,1.125,0.225,15.9010991296695,189.270506317792,15.9010991296695,306.561453260358
9.99026463841554,1.125,0.25,15.839177024573,189.406990068753,15.839177024573,307.179067287362
9.99026463841554,1.125,0.275,15.7682590756234,189.341177866172,15.7682590756234,307.442690010522
9.99026463841554,1.125,0.3,15.6955059774645,189.127172995395,15.6955059774645,307.337924923823
9.99026463841554,1.125,0.325,15.6194475172958,188.732790287188,15.6194475172958,306.94288419361
9.99026463841554,1.125,0.35,15.5461051303301,188.220214171187,15.5461051303301,306.252832046881
9.99026463841554,1.125,0.375,15.4726125956449,187.555754378145,15.4726125956449,305.33895369742
9.99026463841554,1.125,0.4,15.4040651207812,186.806514115861,15.4040651207812,304.202843491989
9.99026463841554,1.125,0.425,15.3365368060565,185.938436209067,15.3365368060565,302.911086750503
9.99026463841554,1.125,0.45,15.2744580671551,185.021469902611,15.2744580671551,301.469068819817
9.99026463841554,1.125,0.475,15.2131478523768,184.021399285752,15.2131478523768,299.940625731641
9.99026463841554,1.125,0.5,15.1566727427605,183.009830616091,15.1566727427605,298.332889798581
9.99026463841554,1.125,0.525,15.0998732729598,181.951969238465,15.0998732729598,296.70850129658
9.99026463841554,1.125,0.55,15.0467862877091,180.920513173787,15.0467862877091,295.07462547852
9.99026463841554,1.125,0.575,14.9920239389903,179.879221418465,14.9920239389903,293.494108395553
9.99026463841554,1.125,0.6,14.9399595036582,178.901835019104,14.9399595036582,291.97264226845
9.99026463841554,1.125,0.625,14.8851959913694,177.94934983447,14.8851959913694,290.57463760768
9.99026463841554,1.125,0.65,14.8328467875415,177.097132459825,14.8328467875415,289.302896480668
9.99026463841554,1.125,0.675,14.7776830124655,176.301397097734,14.7776830124655,288.224809911821
9.99026463841554,1.125,0.7,14.7260132207137,175.640754979034,14.7260132207137,287.338812808758
9.99026463841554,1.125,0.725,14.6728915728614,175.063318978758,14.6728915728614,286.716894811726
9.99026463841554,1.125,0.75,14.6263529270094,174.654393842757,14.6263529270094,286.35139228679
9.99026463841554,1.125,0.775,14.5817550397177,174.348327697294,14.5817550397177,286.321011040326
9.99026463841554,1.125,0.8,14.5495022193147,174.243634519327,14.5495022193147,286.609870041306
9.99026463841554,1.125,0.825,14.5251353499192,174.251416222959,14.5251353499192,287.30655808286
9.99026463841554,1.125,0.85,14.5222280205288,174.494506609184,14.5222280205288,288.384798563125
9.99026463841554,1.125,0.875,14.5361757381688,174.845858295555,14.5361757381688,289.947492999265
9.99026463841554,1.125,0.9,14.5847309919739,175.469656473567,14.5847309919739,291.956971111528
9.99026463841554,1.125,0.925,14.6624669298302,176.179294890217,14.6624669298302,294.532268160145
9.99026463841554,1.125,0.95,14.7925845225713,177.203960367684,14.7925845225713,297.625682697152
9.99026463841554,1.125,0.975,14.9672796200555,178.268718504152,14.9672796200555,301.352739070357
9.99026463841554,1.125,1,15.2167265290945,179.700265381884,15.2167265290945,305.657360826845
9.99026463841554,1.125,1.025,15.5266233968736,181.09559041821,15.5266233968736,310.562455339362
9.99026463841554,1.125,1.05,15.9367219104976,182.954652118248,15.9367219104976,316.002306785683
9.99026463841554,1.125,1.075,16.4180425077629,184.733106851062,16.4180425077629,321.684921005504
9.99026463841554,1.125,1.1,17.0314591897256,187.519346691079,17.0314591897256,327.537887097614
9.99026463841554,1.125,1.125,17.7269239208263,191.04064334566,17.7269239208263,332.617417343407
9.99026463841554,1.125,1.15,18.606532162257,198.875267947802,18.606532162257,336.905471664447
9.99026463841554,1.125,1.175,17.3272654100549,180.280681907502,17.3272654100549,303.888352623565
9.99026463841554,1.125,1.2,8.88592899430301,76.7125739931568,8.88592899430301,379.146142398581
9.99026463841554,1.125,1.225,0.74993073417968,-12.8475121109824,1.26422294140315,190.874499834644
9.99026463841554,1.15,-0.25,-0.712130488508365,-36.5586839928285,1.47850857316837,36.5586839928285
9.99026463841554,1.15,-0.225,0.134368461700382,-35.6329004155877,1.60736713483033,111.426678136181
9.99026463841554,1.15,-0.2,5.45720437496402,28.4336829684311,5.45720437496402,274.850258444862
9.99026463841554,1.15,-0.175,12.3878633224904,111.59998903976,12.3878633224904,247.196457550347
9.99026463841554,1.15,-0.15,14.9523584845426,126.552594204666,14.9523584845426,287.62873674015
9.99026463841554,1.15,-0.125,15.8428158816738,116.705635669503,15.8428158816738,299.716405922306
9.99026463841554,1.15,-0.1,16.7479038565065,110.30985290137,16.7479038565065,311.626257095826
9.99026463841554,1.15,-0.075,17.5453298386803,105.090287965291,17.5453298386803,322.610053227646
9.99026463841554,1.15,-0.05,18.2221616722317,101.509661505288,18.2221616722317,332.228328464582
9.99026463841554,1.15,-0.025,18.7683014548841,99.009360345647,18.7683014548841,340.631021653845
9.99026463841554,1.15,0,19.2035936074274,97.5913432834619,19.2035936074274,347.810289067805
9.99026463841554,1.15,0.025,19.539797842377,96.8156964151525,19.539797842377,354.133796025996
9.99026463841554,1.15,0.05,19.7941143809855,96.5432507886429,19.7941143809855,359.558927021568
9.99026463841554,1.15,0.075,19.9774707868454,96.578185002872,19.9774707868454,364.341026960442
9.99026463841554,1.15,0.1,20.1030663404206,96.8278828693647,20.1030663404206,368.385639438526
9.99026463841554,1.15,0.125,20.1786696861987,97.2198173795254,20.1786696861987,371.865064487716
9.99026463841554,1.15,0.15,20.215585173915,97.6973189424579,20.215585173915,374.698774908208
9.99026463841554,1.15,0.175,20.218453581838,98.2179742800274,20.218453581838,377.019099060148
9.99026463841554,1.15,0.2,20.1974094329725,98.7509502315353,20.1974094329725,378.775840551659
9.99026463841554,1.15,0.225,20.1543013484941,99.2560369505615,20.1543013484941,380.076882158455
9.99026463841554,1.15,0.25,20.0982685787953,99.7263077639034,20.0982685787953,380.896703312893
9.99026463841554,1.15,0.275,20.0288678844352,100.121863773925,20.0288678844352,381.325502486795
9.99026463841554,1.15,0.3,19.9542897644366,100.456102469704,19.9542897644366,381.354812506347
9.99026463841554,1.15,0.325,19.8722931481385,100.692336899364,19.8722931481385,381.062094742133
9.99026463841554,1.15,0.35,19.7901735707632,100.858812674316,19.7901735707632,380.450352616853
9.99026463841554,1.15,0.375,19.704317765625,100.923987553964,19.704317765625,379.588236899436
9.99026463841554,1.15,0.4,19.6212462296261,100.925677871298,19.6212462296261,378.486314584529
9.99026463841554,1.15,0.425,19.5363308720342,100.837836156659,19.5363308720342,377.20740880182
9.99026463841554,1.15,0.45,19.4555118433327,100.7036879118,19.4555118433327,375.766782899076
9.99026463841554,1.15,0.475,19.3734478686056,100.501838673194,19.3734478686056,374.223697721976
9.99026463841554,1.15,0.5,19.2957545687502,100.277813253121,19.2957545687502,372.595916739462
9.99026463841554,1.15,0.525,19.2166353627874,100.013267459705,19.2166353627874,370.940924521148
9.99026463841554,1.15,0.55,19.1416848378121,99.7536636050428,19.1416848378121,369.277254650142
9.99026463841554,1.15,0.575,19.0648718120783,99.4816311859071,19.0648718120783,367.662085875992
9.99026463841554,1.15,0.6,18.9921165401548,99.2407910783126,18.9921165401548,366.113334483243
9.99026463841554,1.15,0.625,18.9173339418176,99.0122566052265,18.9173339418176,364.689115467019
9.99026463841554,1.15,0.65,18.8471673012832,98.8367191156093,18.8471673012832,363.405611905497
9.99026463841554,1.15,0.675,18.7756024472614,98.6906093649247,18.7756024472614,362.322914049621
9.99026463841554,1.15,0.7,18.7104762863208,98.6117590918548,18.7104762863208,361.454603108525
9.99026463841554,1.15,0.725,18.6458814770501,98.5673502162396,18.6458814770501,360.863567002507
9.99026463841554,1.15,0.75,18.591434003187,98.5945001389379,18.591434003187,360.560221799698
9.99026463841554,1.15,0.775,18.5412262062401,98.6438545071294,18.5412262062401,360.61086137753
9.99026463841554,1.15,0.8,18.5074147607688,98.7574102517515,18.5074147607688,361.022808692277
9.99026463841554,1.15,0.825,18.4837649732395,98.8573906761052,18.4837649732395,361.866178344892
9.99026463841554,1.15,0.85,18.4859853353369,99.001258815364,18.4859853353369,363.147003753794
9.99026463841554,1.15,0.875,18.5068736020175,99.064630660765,18.5068736020175,364.938661102071
9.99026463841554,1.15,0.9,18.5670251030584,99.1371888457606,18.5670251030584,367.251782675709
9.99026463841554,1.15,0.925,18.657181786679,99.0247498338736,18.657181786679,370.155477297349
9.99026463841554,1.15,0.95,18.8045571165983,98.8738416980513,18.8045571165983,373.677399664249
9.99026463841554,1.15,0.975,18.9958748684367,98.4036658725289,18.9958748684367,377.843817254086
9.99026463841554,1.15,1,19.2672050156592,97.8600226935422,19.2672050156592,382.717179301786
9.99026463841554,1.15,1.025,19.5969360064098,96.894559907549,19.5969360064098,388.151988987967
9.99026463841554,1.15,1.05,20.0342417028223,95.973659579431,20.0342417028223,394.271037882841
9.99026463841554,1.15,1.075,20.5416602962639,94.8350919502576,20.5416602962639,400.472644336637
9.99026463841554,1.15,1.1,21.2022582893393,94.9869353685257,21.2022582893393,407.028959227125
9.99026463841554,1.15,1.125,21.9713613340645,97.870116426855,21.9713613340645,412.526039113309
9.99026463841554,1.15,1.15,23.0691052488735,113.187791196598,23.0691052488735,417.562553292777
9.99026463841554,1.15,1.175,21.4078663809655,114.554247894857,21.4078663809655,375.872674542227
9.99026463841554,1.15,1.2,10.5573445356767,47.0715685213165,10.5573445356767,483.322287791938
9.99026463841554,1.15,1.225,0.279244088996497,-29.6414301669999,2.13202306486824,238.578589921101
9.99026463841554,1.175,-0.25,-1.59379952124472,-10.1156387738974,1.83666795760987,65.0960100938386
9.99026463841554,1.175,-0.225,-0.965191276913487,-27.9683743163305,0.965191276913487,123.694676397347
9.99026463841554,1.175,-0.2,5.26872863786463,-25.7388429504949,5.26872863786463,326.569711338994
9.99026463841554,1.175,-0.175,13.4986672152492,-15.6506994204285,13.4986672152492,277.549817780115
9.99026463841554,1.175,-0.15,16.1966017453854,-14.7555871930256,16.1966017453854,307.943038841429
9.99026463841554,1.175,-0.125,16.716453882407,-24.5867459614898,16.716453882407,319.415579028222
9.99026463841554,1.175,-0.1,17.3126903607057,-37.5480657289246,17.3126903607057,331.269052843945
9.99026463841554,1.175,-0.075,17.8341327901173,-50.5124899777588,17.8341327901173,342.428625438559
9.99026463841554,1.175,-0.05,18.2956833323554,-61.2474376306813,18.2956833323554,352.219988425424
9.99026463841554,1.175,-0.025,18.6754588481176,-69.7255726586715,18.6754588481176,360.797877064976
9.99026463841554,1.175,0,18.9926317597811,-75.9696752029046,18.9926317597811,368.075263282263
9.99026463841554,1.175,0.025,19.2443749333056,-80.5380592528909,19.2443749333056,374.499437469289
9.99026463841554,1.175,0.05,19.4416981032129,-83.7322739087396,19.4416981032129,379.976527493498
9.99026463841554,1.175,0.075,19.5881498166019,-85.8766616463886,19.5881498166019,384.824088038048
9.99026463841554,1.175,0.1,19.6925338362945,-87.1933096581476,19.6925338362945,388.907231803746
9.99026463841554,1.175,0.125,19.7594902778713,-87.8308037574395,19.7594902778713,392.437499401942
9.99026463841554,1.175,0.15,19.7971836106829,-87.9617478765225,19.7971836106829,395.309001991807
9.99026463841554,1.175,0.175,19.8084708796072,-87.6619247739939,19.8084708796072,397.676135611557
9.99026463841554,1.175,0.2,19.8011727668622,-87.075228502066,19.8011727668622,399.476701279705
9.99026463841554,1.175,0.225,19.7757610365188,-86.2420164827395,19.7757610365188,400.827996363737
9.99026463841554,1.175,0.25,19.7398201022773,-85.2801078840503,19.7398201022773,401.702069974071
9.99026463841554,1.175,0.275,19.6918069741233,-84.2038570425738,19.6918069741233,402.189637172739
9.99026463841554,1.175,0.3,19.639026062448,-83.1070852478494,19.639026062448,402.286077960188
9.99026463841554,1.175,0.325,19.5784429071078,-81.9812147343902,19.5784429071078,402.063385279887
9.99026463841554,1.175,0.35,19.5169807774072,-80.9005101212405,19.5169807774072,401.532260562386
9.99026463841554,1.175,0.375,19.4505496073189,-79.836173720703,19.4505496073189,400.751955214791
9.99026463841554,1.175,0.4,19.3856474440563,-78.8483746468273,19.3856474440563,399.742950553123
9.99026463841554,1.175,0.425,19.3174568092223,-77.891388722758,19.3174568092223,398.556129714868
9.99026463841554,1.175,0.45,19.2521026829662,-77.016791785813,19.2521026829662,397.217868827899
9.99026463841554,1.175,0.475,19.1842837232294,-76.1656736805319,19.1842837232294,395.773889700906
9.99026463841554,1.175,0.5,19.119889122899,-75.3863249137761,19.119889122899,394.253676711245
9.99026463841554,1.175,0.525,19.0533160498761,-74.6105878621533,19.0533160498761,392.700237286763
9.99026463841554,1.175,0.55,18.9904206438472,-73.8886448411124,18.9904206438472,391.144116072462
9.99026463841554,1.175,0.575,18.925433878127,-73.1470331875098,18.925433878127,389.62757090011
9.99026463841554,1.175,0.6,18.8644387281538,-72.4429445527356,18.8644387281538,388.180664259741
9.99026463841554,1.175,0.625,18.8015869652899,-71.7014628216249,18.8015869652899,386.846537794651
9.99026463841554,1.175,0.65,18.7435158042681,-70.9918193510512,18.7435158042681,385.653600193076
9.99026463841554,1.175,0.675,18.684313684413,-70.2414553174279,18.684313684413,384.647219937427
9.99026463841554,1.175,0.7,18.6316016961485,-69.5364352350545,18.6316016961485,383.85331679101
9.99026463841554,1.175,0.725,18.5792972819417,-68.8105712635712,18.5792972819417,383.320488922216
9.99026463841554,1.175,0.75,18.5366024887465,-68.1710833919211,18.5366024887465,383.07179019394
9.99026463841554,1.175,0.775,18.4969423742509,-67.5627905380384,18.4969423742509,383.159607628837
9.99026463841554,1.175,0.8,18.4719599409276,-67.1177978497037,18.4719599409276,383.604693677953
9.99026463841554,1.175,0.825,18.4539255512823,-66.7974601553389,18.4539255512823,384.463126350628
9.99026463841554,1.175,0.85,18.458153919729,-66.7625053124434,18.458153919729,385.756193642395
9.99026463841554,1.175,0.875,18.4746251322036,-66.9960162156946,18.4746251322036,387.541593055821
9.99026463841554,1.175,0.9,18.5240163132461,-67.6936140910722,18.5240163132461,389.848943948664
9.99026463841554,1.175,0.925,18.5923578389425,-68.8572806024728,18.5923578389425,392.72618881828
9.99026463841554,1.175,0.95,18.7079276439165,-70.7312577642327,18.7079276439165,396.227173202435
9.99026463841554,1.175,0.975,18.8507021666432,-73.2956767063458,18.8507021666432,400.34169992806
9.99026463841554,1.175,1,19.0597049002071,-76.868339147584,19.0597049002071,405.172442562704
9.99026463841554,1.175,1.025,19.3062287254428,-81.2448553786265,19.3062287254428,410.497018710983
9.99026463841554,1.175,1.05,19.6473757128536,-86.8522048555711,19.6473757128536,416.509982137412
9.99026463841554,1.175,1.075,20.0459720454123,-92.8434629572472,20.0459720454123,422.442701484946
9.99026463841554,1.175,1.1,20.6217570704448,-99.6904714922665,20.6217570704448,428.755364200878
9.99026463841554,1.175,1.125,21.3924852593526,-104.593840061707,21.3924852593526,433.797659141175
9.99026463841554,1.175,1.15,22.8453563063141,-106.652489105432,22.8453563063141,438.982428932961
9.99026463841554,1.175,1.175,21.6480547995256,-86.4803371364333,21.6480547995256,394.391020399593
9.99026463841554,1.175,1.2,10.6832985300728,-22.1953615010873,10.6832985300728,506.937790829818
9.99026463841554,1.175,1.225,-0.449349718333166,3.24188259019166,3.95752507143186,260.46524020371
9.99026463841554,1.2,-0.25,-1.10467950229099,35.3321618881554,1.73554279508723,132.843705314248
9.99026463841554,1.2,-0.225,-1.03362610349834,17.4926985265408,1.03362610349834,100.051171804525
9.99026463841554,1.2,-0.2,4.31161425187425,-62.6318332827401,4.31161425187425,286.907749821223
9.99026463841554,1.2,-0.175,11.6565522119948,-158.808988686218,11.6565522119948,245.989869202877
9.99026463841554,1.2,-0.15,14.3506086665834,-172.886572745314,14.3506086665834,172.886572745314
9.99026463841554,1.2,-0.125,14.9143660078312,-166.129350382645,14.9143660078312,175.14979442949
9.99026463841554,1.2,-0.1,15.3110534845668,-172.181494279473,15.3110534845668,180.826716989296
9.99026463841554,1.2,-0.075,15.5830547732661,-180.798166306591,15.5830547732661,186.348471679911
9.99026463841554,1.2,-0.05,15.8232303420404,-188.856757349408,15.8232303420404,191.187930606305
9.99026463841554,1.2,-0.025,16.0261144952096,-195.327806662167,16.0261144952096,195.392996077532
9.99026463841554,1.2,0,16.2114067672745,-200.249791941956,16.2114067672745,200.249791941956
9.99026463841554,1.2,0.025,16.3664431552148,-203.916101825898,16.3664431552148,203.916101825898
9.99026463841554,1.2,0.05,16.4955803640709,-206.577977250046,16.4955803640709,206.577977250046
9.99026463841554,1.2,0.075,16.5958610688685,-208.453646921724,16.5958610688685,208.453646921724
9.99026463841554,1.2,0.1,16.67119448367,-209.718336932123,16.67119448367,209.718336932123
9.99026463841554,1.2,0.125,16.7234098876251,-210.460416354918,16.7234098876251,210.685192237376
9.99026463841554,1.2,0.15,16.7566106828432,-210.829414025935,16.7566106828432,212.094633817692
9.99026463841554,1.2,0.175,16.7726991509715,-210.841407065395,16.7726991509715,213.290172628764
9.99026463841554,1.2,0.2,16.7757382238072,-210.643100452461,16.7757382238072,214.203514924462
9.99026463841554,1.2,0.225,16.7663229965053,-210.206025047633,16.7663229965053,214.919162978624
9.99026463841554,1.2,0.25,16.7485448844523,-209.675584920689,16.7485448844523,215.401271704962
9.99026463841554,1.2,0.275,16.7217715592727,-208.991111778079,16.7217715592727,215.707931678245
9.99026463841554,1.2,0.3,16.6900958022523,-208.294825700986,16.6900958022523,215.825816586689
9.99026463841554,1.2,0.325,16.6520278721991,-207.501141773615,16.6520278721991,215.794753966458
9.99026463841554,1.2,0.35,16.6115365502019,-206.748278986133,16.6115365502019,215.6164365451
9.99026463841554,1.2,0.375,16.5665958741138,-205.930970980912,16.5665958741138,215.318617074914
9.99026463841554,1.2,0.4,16.5209459003163,-205.184137874137,16.5209459003163,214.912665100229
9.99026463841554,1.2,0.425,16.4722530015969,-204.386898232938,16.4722530015969,214.418642601519
9.99026463841554,1.2,0.45,16.4239966117377,-203.672831531069,16.4239966117377,213.853851031204
9.99026463841554,1.2,0.475,16.3736894112636,-202.908664611826,16.3736894112636,213.233731899249
9.99026463841554,1.2,0.5,16.3245875772737,-202.229550806982,16.3245875772737,212.578900591299
9.99026463841554,1.2,0.525,16.274152421002,-201.492370869729,16.274152421002,211.902372885857
9.99026463841554,1.2,0.55,16.2255068731575,-200.837534087319,16.2255068731575,211.226240466638
9.99026463841554,1.2,0.575,16.1761267411441,-200.114009351546,16.1761267411441,210.562695410639
9.99026463841554,1.2,0.6,16.1291365048678,-199.471851139456,16.1291365048678,209.934034833679
9.99026463841554,1.2,0.625,16.0820572812751,-198.753382897311,16.0820572812751,209.352751457058
9.99026463841554,1.2,0.65,16.0382032350272,-198.12348130941,16.0382032350272,208.840581683849
9.99026463841554,1.2,0.675,15.9951184985264,-197.418202751747,15.9951184985264,208.41089276013
9.99026463841554,1.2,0.7,15.9565775416906,-196.823498038098,15.9565775416906,208.084743188858
9.99026463841554,1.2,0.725,15.9200284271526,-196.168179358746,15.9200284271526,207.876086391474
9.99026463841554,1.2,0.75,15.8901109000729,-195.667246264014,15.8901109000729,207.806311171941
9.99026463841554,1.2,0.775,15.8638888880456,-195.139005636766,15.8638888880456,207.888168113403
9.99026463841554,1.2,0.8,15.847472550172,-194.838537055576,15.847472550172,208.146569378859
9.99026463841554,1.2,0.825,15.8369985951939,-194.566155065608,15.8369985951939,208.588596537251
9.99026463841554,1.2,0.85,15.8408959153202,-194.633879418354,15.8408959153202,209.250135915985
9.99026463841554,1.2,0.875,15.8535449240827,-194.807808059302,15.8535449240827,210.122906486112
9.99026463841554,1.2,0.9,15.8867356975085,-195.485418414628,15.8867356975085,211.269074679362
9.99026463841554,1.2,0.925,15.9322135856723,-196.360914270465,15.9322135856723,212.642983650384
9.99026463841554,1.2,0.95,16.0061978425256,-197.968221438029,16.0061978425256,214.361325769675
9.99026463841554,1.2,0.975,16.0978741663878,-199.828258646415,16.0978741663878,216.285957690522
9.99026463841554,1.2,1,16.2288937629228,-202.705101655691,16.2288937629228,218.63506530084
9.99026463841554,1.2,1.025,16.3894204531542,-205.6653646553,16.3894204531542,221.04157206797
9.99026463841554,1.2,1.05,16.6085678281674,-209.983277028761,16.6085678281674,223.914538987437
9.99026463841554,1.2,1.075,16.8907623039641,-213.811585514441,16.8907623039641,226.407512963202
9.99026463841554,1.2,1.1,17.289861674238,-220.851721716651,17.289861674238,229.453931329477
9.99026463841554,1.2,1.125,17.881040880919,-230.255846563548,17.881040880919,231.679635728194
9.99026463841554,1.2,1.15,18.8670102932031,-261.145993782375,18.8670102932031,261.145993782375
9.99026463841554,1.2,1.175,18.0152308205436,-251.010999243552,18.0152308205436,251.010999243552
9.99026463841554,1.2,1.2,9.8206145180319,-92.5769655899936,9.8206145180319,398.932369081106
9.99026463841554,1.2,1.225,0.539695762327992,46.6694774311626,5.52061886209455,232.336583357567
9.99026463841554,1.225,-0.25,-0.154864225366598,28.4029461488771,0.86040152621955,85.6645003391774
9.99026463841554,1.225,-0.225,-0.334630679590086,24.1058747199333,0.991882103127509,78.7151460851696
9.99026463841554,1.225,-0.2,2.43199992272115,-66.1378676181189,2.80468764201221,153.715174298095
9.99026463841554,1.225,-0.175,6.52228615615771,-184.371099848362,6.52228615615771,184.371099848362
9.99026463841554,1.225,-0.15,8.58391661141993,-212.691912685071,8.58391661141993,212.691912685071
9.99026463841554,1.225,-0.125,9.35598504655709,-207.089940607717,9.35598504655709,207.089940607717
9.99026463841554,1.225,-0.1,9.65577334622373,-208.809573115485,9.65577334622373,208.809573115485
9.99026463841554,1.225,-0.075,9.7765030643527,-211.333264796275,9.7765030643527,211.333264796275
9.99026463841554,1.225,-0.05,9.86861007006662,-213.962562465394,9.86861007006662,213.962562465394
9.99026463841554,1.225,-0.025,9.95392516915825,-215.896905229723,9.95392516915825,215.896905229723
9.99026463841554,1.225,0,10.0488582754614,-217.388787083652,10.0488582754614,217.388787083652
9.99026463841554,1.225,0.025,10.1363489708933,-218.455673041054,10.1363489708933,218.455673041054
9.99026463841554,1.225,0.05,10.2154901781076,-219.253769275967,10.2154901781076,219.253769275967
9.99026463841554,1.225,0.075,10.2796866747257,-219.815680117545,10.2796866747257,219.815680117545
9.99026463841554,1.225,0.1,10.3294906559706,-220.229505409669,10.3294906559706,220.229505409669
9.99026463841554,1.225,0.125,10.3654853801971,-220.492500823492,10.3654853801971,220.492500823492
9.99026463841554,1.225,0.15,10.3888841198676,-220.679351090469,10.3888841198676,220.679351090469
9.99026463841554,1.225,0.175,10.401769090541,-220.760221006261,10.401769090541,220.760221006261
9.99026463841554,1.225,0.2,10.405240714423,-220.812612025722,10.405240714423,220.812612025722
9.99026463841554,1.225,0.225,10.400985078082,-220.785961193905,10.400985078082,220.785961193905
9.99026463841554,1.225,0.25,10.390012626263,-220.763200728577,10.390012626263,220.763200728577
9.99026463841554,1.225,0.275,10.3734368728451,-220.67817371012,10.3734368728451,220.67817371012
9.99026463841554,1.225,0.3,10.352202216951,-220.618414189336,10.352202216951,220.618414189336
9.99026463841554,1.225,0.325,10.3270576023498,-220.506344009969,10.3270576023498,220.506344009969
9.99026463841554,1.225,0.35,10.2987981200085,-220.432661618798,10.2987981200085,220.432661618798
9.99026463841554,1.225,0.375,10.2680148066953,-220.311320629489,10.2680148066953,220.311320629489
9.99026463841554,1.225,0.4,10.2352611469711,-220.235224248551,10.2352611469711,220.235224248551
9.99026463841554,1.225,0.425,10.2011165916531,-220.111726146472,10.2011165916531,220.111726146472
9.99026463841554,1.225,0.45,10.1658439951148,-220.03582587659,10.1658439951148,220.03582587659
9.99026463841554,1.225,0.475,10.1301073868743,-219.909309962735,10.1301073868743,219.909309962735
9.99026463841554,1.225,0.5,10.0938749084567,-219.829996567044,10.0938749084567,219.829996567044
9.99026463841554,1.225,0.525,10.0579586963504,-219.69448998302,10.0579586963504,219.69448998302
9.99026463841554,1.225,0.55,10.0220608392946,-219.604869866155,10.0220608392946,219.604869866155
9.99026463841554,1.225,0.575,9.98718468413494,-219.452368393327,9.98718468413494,219.452368393327
9.99026463841554,1.225,0.6,9.95282140203356,-219.34547225472,9.95282140203356,219.34547225472
9.99026463841554,1.225,0.625,9.9201901333664,-219.169190822252,9.9201901333664,219.169190822252
9.99026463841554,1.225,0.65,9.88865924071042,-219.041434664681,9.88865924071042,219.041434664681
9.99026463841554,1.225,0.675,9.85965674571456,-218.83916219999,9.85965674571456,218.83916219999
9.99026463841554,1.225,0.7,9.83257136603531,-218.694049808927,9.83257136603531,218.694049808927
9.99026463841554,1.225,0.725,9.80896939053732,-218.471514711229,9.80896939053732,218.471514711229
9.99026463841554,1.225,0.75,9.78849492682427,-218.323573144187,9.78849492682427,218.323573144187
9.99026463841554,1.225,0.775,9.77266837353244,-218.097624100037,9.77266837353244,218.097624100037
9.99026463841554,1.225,0.8,9.7617523274799,-217.976479458644,9.7617523274799,217.976479458644
9.99026463841554,1.225,0.825,9.75688257236934,-217.777598705968,9.75688257236934,217.777598705968
9.99026463841554,1.225,0.85,9.75941396461685,-217.731836475407,9.75941396461685,217.731836475407
9.99026463841554,1.225,0.875,9.76967480241728,-217.605042092532,9.76967480241728,217.605042092532
9.99026463841554,1.225,0.9,9.79052038664567,-217.705351473168,9.79052038664567,217.705351473168
9.99026463841554,1.225,0.925,9.8214811744774,-217.708158543668,9.8214811744774,217.708158543668
9.99026463841554,1.225,0.95,9.86685553914164,-218.048722862031,9.86685553914164,218.048722862031
9.99026463841554,1.225,0.975,9.92776166190017,-218.238583342603,9.92776166190017,218.238583342603
9.99026463841554,1.225,1,10.0089277399858,-218.921430700699,10.0089277399858,218.921430700699
9.99026463841554,1.225,1.025,10.1228447396861,-219.292946164004,10.1228447396861,219.292946164004
9.99026463841554,1.225,1.05,10.2700939036843,-220.40113097916,10.2700939036843,220.40113097916
9.99026463841554,1.225,1.075,10.4952216222334,-221.040084411236,10.4952216222334,221.040084411236
9.99026463841554,1.225,1.1,10.7587311206346,-224.133650678519,10.7587311206346,224.133650678519
9.99026463841554,1.225,1.125,11.1205165526736,-230.72679471267,11.1205165526736,230.72679471267
9.99026463841554,1.225,1.15,11.2631000773519,-255.993500230556,11.2631000773519,255.993500230556
9.99026463841554,1.225,1.175,10.5419561839292,-255.836373090244,10.5419561839292,255.836373090244
9.99026463841554,1.225,1.2,6.51804861675339,-127.739980510184,6.51804861675339,204.185384510506
9.99026463841554,1.225,1.225,1.45515817680771,15.6354004808769,3.19529692223532,142.231502443364


==> k6_phase_32.csv <==
time,x,z,vx,dxvx,max_abs_v,max_abs_dv
0.100530964914873,-0.25,-0.25,0.201823032600381,9.87187543720187,0.201823032600381,30.7676742736222
0.100530964914873,-0.25,-0.225,0.0239909990485367,-5.2549945969853,0.0239909990485367,42.9757254105045
0.100530964914873,-0.25,-0.2,2.33149305426067,-6.44889350816316,2.33149305426067,127.867830907128
0.100530964914873,-0.25,-0.175,5.74729006079883,14.4802769826443,5.74729006079883,112.96659712403
0.100530964914873,-0.25,-0.15,7.62786625446425,27.1524521094141,7.62786625446425,51.8085552572857
0.100530964914873,-0.25,-0.125,8.50499746346822,34.6356739020529,8.50499746346822,34.6356739020529
0.100530964914873,-0.25,-0.1,8.85058569843003,39.1861627094422,8.85058569843003,39.1861627094422
0.100530964914873,-0.25,-0.075,9.02377494354045,43.6244021271836,9.02377494354045,43.6244021271836
0.100530964914873,-0.25,-0.05,9.15967560076493,47.4156470015647,9.15967560076493,47.4156470015647
0.100530964914873,-0.25,-0.025,9.28851079861608,50.6831663090092,9.28851079861608,50.6831663090092
0.100530964914873,-0.25,0,9.4201876744462,53.2688657535169,9.4201876744462,53.2688657535169
0.100530964914873,-0.25,0.025,9.53995892734788,55.3627667922233,9.53995892734788,55.3627667922233
0.100530964914873,-0.25,0.05,9.64576720226787,57.0039061506333,9.64576720226787,57.0039061506333
0.100530964914873,-0.25,0.075,9.73215498107015,58.3090624630645,9.73215498107015,58.3090624630645
0.100530964914873,-0.25,0.1,9.79961514993034,59.3109653195236,9.79961514993034,59.3109653195236
0.100530964914873,-0.25,0.125,9.84924117847894,60.0591511100011,9.84924117847894,60.0591511100011
0.100530964914873,-0.25,0.15,9.88232462976755,60.5720291265975,9.88232462976755,60.5720291265975
0.100530964914873,-0.25,0.175,9.90138502835597,60.88093975085,9.90138502835597,60.88093975085
0.100530964914873,-0.25,0.2,9.90753359410534,60.9934482296597,9.90753359410534,60.9934482296597
0.100530964914873,-0.25,0.225,9.90304001527002,60.943766002603,9.90304001527002,60.943766002603
0.100530964914873,-0.25,0.25,9.88878870840879,60.7285088450126,9.88878870840879,60.7285088450126
0.100530964914873,-0.25,0.275,9.86663064715919,60.3882009225294,9.86663064715919,60.3882009225294
0.100530964914873,-0.25,0.3,9.83724893687993,59.9103585478829,9.83724893687993,59.9103585478829
0.100530964914873,-0.25,0.325,9.802232052972,59.3397700707208,9.802232052972,59.3397700707208
0.100530964914873,-0.25,0.35,9.76201705206641,58.6583052160481,9.76201705206641,58.6583052160481
0.100530964914873,-0.25,0.375,9.71809141767568,57.9124740273924,9.71809141767568,57.9124740273924
0.100530964914873,-0.25,0.4,9.67059467603807,57.081748513091,9.67059467603807,57.081748513091
0.100530964914873,-0.25,0.425,9.62103478436098,56.2126621576845,9.62103478436098,56.2126621576845
0.100530964914873,-0.25,0.45,9.56922967142191,55.2844953003277,9.56922967142191,55.2844953003277
0.100530964914873,-0.25,0.475,9.51679712466849,54.3430381780599,9.51679712466849,54.3430381780599
0.100530964914873,-0.25,0.5,9.46323524461245,53.3685383209769,9.46323524461245,53.3685383209769
0.100530964914873,-0.25,0.525,9.41034296997367,52.4060145664234,9.41034296997367,52.4060145664234
0.100530964914873,-0.25,0.55,9.35731584046688,51.4370190492542,9.35731584046688,51.4370190492542
0.100530964914873,-0.25,0.575,9.30619861422404,50.506376503748,9.30619861422404,50.506376503748
0.100530964914873,-0.25,0.6,9.25591069729164,49.596554425005,9.25591069729164,49.596554425005
0.100530964914873,-0.25,0.625,9.20880588426014,48.7534193565896,9.20880588426014,48.7534193565896
0.100530964914873,-0.25,0.65,9.16356385696084,47.9590599793871,9.16356385696084,47.9590599793871
0.100530964914873,-0.25,0.675,9.12290589991843,47.2625945216474,9.12290589991843,47.2625945216474
0.100530964914873,-0.25,0.7,9.08532606339556,46.6430091713756,9.08532606339556,46.6430091713756
0.100530964914873,-0.25,0.725,9.0539550961974,46.1565448972283,9.0539550961974,46.1565448972283
0.100530964914873,-0.25,0.75,9.02718216981202,45.7739669076536,9.02718216981202,45.7739669076536
0.100530964914873,-0.25,0.775,9.0085627910744,45.5654341055908,9.0085627910744,45.5654341055908
0.100530964914873,-0.25,0.8,8.99647632116571,45.4844307453312,8.99647632116571,45.4844307453312
0.100530964914873,-0.25,0.825,8.99492135832212,45.6268453716674,8.99492135832212,45.6268453716674
0.100530964914873,-0.25,0.85,9.00228094172936,45.9135983894374,9.00228094172936,45.9135983894374
0.100530964914873,-0.25,0.875,9.02319119235892,46.48565025561,9.02319119235892,46.48565025561
0.100530964914873,-0.25,0.9,9.05567207570449,47.2066690684118,9.05567207570449,47.2066690684118
0.100530964914873,-0.25,0.925,9.10595420320215,48.2885701342609,9.10595420320215,48.2885701342609
0.100530964914873,-0.25,0.95,9.17036569096179,49.4994854755728,9.17036569096179,49.4994854755728
0.100530964914873,-0.25,0.975,9.26025885281928,51.1380664547935,9.26025885281928,51.1380664547935
0.100530964914873,-0.25,1,9.36737193976523,52.8254049017622,9.36737193976523,52.8254049017622
0.100530964914873,-0.25,1.025,9.51885948428868,54.907922493878,9.51885948428868,54.907922493878
0.100530964914873,-0.25,1.05,9.69486202026934,56.8387006519981,9.69486202026934,56.8387006519981
0.100530964914873,-0.25,1.075,9.9566924374528,58.8495707732459,9.9566924374528,58.8495707732459
0.100530964914873,-0.25,1.1,10.2248725859787,60.3173509129187,10.2248725859787,60.3173509129187
0.100530964914873,-0.25,1.125,10.5367557122111,60.4853072332309,10.5367557122111,60.4853072332309
0.100530964914873,-0.25,1.15,10.4124455164692,57.8212808701331,10.4124455164692,57.8212808701331
0.100530964914873,-0.25,1.175,9.33291105040576,46.1994769081243,9.33291105040576,94.4776408833331
0.100530964914873,-0.25,1.2,5.75277045815131,34.5555637744757,5.75277045815131,172.104952780115
0.100530964914873,-0.25,1.225,1.60264751066785,17.8649605398835,1.60264751066785,117.159767996278
0.100530964914873,-0.225,-0.25,0.322231030183989,-10.7078550314469,0.843892226923371,68.3502144138626
0.100530964914873,-0.225,-0.225,-0.576861670537509,-33.0918638357958,0.634178436639679,64.1719522717398
0.100530964914873,-0.225,-0.2,2.09950575747048,51.7381951615221,2.16332820012541,177.111846947154
0.100530964914873,-0.225,-0.175,7.2835430598976,230.446922043916,7.2835430598976,230.446922043916
0.100530964914873,-0.225,-0.15,10.0696124183185,305.996963648262,10.0696124183185,305.996963648262
0.100530964914873,-0.225,-0.125,11.2728150055951,328.413441562059,11.2728150055951,328.413441562059
0.100530964914873,-0.225,-0.1,11.8426479563139,348.38915688221,11.8426479563139,348.38915688221
0.100530964914873,-0.225,-0.075,12.2093216713187,365.569767101511,12.2093216713187,365.569767101511
0.100530964914873,-0.225,-0.05,12.5121751927836,380.807350968464,12.5121751927836,380.807350968464
0.100530964914873,-0.225,-0.025,12.7787365760037,393.589230904014,12.7787365760037,393.589230904014
0.100530964914873,-0.225,0,13.0211375462129,404.379000301724,13.0211375462129,404.379000301724
0.100530964914873,-0.225,0.025,13.2297036451227,413.317293809435,13.2297036451227,413.317293809435
0.100530964914873,-0.225,0.05,13.4059285316913,420.649135208648,13.4059285316913,420.649135208648
0.100530964914873,-0.225,0.075,13.5478089685923,426.526096726204,13.5478089685923,426.526096726204
0.100530964914873,-0.225,0.1,13.6579098182855,431.09785652557,13.6579098182855,431.09785652557
0.100530964914873,-0.225,0.125,13.7388197072473,434.472199815745,13.7388197072473,434.472199815745
0.100530964914873,-0.225,0.15,13.7932332660754,436.787633726544,13.7932332660754,436.787633726544
0.100530964914873,-0.225,0.175,13.8245887259111,438.131266706989,13.8245887259111,438.131266706989
0.100530964914873,-0.225,0.2,13.8349877642667,438.632506119831,13.8349877642667,438.632506119831
0.100530964914873,-0.225,0.225,13.8276392770508,438.367440544615,13.8276392770508,438.367440544615
0.100530964914873,-0.225,0.25,13.8040175293591,437.448720894759,13.8040175293591,437.448720894759
0.100530964914873,-0.225,0.275,13.7670396785975,435.943876390495,13.7670396785975,435.943876390495
0.100530964914873,-0.225,0.3,13.7176562407499,433.948913631475,13.7176562407499,433.948913631475
0.100530964914873,-0.225,0.325,13.6585916958326,431.521853781451,13.6585916958326,431.521853781451
0.100530964914873,-0.225,0.35,13.590355730374,428.746303178131,13.590355730374,428.746303178131
0.100530964914873,-0.225,0.375,13.515561643226,425.669138736856,13.515561643226,425.669138736856
0.100530964914873,-0.225,0.4,13.4343453628782,422.366620113685,13.4343453628782,422.366620113685
0.100530964914873,-0.225,0.425,13.3492732730666,418.873714510427,13.3492732730666,418.873714510427
0.100530964914873,-0.225,0.45,13.2601699959367,415.26393092533,13.2601699959367,415.26393092533
0.100530964914873,-0.225,0.475,13.1696157120768,411.56062061252,13.1696157120768,411.56062061252
0.100530964914873,-0.225,0.5,13.0771820554293,407.838500136704,13.0771820554293,407.838500136704
0.100530964914873,-0.225,0.525,12.9855281479133,404.110383014112,12.9855281479133,404.110383014112
0.100530964914873,-0.225,0.55,12.8940247992285,400.455711213176,12.8940247992285,400.455711213176
0.100530964914873,-0.225,0.575,12.8054854374222,396.878413828749,12.8054854374222,396.878413828749
0.100530964914873,-0.225,0.6,12.7191241562874,393.465872774288,12.7191241562874,393.465872774288
0.100530964914873,-0.225,0.625,12.6379984332954,390.215302099602,12.6379984332954,390.215302099602
0.100530964914873,-0.225,0.65,12.5612000374237,387.224877734325,12.5612000374237,387.224877734325
0.100530964914873,-0.225,0.675,12.4921357641337,384.487836970568,12.4921357641337,384.487836970568
0.100530964914873,-0.225,0.7,12.4297980402492,382.115452433505,12.4297980402492,382.115452433505
0.100530964914873,-0.225,0.725,12.3780628382797,380.100490231908,12.3780628382797,380.100490231908
0.100530964914873,-0.225,0.75,12.3358275518962,378.568742425837,12.3358275518962,378.568742425837
0.100530964914873,-0.225,0.775,12.3075818231701,377.517485301124,12.3075818231701,377.517485301124
0.100530964914873,-0.225,0.8,12.2920756825554,377.086634132046,12.2920756825554,377.086634132046
0.100530964914873,-0.225,0.825,12.2946473961755,377.286702774614,12.2946473961755,377.286702774614
0.100530964914873,-0.225,0.85,12.3136533117669,378.266714841299,12.3136533117669,378.266714841299
0.100530964914873,-0.225,0.875,12.3558243359906,380.067796602488,12.3558243359906,380.067796602488
0.100530964914873,-0.225,0.9,12.4183215552999,382.832426511026,12.4183215552999,382.832426511026
0.100530964914873,-0.225,0.925,12.510663830995,386.662018086483,12.510663830995,386.662018086483
0.100530964914873,-0.225,0.95,12.6268051528174,391.65784115563,12.6268051528174,391.65784115563
0.100530964914873,-0.225,0.975,12.7826141767129,398.006535527047,12.7826141767129,398.006535527047
0.100530964914873,-0.225,1,12.9650826429609,405.716069255385,12.9650826429609,405.716069255385
0.100530964914873,-0.225,1.025,13.205426764442,415.022138176399,13.205426764442,415.022138176399
0.100530964914873,-0.225,1.05,13.4773450469715,425.875629372559,13.4773450469715,425.875629372559
0.100530964914873,-0.225,1.075,13.842365650339,438.517837634444,13.842365650339,438.517837634444
0.100530964914873,-0.225,1.1,14.2245775035255,453.575368266258,14.2245775035255,453.575368266258
0.100530964914873,-0.225,1.125,14.6575696147687,472.087526019359,14.6575696147687,472.087526019359
0.100530964914873,-0.225,1.15,14.7150649452271,499.44792985355,14.7150649452271,499.44792985355
0.100530964914873,-0.225,1.175,13.4431365001669,475.372902540132,13.4431365001669,475.372902540132
0.100530964914873,-0.225,1.2,8.53597158662464,260.224924469506,8.53597158662464,274.042536034432
0.100530964914873,-0.225,1.225,2.42006795900706,36.2047835929805,2.69849487313134,173.122274615138
0.100530964914873,-0.2,-0.25,-0.268137604740969,-26.587019320323,2.68355545221126,117.014934449313
0.100530964914873,-0.2,-0.225,-1.38013429531614,-11.7474285555973,1.38013429531614,96.6994210004036
0.100530964914873,-0.2,-0.2,3.86415708154421,70.4764078235657,3.86415708154421,346.228467916344
0.100530964914873,-0.2,-0.175,13.9811938837063,188.703864156907,13.9811938837063,356.959436787478
0.100530964914873,-0.2,-0.15,18.7549019054893,223.478475122767,18.7549019054893,223.478475122767
0.100530964914873,-0.2,-0.125,20.536342728603,230.047732437697,20.536342728603,230.047732437697
0.100530964914873,-0.2,-0.1,21.7404784196892,248.50186759345,21.7404784196892,248.50186759345
0.100530964914873,-0.2,-0.075,22.6603941368431,265.756857842104,22.6603941368431,265.756857842104
0.100530964914873,-0.2,-0.05,23.4585449390605,281.368300410655,23.4585449390605,281.368300410655
0.100530964914873,-0.2,-0.025,24.1402336933786,294.139315914175,24.1402336933786,294.139315914175
0.100530964914873,-0.2,0,24.7360689856396,304.809623593991,24.7360689856396,304.809623593991
0.100530964914873,-0.2,0.025,25.2383298362624,313.503088980251,25.2383298362624,313.503088980251
0.100530964914873,-0.2,0.05,25.6560606846304,320.51957363548,25.6560606846304,320.51957363548
0.100530964914873,-0.2,0.075,25.9910841389815,326.036045933214,25.9910841389815,326.036045933214
0.100530964914873,-0.2,0.1,26.2505355284125,330.206035687284,26.2505355284125,330.206035687284
0.100530964914873,-0.2,0.125,26.4405851780689,333.176376738638,26.4405851780689,333.176376738638
0.100530964914873,-0.2,0.15,26.5685744766554,335.088220275347,26.5685744766554,335.088220275347
0.100530964914873,-0.2,0.175,26.6410271459524,336.054410409396,26.6410271459524,336.054410409396
0.100530964914873,-0.2,0.2,26.6646885704453,336.217629411523,26.6646885704453,336.217629411523
0.100530964914873,-0.2,0.225,26.6452357533432,335.655132929398,26.6452357533432,335.655132929398
0.100530964914873,-0.2,0.25,26.5884556306974,334.505638397545,26.5884556306974,334.505638397545
0.100530964914873,-0.2,0.275,26.4991450092378,332.814945845806,26.4991450092378,332.814945845806
0.100530964914873,-0.2,0.3,26.3821605112051,330.715052624021,26.3821605112051,330.715052624021
0.100530964914873,-0.2,0.325,26.2415578579773,328.225836845914,26.2415578579773,328.225836845914
0.100530964914873,-0.2,0.35,26.0813981015672,325.472096854815,26.0813981015672,325.472096854815
0.100530964914873,-0.2,0.375,25.9051083211393,322.45271080461,25.9051083211393,322.45271080461
0.100530964914873,-0.2,0.4,25.7161182494457,319.286136960613,25.7161182494457,319.286136960613
0.100530964914873,-0.2,0.425,25.5173333850314,315.954549382333,25.5173333850314,315.954549382333
0.100530964914873,-0.2,0.45,25.3117255654783,312.571888298006,25.3117255654783,312.571888298006
0.100530964914873,-0.2,0.475,25.1017968505119,309.10744803035,25.1017968505119,309.10744803035
0.100530964914873,-0.2,0.5,24.8902341292894,305.673188674143,24.8902341292894,305.673188674143
0.100530964914873,-0.2,0.525,24.6792688758951,302.229070648372,24.6792688758951,302.229070648372
0.100530964914873,-0.2,0.55,24.4714730385028,298.888165949597,24.4714730385028,298.888165949597
0.100530964914873,-0.2,0.575,24.2689590077005,295.604600581126,24.2689590077005,295.604600581126
0.100530964914873,-0.2,0.6,24.0743491168411,292.496011930204,24.0743491168411,292.496011930204
0.100530964914873,-0.2,0.625,23.8898110703173,289.514325803485,23.8898110703173,289.514325803485
0.100530964914873,-0.2,0.65,23.71817424482,286.785285021216,23.71817424482,286.785285021216
0.100530964914873,-0.2,0.675,23.5618602399382,284.26252016551,23.5618602399382,284.26252016551
0.100530964914873,-0.2,0.7,23.4240488428348,282.083155890803,23.4240488428348,282.083155890803
0.100530964914873,-0.2,0.725,23.3076397634702,280.206988201655,23.3076397634702,280.206988201655
0.100530964914873,-0.2,0.75,23.2162805363591,278.78490690601,23.2162805363591,278.78490690601
0.100530964914873,-0.2,0.775,23.1536287570721,277.788941032901,23.1536287570721,277.788941032901
0.100530964914873,-0.2,0.8,23.1238241729922,277.383489328671,23.1238241729922,277.383489328671
0.100530964914873,-0.2,0.825,23.1317635242645,277.563721700471,23.1317635242645,277.563721700471
0.100530964914873,-0.2,0.85,23.1817703034158,278.500210563403,23.1817703034158,278.500210563403
0.100530964914873,-0.2,0.875,23.2810753256205,280.233954034545,23.2810753256205,280.233954034545
0.100530964914873,-0.2,0.9,23.4329545113625,282.919244927252,23.4329545113625,282.919244927252
0.100530964914873,-0.2,0.925,23.6494421213611,286.684451323637,23.6494421213611,286.684451323637
0.100530964914873,-0.2,0.95,23.929637130156,291.620811368746,23.929637130156,291.620811368746
0.100530964914873,-0.2,0.975,24.2952171284813,297.989973047239,24.2952171284813,297.989973047239
0.100530964914873,-0.2,1,24.7355135724827,305.747312302537,24.7355135724827,305.747312302537
0.100530964914873,-0.2,1.025,25.2908977480341,315.270515997997,25.2908977480341,315.270515997997
0.100530964914873,-0.2,1.05,25.9350890585727,326.380517029967,25.9350890585727,326.380517029967
0.100530964914873,-0.2,1.075,26.7433452426104,339.635781898539,26.7433452426104,339.635781898539
0.100530964914873,-0.2,1.1,27.6605637586572,356.033506307788,27.6605637586572,356.033506307788
0.100530964914873,-0.2,1.125,28.7825808358448,379.923906839521,28.7825808358448,379.923906839521
0.100530964914873,-0.2,1.15,29.8977912679622,425.96226145334,29.8977912679622,425.96226145334
0.100530964914873,-0.2,1.175,28.0510422683267,428.516208875433,28.0510422683267,428.516208875433
0.100530964914873,-0.2,1.2,15.9415636302608,201.49099344688,15.9415636302608,568.988957583629
0.100530964914873,-0.2,1.225,2.92303989340447,-10.9749472131377,6.4427164870225,340.931681783451
0.100530964914873,-0.175,-0.25,-0.699369124599381,6.27123135688569,4.14895746753715,67.307514845322
0.100530964914873,-0.175,-0.225,-0.935282739764724,46.1597691860963,3.63286454606462,101.379328399091
0.100530964914873,-0.175,-0.2,5.32123648940645,53.1777097585038,6.1785792534692,372.477040708974
0.100530964914873,-0.175,-0.175,15.6036283832882,0.340453187169587,15.6036283832882,364.487264928703
0.100530964914873,-0.175,-0.15,19.9042703992773,-32.2508549252325,19.9042703992773,110.309513439966
0.100530964914873,-0.175,-0.125,21.4144688154656,-41.0420918385725,21.4144688154656,150.324905790871
0.100530964914873,-0.175,-0.1,22.7998895511885,-37.5204539257254,22.7998895511885,189.501116128176
0.100530964914873,-0.175,-0.075,23.9318691836308,-32.575661234051,23.9318691836308,225.342616666516
0.100530964914873,-0.175,-0.05,24.9245040862753,-28.3497738354744,24.9245040862753,257.670908564477
0.100530964914873,-0.175,-0.025,25.7542887680362,-25.3402853898611,25.7542887680362,286.364807638299
0.100530964914873,-0.175,0,26.4648119877591,-23.3353834326742,26.4648119877591,311.764060229405
0.100530964914873,-0.175,0.025,27.0532541915427,-22.0871067819501,27.0532541915427,333.91442672352
0.100530964914873,-0.175,0.05,27.5348085394783,-21.3971458188445,27.5348085394783,353.129386459698
0.100530964914873,-0.175,0.075,27.9159230140196,-21.0953865210293,27.9159230140196,369.462973390781
0.100530964914873,-0.175,0.1,28.2062845152176,-21.0803152072001,28.2062845152176,383.173464374266
0.100530964914873,-0.175,0.125,28.4150931936631,-21.25863175067,28.4150931936631,394.330412528571
0.100530964914873,-0.175,0.15,28.5513773353113,-21.5772682648184,28.5513773353113,403.152482607167
0.100530964914873,-0.175,0.175,28.6235224401154,-21.9892878246647,28.6235224401154,409.730362713582
0.100530964914873,-0.175,0.2,28.6399029098775,-22.4558971786379,28.6399029098775,414.258758650268
0.100530964914873,-0.175,0.225,28.607099196778,-22.9612876168463,28.607099196778,416.846292278485
0.100530964914873,-0.175,0.25,28.5326175654897,-23.4679434633901,28.5326175654897,417.672929948681
0.100530964914873,-0.175,0.275,28.4213923915494,-23.9823622026959,28.4213923915494,416.859756183046
0.100530964914873,-0.175,0.3,28.2800699473831,-24.4663694889729,28.2800699473831,414.57770589763
0.100530964914873,-0.175,0.325,28.1122819262953,-24.9414216704862,28.1122819262953,410.956322871284
0.100530964914873,-0.175,0.35,27.9238912661343,-25.3703754688408,27.9238912661343,406.16164325723
0.100530964914873,-0.175,0.375,27.7175190946089,-25.7834374695639,27.7175190946089,400.329242117472
0.100530964914873,-0.175,0.4,27.4983592331921,-26.1465911602951,27.4983592331921,393.623161311278
0.100530964914873,-0.175,0.425,27.2682707373818,-26.493957454381,27.2682707373818,386.183256079181
0.100530964914873,-0.175,0.45,27.0319259619538,-26.7960426038099,27.0319259619538,378.173340995135
0.100530964914873,-0.175,0.475,26.7906491262522,-27.0870963195062,26.7906491262522,369.735889138421
0.100530964914873,-0.175,0.5,26.5487631032692,-27.3426646137918,26.5487631032692,361.035420043799
0.100530964914873,-0.175,0.525,26.3072798181381,-27.5938898295388,26.3072798181381,352.215294566086
0.100530964914873,-0.175,0.55,26.0703605455958,-27.8212213775433,26.0703605455958,343.441260166228
0.100530964914873,-0.175,0.575,25.8389381926134,-28.049658470123,25.8389381926134,334.855818658898
0.100530964914873,-0.175,0.6,25.6172056985959,-28.264113491791,25.6172056985959,326.626428763484
0.100530964914873,-0.175,0.625,25.4062728322062,-28.4804202561639,25.4062728322062,318.893052978189
0.100530964914873,-0.175,0.65,25.2105481676863,-28.6875816368602,25.2105481676863,311.825498208405
0.100530964914873,-0.175,0.675,25.0316046732769,-28.8890794512427,25.0316046732769,305.559660505515
0.100530964914873,-0.175,0.7,24.8742221752264,-29.0781851366726,24.8742221752264,300.26841947458
0.100530964914873,-0.175,0.725,24.7407671073818,-29.2423156908082,24.7407671073818,296.082442512396
0.100530964914873,-0.175,0.75,24.6364797020283,-29.3805605819389,24.6364797020283,293.178060884334
0.100530964914873,-0.175,0.775,24.5649524580486,-29.4593553666603,24.5649524580486,291.680532344895
0.100530964914873,-0.175,0.8,24.5317911075438,-29.4878412855711,24.5317911075438,291.768728243737
0.100530964914873,-0.175,0.825,24.5425560649432,-29.4045004854329,24.5425560649432,293.564733839022
0.100530964914873,-0.175,0.85,24.6026098637099,-29.2367790905295,24.6026098637099,297.246181799565
0.100530964914873,-0.175,0.875,24.7210433705638,-28.8859559208315,24.7210433705638,302.93904589493
0.100530964914873,-0.175,0.9,24.9011552761283,-28.4096636678379,24.9011552761283,310.810666401896
0.100530964914873,-0.175,0.925,25.1587624897454,-27.6637147786422,25.1587624897454,321.004456781884
0.100530964914873,-0.175,0.95,25.4910346188966,-26.7481884888228,25.4910346188966,333.658819816203
0.100530964914873,-0.175,0.975,25.9259006463182,-25.4851693370149,25.9259006463182,348.949394011515
0.100530964914873,-0.175,1,26.4474821242843,-24.0332706974916,26.4474821242843,366.948659063289
0.100530964914873,-0.175,1.025,27.1033904516274,-22.2790269778007,27.1033904516274,387.862571219548
0.100530964914873,-0.175,1.05,27.8585732824633,-20.4416452336505,27.8585732824633,411.637961458457
0.100530964914873,-0.175,1.075,28.7967339768737,-18.5781999191015,28.7967339768737,438.505346161343
0.100530964914873,-0.175,1.1,29.8863437721075,-15.9874691033189,29.8863437721075,468.267711163975
0.100530964914873,-0.175,1.125,31.3433247438877,-10.367585414101,31.3433247438877,501.334675390269
0.100530964914873,-0.175,1.15,33.3791719228899,8.15253232869486,33.3791719228899,537.244183249657
0.100530964914873,-0.175,1.175,32.1709818952279,25.183361008185,32.1709818952279,512.68656916122
0.100530964914873,-0.175,1.2,17.4234875437221,-5.05803867091805,17.4234875437221,688.894985395846
0.100530964914873,-0.175,1.225,2.04259797106334,-26.0351099448604,6.96881767345454,385.654548247207
0.100530964914873,-0.15,-0.25,0.00512759043031009,31.762365990319,4.36471522839037,31.762365990319
0.100530964914873,-0.15,-0.225,0.591586994500611,52.5417024566931,5.10021190862507,130.085552928463
0.100530964914873,-0.15,-0.2,6.19885400389935,9.19923259302473,8.34344145933152,304.445089649735
0.100530964914873,-0.15,-0.175,14.1965393394287,-88.4254509552426,14.1965393394287,285.278024001359
0.100530964914873,-0.15,-0.15,17.581348111248,-123.457508130085,17.581348111248,123.457508130085
0.100530964914873,-0.15,-0.125,18.947360047012,-127.90124798723,18.947360047012,133.558254522933
0.100530964914873,-0.15,-0.1,20.2849806111093,-131.853433017948,20.2849806111093,162.924069504753
0.100530964914873,-0.15,-0.075,21.4075179564692,-134.109946400276,21.4075179564692,201.951510482373
0.100530964914873,-0.15,-0.05,22.3814168012515,-136.550360260911,22.3814168012515,237.056601892657
0.100530964914873,-0.15,-0.025,23.1876572151785,-138.767350596317,23.1876572151785,268.249000340012
0.100530964914873,-0.15,0,23.8658547536676,-141.11818021755,23.8658547536676,295.784732890474
0.100530964914873,-0.15,0.025,24.418915795007,-143.363497618892,24.418915795007,319.781322412954
0.100530964914873,-0.15,0.05,24.864400558838,-145.475537898631,24.864400558838,340.544763648509
0.100530964914873,-0.15,0.075,25.2113564852111,-147.359632672439,25.2113564852111,358.166375703898
0.100530964914873,-0.15,0.1,25.471184945751,-148.968652879002,25.471184945751,372.909291808436
0.100530964914873,-0.15,0.125,25.6538177342688,-150.28936305115,25.6538177342688,384.867517001767
0.100530964914873,-0.15,0.15,25.7688714684522,-151.308698424244,25.7688714684522,394.26607262134
0.100530964914873,-0.15,0.175,25.824596370381,-152.04827840101,25.824596370381,401.216213964629
0.100530964914873,-0.15,0.2,25.8294908893644,-152.511479696464,25.8294908893644,405.91975204255
0.100530964914873,-0.15,0.225,25.7896346409539,-152.730326077253,25.7896346409539,408.504814273135
0.100530964914873,-0.15,0.25,25.7125707508508,-152.711564699336,25.7125707508508,409.159460978136
0.100530964914873,-0.15,0.275,25.6025693550401,-152.488850999032,25.6025693550401,408.023972905581
0.100530964914873,-0.15,0.3,25.4663050263451,-152.069921729055,25.4663050263451,405.278311961589
0.100530964914873,-0.15,0.325,25.3066880330758,-151.486872438754,25.3066880330758,401.07116207728
0.100530964914873,-0.15,0.35,25.129572066064,-150.74974568439,25.129572066064,395.578259817554
0.100530964914873,-0.15,0.375,24.9368762271769,-149.887206953973,24.9368762271769,388.954418855936
0.100530964914873,-0.15,0.4,24.7337001486163,-148.91327960397,24.7337001486163,381.373705744996
0.100530964914873,-0.15,0.425,24.5212770916286,-147.851859271385,24.5212770916286,372.995414515338
0.100530964914873,-0.15,0.45,24.3040623287923,-146.722174805053,24.3040623287923,363.993335769056
0.100530964914873,-0.15,0.475,24.0828763108387,-145.542260954918,24.0828763108387,354.529650876597
0.100530964914873,-0.15,0.5,23.8616784661901,-144.337304319343,23.8616784661901,344.778466536821
0.100530964914873,-0.15,0.525,23.6411419659187,-143.118415249694,23.6411419659187,334.903199298435
0.100530964914873,-0.15,0.55,23.424904584401,-141.917262011781,23.424904584401,325.078523570258
0.100530964914873,-0.15,0.575,23.2137690990996,-140.736905002312,23.2137690990996,315.467462336804
0.100530964914873,-0.15,0.6,23.011234022001,-139.616059851817,23.011234022001,306.245537832294
0.100530964914873,-0.15,0.625,22.818532555243,-138.54850601675,22.818532555243,297.573862565384
0.100530964914873,-0.15,0.65,22.6391937533522,-137.580825932411,22.6391937533522,289.629269483261
0.100530964914873,-0.15,0.675,22.4752155374595,-136.696068069497,22.4752155374595,282.56963145476
0.100530964914873,-0.15,0.7,22.3302885345912,-135.949979816286,22.3302885345912,276.573601646266
0.100530964914873,-0.15,0.725,22.2075612066755,-135.313015119875,22.2075612066755,271.794889647795
0.100530964914873,-0.15,0.75,22.1109290615325,-134.852133720525,22.1109290615325,268.413995714174
0.100530964914873,-0.15,0.775,22.0451897683672,-134.522962708379,22.0451897683672,266.580634346871
0.100530964914873,-0.15,0.8,22.0142738447115,-134.406351385365,22.0142738447115,266.475638338391
0.100530964914873,-0.15,0.825,22.0254281262437,-134.441794298233,22.0254281262437,268.247604526281
0.100530964914873,-0.15,0.85,22.0819320014647,-134.725359982572,22.0819320014647,272.07296787065
0.100530964914873,-0.15,0.875,22.195016699824,-135.18419116554,22.195016699824,278.107457504731
0.100530964914873,-0.15,0.9,22.3655260304314,-135.923431412842,22.3655260304314,286.512751109679
0.100530964914873,-0.15,0.925,22.6115711263179,-136.875062534733,22.6115711263179,297.46699619091
0.100530964914873,-0.15,0.95,22.9278355933364,-138.129901912011,22.9278355933364,311.096937880056
0.100530964914873,-0.15,0.975,23.3436571108315,-139.671943384516,23.3436571108315,327.618806430938
0.100530964914873,-0.15,1,23.841191673352,-141.537962327855,23.841191673352,347.085096626878
0.100530964914873,-0.15,1.025,24.4654358902519,-143.891162840614,24.4654358902519,369.742047514019
0.100530964914873,-0.15,1.05,25.1802246181833,-146.69679970612,25.1802246181833,395.499019810801
0.100530964914873,-0.15,1.075,26.0567075038021,-150.622751858237,26.0567075038021,424.593165500531
0.100530964914873,-0.15,1.1,27.0712751038039,-155.639188236235,27.0712751038039,456.729680372629
0.100530964914873,-0.15,1.125,28.4148427837098,-164.293689169173,28.4148427837098,492.138849448882
0.100530964914873,-0.15,1.15,30.3130633287177,-179.833380507618,30.3130633287177,529.997379055363
0.100530964914873,-0.15,1.175,29.1610588231372,-181.897978992955,29.1610588231372,507.60951436234
0.100530964914873,-0.15,1.2,15.6779593106439,-95.2508959940383,15.6779593106439,627.912876142559
0.100530964914873,-0.15,1.225,1.79090720425607,-1.29926484233254,5.48041461577596,336.243668879762
0.100530964914873,-0.125,-0.25,0.626983184488516,16.6972032805049,4.0635203358706,20.1747583401903
0.100530964914873,-0.125,-0.225,1.41526555616184,18.3109560952315,5.24673428879658,132.457852490387
0.100530964914873,-0.125,-0.2,5.97468435530325,-23.6705180544379,8.23522122410331,239.305152701254
0.100530964914873,-0.125,-0.175,12.1754240336635,-83.0196725435797,12.1754240336635,223.646137077253
0.100530964914873,-0.125,-0.15,15.0104337898396,-97.824227461543,15.0104337898396,106.991189531083
0.100530964914873,-0.125,-0.125,16.3773191811328,-95.785092070609,16.3773191811328,131.133514368102
0.100530964914873,-0.125,-0.1,17.6883662083854,-95.63828639481,17.6883662083854,130.162535716846
0.100530964914873,-0.125,-0.075,18.8141604637689,-94.8422257975806,18.8141604637689,150.655475257004
0.100530964914873,-0.125,-0.05,19.7794555238942,-94.6093803806743,19.7794555238942,185.119314199213
0.100530964914873,-0.125,-0.025,20.5765547974147,-94.4615713521291,20.5765547974147,215.684833326029
0.100530964914873,-0.125,0,21.2354691152697,-94.7435499039599,21.2354691152697,242.596912616263
0.100530964914873,-0.125,0.025,21.7658068020206,-95.2132399633149,21.7658068020206,265.97128754322
0.100530964914873,-0.125,0.05,22.1856607161627,-95.8473992976514,22.1856607161627,286.148735735358
0.100530964914873,-0.125,0.075,22.507100480016,-96.5435162362501,22.507100480016,303.208580227006
0.100530964914873,-0.125,0.1,22.7430457665305,-97.2349807863398,22.7430457665305,317.440201559104
0.100530964914873,-0.125,0.125,22.9042698121158,-97.8965724946666,22.9042698121158,328.922532560278
0.100530964914873,-0.125,0.15,23.0012646340078,-98.4848821729064,23.0012646340078,337.894720647305
0.100530964914873,-0.125,0.175,23.0421795402,-99.0024197549802,23.0421795402,344.455276279393
0.100530964914873,-0.125,0.2,23.035978824389,-99.4236068680996,23.035978824389,348.81275702992
0.100530964914873,-0.125,0.225,22.988353805172,-99.7552709819647,22.988353805172,351.086000532384
0.100530964914873,-0.125,0.25,22.9071383291417,-99.9826557932597,22.9071383291417,351.465670161471
0.100530964914873,-0.125,0.275,22.7961437912,-100.111582285442,22.7961437912,350.085468545442
0.100530964914873,-0.125,0.3,22.6621972810096,-100.136914464173,22.6621972810096,347.125441633464
0.100530964914873,-0.125,0.325,22.5077424065519,-100.063396767317,22.5077424065519,342.729543711541
0.100530964914873,-0.125,0.35,22.3386273665491,-99.8954548692903,22.3386273665491,337.071952279332
0.100530964914873,-0.125,0.375,22.1563327776663,-99.6367375686012,22.1563327776663,330.30402247185
0.100530964914873,-0.125,0.4,21.9657812265706,-99.3006718570383,21.9657812265706,322.597125447253
0.100530964914873,-0.125,0.425,21.7678278377567,-98.8892347552589,21.7678278377567,314.108001306623
0.100530964914873,-0.125,0.45,21.5665797782175,-98.4238593372409,21.5665797782175,305.006921303702
0.100530964914873,-0.125,0.475,21.3625703086665,-97.9039224655656,21.3625703086665,295.45417765405
0.100530964914873,-0.125,0.5,21.1592492149129,-97.3577103837409,21.1592492149129,285.619773455198
0.100530964914873,-0.125,0.525,20.9571241606823,-96.7808844079102,20.9571241606823,275.665741317628
0.100530964914873,-0.125,0.55,20.7591731721952,-96.2075107600284,20.7591731721952,265.762308846819
0.100530964914873,-0.125,0.575,20.5661871577701,-95.628346652264,20.5661871577701,256.071492029155
0.100530964914873,-0.125,0.6,20.3808621269227,-95.0823916316532,20.3808621269227,246.764297028326
0.100530964914873,-0.125,0.625,20.2046078801037,-94.5542772109482,20.2046078801037,238.001044787766
0.100530964914873,-0.125,0.65,20.0400073012496,-94.0873582367664,20.0400073012496,229.95430297071
0.100530964914873,-0.125,0.675,19.8894648761021,-93.6588420707126,19.8894648761021,222.781102367717
0.100530964914873,-0.125,0.7,19.7555684748846,-93.3160764944478,19.7555684748846,216.656464505338
0.100530964914873,-0.125,0.725,19.6421560173146,-93.0274684161142,19.6421560173146,211.732768932998
0.100530964914873,-0.125,0.75,19.5518365199485,-92.8439173337223,19.5518365199485,208.187994472779
0.100530964914873,-0.125,0.775,19.4904404432627,-92.7241199836627,19.4904404432627,206.169377871063
0.100530964914873,-0.125,0.8,19.4603986287661,-92.720812718996,19.4603986287661,205.856974410744
0.100530964914873,-0.125,0.825,19.4703636082259,-92.784788406127,19.4703636082259,207.394871918991
0.100530964914873,-0.125,0.85,19.5219317222492,-92.9639672767624,19.5219317222492,210.961410296836
0.100530964914873,-0.125,0.875,19.6280031606042,-93.2110663522078,19.6280031606042,216.704784958088
0.100530964914873,-0.125,0.9,19.7878104161976,-93.5491826722086,19.7878104161976,224.792801728167
0.100530964914873,-0.125,0.925,20.0209581465713,-93.9584801762492,20.0209581465713,235.392186147927
0.100530964914873,-0.125,0.95,20.3213488335,-94.3900664056951,20.3213488335,248.642593615994
0.100530964914873,-0.125,0.975,20.7185569927163,-94.8997460886571,20.7185569927163,264.743821722102
0.100530964914873,-0.125,1,21.1961376309692,-95.2848937825011,21.1961376309692,283.770911896196
0.100530964914873,-0.125,1.025,21.7952664958883,-95.7741405212526,21.7952664958883,305.940039312583
0.100530964914873,-0.125,1.05,22.4839681099455,-95.9707561733972,22.4839681099455,331.183623190833
0.100530964914873,-0.125,1.075,23.3163415548626,-96.6459852949291,23.3163415548626,359.636128395086
0.100530964914873,-0.125,1.1,24.2670691256746,-97.7874492005435,24.2670691256746,390.951493688407
0.100530964914873,-0.125,1.125,25.4495578723484,-102.782647995044,25.4495578723484,424.962368860553
0.100530964914873,-0.125,1.15,26.9847729823335,-116.076677773364,26.9847729823335,460.61559931369
0.100530964914873,-0.125,1.175,25.7093265874729,-121.594705068949,25.7093265874729,442.950997335719
0.100530964914873,-0.125,1.2,13.9609956325813,-61.831181786033,13.9609956325813,545.241883332435
0.100530964914873,-0.125,1.225,1.93661065556,4.65795193339279,4.21400541550035,287.306660604174
0.100530964914873,-0.1,-0.25,0.813971070866513,2.11083756737275,3.57375633452515,29.9964600222788
0.100530964914873,-0.1,-0.225,1.55015196861682,-2.58623411603703,4.87695158627739,127.516149084152
0.100530964914873,-0.1,-0.2,4.98561749990812,-44.1269986175373,7.58009425038966,181.129345558995
0.100530964914873,-0.1,-0.175,9.75784985554912,-94.1623785091546,9.75784985554912,178.228302683624
0.100530964914873,-0.1,-0.15,12.2479856057148,-107.083247805992,12.2479856057148,110.408787908716
0.100530964914873,-0.1,-0.125,13.6422900036769,-107.075687096324,13.6422900036769,127.913173521389
0.100530964914873,-0.1,-0.1,14.9424834280008,-108.286809250056,14.9424834280008,123.233128465413
0.100530964914873,-0.1,-0.075,16.0669052505131,-109.072925761492,16.0669052505131,109.072925761492
0.100530964914873,-0.1,-0.05,17.0201392282623,-110.185416711757,17.0201392282623,133.917609456312
0.100530964914873,-0.1,-0.025,17.8052473228882,-111.216034581158,17.8052473228882,163.953237552674
0.100530964914873,-0.1,0,18.4453472345034,-112.42412034498,18.4453472345034,190.321339766578
0.100530964914873,-0.1,0.025,18.9547403580025,-113.645187805226,18.9547403580025,213.14630626401
0.100530964914873,-0.1,0.05,19.3521772527603,-114.84902896798,19.3521772527603,232.797307091382
0.100530964914873,-0.1,0.075,19.6513060448087,-115.992737759633,19.6513060448087,249.346167923299
0.100530964914873,-0.1,0.1,19.8666346866901,-117.009445644148,19.8666346866901,263.108386456795
0.100530964914873,-0.1,0.125,20.0089739258635,-117.913053381785,20.0089739258635,274.148253096358
0.100530964914873,-0.1,0.15,20.089839799942,-118.65995959781,20.089839799942,282.720375103183
0.100530964914873,-0.1,0.175,20.1170747073148,-119.27162410058,20.1170747073148,288.909821722115
0.100530964914873,-0.1,0.2,20.1001967448773,-119.725529176997,20.1001967448773,292.933763482121
0.100530964914873,-0.1,0.225,20.0447154314493,-120.033391612922,20.0447154314493,294.901191751328
0.100530964914873,-0.1,0.25,19.9586783049455,-120.189457766076,19.9586783049455,295.00740961858
0.100530964914873,-0.1,0.275,19.8458673075753,-120.196612998239,19.8458673075753,293.379229027405
0.100530964914873,-0.1,0.3,19.7130144981308,-120.064031044589,19.7130144981308,290.198721469148
0.100530964914873,-0.1,0.325,19.5626217393885,-119.789646713893,19.5626217393885,285.604835444126
0.100530964914873,-0.1,0.35,19.4001599520421,-119.395261715227,19.4001599520421,279.771894886197
0.100530964914873,-0.1,0.375,19.2272180416373,-118.876107554857,19.2272180416373,272.847385941047
0.100530964914873,-0.1,0.4,19.0480986339398,-118.263879719492,19.0480986339398,265.001429327957
0.100530964914873,-0.1,0.425,18.8638078390937,-117.551880613249,18.8638078390937,256.387604434481
0.100530964914873,-0.1,0.45,18.6776336148418,-116.779152269902,18.6776336148418,247.173906600144
0.100530964914873,-0.1,0.475,18.4903132410419,-115.937059132086,18.4903132410419,237.517963085916
0.100530964914873,-0.1,0.5,18.3043186723886,-115.069876603222,18.3043186723886,227.586813691932
0.100530964914873,-0.1,0.525,18.1204332663562,-114.166708320014,18.1204332663562,217.54023452371
0.100530964914873,-0.1,0.55,17.940533148767,-113.275397358387,17.940533148767,207.545133928081
0.100530964914873,-0.1,0.575,17.7657770554787,-112.382443318137,17.7657770554787,197.761630904389
0.100530964914873,-0.1,0.6,17.5976630325703,-111.537931998057,17.5976630325703,188.357375608563
0.100530964914873,-0.1,0.625,17.4380793255221,-110.725554891211,17.4380793255221,179.491063067662
0.100530964914873,-0.1,0.65,17.2883387384682,-109.996461877986,17.2883387384682,171.332167337656
0.100530964914873,-0.1,0.675,17.1514493870499,-109.331552672796,17.1514493870499,164.036179705318
0.100530964914873,-0.1,0.7,17.0286830038197,-108.781703641417,17.0286830038197,157.775574019121
0.100530964914873,-0.1,0.725,16.9246123191899,-108.325446470561,16.9246123191899,152.700961395199
0.100530964914873,-0.1,0.75,16.8405277355587,-108.011243884625,16.8405277355587,148.988606354374
0.100530964914873,-0.1,0.775,16.783101354265,-107.816954335706,16.783101354265,146.783276631585
0.100530964914873,-0.1,0.8,16.7535477402743,-107.78393459982,16.7535477402743,146.264521604397
0.100530964914873,-0.1,0.825,16.761343185417,-107.895158644477,16.761343185417,147.572586051652
0.100530964914873,-0.1,0.85,16.8072503765599,-108.173035758392,16.8072503765599,150.887308522198
0.100530964914873,-0.1,0.875,16.904598682912,-108.621804705344,16.904598682912,156.35065956726
0.100530964914873,-0.1,0.9,17.0528709235251,-109.21578035351,17.0528709235251,164.136054912477
0.100530964914873,-0.1,0.925,17.2708830984582,-110.015094519017,17.2708830984582,174.399919611295
0.100530964914873,-0.1,0.95,17.5553992137291,-110.881714719964,17.5553992137291,187.296623277432
0.100530964914873,-0.1,0.975,17.9326678181978,-111.984936026974,17.9326678181978,203.008311037897
0.100530964914873,-0.1,1,18.3943612940709,-112.957972747091,18.3943612940709,221.642758618163
0.100530964914873,-0.1,1.025,18.9737805051299,-114.147240211999,18.9737805051299,243.380692869362
0.100530964914873,-0.1,1.05,19.653883766126,-114.869402379514,19.653883766126,268.207166751197
0.100530964914873,-0.1,1.075,20.468081225183,-115.929542740286,20.468081225183,296.147319338771
0.100530964914873,-0.1,1.1,21.3961897030192,-116.943547829517,21.3961897030192,326.866276270032
0.100530964914873,-0.1,1.125,22.4719190366383,-120.736389801318,22.4719190366383,359.829840989882
0.100530964914873,-0.1,1.15,23.7268049086592,-129.894466313378,23.7268049086592,393.922079323547
0.100530964914873,-0.1,1.175,22.409524296435,-128.693009053135,22.409524296435,381.427175073499
0.100530964914873,-0.1,1.2,12.1836439912668,-69.5396409098306,12.1836439912668,470.216901339782
0.100530964914873,-0.1,1.225,1.88358951792495,-4.77603037298103,3.33739574443447,245.501925119941
0.100530964914873,-0.075,-0.25,0.762217734738781,-8.46023723973285,3.11724276311032,30.8285086447675
0.100530964914873,-0.075,-0.225,1.36220294623378,-13.8788788440668,4.34647491436421,117.277273361853
0.100530964914873,-0.075,-0.2,3.91460426125533,-42.8677414188241,6.70829447794457,137.230092400731
0.100530964914873,-0.075,-0.175,7.62069409691375,-77.5296531613654,7.62069409691375,143.532735293304
0.100530964914873,-0.075,-0.15,9.78437742428612,-89.7422119665454,9.78437742428612,111.730351409482
0.100530964914873,-0.075,-0.125,11.1350423976134,-93.0937535756794,11.1350423976134,124.308610605978
0.100530964914873,-0.075,-0.1,12.373379973256,-96.8096912919407,12.373379973256,116.42192610357
0.100530964914873,-0.075,-0.075,13.4511103626255,-99.9033808673816,13.4511103626255,99.9033808673816
0.100530964914873,-0.075,-0.05,14.3536265051512,-102.933999076095,14.3536265051512,102.933999076095
0.100530964914873,-0.075,-0.025,15.0929070723578,-105.646343905442,15.0929070723578,113.325973326183
0.100530964914873,-0.075,0,15.6861110744537,-108.20917421427,15.6861110744537,139.225230545475
0.100530964914873,-0.075,0.025,16.1509348529756,-110.545845565445,16.1509348529756,161.555053886303
0.100530964914873,-0.075,0.05,16.506956955057,-112.62008895055,16.506956955057,180.743035890355
0.100530964914873,-0.075,0.075,16.7683754839854,-114.444241653665,16.7683754839854,196.828855896341
0.100530964914873,-0.075,0.1,16.9513140832286,-115.966216040786,16.9513140832286,210.172113488504
0.100530964914873,-0.075,0.125,17.0658807329567,-117.229775897639,17.0658807329567,220.807899094152
0.100530964914873,-0.075,0.15,17.1246002971194,-118.207738792504,17.1246002971194,229.017487840266
0.100530964914873,-0.075,0.175,17.1345607837514,-118.934787355753,17.1345607837514,234.863613863091
0.100530964914873,-0.075,0.2,17.1057271273178,-119.405823434965,17.1057271273178,238.579481636617
0.100530964914873,-0.075,0.225,17.0431755569568,-119.638078801544,17.0431755569568,240.258714441953
0.100530964914873,-0.075,0.25,16.9549372890078,-119.64501813049,16.9549372890078,240.106314802809
0.100530964914873,-0.075,0.275,16.8446190938442,-119.43206637987,16.8446190938442,238.238653769311
0.100530964914873,-0.075,0.3,16.718540038232,-119.027785561879,16.718540038232,234.843372869062
0.100530964914873,-0.075,0.325,16.5791706786296,-118.431463376156,16.5791706786296,230.052031526117
0.100530964914873,-0.075,0.35,16.431258424357,-117.682387070856,16.431258424357,224.041729048898
0.100530964914873,-0.075,0.375,16.2764396963071,-116.77682726089,16.2764396963071,216.954389353929
0.100530964914873,-0.075,0.4,16.1180730706843,-115.760737753155,16.1180730706843,208.961029615341
0.100530964914873,-0.075,0.425,15.9572639289143,-114.628833904045,15.9572639289143,200.210752124762
0.100530964914873,-0.075,0.45,15.796211451807,-113.430634486106,15.796211451807,190.871262970754
0.100530964914873,-0.075,0.475,15.6357952723699,-112.159972028538,15.6357952723699,181.09634762616
0.100530964914873,-0.075,0.5,15.4773116987107,-110.86773884578,15.4773116987107,171.052161342483
0.100530964914873,-0.075,0.525,15.3217268734673,-109.547309421384,15.3217268734673,160.894966956064
0.100530964914873,-0.075,0.55,15.1696974213939,-108.249382411556,15.1696974213939,150.790740589336
0.100530964914873,-0.075,0.575,15.0226014606001,-106.967390012237,15.0226014606001,140.896124954846
0.100530964914873,-0.075,0.6,14.8807075213013,-105.750548327322,14.8807075213013,131.378327963922
0.100530964914873,-0.075,0.625,14.7461510589641,-104.593171031989,14.7461510589641,122.392220644187
0.100530964914873,-0.075,0.65,14.6190367617059,-103.541610670935,14.6190367617059,114.107896702957
0.100530964914873,-0.075,0.675,14.5026321255254,-102.592378296351,14.5026321255254,106.676107173587
0.100530964914873,-0.075,0.7,14.3970593150733,-101.787049090841,14.3970593150733,101.787049090841
0.100530964914873,-0.075,0.725,14.3071358032968,-101.126469264463,14.3071358032968,101.126469264463
0.100530964914873,-0.075,0.75,14.2331185287795,-100.644257161591,14.2331185287795,100.644257161591
0.100530964914873,-0.075,0.775,14.1818522258324,-100.349520789412,14.1818522258324,100.349520789412
0.100530964914873,-0.075,0.8,14.1537508485495,-100.261795738354,14.1537508485495,100.261795738354
0.100530964914873,-0.075,0.825,14.1582374999834,-100.406893018693,14.1582374999834,100.406893018693
0.100530964914873,-0.075,0.85,14.1957875884149,-100.777083575195,14.1957875884149,100.777083575195
0.100530964914873,-0.075,0.875,14.2790507876658,-101.433689220786,14.2790507876658,101.433689220786
0.100530964914873,-0.075,0.9,14.4084205723565,-102.31246161683,14.4084205723565,104.941155385965
0.100530964914873,-0.075,0.925,14.6005573343185,-103.546723983613,14.6005573343185,114.898892982284
0.100530964914873,-0.075,0.95,14.8558699508074,-104.953622233397,14.8558699508074,127.495015262989
0.100530964914873,-0.075,0.975,15.1956946010421,-106.789116890955,15.1956946010421,142.86223157348
0.100530964914873,-0.075,1,15.6209966130511,-108.634420614169,15.6209966130511,161.185971917608
0.100530964914873,-0.075,1.025,16.1560388866368,-110.904784762402,16.1560388866368,182.572761956924
0.100530964914873,-0.075,1.05,16.8014999495019,-112.81248458636,16.8014999495019,207.130093433977
0.100530964914873,-0.075,1.075,17.5724430082334,-115.042952776336,17.5724430082334,234.738938306394
0.100530964914873,-0.075,1.1,18.463084493775,-116.780685031246,18.463084493775,265.177174129262
0.100530964914873,-0.075,1.125,19.4501530571992,-119.815008113232,19.4501530571992,297.525034130633
0.100530964914873,-0.075,1.15,20.5280943138729,-124.855464836111,20.5280943138729,330.693313685375
0.100530964914873,-0.075,1.175,19.310259643374,-118.93314829506,19.310259643374,323.44216318621
0.100530964914873,-0.075,1.2,10.5094875315128,-66.5399747257597,10.5094875315128,403.199809766483
0.100530964914873,-0.075,1.225,1.69285589013296,-13.2236324525728,2.74750746065637,211.028869668539
0.100530964914873,-0.05,-0.25,0.453752722220606,-10.3462400885819,2.71235258494109,29.0408025765397
0.100530964914873,-0.05,-0.225,0.942959657566403,-13.694947155568,3.82792253867826,106.15902189355
0.100530964914873,-0.05,-0.2,2.95634122028725,-27.2936829403329,5.83986685537225,135.053470855913
0.100530964914873,-0.05,-0.175,6.00746934413754,-44.8496060903362,6.50987933150103,129.601989437594
0.100530964914873,-0.05,-0.15,7.89793438313681,-54.2896142289263,7.89793438313681,111.90081456365
0.100530964914873,-0.05,-0.125,9.13191481773906,-59.7376007049104,9.13191481773906,120.549129266342
0.100530964914873,-0.05,-0.1,10.2511964685764,-65.114880206971,10.2511964685764,109.959567652047
0.100530964914873,-0.05,-0.075,11.2250578907336,-69.8469586167042,11.2250578907336,89.5765104420238
0.100530964914873,-0.05,-0.05,12.0304727292634,-74.2007338066047,12.0304727292634,74.2007338066047
0.100530964914873,-0.05,-0.025,12.6833489008033,-78.0514918957673,12.6833489008033,78.0514918957673
0.100530964914873,-0.05,0,13.1982896876052,-81.4883552942688,13.1982896876052,91.7116463168474
0.100530964914873,-0.05,0.025,13.5935597446146,-84.503345204417,13.5935597446146,113.477818330101
0.100530964914873,-0.05,0.05,13.8895424017748,-87.0816611559547,13.8895424017748,132.147297671392
0.100530964914873,-0.05,0.075,14.0994411255852,-89.2672010377395,14.0994411255852,147.736882665222
0.100530964914873,-0.05,0.1,14.2402284906047,-91.0422837509578,14.2402284906047,160.635565138092
0.100530964914873,-0.05,0.125,14.3206844686414,-92.4589893592689,14.3206844686414,170.855952246338
0.100530964914873,-0.05,0.15,14.3536080388314,-93.5161650660976,14.3536080388314,178.697699122462
0.100530964914873,-0.05,0.175,14.3451969660318,-94.2492941945832,14.3451969660318,184.205508903015
0.100530964914873,-0.05,0.2,14.3051995117395,-94.6728612613841,14.3051995117395,187.623565184919
0.100530964914873,-0.05,0.225,14.2382896115513,-94.8056510315424,14.2382896115513,189.032624217026
0.100530964914873,-0.05,0.25,14.151863256604,-94.676192786975,14.151863256604,188.644173687052
0.100530964914873,-0.05,0.275,14.0494191949849,-94.2935003509684,14.0494191949849,186.565480020651
0.100530964914873,-0.05,0.3,13.9363199370176,-93.6965399237649,13.9363199370176,182.987750899506
0.100530964914873,-0.05,0.325,13.8150717812506,-92.8895349275089,13.8150717812506,178.035722059922
0.100530964914873,-0.05,0.35,13.6892626161033,-91.9174231828559,13.6892626161033,171.888078018611
0.100530964914873,-0.05,0.375,13.5606274291174,-90.7823282292986,13.5606274291174,164.681182575121
0.100530964914873,-0.05,0.4,13.4312624146726,-89.5315288642765,13.4312624146726,156.586292067235
0.100530964914873,-0.05,0.425,13.3023936108986,-88.1665118332426,13.3023936108986,147.747614865374
0.100530964914873,-0.05,0.45,13.174925010714,-86.7344725605107,13.174925010714,138.332247936884
0.100530964914873,-0.05,0.475,13.0498573761439,-85.2371693834062,13.0498573761439,128.489431213377
0.100530964914873,-0.05,0.5,12.9272049349429,-83.7202012201595,12.9272049349429,118.384299042724
0.100530964914873,-0.05,0.525,12.8080397806926,-82.186360282689,12.8080397806926,108.168738200578
0.100530964914873,-0.05,0.55,12.6917813983627,-80.6786223261378,12.6917813983627,98.0076838335493
0.100530964914873,-0.05,0.575,12.5798801238502,-79.201704857305,12.5798801238502,88.0534157239981
0.100530964914873,-0.05,0.6,12.4714403745091,-77.7950154870266,12.4714403745091,78.4724293718517
0.100530964914873,-0.05,0.625,12.3686080401872,-76.4664269861518,12.3686080401872,76.4664269861518
0.100530964914873,-0.05,0.65,12.2704315732103,-75.2505424516008,12.2704315732103,75.2505424516008
0.100530964914873,-0.05,0.675,12.1800828907821,-74.1601691080227,12.1800828907821,74.1601691080227
0.100530964914873,-0.05,0.7,12.0967898853902,-73.223191870238,12.0967898853902,73.223191870238
0.100530964914873,-0.05,0.725,12.0250969505673,-72.4599932478446,12.0250969505673,72.4599932478446
0.100530964914873,-0.05,0.75,11.9646217876831,-71.8886266539703,11.9646217876831,71.8886266539703
0.100530964914873,-0.05,0.775,11.9216337922,-71.5412253308716,11.9216337922,71.5412253308716
0.100530964914873,-0.05,0.8,11.8963354152266,-71.4207155248549,11.8963354152266,71.4207155248549
0.100530964914873,-0.05,0.825,11.8970302529781,-71.5783547118839,11.8970302529781,71.5783547118839
0.100530964914873,-0.05,0.85,11.924753021694,-71.9922503170068,11.924753021694,71.9922503170068
0.100530964914873,-0.05,0.875,11.9900024525513,-72.7468560329904,11.9900024525513,72.7468560329904
0.100530964914873,-0.05,0.9,12.0952046688556,-73.7764671194243,12.0952046688556,73.7764671194243
0.100530964914873,-0.05,0.925,12.2529562227306,-75.2238150319115,12.2529562227306,75.2238150319115
0.100530964914873,-0.05,0.95,12.4685821392431,-76.9412357302896,12.4685821392431,76.9412357302896
0.100530964914873,-0.05,0.975,12.7563019267495,-79.1616646322181,12.7563019267495,86.8699968301972
0.100530964914873,-0.05,1,13.1275184423618,-81.5808016528415,13.1275184423618,104.788556515516
0.100530964914873,-0.05,1.025,13.5958501121785,-84.5272472743574,13.5958501121785,125.717788055605
0.100530964914873,-0.05,1.05,14.1813630222528,-87.4256459757515,14.1813630222528,149.88160588116
0.100530964914873,-0.05,1.075,14.8844448649757,-90.6629801387034,14.8844448649757,177.057007628372
0.100530964914873,-0.05,1.1,15.7225252452834,-93.4607710436239,15.7225252452834,207.174252362283
0.100530964914873,-0.05,1.125,16.6405839835688,-96.4930608291735,16.6405839835688,239.051464925529
0.100530964914873,-0.05,1.15,17.6280365856176,-99.6102425746626,17.6280365856176,271.684183223715
0.100530964914873,-0.05,1.175,16.5764817904298,-93.2552289397335,16.5764817904298,269.775348888511
0.100530964914873,-0.05,1.2,8.92781507920869,-53.7251525761905,8.92781507920869,350.15274571074
0.100530964914873,-0.05,1.225,1.27368149031057,-14.1759522158859,2.31096876543376,183.845464959834
0.100530964914873,-0.025,-0.25,0.283307567241114,-7.40956863187135,2.36498848706946,27.299791345049
0.100530964914873,-0.025,-0.225,0.721393906236763,-8.26034869453214,3.36739460198808,95.5425239099342
0.100530964914873,-0.025,-0.2,2.60082387410937,-5.67338658166485,5.05242032431051,144.04088830708
0.100530964914873,-0.025,-0.175,5.43132975585694,-5.78788504053437,6.92261822679714,161.618924008638
0.100530964914873,-0.025,-0.15,7.13274811118547,-11.1839079735272,8.26911546698444,147.215498429685
0.100530964914873,-0.025,-0.125,8.222504327761,-17.1858841360832,8.78469993266363,117.0864917877
0.100530964914873,-0.025,-0.1,9.20103852985454,-23.001534829057,9.27826064499658,103.99999641941
0.100530964914873,-0.025,-0.075,10.0504565016084,-28.2507084410951,10.0504565016084,83.1918220343859
0.100530964914873,-0.025,-0.05,10.7423839555803,-32.9673760026504,10.7423839555803,59.9772819674814
0.100530964914873,-0.025,-0.025,11.2953313366161,-37.1205647913903,11.2953313366161,37.1205647913903
0.100530964914873,-0.025,0,11.7218217903684,-40.7406829282507,11.7218217903684,48.7028432044596
0.100530964914873,-0.025,0.025,12.040176390709,-43.8608259250145,12.040176390709,69.8781979800395
0.100530964914873,-0.025,0.05,12.2706694582248,-46.4903930345195,12.2706694582248,88.0207198387106
0.100530964914873,-0.025,0.075,12.4255145238348,-48.678237896289,12.4255145238348,103.108469027784
0.100530964914873,-0.025,0.1,12.5217219466372,-50.438400351708,12.5217219466372,115.566862940219
0.100530964914873,-0.025,0.125,12.566947893328,-51.8120163675682,12.566947893328,125.378472079037
0.100530964914873,-0.025,0.15,12.5737931840187,-52.8199929113062,12.5737931840187,132.865842637744
0.100530964914873,-0.025,0.175,12.5476548472876,-53.4883176478234,12.5476548472876,138.051152340966
0.100530964914873,-0.025,0.2,12.4978090481641,-53.8453133766075,12.4978090481641,141.19257695758
0.100530964914873,-0.025,0.225,12.4284319704896,-53.9066428134121,12.4284319704896,142.354610789974
0.100530964914873,-0.025,0.25,12.3461844892389,-53.7077175773101,12.3461844892389,141.757309844744
0.100530964914873,-0.025,0.275,12.2542399339795,-53.2591955896097,12.2542399339795,139.496020944839
0.100530964914873,-0.025,0.3,12.1570376098088,-52.6008492490872,12.1570376098088,135.767112667045
0.100530964914873,-0.025,0.325,12.0568429209947,-51.7412728745771,12.0568429209947,130.686116360783
0.100530964914873,-0.025,0.35,11.9562259823144,-50.7215109473274,11.9562259823144,124.434686218248
0.100530964914873,-0.025,0.375,11.8567172510553,-49.5496887877301,11.8567172510553,117.1415778248
0.100530964914873,-0.025,0.4,11.7593740047677,-48.2659336496685,11.7593740047677,108.979624759453
0.100530964914873,-0.025,0.425,11.6652253985106,-46.8789065183966,11.6652253985106,100.086316284721
0.100530964914873,-0.025,0.45,11.5741625128056,-45.4265483722285,11.5741625128056,90.629530722144
0.100530964914873,-0.025,0.475,11.4869762239843,-43.9188037448819,11.4869762239843,80.7522362369384
0.100530964914873,-0.025,0.5,11.4027221968806,-42.3907264486269,11.4027221968806,70.6200509004789
0.100530964914873,-0.025,0.525,11.3222303289355,-40.8542461814333,11.3222303289355,60.3787207626105
0.100530964914873,-0.025,0.55,11.2440351167056,-39.3410353813894,11.2440351167056,50.1938085056965
0.100530964914873,-0.025,0.575,11.169289927289,-37.8658271513613,11.169289927289,40.2112825992196
0.100530964914873,-0.025,0.6,11.0963065714758,-36.4563203065335,11.0963065714758,36.4563203065335
0.100530964914873,-0.025,0.625,11.0268501074308,-35.1311342746603,11.0268501074308,35.1311342746603
0.100530964914873,-0.025,0.65,10.9592943679871,-33.9130479578863,10.9592943679871,41.1337985135699
0.100530964914873,-0.025,0.675,10.8963075666866,-32.8260782572254,10.8963075666866,47.2667468383417
0.100530964914873,-0.025,0.7,10.8365994081703,-31.886549906731,10.8365994081703,52.5811971662173
0.100530964914873,-0.025,0.725,10.7840349802839,-31.1260195855294,10.7840349802839,56.9584110077538
0.100530964914873,-0.025,0.75,10.7379271943999,-30.5519986361854,10.7379271943999,60.2568946337614
0.100530964914873,-0.025,0.775,10.7036172661328,-30.2066526804982,10.7036172661328,62.3836164903894
0.100530964914873,-0.025,0.8,10.6812998034256,-30.0852264514821,10.6812998034256,63.1500914142285
0.100530964914873,-0.025,0.825,10.6779890759401,-30.2450450604826,10.6779890759401,62.5460833005406
0.100530964914873,-0.025,0.85,10.6951389425589,-30.6641341926022,10.6951389425589,60.2581229629163
0.100530964914873,-0.025,0.875,10.741401033035,-31.422074280691,10.741401033035,56.4671864393323
0.100530964914873,-0.025,0.9,10.8202797724805,-32.4723339153695,10.8202797724805,50.6290037746889
0.100530964914873,-0.025,0.925,10.9416212009496,-33.9274848230163,10.9416212009496,43.2266843184218
0.100530964914873,-0.025,0.95,11.1129597264744,-35.7044254727725,11.1129597264744,35.7044254727725
0.100530964914873,-0.025,0.975,11.3444256977683,-37.9598387638661,11.3444256977683,37.9598387638661
0.100530964914873,-0.025,1,11.6517817185414,-40.5503997360305,11.6517817185414,53.6565547705214
0.100530964914873,-0.025,1.025,12.0433194425507,-43.6652973323791,12.0433194425507,74.1036812975165
0.100530964914873,-0.025,1.05,12.547608137757,-47.0447014664894,12.547608137757,97.8396809445909
0.100530964914873,-0.025,1.075,13.1601970476184,-50.8148706397368,13.1601970476184,124.548726438089
0.100530964914873,-0.025,1.1,13.9120194496791,-54.5175103784746,13.9120194496791,154.325658976609
0.100530964914873,-0.025,1.125,14.7434402906467,-58.0881433006353,14.7434402906467,185.788368785739
0.100530964914873,-0.025,1.15,15.6513261864631,-61.1294257647675,15.6513261864631,218.032501186999
0.100530964914873,-0.025,1.175,14.7249847169044,-57.691038421953,14.7249847169044,221.05595021751
0.100530964914873,-0.025,1.2,7.87638398308223,-33.9206825252095,7.87638398308223,313.46894618929
0.100530964914873,-0.025,1.225,1.02443934246836,-9.80857073343248,1.93316795484478,164.815083418465
0.100530964914873,0,-0.25,0.0865617574597468,-4.73445881891007,2.05644283343198,26.2831462604711
0.100530964914873,0,-0.225,0.532166857373717,-3.29522513994506,2.97113879857647,86.1394816582012
0.100530964914873,0,-0.2,2.66350555765489,13.8672875349561,4.35965328688213,151.602059053526
0.100530964914873,0,-0.175,5.69786873557118,29.76636875707,7.25718133769419,187.544850415687
0.100530964914873,0,-0.15,7.32189354080927,28.8335480451333,8.64093845106346,177.802589859017
0.100530964914873,0,-0.125,8.26332387486115,23.2130173501943,9.14836545019784,141.455711738477
0.100530964914873,0,-0.1,9.098274207415,17.769578098992,9.6340251436835,105.305891089356
0.100530964914873,0,-0.075,9.8158202563548,12.7754177067885,10.064502039919,77.4053425905405
0.100530964914873,0,-0.05,10.3904773256991,8.33195957624122,10.4536588700676,54.5411375812456
0.100530964914873,0,-0.025,10.840147399355,4.43685862418165,10.840147399355,32.113184484995
0.100530964914873,0,0,11.177597983901,1.07488432303912,11.177597983901,12.6071794227777
0.100530964914873,0,0.025,11.4197346935547,-1.78804824342314,11.4197346935547,32.2644923488697
0.100530964914873,0,0.05,11.5864341341169,-4.19233812097385,11.5864341341169,49.8408830717853
0.100530964914873,0,0.075,11.6886372194015,-6.16797059864489,11.7281685150623,64.4075317468932
0.100530964914873,0,0.1,11.7426412971359,-7.75866670390292,11.875386304451,76.4082433933409
0.100530964914873,0,0.125,11.755266626511,-8.98182827299412,11.9867248040202,85.8076510382751
0.100530964914873,0,0.15,11.7382910548725,-9.87836354145086,12.0700234919004,92.9403828591525
0.100530964914873,0,0.175,11.6966741422247,-10.4562357534805,12.1217681337832,97.8138503090657
0.100530964914873,0,0.2,11.6387691848128,-10.7557817974817,12.148057795691,100.693333642215
0.100530964914873,0,0.225,11.5685207685908,-10.7815956262396,12.1472802694598,101.631570692354
0.100530964914873,0,0.25,11.4915724849377,-10.5745879298241,12.1243279124831,100.852690452131
0.100530964914873,0,0.275,11.4109428968522,-10.1390917344492,12.0788914213024,98.4425890852585
0.100530964914873,0,0.3,11.330015829529,-9.51550069672321,12.0149966092238,94.5998947554595
0.100530964914873,0,0.325,11.2509189549906,-8.70899146977272,11.9332020793163,89.4321866029153
0.100530964914873,0,0.35,11.1751861837292,-7.75814646728193,11.8369206757402,83.1222199294125
0.100530964914873,0,0.375,11.1041957742879,-6.66952377386444,11.727291866325,75.7916680272133
0.100530964914873,0,0.4,11.0380236023105,-5.47916411256578,11.6072996333059,67.6136861439233
0.100530964914873,0,0.425,10.9775119905746,-4.19538516238473,11.4784744115334,58.7191650614071
0.100530964914873,0,0.45,10.9216427219852,-2.85140885410203,11.3434970841278,49.2758018116695
0.100530964914873,0,0.475,10.870970523916,-1.45762146412697,11.2041609942376,39.4202525108373
0.100530964914873,0,0.5,10.8237218804806,-0.0443525794980566,11.0629257647872,29.3176817280688
0.100530964914873,0,0.525,10.7804278508972,1.37562985580246,10.921760399651,19.1077155429148
0.100530964914873,0,0.55,10.7388802622357,2.77496786470375,10.7829544050642,12.2592676177218
0.100530964914873,0,0.575,10.699855094077,4.13811699722972,10.699855094077,19.1822046169293
0.100530964914873,0,0.6,10.6610189201834,5.44093655166504,10.6610189201834,26.9900679059141
0.100530964914873,0,0.625,10.6236586391476,6.66454422195661,10.6236586391476,34.3734773898317
0.100530964914873,0,0.65,10.5856211416025,7.78855302320624,10.5856211416025,41.2069140253801
0.100530964914873,0,0.675,10.5489624511842,8.7899216900415,10.5489624511842,47.3664447720278
0.100530964914873,0,0.7,10.5120200944764,9.65293719511334,10.5120200944764,52.7268901642099
0.100530964914873,0,0.725,10.4778624740477,10.3492409543528,10.4778624740477,57.1687700455301
0.100530964914873,0,0.75,10.4456437985695,10.8691250733117,10.4456437985695,60.5581653674364
0.100530964914873,0,0.775,10.419647992381,11.177426161195,10.419647992381,62.7972616254502
0.100530964914873,0,0.8,10.4002127250726,11.2720195886936,10.4002127250726,63.7108762245342
0.100530964914873,0,0.825,10.3929208642105,11.1093265220299,10.3929208642105,63.274323900605
0.100530964914873,0,0.85,10.3997949288822,10.696016580039,10.3997949288822,61.2014898298335
0.100530964914873,0,0.875,10.4275160436498,9.97885909017786,10.4275160436498,57.6407355936801
0.100530964914873,0,0.9,10.4807432093274,8.97274988299489,10.4807432093274,52.1048369965635
0.100530964914873,0,0.925,10.566597048053,7.6147689494344,10.566597048053,45.0192325902594
0.100530964914873,0,0.95,10.6945466004979,5.92335608849057,10.6945466004979,35.6606700524805
0.100530964914873,0,0.975,10.8710743966312,3.82901085038572,10.8710743966312,24.6696074007459
0.100530964914873,0,1,11.1149409983032,1.34399716991068,11.1149409983032,11.9347773255125
0.100530964914873,0,1.025,11.4302574460199,-1.59005600003046,11.4302574460199,29.2108573421597
0.100530964914873,0,1.05,11.8505013198107,-4.96235698771469,11.8505013198107,52.3809165388367
0.100530964914873,0,1.075,12.3690657775698,-8.72773825224432,12.3690657775698,78.4833229875251
0.100530964914873,0,1.1,13.0259587967769,-12.7774734345854,13.0259587967769,107.733100094703
0.100530964914873,0,1.125,13.766193220675,-16.7207703030628,13.766193220675,138.661029211721
0.100530964914873,0,1.15,14.5957906614722,-20.3292665941123,14.5957906614722,170.453262867456
0.100530964914873,0,1.175,13.7039451751555,-21.2440723090806,13.7039451751555,177.916073195921
0.100530964914873,0,1.2,7.23638755076892,-14.1906552324212,7.23638755076892,295.390009594882
0.100530964914873,0,1.225,0.789045850517368,-5.33998632112498,1.58775149454283,154.781465668785
0.100530964914873,0.025,-0.25,0.047560606213311,-1.66796975798072,1.78009286607248,25.7012151650261
0.100530964914873,0.025,-0.225,0.553968089600962,1.56446618400505,2.61907503316328,77.6709319452945
0.100530964914873,0.025,-0.2,3.2739601306579,31.0829379081352,3.74310886717431,157.830964680202
0.100530964914873,0.025,-0.175,6.88030439939665,60.5395901799644,7.53550446819527,209.062131821311
0.100530964914873,0.025,-0.15,8.53127886413715,63.5037286735796,8.94788523527657,203.281349121599
0.100530964914873,0.025,-0.125,9.34213592700633,58.4662015930548,9.44680489746689,168.469799445226
0.100530964914873,0.025,-0.1,10.0505182082093,53.6043064669107,10.0505182082093,133.615108493092
0.100530964914873,0.025,-0.075,10.652477738225,49.1119482244264,10.652477738225,100.273408301417
0.100530964914873,0.025,-0.05,11.1239320370151,45.1241817691026,11.1239320370151,70.0444674592157
0.100530964914873,0.025,-0.025,11.4835204973742,41.6316687144369,11.4835204973742,43.3436722635084
0.100530964914873,0.025,0,11.7428383608227,38.6165595013494,11.7428383608227,38.6165595013494
0.100530964914873,0.025,0.025,11.9186382964601,36.0577152264116,11.9186382964601,36.0577152264116
0.100530964914873,0.025,0.05,12.0292648337781,33.8991874623677,12.0292648337781,33.8991874623677
0.100530964914873,0.025,0.075,12.0854717466891,32.1321210728245,12.0854717466891,33.8102398213178
0.100530964914873,0.025,0.1,12.1021928163969,30.7002225571206,12.1166402677271,43.3874479998819
0.100530964914873,0.025,0.125,12.0861991119647,29.6054696993885,12.225615179989,51.5834842353547
0.100530964914873,0.025,0.15,12.0481185334746,28.7983508159768,12.3074567739808,58.3815823683647
0.100530964914873,0.025,0.175,11.9929297494169,28.2843055533689,12.3583510964099,62.9626013645767
0.100530964914873,0.025,0.2,11.9279348117769,28.0177989493933,12.3845470566045,65.6022862361534
0.100530964914873,0.025,0.225,11.8570739677594,28.0028660528612,12.3842018802869,66.3387405505719
0.100530964914873,0.025,0.25,11.784982721102,28.1964834006414,12.3623056680093,65.4024628715923
0.100530964914873,0.025,0.275,11.7146237375448,28.6000965304979,12.3183730381468,62.8676923863445
0.100530964914873,0.025,0.3,11.6484183229864,29.1733730975296,12.256482870749,58.9369051916457
0.100530964914873,0.025,0.325,11.5883863167835,29.9151927886465,12.177058688816,54.2282253537189
0.100530964914873,0.025,0.35,11.5351566496198,30.7881828503343,12.0835320799013,49.1095155758527
0.100530964914873,0.025,0.375,11.4899495060622,31.7887339487141,11.9769369943209,43.1546415852427
0.100530964914873,0.025,0.4,11.4519990887512,32.8824339733923,11.8602512295002,36.5094383843093
0.100530964914873,0.025,0.425,11.4219393519174,34.0632004405321,11.7349194274205,34.0632004405321
0.100530964914873,0.025,0.45,11.3979740895341,35.2994363986481,11.6035985970962,35.2994363986481
0.100530964914873,0.025,0.475,11.3803980176897,36.5825777865109,11.4680079462229,36.5825777865109
0.100530964914873,0.025,0.5,11.3667216387682,37.8836819338373,11.3667216387682,37.8836819338373
0.100530964914873,0.025,0.525,11.3571617301083,39.1916693140563,11.3571617301083,39.1916693140563
0.100530964914873,0.025,0.55,11.3488553845056,40.4801683934926,11.3488553845056,40.4801683934926
0.100530964914873,0.025,0.575,11.3422058003545,41.7355022530218,11.3422058003545,41.7355022530218
0.100530964914873,0.025,0.6,11.3342884037666,42.9339301764454,11.3342884037666,45.9589907962893
0.100530964914873,0.025,0.625,11.3259525483655,44.0590171548982,11.3259525483655,55.0106592275009
0.100530964914873,0.025,0.65,11.3145240994073,45.0898925342651,11.3145240994073,63.3996989484462
0.100530964914873,0.025,0.675,11.3015484745856,46.0071003636953,11.3015484745856,71.0013516740479
0.100530964914873,0.025,0.7,11.2849223315319,46.7930522222998,11.2849223315319,77.6353927425568
0.100530964914873,0.025,0.725,11.2671222191233,47.4249371589532,11.2671222191233,83.1871018750089
0.100530964914873,0.025,0.75,11.2469505371043,47.8889278418609,11.2469505371043,87.4652969553232
0.100530964914873,0.025,0.775,11.2280179374581,48.1586497251565,11.2280179374581,90.369925555012
0.100530964914873,0.025,0.8,11.2103935418071,48.2242207108554,11.2103935418071,91.6958626099544
0.100530964914873,0.025,0.825,11.1989321573338,48.0561697177886,11.1989321573338,91.3622331350894
0.100530964914873,0.025,0.85,11.1954193210878,47.6474964891824,11.1954193210878,89.1462601010661
0.100530964914873,0.025,0.875,11.205837983189,46.9678284477707,11.205837983189,84.9892574171945
0.100530964914873,0.025,0.9,11.2344852158729,46.0086404029633,11.2344852158729,78.6424256533999
0.100530964914873,0.025,0.925,11.2879854887275,44.7438485716328,11.2879854887275,70.0707764592215
0.100530964914873,0.025,0.95,11.3749693447315,43.1518243935772,11.3749693447315,58.9792513225013
0.100530964914873,0.025,0.975,11.5018820057215,41.2194252557734,11.5018820057215,45.3656860292531
0.100530964914873,0.025,1,11.6855529494446,38.8887717442581,11.6855529494446,38.8887717442581
0.100530964914873,0.025,1.025,11.9309426738554,36.174756202664,11.9309426738554,36.174756202664
0.100530964914873,0.025,1.05,12.2680726326107,32.9612330303149,12.2680726326107,32.9612330303149
0.100530964914873,0.025,1.075,12.6939273068117,29.356458572783,12.6939273068117,38.5646960139959
0.100530964914873,0.025,1.1,13.2458617654998,25.2619680883865,13.2458617654998,67.2536877967682
0.100530964914873,0.025,1.125,13.8815256278091,21.1169955088371,13.8815256278091,97.6051870733051
0.100530964914873,0.025,1.15,14.6090102683945,17.0072326457052,14.6090102683945,128.886894409879
0.100530964914873,0.025,1.175,13.6373277368337,11.9244567971203,13.6373277368337,177.419711376337
0.100530964914873,0.025,1.2,7.15429716074628,4.1025101820034,7.15429716074628,294.255779421761
0.100530964914873,0.025,1.225,0.758344915741429,-0.505581682885844,1.26530427791364,152.93313867332
0.100530964914873,0.05,-0.25,-0.0118853203287992,-1.00870810469401,1.53361037214612,25.4043708867173
0.100530964914873,0.05,-0.225,0.592123475294568,3.62278353170998,2.3107423013077,77.275233628968
0.100530964914873,0.05,-0.2,4.1812691122305,43.2880584545636,4.1812691122305,180.970630176099
0.100530964914873,0.05,-0.175,8.66940336410078,84.0047411605627,8.66940336410078,225.506524463995
0.100530964914873,0.05,-0.15,10.4361693527075,90.1757180122952,10.4361693527075,223.095121392489
0.100530964914873,0.05,-0.125,11.1251158094654,85.5937839801887,11.1251158094654,189.756512807333
0.100530964914873,0.05,-0.1,11.7162139104099,81.1642470671361,11.7162139104099,156.208142727759
0.100530964914873,0.05,-0.075,12.2086559569559,77.05928979835,12.2086559569559,123.962155227287
0.100530964914873,0.05,-0.05,12.5833230324954,73.4061639594273,12.5833230324954,94.6450941826302
0.100530964914873,0.05,-0.025,12.857858162184,70.2153090437241,12.857858162184,70.2153090437241
0.100530964914873,0.05,0,13.0440105534628,67.4500290292593,13.0440105534628,67.4500290292593
0.100530964914873,0.05,0.025,13.1577230977934,65.114420773324,13.1577230977934,65.114420773324
0.100530964914873,0.05,0.05,13.2160605103393,63.1318319056999,13.2160605103393,63.1318319056999
0.100530964914873,0.05,0.075,13.2295437879204,61.5181862097638,13.2295437879204,61.5181862097638
0.100530964914873,0.05,0.1,13.2116491904132,60.2002567741042,13.2116491904132,60.2002567741042
0.100530964914873,0.05,0.125,13.1692964591323,59.2008170278331,13.1692964591323,59.2008170278331
0.100530964914873,0.05,0.15,13.1117736837883,58.4571260887288,13.1117736837883,58.4571260887288
0.100530964914873,0.05,0.175,13.0443207217057,57.990660179141,13.0443207217057,61.125681204417
0.100530964914873,0.05,0.2,12.9729939965766,57.7459527000187,12.9729939965766,63.3178487083816
0.100530964914873,0.05,0.225,12.9019581366456,57.7394289890096,12.9019581366456,63.9790768019352
0.100530964914873,0.05,0.25,12.8346793703032,57.9209122076169,12.8346793703032,63.269244126374
0.100530964914873,0.05,0.275,12.7742710424741,58.3016628954922,12.7742710424741,61.2522926774077
0.100530964914873,0.05,0.3,12.7220697671533,58.8361869252335,12.7220697671533,58.8361869252335
0.100530964914873,0.05,0.325,12.6801703193858,59.5312929772378,12.6801703193858,59.5312929772378
0.100530964914873,0.05,0.35,12.6482058390267,60.3457154636504,12.6482058390267,60.3457154636504
0.100530964914873,0.05,0.375,12.6273965570769,61.2823837986142,12.6273965570769,61.2823837986142
0.100530964914873,0.05,0.4,12.6160662855598,62.3037449312342,12.6160662855598,62.3037449312342
0.100530964914873,0.05,0.425,12.614774759693,63.4092742596077,12.614774759693,63.4092742596077
0.100530964914873,0.05,0.45,12.6208942590731,64.56463620116,12.6208942590731,64.56463620116
0.100530964914873,0.05,0.475,12.6345721468374,65.7662112657621,12.6345721468374,65.7662112657621
0.100530964914873,0.05,0.5,12.6525602271663,66.9824619290972,12.6525602271663,66.9824619290972
0.100530964914873,0.05,0.525,12.6748560159131,68.2069947804303,12.6748560159131,68.2069947804303
0.100530964914873,0.05,0.55,12.697907161066,69.4107504139096,12.697907161066,69.4107504139096
0.100530964914873,0.05,0.575,12.721825983994,70.5848477408921,12.721825983994,70.5848477408921
0.100530964914873,0.05,0.6,12.7430680349677,71.7024935235821,12.7430680349677,75.1080877267494
0.100530964914873,0.05,0.625,12.7621182592818,72.7525682791282,12.7621182592818,84.0874159609787
0.100530964914873,0.05,0.65,12.7757574641654,73.7104316218115,12.7757574641654,92.418674100842
0.100530964914873,0.05,0.675,12.7850875794684,74.5629450686973,12.7850875794684,99.9810668446272
0.100530964914873,0.05,0.7,12.7875460300336,75.2875658372367,12.7875460300336,106.597781013414
0.100530964914873,0.05,0.725,12.7850764726997,75.8693804502193,12.7850764726997,112.157174613446
0.100530964914873,0.05,0.75,12.7761248839601,76.2878390691301,12.7761248839601,116.472512377593
0.100530964914873,0.05,0.775,12.7636651676901,76.5267202915563,12.7636651676901,119.445743531239
0.100530964914873,0.05,0.8,12.7475332730871,76.5670354340256,12.7475332730871,120.877581643498
0.100530964914873,0.05,0.825,12.7318307465401,76.3924582038867,12.7318307465401,120.688060965875
0.100530964914873,0.05,0.85,12.7182448442195,75.9840747195542,12.7182448442195,118.661765225281
0.100530964914873,0.05,0.875,12.7118940616356,75.3283366381941,12.7118940616356,114.740184159528
0.100530964914873,0.05,0.9,12.7170769500818,74.4020814150702,12.7170769500818,108.682573617161
0.100530964914873,0.05,0.925,12.739493500706,73.2000938073551,12.739493500706,100.454271154542
0.100530964914873,0.05,0.95,12.7877058782908,71.6840776129877,12.7877058782908,89.7659269116374
0.100530964914873,0.05,0.975,12.8673027110798,69.8651486044212,12.8673027110798,76.6175405573884
0.100530964914873,0.05,1,12.99454266813,67.6672512837957,12.99454266813,67.6672512837957
0.100530964914873,0.05,1.025,13.1739062428855,65.1287322163429,13.1739062428855,65.1287322163429
0.100530964914873,0.05,1.05,13.4338395060518,62.1089510828212,13.4338395060518,62.1089510828212
0.100530964914873,0.05,1.075,13.7726617884247,58.7193022942386,13.7726617884247,58.7193022942386
0.100530964914873,0.05,1.1,14.2265591191011,54.8038535981021,14.2265591191011,55.9159452337358
0.100530964914873,0.05,1.125,14.7615510290889,50.7428842253179,14.7615510290889,84.8273217051887
0.100530964914873,0.05,1.15,15.3883424133534,46.5398013246907,15.3883424133534,103.154653222721
0.100530964914873,0.05,1.175,14.2484949749852,38.1445607677718,14.2484949749852,190.255611475451
0.100530964914873,0.05,1.2,7.40834107560158,17.7587041991936,7.40834107560158,308.050081790115
0.100530964914873,0.05,1.225,0.746924769311263,1.68192396493277,0.973828729463371,158.388850423862
0.100530964914873,0.075,-0.25,-0.00387812767303919,-0.0564270665437944,1.31345946895469,25.0882869571477
0.100530964914873,0.075,-0.225,0.731709673399822,5.7007203439898,2.03310833127821,103.229949895063
0.100530964914873,0.075,-0.2,5.41807392428467,53.4851820857721,5.41807392428467,231.975021128872
0.100530964914873,0.075,-0.175,11.0417750328263,103.227246996708,11.0417750328263,238.189087485804
0.100530964914873,0.075,-0.15,12.9958868969948,111.945278331496,12.9958868969948,238.549127779663
0.100530964914873,0.075,-0.125,13.5770302603955,107.750576849631,13.5770302603955,206.599982205054
0.100530964914873,0.075,-0.1,14.0633151874473,103.687319119863,14.0633151874473,174.279674372458
0.100530964914873,0.075,-0.075,14.4596086511482,99.929959491177,14.4596086511482,143.104761024502
0.100530964914873,0.075,-0.05,14.7479461287964,96.5643410797532,14.7479461287964,114.67411400252
0.100530964914873,0.075,-0.025,14.9475679104695,93.6301726517446,14.9475679104695,93.6301726517446
0.100530964914873,0.075,0,15.0682056167047,91.0687595053544,15.0682056167047,91.0687595053544
0.100530964914873,0.075,0.025,15.1268202101775,88.9091529250724,15.1268202101775,88.9091529250724
0.100530964914873,0.075,0.05,15.1379754147617,87.0622462464833,15.1379754147617,87.0622462464833
0.100530964914873,0.075,0.075,15.1131819662005,85.5628145327473,15.1131819662005,85.5628145327473
0.100530964914873,0.075,0.1,15.0637695706739,84.3300009570244,15.0637695706739,84.3300009570244
0.100530964914873,0.075,0.125,14.9975969171628,83.399650471621,14.9975969171628,83.399650471621
0.100530964914873,0.075,0.15,14.9222002693071,82.7034281531066,14.9222002693071,82.7034281531066
0.100530964914873,0.075,0.175,14.8435871402274,82.2716796939583,14.8435871402274,82.2716796939583
0.100530964914873,0.075,0.2,14.7663192035064,82.0447806624434,14.7663192035064,82.0447806624434
0.100530964914873,0.075,0.225,14.6951224663401,82.0455759064659,14.6951224663401,82.0455759064659
0.100530964914873,0.075,0.25,14.6321459388642,82.2209352377016,14.6321459388642,82.2209352377016
0.100530964914873,0.075,0.275,14.5808875447119,82.5870817467737,14.5808875447119,82.5870817467737
0.100530964914873,0.075,0.3,14.5415086025827,83.0964086836825,14.5415086025827,83.0964086836825
0.100530964914873,0.075,0.325,14.5163474349945,83.7597154348173,14.5163474349945,83.7597154348173
0.100530964914873,0.075,0.35,14.5039798176155,84.5341557395481,14.5039798176155,84.5341557395481
0.100530964914873,0.075,0.375,14.5057547876556,85.425972948488,14.5057547876556,85.425972948488
0.100530964914873,0.075,0.4,14.5190367466564,86.3963726673623,14.5190367466564,86.3963726673623
0.100530964914873,0.075,0.425,14.5444188943273,87.4476870566112,14.5444188943273,87.4476870566112
0.100530964914873,0.075,0.45,14.5783953700556,88.5445577843837,14.5783953700556,88.5445577843837
0.100530964914873,0.075,0.475,14.6210673548737,89.6859487417943,14.6210673548737,89.6859487417943
0.100530964914873,0.075,0.5,14.6683758749558,90.8394198102393,14.6683758749558,90.8394198102393
0.100530964914873,0.075,0.525,14.7202063388904,92.0010611030481,14.7202063388904,92.0010611030481
0.100530964914873,0.075,0.55,14.7722512705617,93.1409179813767,14.7722512705617,93.1409179813767
0.100530964914873,0.075,0.575,14.8244578471353,94.2526796988998,14.8244578471353,94.2526796988998
0.100530964914873,0.075,0.6,14.8725719063381,95.3085083366603,14.8725719063381,99.1758933168231
0.100530964914873,0.075,0.625,14.9168733825981,96.3001682348535,14.9168733825981,108.061988702879
0.100530964914873,0.075,0.65,14.9534686374595,97.2015932048799,14.9534686374595,116.314344243792
0.100530964914873,0.075,0.675,14.9832299197237,98.0031435174823,14.9832299197237,123.817245047021
0.100530964914873,0.075,0.7,15.0029426462918,98.6801254585036,15.0029426462918,130.39596482443
0.100530964914873,0.075,0.725,15.0143172242836,99.2221605690064,15.0143172242836,135.943687147886
0.100530964914873,0.075,0.75,15.0151489073567,99.6053286997625,15.0151489073567,140.275991268776
0.100530964914873,0.075,0.775,15.0082111109951,99.8195731631695,15.0082111109951,143.299457382349
0.100530964914873,0.075,0.8,14.9926493094779,99.84066462505,14.9926493094779,144.817343494675
0.100530964914873,0.075,0.825,14.9724685275051,99.660869937532,14.9724685275051,144.754399589819
0.100530964914873,0.075,0.85,14.948540597225,99.2534438055795,14.948540597225,142.897766611637
0.100530964914873,0.075,0.875,14.926127889483,98.6167811594448,14.926127889483,139.194392007803
0.100530964914873,0.075,0.9,14.9084087902069,97.7167454725733,14.9084087902069,133.405158364122
0.100530964914873,0.075,0.925,14.9016894264631,96.5640539012167,14.9016894264631,125.502610062711
0.100530964914873,0.075,0.95,14.9127377673201,95.1063001508913,14.9127377673201,115.195537544676
0.100530964914873,0.075,0.975,14.9484757313559,93.373958089058,14.9484757313559,102.494079135935
0.100530964914873,0.075,1,15.0220146044536,91.2746715055188,15.0220146044536,91.2746715055188
0.100530964914873,0.075,1.025,15.1401339603876,88.8659820302877,15.1401339603876,88.8659820302877
0.100530964914873,0.075,1.05,15.3259946731549,85.9885981601637,15.3259946731549,85.9885981601637
0.100530964914873,0.075,1.075,15.5820784648857,82.7589353801469,15.5820784648857,82.7589353801469
0.100530964914873,0.075,1.1,15.9382824494749,78.986683468895,15.9382824494749,78.986683468895
0.100530964914873,0.075,1.125,16.3712548958233,75.0124033117125,16.3712548958233,82.4539830093405
0.100530964914873,0.075,1.15,16.8896211380923,70.7997137925895,16.8896211380923,102.311341116262
0.100530964914873,0.075,1.175,15.5040912167499,59.7998521380513,15.5040912167499,211.741438449764
0.100530964914873,0.075,1.2,8.02128202061723,29.2413046594848,8.02128202061723,334.075568660339
0.100530964914873,0.075,1.225,0.839147864636443,3.87967412432869,0.839147864636443,169.813811580595
0.100530964914873,0.1,-0.25,-0.0223356822228521,-0.343753220523145,1.1214637939033,24.7647729890764
0.100530964914873,0.1,-0.225,0.867267015391287,6.26038458098957,1.79008981391588,133.240528142541
0.100530964914873,0.1,-0.2,6.83002022495664,60.2913848987808,6.83002022495664,291.533821730707
0.100530964914873,0.1,-0.175,13.7882545275261,117.022610196885,13.7882545275261,246.672466042575
0.100530964914873,0.1,-0.15,15.9860907874734,127.705043193481,15.9860907874734,249.27476603058
0.100530964914873,0.1,-0.125,16.4643917742429,123.765262451783,16.4643917742429,218.643353147257
0.100530964914873,0.1,-0.1,16.8514243852817,119.937517477273,16.8514243852817,187.537336139626
0.100530964914873,0.1,-0.075,17.1551291209829,116.396643835854,17.1551291209829,157.425674993882
0.100530964914873,0.1,-0.05,17.3607894081981,113.211329756612,17.3607894081981,129.899740169392
0.100530964914873,0.1,-0.025,17.4879825611062,110.440485171245,17.4879825611062,110.440485171245
0.100530964914873,0.1,0,17.5455759251484,108.012593689427,17.5455759251484,108.012593689427
0.100530964914873,0.1,0.025,17.5509124057033,105.973556203056,17.5509124057033,105.973556203056
0.100530964914873,0.1,0.05,17.5166178749184,104.222858234914,17.5166178749184,104.222858234914
0.100530964914873,0.1,0.075,17.4549118062689,102.809139132493,17.4549118062689,102.809139132493
0.100530964914873,0.1,0.1,17.37522702033,101.641929218502,17.37522702033,101.641929218502
0.100530964914873,0.1,0.125,17.2862527069015,100.768251709857,17.2862527069015,100.768251709857
0.100530964914873,0.1,0.15,17.1938558867336,100.111846266562,17.1938558867336,100.111846266562
0.100530964914873,0.1,0.175,17.104784010121,99.7119594224422,17.104784010121,99.7119594224422
0.100530964914873,0.1,0.2,17.0221073253967,99.5027047044709,17.0221073253967,99.5027047044709
0.100530964914873,0.1,0.225,16.9511288973692,99.5140463564324,16.9511288973692,99.5140463564324
0.100530964914873,0.1,0.25,16.8926534200663,99.6880921231882,16.8926534200663,99.6880921231882
0.100530964914873,0.1,0.275,16.850603357832,100.046769225234,16.850603357832,100.046769225234
0.100530964914873,0.1,0.3,16.82393087629,100.538936470091,16.82393087629,100.538936470091
0.100530964914873,0.1,0.325,16.8152689087678,101.179965232562,16.8152689087678,101.179965232562
0.100530964914873,0.1,0.35,16.8221058017856,101.924433172544,16.8221058017856,101.924433172544
0.100530964914873,0.1,0.375,16.845971810882,102.782269972068,16.845971810882,102.782269972068
0.100530964914873,0.1,0.4,16.8832503180398,103.71283129787,16.8832503180398,103.71283129787
0.100530964914873,0.1,0.425,16.9346149904903,104.721474682911,16.9346149904903,104.721474682911
0.100530964914873,0.1,0.45,16.9956710492149,105.77151998743,16.9956710492149,105.77151998743
0.100530964914873,0.1,0.475,17.0665107880724,106.864506745883,17.0665107880724,106.864506745883
0.100530964914873,0.1,0.5,17.1422661387202,107.967023337343,17.1422661387202,107.967023337343
0.100530964914873,0.1,0.525,17.2227352337775,109.077489476738,17.2227352337775,109.077489476738
0.100530964914873,0.1,0.55,17.3028711705792,110.165153939465,17.3028711705792,110.165153939465
0.100530964914873,0.1,0.575,17.3824660853809,111.225991503556,17.3824660853809,111.225991503556
0.100530964914873,0.1,0.6,17.4565878163722,112.231353456184,17.4565878163722,117.922399460425
0.100530964914873,0.1,0.625,17.525303753297,113.175451495311,17.525303753297,126.687892876986
0.100530964914873,0.1,0.65,17.5840968728209,114.031182421015,17.5840968728209,134.836187295517
0.100530964914873,0.1,0.675,17.6335793923132,114.791722833307,17.6335793923132,142.253902694644
0.100530964914873,0.1,0.7,17.6699617470382,115.43089046481,17.6699617470382,148.771941228582
0.100530964914873,0.1,0.725,17.6946572488196,115.941669293653,17.6946572488196,154.284534657826
0.100530964914873,0.1,0.75,17.7049278892612,116.298019046484,17.7049278892612,158.614394291143
0.100530964914873,0.1,0.775,17.7032261213506,116.49384519723,17.7032261213506,161.667497432765
0.100530964914873,0.1,0.8,17.688197040789,116.502200605649,17.688197040789,163.256229480871
0.100530964914873,0.1,0.825,17.6635231432126,116.319646512052,17.6635231432126,163.30286165931
0.100530964914873,0.1,0.85,17.6295914728183,115.916720909279,17.6295914728183,161.605998417754
0.100530964914873,0.1,0.875,17.5913830228709,115.295532805277,17.5913830228709,158.108367061233
0.100530964914873,0.1,0.9,17.5515560671077,114.420922007947,17.5515560671077,152.584299368738
0.100530964914873,0.1,0.925,17.5162490603085,113.30483162898,17.5162490603085,145.000974755468
0.100530964914873,0.1,0.95,17.4915193126023,111.89884942614,17.4915193126023,135.080651436625
0.100530964914873,0.1,0.975,17.4843281959645,110.229370834273,17.4843281959645,122.827968760616
0.100530964914873,0.1,1,17.5065073864256,108.218280401511,17.5065073864256,108.218280401511
0.100530964914873,0.1,1.025,17.5652165623142,105.910950799266,17.5652165623142,105.910950799266
0.100530964914873,0.1,1.05,17.6812407609877,103.177637766738,17.6812407609877,103.177637766738
0.100530964914873,0.1,1.075,17.8585327460771,100.108411351856,17.8585327460771,100.108411351856
0.100530964914873,0.1,1.1,18.1242165293679,96.5479557570973,18.1242165293679,96.5479557570973
0.100530964914873,0.1,1.125,18.4612103827227,92.7711583140141,18.4612103827227,92.7711583140141
0.100530964914873,0.1,1.15,18.878785450538,88.7581660534953,18.878785450538,101.265386825755
0.100530964914873,0.1,1.175,17.1947276981782,75.8780025648744,17.1947276981782,239.879784051178
0.100530964914873,0.1,1.2,8.84467693427792,37.3213598288345,8.84467693427792,369.993711348432
0.100530964914873,0.1,1.225,0.930894787619607,4.54023689711019,0.930894787619607,186.107456414919
0.100530964914873,0.125,-0.25,-0.019114168975974,-0.122279884274322,0.953004358623799,24.3382862426495
0.100530964914873,0.125,-0.225,1.04490272054308,7.12775902991119,1.57373478653783,166.364137635301
0.100530964914873,0.125,-0.2,8.41843511347142,65.6863365705419,8.41843511347142,357.5553433807
0.100530964914873,0.125,-0.175,16.8629804184982,127.529049509399,16.8629804184982,263.95371424872
0.100530964914873,0.125,-0.15,19.3471126885166,139.692317159519,19.3471126885166,256.15714848345
0.100530964914873,0.125,-0.125,19.7312164727451,136.024901016036,19.7312164727451,226.770371607444
0.100530964914873,0.125,-0.1,20.0260521890455,132.446266246009,20.0260521890455,196.816658997038
0.100530964914873,0.125,-0.075,20.2453211556102,129.149372971427,20.2453211556102,167.744916383611
0.100530964914873,0.125,-0.05,20.3744067044148,126.165529165356,20.3744067044148,141.10776186985
0.100530964914873,0.125,-0.025,20.4355099112841,123.579234635721,20.4355099112841,123.579234635721
0.100530964914873,0.125,0,20.4347795317593,121.301670339108,20.4347795317593,121.301670339108
0.100530964914873,0.125,0.025,20.3914529611703,119.395605310725,20.3914529611703,119.395605310725
0.100530964914873,0.125,0.05,20.315095983937,117.751985350328,20.315095983937,117.751985350328
0.100530964914873,0.125,0.075,20.2196176683195,116.429967111152,20.2196176683195,116.429967111152
0.100530964914873,0.125,0.1,20.1118613293133,115.33469695293,20.1118613293133,115.33469695293
0.100530964914873,0.125,0.125,20.0020001380049,114.519730897759,20.0020001380049,114.519730897759
0.100530964914873,0.125,0.15,19.893793919502,113.906361138185,19.893793919502,113.906361138185
0.100530964914873,0.125,0.175,19.7951783787631,113.53796047057,19.7951783787631,113.53796047057
0.100530964914873,0.125,0.2,19.707453494249,113.347379168597,19.707453494249,113.347379168597
0.100530964914873,0.125,0.225,19.6368135512272,113.367326947963,19.6368135512272,113.367326947963
0.100530964914873,0.125,0.25,19.5825408349772,113.539473918625,19.5825408349772,113.539473918625
0.100530964914873,0.125,0.275,19.5492040393743,113.887646975665,19.5492040393743,113.887646975665
0.100530964914873,0.125,0.3,19.5344309083948,114.360820204732,19.5344309083948,114.360820204732
0.100530964914873,0.125,0.325,19.5413067316361,114.975709819313,19.5413067316361,114.975709819313
0.100530964914873,0.125,0.35,19.5661559712687,115.687373799235,19.5661559712687,115.687373799235
0.100530964914873,0.125,0.375,19.6108060029165,116.506724441552,19.6108060029165,116.506724441552
0.100530964914873,0.125,0.4,19.6706059073004,117.393841070887,19.6706059073004,117.393841070887
0.100530964914873,0.125,0.425,19.746401446521,118.354844037376,19.746401446521,118.354844037376
0.100530964914873,0.125,0.45,19.8328674451044,119.353932577898,19.8328674451044,119.353932577898
0.100530964914873,0.125,0.475,19.9301688975051,120.393302702458,19.9301688975051,120.393302702458
0.100530964914873,0.125,0.5,20.0325893616565,121.440500617557,20.0325893616565,121.440500617557
0.100530964914873,0.125,0.525,20.1399235147646,122.494596448065,20.1399235147646,122.494596448065
0.100530964914873,0.125,0.55,20.2463384362373,123.525791661386,20.2463384362373,123.525791661386
0.100530964914873,0.125,0.575,20.351569067397,124.530806566515,20.351569067397,124.530806566515
0.100530964914873,0.125,0.6,20.4499405131849,125.481836359736,20.4499405131849,132.198585264458
0.100530964914873,0.125,0.625,20.5414323809405,126.374049709825,20.5414323809405,140.823141491621
0.100530964914873,0.125,0.65,20.6208077478798,127.180941299986,20.6208077478798,148.846814161713
0.100530964914873,0.125,0.675,20.6885862506198,127.897002637441,20.6885862506198,156.159783981302
0.100530964914873,0.125,0.7,20.7402567443371,128.496218371297,20.7402567443371,162.597208462179
0.100530964914873,0.125,0.725,20.7771665554938,128.973437054502,20.7771665554938,168.056221528801
0.100530964914873,0.125,0.75,20.7958222494184,129.302111387979,20.7958222494184,172.364507417814
0.100530964914873,0.125,0.775,20.7986798773136,129.47881135814,20.7986798773136,175.430130834254
0.100530964914873,0.125,0.8,20.7835505330257,129.475116713072,20.7835505330257,177.071363173464
0.100530964914873,0.125,0.825,20.7542565620259,129.291364848945,20.7542565620259,177.2117244233
0.100530964914873,0.125,0.85,20.7102053941997,128.895368408442,20.7102053941997,175.656711664873
0.100530964914873,0.125,0.875,20.6567614823847,128.294447277746,20.6567614823847,172.349737831372
0.100530964914873,0.125,0.9,20.5953406363575,127.449306082776,20.5953406363575,167.072714386938
0.100530964914873,0.125,0.925,20.5328598880637,126.378666643814,20.5328598880637,159.793523460716
0.100530964914873,0.125,0.95,20.4736328312885,125.028752366966,20.4736328312885,150.241372436119
0.100530964914873,0.125,0.975,20.4259444777406,123.433882085689,20.4259444777406,138.422212058787
0.100530964914873,0.125,1,20.3989152238416,121.510267785407,20.3989152238416,123.959732773932
0.100530964914873,0.125,1.025,20.4016765575085,119.311035035098,20.4016765575085,119.311035035098
0.100530964914873,0.125,1.05,20.4507491166004,116.701944464346,20.4507491166004,116.701944464346
0.100530964914873,0.125,1.075,20.5532601996811,113.77602936107,20.5532601996811,113.77602936107
0.100530964914873,0.125,1.1,20.7311618032595,110.370657400517,20.7311618032595,110.370657400517
0.100530964914873,0.125,1.125,20.9751252078778,106.744806928355,20.9751252078778,106.744806928355
0.100530964914873,0.125,1.15,21.2926861185392,102.867822804088,21.2926861185392,102.867822804088
0.100530964914873,0.125,1.175,19.2672745361526,88.5687499708834,19.2672745361526,273.290734655094
0.100530964914873,0.125,1.2,9.87261325117584,43.9088336883453,9.87261325117584,413.585727874022
0.100530964914873,0.125,1.225,1.06620522687182,5.4912097469176,1.06620522687182,206.165709179811
0.100530964914873,0.15,-0.25,-0.0306476845953338,-0.324438963902305,0.810053398081976,23.8688827328057
0.100530964914873,0.15,-0.225,1.21955475592901,7.33464335849664,1.38776065439705,201.569420326355
0.100530964914873,0.15,-0.2,10.0967626994948,68.8039322112624,10.0967626994948,428.038613406532
0.100530964914873,0.15,-0.175,20.1323019078749,133.974382676439,20.1323019078749,309.670034436467
0.100530964914873,0.15,-0.15,22.9345059963185,147.16205612671,22.9345059963185,258.997158633431
0.100530964914873,0.15,-0.125,23.2290700765554,143.707745614235,23.2290700765554,230.787478180791
0.100530964914873,0.15,-0.1,23.4368980173679,140.334129877452,23.4368980173679,201.963644118295
0.100530964914873,0.15,-0.075,23.5754062116842,137.22195481403,23.5754062116842,173.916968281597
0.100530964914873,0.15,-0.05,23.6316521117117,134.401393542683,23.6316521117117,148.177212713293
0.100530964914873,0.15,-0.025,23.6292920488182,131.958700748524,23.6292920488182,131.958700748524
0.100530964914873,0.15,0,23.5728672276346,129.806466634802,23.5728672276346,129.806466634802
0.100530964914873,0.15,0.025,23.4827617334006,128.009321304138,23.4827617334006,128.009321304138
0.100530964914873,0.15,0.05,23.3662111087341,126.458813165488,23.3662111087341,126.458813165488
0.100530964914873,0.15,0.075,23.2383312060627,125.21583741384,23.2383312060627,125.21583741384
0.100530964914873,0.15,0.1,23.1038480591928,124.185701952192,23.1038480591928,124.185701952192
0.100530964914873,0.15,0.125,22.9740903013113,123.423535963293,22.9740903013113,123.423535963293
0.100530964914873,0.15,0.15,22.8510126156484,122.850648957524,22.8510126156484,122.850648957524
0.100530964914873,0.15,0.175,22.7435064339378,122.51170473509,22.7435064339378,122.51170473509
0.100530964914873,0.15,0.2,22.6513005610102,122.33973853566,22.6513005610102,122.33973853566
0.100530964914873,0.15,0.225,22.5813165764843,122.368470306623,22.5813165764843,122.368470306623
0.100530964914873,0.15,0.25,22.5314545863169,122.540068357068,22.5314545863169,122.540068357068
0.100530964914873,0.15,0.275,22.5068159312265,122.879105491274,22.5068159312265,122.879105491274
0.100530964914873,0.15,0.3,22.5038109851351,123.3353736073,22.5038109851351,123.3353736073
0.100530964914873,0.15,0.325,22.5258988472521,123.926101081852,22.5258988472521,123.926101081852
0.100530964914873,0.15,0.35,22.5683288514664,124.6074358275,22.5683288514664,124.6074358275
0.100530964914873,0.15,0.375,22.6331690314406,125.390613028161,22.6331690314406,125.390613028161
0.100530964914873,0.15,0.4,22.7148139325634,126.237012833238,22.7148139325634,126.237012833238
0.100530964914873,0.15,0.425,22.8142365294336,127.152940534172,22.8142365294336,127.152940534172
0.100530964914873,0.15,0.45,22.925258624516,128.104046459094,22.925258624516,128.104046459094
0.100530964914873,0.15,0.475,23.0480762279563,129.09262738417,23.0480762279563,129.09262738417
0.100530964914873,0.15,0.5,23.1762048842812,130.087773883784,23.1762048842812,130.087773883784
0.100530964914873,0.15,0.525,23.309390343726,131.088625722569,23.309390343726,131.088625722569
0.100530964914873,0.15,0.55,23.4411020658757,132.066966903166,23.4411020658757,132.066966903166
0.100530964914873,0.15,0.575,23.5709620520188,133.019605870523,23.5709620520188,133.019605870523
0.100530964914873,0.15,0.6,23.6926546038718,133.920303949601,23.6926546038718,141.866675934585
0.100530964914873,0.15,0.625,23.8059985403574,134.764378487391,23.8059985403574,150.327807067907
0.100530964914873,0.15,0.65,23.905159354395,135.526824171493,23.905159354395,158.20590371192
0.100530964914873,0.15,0.675,23.9904650982331,136.202363773404,23.9904650982331,165.392719566988
0.100530964914873,0.15,0.7,24.0568353831718,136.766389810635,24.0568353831718,171.73016090294
0.100530964914873,0.15,0.725,24.1054140271111,137.214030935957,24.1054140271111,177.115633051572
0.100530964914873,0.15,0.75,24.1321495820425,137.520104894531,24.1321495820425,181.38509546326
0.100530964914873,0.15,0.775,24.1393053953848,137.681337515056,24.1393053953848,184.445155583136
0.100530964914873,0.15,0.8,24.1241265147414,137.670871592208,24.1241265147414,186.124381717376
0.100530964914873,0.15,0.825,24.0902846808634,137.488607759485,24.0902846808634,186.342754955064
0.100530964914873,0.15,0.85,24.0365905337075,137.104766215289,24.0365905337075,184.918528996741
0.100530964914873,0.15,0.875,23.9683465225446,136.524658331897,23.9683465225446,181.789406846712
0.100530964914873,0.15,0.9,23.8862986467866,135.713596977074,23.8862986467866,176.752619062545
0.100530964914873,0.15,0.925,23.7974512032315,134.685104019171,23.7974512032315,169.768418764427
0.100530964914873,0.15,0.95,23.7052550269623,133.3945882119,23.7052550269623,160.583148864877
0.100530964914873,0.15,0.975,23.6182848609647,131.86607094735,23.6182848609647,149.193568727719
0.100530964914873,0.15,1,23.5443068941913,130.033081808249,23.5443068941913,135.240158636928
0.100530964914873,0.15,1.025,23.493005131359,127.932199333309,23.493005131359,127.932199333309
0.100530964914873,0.15,1.05,23.4786270328071,125.458167841716,23.4786270328071,125.458167841716
0.100530964914873,0.15,1.075,23.5096355258798,122.679331512704,23.5096355258798,122.679331512704
0.100530964914873,0.15,1.1,23.6052504401531,119.468959798984,23.6052504401531,119.468959798984
0.100530964914873,0.15,1.125,23.7612092004717,116.040315106706,23.7612092004717,116.040315106706
0.100530964914873,0.15,1.15,23.9854555586174,112.389371792533,23.9854555586174,112.389371792533
0.100530964914873,0.15,1.175,21.5905991268127,97.1861593897436,21.5905991268127,310.466995402213
0.100530964914873,0.15,1.2,11.0226024292721,48.2385812712672,11.0226024292721,462.887923437347
0.100530964914873,0.15,1.225,1.20131486476958,5.7775038235957,1.20131486476958,229.053612374915
0.100530964914873,0.175,-0.25,-0.0336901813705956,-0.208928857842548,0.687761794537525,23.3196026862592
0.100530964914873,0.175,-0.225,1.41168602921391,7.67456841120487,1.41168602921391,238.004042997696
0.100530964914873,0.175,-0.2,11.8461311145607,70.5479618650298,11.8461311145607,501.139270290523
0.100530964914873,0.175,-0.175,23.535475417917,137.402755679825,23.535475417917,357.38040289899
0.100530964914873,0.175,-0.15,26.6755540807936,151.203583227022,26.6755540807936,258.4439860009
0.100530964914873,0.175,-0.125,26.8870270671313,147.98565429228,26.8870270671313,231.345264403748
0.100530964914873,0.175,-0.1,27.0132650947331,144.836645394286,27.0132650947331,203.600477432089
0.100530964914873,0.175,-0.075,27.0770542398868,141.939398693385,27.0770542398868,176.555974142066
0.100530964914873,0.175,-0.05,27.0652297911872,139.306376106424,27.0652297911872,151.70240266573
0.100530964914873,0.175,-0.025,27.004314233481,137.032532006708,27.004314233481,137.032532006708
0.100530964914873,0.175,0,26.896075774255,135.025812100387,26.896075774255,135.025812100387
0.100530964914873,0.175,0.025,26.7629741041358,133.354936925751,26.7629741041358,133.354936925751
0.100530964914873,0.175,0.05,26.6091665707309,131.911641051301,26.6091665707309,131.911641051301
0.100530964914873,0.175,0.075,26.4515879456345,130.757915223246,26.4515879456345,130.757915223246
0.100530964914873,0.175,0.1,26.2923697330209,129.801199014881,26.2923697330209,129.801199014881
0.100530964914873,0.175,0.125,26.1444193618517,129.096234861913,26.1444193618517,129.096234861913
0.100530964914873,0.175,0.15,26.0075867383821,128.567167358218,26.0075867383821,128.567167358218
0.100530964914873,0.175,0.175,25.8920193880199,128.257618594838,25.8920193880199,128.257618594838
0.100530964914873,0.175,0.2,25.7956923541159,128.10375004965,25.7956923541159,128.10375004965
0.100530964914873,0.175,0.225,25.7264668477743,128.138011427699,25.7264668477743,128.138011427699
0.100530964914873,0.175,0.25,25.6807541413684,128.305782654366,25.6807541413684,128.305782654366
0.100530964914873,0.175,0.275,25.6643351012004,128.63031266775,25.6643351012004,128.63031266775
0.100530964914873,0.175,0.3,25.6723444865262,129.064554375109,25.6723444865262,129.064554375109
0.100530964914873,0.175,0.325,25.7087150829107,129.624445817106,25.7087150829107,129.624445817106
0.100530964914873,0.175,0.35,25.7675931709089,130.269176557526,25.7675931709089,130.269176557526
0.100530964914873,0.175,0.375,25.8513563237018,131.008784675708,25.8513563237018,131.008784675708
0.100530964914873,0.175,0.4,25.9534344523575,131.807546712098,25.9534344523575,131.807546712098
0.100530964914873,0.175,0.425,26.074979110784,132.670704291738,26.074979110784,132.670704291738
0.100530964914873,0.175,0.45,26.2089573190462,133.566651579632,26.2089573190462,133.566651579632
0.100530964914873,0.175,0.475,26.3556411854338,134.496779504003,26.3556411854338,134.496779504003
0.100530964914873,0.175,0.5,26.5077767770643,135.432767624884,26.5077767770643,135.432767624884
0.100530964914873,0.175,0.525,26.6651094061489,136.373022280579,26.6651094061489,136.373022280579
0.100530964914873,0.175,0.55,26.8204020541174,137.291756740976,26.8204020541174,137.291756740976
0.100530964914873,0.175,0.575,26.9732247256802,138.185229475347,26.9732247256802,138.886877058838
0.100530964914873,0.175,0.6,27.116596408054,139.029459102414,27.116596408054,147.581557049445
0.100530964914873,0.175,0.625,27.2502578682697,139.819409167432,27.2502578682697,155.859796104425
0.100530964914873,0.175,0.65,27.3677271929404,140.532137321408,27.3677271929404,163.572699436426
0.100530964914873,0.175,0.675,27.4692558578078,141.162226150708,27.4692558578078,170.614754769172
0.100530964914873,0.175,0.7,27.5491072931095,141.686904525155,27.5491072931095,176.833391911183
0.100530964914873,0.175,0.725,27.6083813888874,142.101395127996,27.6083813888874,182.12798793464
0.100530964914873,0.175,0.75,27.6423300715913,142.382088396823,27.6423300715913,186.340888183867
0.100530964914873,0.175,0.775,27.6532429160282,142.526053680109,27.6532429160282,189.379634811565
0.100530964914873,0.175,0.8,27.6375910873022,142.507715715108,27.6375910873022,191.080319429283
0.100530964914873,0.175,0.825,27.5991923522241,142.327562004348,27.5991923522241,191.362580660619
0.100530964914873,0.175,0.85,27.5359635161278,141.956817831728,27.5359635161278,190.053620345827
0.100530964914873,0.175,0.875,27.4535426322562,141.401569692125,27.4535426322562,187.089440533527
0.100530964914873,0.175,0.9,27.3515985037418,140.627964438164,27.3515985037418,182.277873813619
0.100530964914873,0.175,0.925,27.2377474481815,139.650331478996,27.2377474481815,175.576207629727
0.100530964914873,0.175,0.95,27.1140386119267,138.425024316881,27.1140386119267,166.743003485429
0.100530964914873,0.175,0.975,26.9900052318439,136.976602030148,26.9900052318439,155.770727061348
0.100530964914873,0.175,1,26.8713711015069,135.240302922229,26.8713711015069,142.312978646078
0.100530964914873,0.175,1.025,26.7691727348985,133.252540963568,26.7691727348985,133.252540963568
0.100530964914873,0.175,1.05,26.6945422013513,130.911479208001,26.6945422013513,130.911479208001
0.100530964914873,0.175,1.075,26.6581325461238,128.282729412505,26.6581325461238,128.282729412505
0.100530964914873,0.175,1.1,26.6753971226987,125.24249894786,26.6753971226987,125.24249894786
0.100530964914873,0.175,1.125,26.7478439204725,121.990538778477,26.7478439204725,121.990538778477
0.100530964914873,0.175,1.15,26.8826756743336,118.522020941924,26.8826756743336,118.522020941924
0.100530964914873,0.175,1.175,24.1004737028877,102.804640130781,24.1004737028877,350.161974981352
0.100530964914873,0.175,1.2,12.2720541562104,51.191959412217,12.2720541562104,516.009729713514
0.100530964914873,0.175,1.225,1.35514768751949,6.19937296857584,1.35514768751949,253.837040092051
0.100530964914873,0.2,-0.25,-0.041612092209134,-0.222001734953383,0.587767782517342,22.7566158103093
0.100530964914873,0.2,-0.225,1.60114247877297,7.68593412690242,1.60114247877297,274.793222567644
0.100530964914873,0.2,-0.2,13.6104257435377,70.5750720837871,13.6104257435377,575.126954498979
0.100530964914873,0.2,-0.175,26.9759335659578,137.581555185644,26.9759335659578,405.907730137631
0.100530964914873,0.2,-0.15,30.4650431090373,151.621829372329,30.4650431090373,254.45079096707
0.100530964914873,0.2,-0.125,30.5985908964433,148.6188864264,30.5985908964433,228.40283521012
0.100530964914873,0.2,-0.1,30.648926748102,145.685757335745,30.648926748102,201.71092513357
0.100530964914873,0.2,-0.075,30.6424454594813,142.979562408202,30.6424454594813,175.65061911636
0.100530964914873,0.2,-0.05,30.5669941753388,140.523498013167,30.5669941753388,151.685093888332
0.100530964914873,0.2,-0.025,30.450845076217,138.39977498583,30.450845076217,138.39977498583
0.100530964914873,0.2,0,30.2940440621229,136.529259606261,30.2940440621229,136.529259606261
0.100530964914873,0.2,0.025,30.1203233698743,134.970945399733,30.1203233698743,134.970945399733
0.100530964914873,0.2,0.05,29.9315768547049,133.627815708949,29.9315768547049,133.627815708949
0.100530964914873,0.2,0.075,29.7459610578683,132.554122763458,29.7459610578683,132.554122763458
0.100530964914873,0.2,0.1,29.5636219428225,131.666422405384,29.5636219428225,131.666422405384
0.100530964914873,0.2,0.125,29.3985840072317,131.013166222108,29.3985840072317,131.013166222108
0.100530964914873,0.2,0.15,29.2490420680264,130.525826239451,29.2490420680264,130.525826239451
0.100530964914873,0.2,0.175,29.1260389988418,130.242915376624,29.1260389988418,130.242915376624
0.100530964914873,0.2,0.2,29.0261349954526,130.106702891358,29.0261349954526,130.106702891358
0.100530964914873,0.2,0.225,28.9578525449256,130.145528455084,28.9578525449256,130.145528455084
0.100530964914873,0.2,0.25,28.916377745405,130.310032579741,28.916377745405,130.310032579741
0.100530964914873,0.2,0.275,28.9079585992744,130.620150604566,28.9079585992744,130.620150604566
0.100530964914873,0.2,0.3,28.9266658250021,131.033456320225,28.9266658250021,131.033456320225
0.100530964914873,0.2,0.325,28.9767438106466,131.563197951067,28.9767438106466,131.563197951067
0.100530964914873,0.2,0.35,29.0514110759265,132.172684659351,29.0514110759265,132.172684659351
0.100530964914873,0.2,0.375,29.1532289017021,132.869757012306,29.1532289017021,132.869757012306
0.100530964914873,0.2,0.4,29.2748132679383,133.622415668123,29.2748132679383,133.622415668123
0.100530964914873,0.2,0.425,29.4173925885871,134.434093126924,29.4173925885871,134.434093126924
0.100530964914873,0.2,0.45,29.5732145507525,135.276598324227,29.5732145507525,135.276598324227
0.100530964914873,0.2,0.475,29.7425393259345,136.149813664521,29.7425393259345,136.149813664521
0.100530964914873,0.2,0.5,29.9174717471722,137.028598641691,29.9174717471722,137.028598641691
0.100530964914873,0.2,0.525,30.0976730975039,137.91007181446,30.0976730975039,137.91007181446
0.100530964914873,0.2,0.55,30.2753284896672,138.771461044704,30.2753284896672,138.771461044704
0.100530964914873,0.2,0.575,30.4498680335053,139.607878312782,30.4498680335053,140.852924521017
0.100530964914873,0.2,0.6,30.6137822278872,140.398263157493,30.6137822278872,149.332983970599
0.100530964914873,0.2,0.625,30.766632536124,141.136486076154,30.766632536124,157.409132736347
0.100530964914873,0.2,0.65,30.9014436035955,141.802516387037,30.9014436035955,164.938685619881
0.100530964914873,0.2,0.675,31.0182655291434,142.389787380307,31.0182655291434,171.817570312982
0.100530964914873,0.2,0.7,31.110887593309,142.87854554403,31.110887593309,177.900358042583
0.100530964914873,0.2,0.725,31.1802050208902,143.262650992244,31.1802050208902,183.086754329616
0.100530964914873,0.2,0.75,31.2209973686434,143.521795674577,31.2209973686434,187.227561993074
0.100530964914873,0.2,0.775,31.2353675296972,143.651218099022,31.2353675296972,190.229105083203
0.100530964914873,0.2,0.8,31.2192983318085,143.629224057861,31.2192983318085,191.937692060586
0.100530964914873,0.2,0.825,31.1764654507817,143.453559999429,31.1764654507817,192.269746948942
0.100530964914873,0.2,0.85,31.1042648751315,143.100413390021,31.1042648751315,191.064939812514
0.100530964914873,0.2,0.875,31.0082729895897,142.571478808823,31.0082729895897,188.253713069954
0.100530964914873,0.2,0.9,30.8875781544292,141.839783108979,30.8875781544292,183.659156034896
0.100530964914873,0.2,0.925,30.7498565490561,140.91255096872,30.7498565490561,177.230454004697
0.100530964914873,0.2,0.95,30.5964272781484,139.756281787282,30.5964272781484,168.74471396205
0.100530964914873,0.2,0.975,30.4370310968125,138.384651095242,30.4370310968125,158.183420359284
0.100530964914873,0.2,1,30.2762679841111,136.748336757454,30.2762679841111,145.22210256844
0.100530964914873,0.2,1.025,30.1255642648266,134.868672249739,30.1255642648266,134.868672249739
0.100530964914873,0.2,1.05,29.9941731326051,132.666630480079,29.9941731326051,132.666630480079
0.100530964914873,0.2,1.075,29.8937500707907,130.187679484161,29.8937500707907,130.187679484161
0.100530964914873,0.2,1.1,29.8374491110176,127.335616008926,29.8374491110176,127.335616008926
0.100530964914873,0.2,1.125,29.8309034740003,124.276772799721,29.8309034740003,124.276772799721
0.100530964914873,0.2,1.15,29.8819282366325,121.027639524663,29.8819282366325,121.027639524663
0.100530964914873,0.2,1.175,26.7045069181602,105.198139882512,26.7045069181602,391.169910916121
0.100530964914873,0.2,1.2,13.5686468859088,52.456378040838,13.5686468859088,571.279206969474
0.100530964914873,0.2,1.225,1.50918531690049,6.29908408322889,1.50918531690049,279.723571610093
0.100530964914873,0.225,-0.25,-0.0441507725336117,-0.118766700029256,0.505771782985888,22.1430867012335
0.100530964914873,0.225,-0.225,1.79523584108572,7.65128850139822,1.79523584108572,311.194931898245
0.100530964914873,0.225,-0.2,15.3633668748446,69.2610628289886,15.3633668748446,648.41899321445
0.100530964914873,0.225,-0.175,30.3912384503659,135.00308763043,30.3912384503659,454.136937118219
0.100530964914873,0.225,-0.15,34.2303699754457,148.924498385288,34.2303699754457,247.536096438246
0.100530964914873,0.225,-0.125,34.2917221254107,146.14380067783,34.2917221254107,222.481312906414
0.100530964914873,0.225,-0.1,34.2713238246841,143.430348038196,34.2713238246841,196.800000348532
0.100530964914873,0.225,-0.075,34.1998509640835,140.926313640908,34.1998509640835,171.701760277562
0.100530964914873,0.225,-0.05,34.0652658407092,138.654977012712,34.0652658407092,148.614417293037
0.100530964914873,0.225,-0.025,33.8982100120004,136.691575960348,33.8982100120004,136.691575960348
0.100530964914873,0.225,0,33.6964860844509,134.964810130215,33.6964860844509,134.964810130215
0.100530964914873,0.225,0.025,33.4855005044926,133.52647469821,33.4855005044926,133.52647469821
0.100530964914873,0.225,0.05,33.2645651871021,132.289105674766,33.2645651871021,132.289105674766
0.100530964914873,0.225,0.075,33.0533174871801,131.299682947115,33.0533174871801,131.299682947115
0.100530964914873,0.225,0.1,32.8497282847207,130.483960001294,32.8497282847207,130.483960001294
0.100530964914873,0.225,0.125,32.6691149361676,129.883573388173,32.6691149361676,129.883573388173
0.100530964914873,0.225,0.15,32.5079149578706,129.438324129499,32.5079149578706,129.438324129499
0.100530964914873,0.225,0.175,32.3781889627948,129.180711077649,32.3781889627948,129.180711077649
0.100530964914873,0.225,0.2,32.2750396134123,129.060489633752,32.2750396134123,129.060489633752
0.100530964914873,0.225,0.225,32.2077335431608,129.100852552135,32.2077335431608,129.100852552135
0.100530964914873,0.225,0.25,32.1702269972335,129.259126143749,32.1702269972335,129.259126143749
0.100530964914873,0.225,0.275,32.1692872811336,129.550874833178,32.1692872811336,129.550874833178
0.100530964914873,0.225,0.3,32.1979390232234,129.939603280352,32.1979390232234,129.939603280352
0.100530964914873,0.225,0.325,32.260768411604,130.434862449712,32.260768411604,130.434862449712
0.100530964914873,0.225,0.35,32.3500965259119,131.005215814147,32.3500965259119,131.005215814147
0.100530964914873,0.225,0.375,32.4686852954927,131.655396653362,32.4686852954927,131.655396653362
0.100530964914873,0.225,0.4,32.6083723157066,132.358078466895,32.6083723157066,132.358078466895
0.100530964914873,0.225,0.425,32.7704743756458,133.114099969094,32.7704743756458,133.114099969094
0.100530964914873,0.225,0.45,32.9465551277262,133.899456851655,32.9465551277262,133.899456851655
0.100530964914873,0.225,0.475,33.1368755785657,134.7118747113,33.1368755785657,134.7118747113
0.100530964914873,0.225,0.5,33.3329297262376,135.530003598361,33.3329297262376,135.530003598361
0.100530964914873,0.225,0.525,33.5343146087418,136.349164217351,33.5343146087418,136.349164217351
0.100530964914873,0.225,0.55,33.7326585498337,137.150062669381,33.7326585498337,137.150062669381
0.100530964914873,0.225,0.575,33.9272838184689,137.926292265554,33.9272838184689,139.415674421774
0.100530964914873,0.225,0.6,34.1101595111601,138.660038192595,34.1101595111601,147.662814793616
0.100530964914873,0.225,0.625,34.2807173267179,139.343848696763,34.2807173267179,155.519160780191
0.100530964914873,0.225,0.65,34.43147626674,139.960785951318,34.43147626674,162.847549807297
0.100530964914873,0.225,0.675,34.5623575646271,140.503067812886,34.5623575646271,169.54639337091
0.100530964914873,0.225,0.7,34.6666387686855,140.953968248755,34.6666387686855,175.476342379215
0.100530964914873,0.225,0.725,34.7451116552405,141.306133570007,34.7451116552405,180.538910621811
0.100530964914873,0.225,0.75,34.7920136967229,141.542324110351,34.7920136967229,184.591766942465
0.100530964914873,0.225,0.775,34.8093965052945,141.656428743094,34.8093965052945,187.542047985048
0.100530964914873,0.225,0.8,34.7926459949672,141.630002243369,34.7926459949672,189.243995449892
0.100530964914873,0.225,0.825,34.7454697408529,141.459110768597,34.7454697408529,189.613472131952
0.100530964914873,0.225,0.85,34.6645903759202,141.1235640999,34.6645903759202,188.499538880872
0.100530964914873,0.225,0.875,34.5557378882628,140.622770005501,34.5557378882628,185.83032004219
0.100530964914873,0.225,0.9,34.4172229190294,139.934031988549,34.4172229190294,181.440410837259
0.100530964914873,0.225,0.925,34.2570387378503,139.061332332842,34.2570387378503,175.274538399643
0.100530964914873,0.225,0.95,34.0755390449515,137.976547891171,34.0755390449515,167.124520475668
0.100530964914873,0.225,0.975,33.88296922535,136.688826185217,33.88296922535,156.964545649679
0.100530964914873,0.225,1,33.6825485050793,135.156073201391,33.6825485050793,144.489351828989
0.100530964914873,0.225,1.025,33.4864227419112,133.393621213801,33.4864227419112,133.393621213801
0.100530964914873,0.225,1.05,33.3017095235164,131.332425036407,33.3017095235164,131.332425036407
0.100530964914873,0.225,1.075,33.1413930695468,129.009550057974,33.1413930695468,129.009550057974
0.100530964914873,0.225,1.1,33.0160367816873,126.340153154282,33.0160367816873,126.340153154282
0.100530964914873,0.225,1.125,32.9355530179549,123.473731173774,32.9355530179549,123.473731173774
0.100530964914873,0.225,1.15,32.9078964735177,120.433309380254,32.9078964735177,120.433309380254
0.100530964914873,0.225,1.175,29.3371761600913,104.844208425379,29.3371761600913,432.380535800648
0.100530964914873,0.225,1.2,14.8833969709991,52.3793282784643,14.8833969709991,627.077283257008
0.100530964914873,0.225,1.225,1.66935880444518,6.35139437158382,1.66935880444518,305.914509544962
0.100530964914873,0.25,-0.25,-0.0477318934134468,-0.0601027885429725,0.442887689284796,21.5414910834543
0.100530964914873,0.25,-0.225,1.98217473216627,7.40677314534734,1.98217473216627,346.466473237258
0.100530964914873,0.25,-0.2,17.0621419081776,66.563036322811,17.0621419081776,719.528237656022
0.100530964914873,0.25,-0.175,33.7039686845469,129.747782971918,33.7039686845469,501.055141174654
0.100530964914873,0.25,-0.15,37.8865170007951,143.237900606916,37.8865170007951,237.758705320888
0.100530964914873,0.25,-0.125,37.8809972993485,140.673879662146,37.8809972993485,213.64629257476
0.100530964914873,0.25,-0.1,37.7956733650954,138.182163585281,37.7956733650954,188.949088379792
0.100530964914873,0.25,-0.075,37.6639440157624,135.872014471859,37.6639440157624,164.794186583996
0.100530964914873,0.25,-0.05,37.4749238598579,133.784356545922,37.4749238598579,142.581892604989
0.100530964914873,0.25,-0.025,37.2605585594979,131.972977142688,37.2605585594979,131.972977142688
0.100530964914873,0.25,0,37.0174046268725,130.386838961323,37.0174046268725,130.386838961323
0.100530964914873,0.25,0.025,36.7717221367438,129.060672123107,36.7717221367438,129.060672123107
0.100530964914873,0.25,0.05,36.5210881669068,127.92548414815,36.5210881669068,127.92548414815
0.100530964914873,0.25,0.075,36.2859635681208,127.014107487661,36.2859635681208,127.014107487661
0.100530964914873,0.25,0.1,36.0628226278149,126.267683195895,36.0628226278149,126.267683195895
0.100530964914873,0.25,0.125,35.8677379226998,125.715999531392,35.8677379226998,125.715999531392
0.100530964914873,0.25,0.15,35.6959234091478,125.31143268626,35.6959234091478,125.31143268626
0.100530964914873,0.25,0.175,35.5600213435612,125.076751072148,35.5600213435612,125.076751072148
0.100530964914873,0.25,0.2,35.4541007065479,124.97213170605,35.4541007065479,124.97213170605
0.100530964914873,0.25,0.225,35.3878245546061,125.012921144002,35.3878245546061,125.012921144002
0.100530964914873,0.25,0.25,35.3542606227195,125.165184405576,35.3542606227195,125.165184405576
0.100530964914873,0.25,0.275,35.3604211636439,125.438200770072,35.3604211636439,125.438200770072
0.100530964914873,0.25,0.3,35.398563366784,125.802854806691,35.398563366784,125.802854806691
0.100530964914873,0.25,0.325,35.4733990842432,126.263672392034,35.4733990842432,126.263672392034
0.100530964914873,0.25,0.35,35.5765832939964,126.795502090616,35.5765832939964,126.795502090616
0.100530964914873,0.25,0.375,35.7109067087421,127.399060182707,35.7109067087421,127.399060182707
0.100530964914873,0.25,0.4,35.8676251508034,128.052436566839,35.8676251508034,128.052436566839
0.100530964914873,0.25,0.425,36.0480037261367,128.753246084637,36.0480037261367,128.753246084637
0.100530964914873,0.25,0.45,36.2430946153713,129.482227360562,36.2430946153713,129.482227360562
0.100530964914873,0.25,0.475,36.4530402940038,130.234485192971,36.4530402940038,130.234485192971
0.100530964914873,0.25,0.5,36.6688819057674,130.992912015002,36.6688819057674,130.992912015002
0.100530964914873,0.25,0.525,36.8900434397911,131.750636311314,36.8900434397911,131.750636311314
0.100530964914873,0.25,0.55,37.1077487355461,132.492266461417,37.1077487355461,132.492266461417
0.100530964914873,0.25,0.575,37.3211043142266,133.209463879263,37.3211043142266,134.662420808631
0.100530964914873,0.25,0.6,37.521713490278,133.888134614547,37.521713490278,142.660497892197
0.100530964914873,0.25,0.625,37.7087613875962,134.518982926642,37.7087613875962,150.280765485643
0.100530964914873,0.25,0.65,37.874430023506,135.088779705832,37.874430023506,157.392411171939
0.100530964914873,0.25,0.675,38.0183755244801,135.587798045285,38.0183755244801,163.895559585392
0.100530964914873,0.25,0.7,38.1335564998169,136.003203234527,38.1335564998169,169.657913530537
0.100530964914873,0.25,0.725,38.2204938235135,136.325375330751,38.2204938235135,174.581865657676
0.100530964914873,0.25,0.75,38.2731128306504,136.541385845463,38.2731128306504,178.533141269906
0.100530964914873,0.25,0.775,38.2932016148848,136.642258786457,38.2932016148848,181.418519494211
0.100530964914873,0.25,0.8,38.2758314774458,136.61457624368,38.2758314774458,183.1016652683
0.100530964914873,0.25,0.825,38.2244686909523,136.450568134281,38.2244686909523,183.496349783414
0.100530964914873,0.25,0.85,38.1355142764887,136.13615948293,38.1355142764887,182.462921841666
0.100530964914873,0.25,0.875,38.0144977884785,135.665439005388,38.0144977884785,179.925117812562
0.100530964914873,0.25,0.9,37.859391874383,135.023397944476,37.859391874383,175.731546540281
0.100530964914873,0.25,0.925,37.6780490439797,134.206588638278,37.6780490439797,169.819639330148
0.100530964914873,0.25,0.95,37.4704067430535,133.196857493566,37.4704067430535,161.999474930627
0.100530964914873,0.25,0.975,37.2466342414323,131.993281647846,37.2466342414323,152.234102065388
0.100530964914873,0.25,1,37.0092578274807,130.567138109692,37.0092578274807,140.242798120143
0.100530964914873,0.25,1.025,36.7704362139272,128.92093530808,36.7704362139272,128.92093530808
0.100530964914873,0.25,1.05,36.5360091351888,127.003686988697,36.5360091351888,127.003686988697
0.100530964914873,0.25,1.075,36.319448502908,124.836376913638,36.319448502908,124.836376913638
0.100530964914873,0.25,1.1,36.129715508946,122.355734266266,36.129715508946,122.355734266266
0.100530964914873,0.25,1.125,35.9798827024116,119.686096150785,35.9798827024116,119.686096150785
0.100530964914873,0.25,1.15,35.8789626176464,116.866649791519,35.8789626176464,116.866649791519
0.100530964914873,0.25,1.175,31.9248057581842,101.844066342615,31.9248057581842,472.786147910291
0.100530964914873,0.25,1.2,16.1764462115329,50.9446669423331,16.1764462115329,681.967931645231
0.100530964914873,0.25,1.225,1.82528028486646,6.2033779980624,1.82528028486646,331.729289579965
0.100530964914873,0.275,-0.25,-0.0470185809963215,0.0270615342786853,0.395448541062107,20.9108485638026
0.100530964914873,0.275,-0.225,2.16455908217216,7.05520084821936,2.16455908217216,379.986812317463
0.100530964914873,0.275,-0.2,18.6815551065495,62.6831034727932,18.6815551065495,787.141796544222
0.100530964914873,0.275,-0.175,36.8588567301539,122.133562582901,36.8588567301539,545.740213114006
0.100530964914873,0.275,-0.15,41.3700256392632,134.893484950058,41.3700256392632,225.557868371755
0.100530964914873,0.275,-0.125,41.3031680498742,132.5456672962,41.3031680498742,202.340876382713
0.100530964914873,0.275,-0.1,41.1581636045206,130.271975199711,41.1581636045206,178.592893479071
0.100530964914873,0.275,-0.075,40.9711786049944,128.156338025206,40.9711786049944,155.361129284984
0.100530964914873,0.275,-0.05,40.7322041915974,126.251378067507,40.7322041915974,134.013806363579
0.100530964914873,0.275,-0.025,40.4745793598765,124.593483272857,40.4745793598765,124.593483272857
0.100530964914873,0.275,0,40.1935473208466,123.148283047525,40.1935473208466,123.148283047525
0.100530964914873,0.275,0.025,39.9162519158925,121.935548075247,39.9162519158925,121.935548075247
0.100530964914873,0.275,0.05,39.6385554701795,120.9029359253,39.6385554701795,120.9029359253
0.100530964914873,0.275,0.075,39.3817332648537,120.069986015554,39.3817332648537,120.069986015554
0.100530964914873,0.275,0.1,39.1408173500601,119.392548807839,39.1408173500601,119.392548807839
0.100530964914873,0.275,0.125,38.93260882209,118.888765987053,38.93260882209,118.888765987053
0.100530964914873,0.275,0.15,38.7511703959786,118.523645112559,38.7511703959786,118.523645112559
0.100530964914873,0.275,0.175,38.6096950035034,118.31009609288,38.6096950035034,118.31009609288
0.100530964914873,0.275,0.2,38.5013013463754,118.219167514137,38.5013013463754,118.219167514137
0.100530964914873,0.275,0.225,38.4360173650057,118.258031267698,38.4360173650057,118.258031267698
0.100530964914873,0.275,0.25,38.4061095330747,118.402098220195,38.4061095330747,118.402098220195
0.100530964914873,0.275,0.275,38.4188033922827,118.653909701988,38.4188033922827,118.653909701988
0.100530964914873,0.275,0.3,38.4656740716904,118.992362958958,38.4656740716904,118.992362958958
0.100530964914873,0.275,0.325,38.5515287796157,119.416446326149,38.5515287796157,119.416446326149
0.100530964914873,0.275,0.35,38.6674364207935,119.907886997156,38.6674364207935,119.907886997156
0.100530964914873,0.275,0.375,38.8161900393516,120.46286593985,38.8161900393516,120.46286593985
0.100530964914873,0.275,0.4,38.9885362352008,121.065413551014,38.9885362352008,121.065413551014
0.100530964914873,0.275,0.425,39.1856684840594,121.709437170943,39.1856684840594,121.709437170943
0.100530964914873,0.275,0.45,39.3981910465704,122.380859274634,39.3981910465704,122.380859274634
0.100530964914873,0.275,0.475,39.626116783962,123.071743858961,39.626116783962,123.071743858961
0.100530964914873,0.275,0.5,39.8600872338322,123.769576242381,39.8600872338322,123.769576242381
0.100530964914873,0.275,0.525,40.0993531457114,124.464957929155,40.0993531457114,124.464957929155
0.100530964914873,0.275,0.55,40.3347754846068,125.146652511708,40.3347754846068,125.146652511708
0.100530964914873,0.275,0.575,40.5652575527014,125.804159646843,40.5652575527014,127.064118837946
0.100530964914873,0.275,0.6,40.782065305686,126.427249212387,40.782065305686,134.797335150168
0.100530964914873,0.275,0.625,40.9841643214378,127.004679857816,40.9841643214378,142.166285623374
0.100530964914873,0.275,0.65,41.1634130101027,127.526941422659,41.1634130101027,149.045843005476
0.100530964914873,0.275,0.675,41.3192457114467,127.982421544705,41.3192457114467,155.338799617308
0.100530964914873,0.275,0.7,41.4442982955815,128.362015538659,41.4442982955815,160.918945514891
0.100530964914873,0.275,0.725,41.5388819529393,128.65410610364,41.5388819529393,165.690855891991
0.100530964914873,0.275,0.75,41.5965867361777,128.849681027637,41.5965867361777,169.526926954974
0.100530964914873,0.275,0.775,41.6190171625318,128.937453067407,41.6190171625318,172.335330272085
0.100530964914873,0.275,0.8,41.6008857521925,128.908307995953,41.6008857521925,173.987219281138
0.100530964914873,0.275,0.825,41.5455151993552,128.751599639257,41.5455151993552,174.396537408651
0.100530964914873,0.275,0.85,41.4489196354996,128.458176377561,41.4489196354996,173.432347555176
0.100530964914873,0.275,0.875,41.3165401408722,128.018374099114,41.3165401408722,171.016762832988
0.100530964914873,0.275,0.9,41.1459287652415,127.423016814977,41.1459287652415,167.009252058687
0.100530964914873,0.275,0.925,40.9449177838874,126.663688002644,40.9449177838874,161.343086210115
0.100530964914873,0.275,0.95,40.7129400163394,125.729416069602,40.7129400163394,153.843264799413
0.100530964914873,0.275,0.975,40.4602125604551,124.612842752875,40.4602125604551,144.464952607085
0.100530964914873,0.275,1,40.1884978886707,123.294509525609,40.1884978886707,132.94930580555
0.100530964914873,0.275,1.025,39.9100919359559,121.768939454614,39.9100919359559,121.768939454614
0.100530964914873,0.275,1.05,39.6295326537037,119.997387274754,39.6295326537037,119.997387274754
0.100530964914873,0.275,1.075,39.3608848969353,117.990718408941,39.3608848969353,117.990718408941
0.100530964914873,0.275,1.1,39.111512238199,115.700191940421,39.111512238199,115.700191940421
0.100530964914873,0.275,1.125,38.8975882398014,113.232907625215,38.8975882398014,113.232907625215
0.100530964914873,0.275,1.15,38.7289877166108,110.636757540834,38.7289877166108,110.636757540834
0.100530964914873,0.275,1.175,34.409628418222,96.4804511310063,34.409628418222,511.451713367525
0.100530964914873,0.275,1.2,17.4206637286509,48.3214554906006,17.4206637286509,734.608772000429
0.100530964914873,0.275,1.225,1.97849068669061,5.94266729733095,1.97849068669061,356.50761291022
0.100530964914873,0.3,-0.25,-0.0465237233479208,0.0879376684974752,0.364084411322761,20.3012221725759
0.100530964914873,0.3,-0.225,2.33369789579448,6.54399121692233,2.33369789579448,411.143007828756
0.100530964914873,0.3,-0.2,20.1870329858154,57.680382531584,20.1870329858154,850.021496752281
0.100530964914873,0.3,-0.175,39.7925691246994,112.338441025959,39.7925691246994,587.344252026083
0.100530964914873,0.3,-0.15,44.6109454360298,124.109904229939,44.6109454360298,211.060578715915
0.100530964914873,0.3,-0.125,44.4880216125905,121.976565795415,44.4880216125905,188.698761809745
0.100530964914873,0.3,-0.1,44.2890231504765,119.923446910211,44.2890231504765,165.875381887706
0.100530964914873,0.3,-0.075,44.0514895035427,117.999113379176,44.0514895035427,143.548989361276
0.100530964914873,0.3,-0.05,43.7672212961059,116.277345616871,43.7672212961059,123.059747728511
0.100530964914873,0.3,-0.025,43.4699340120387,114.768784071838,43.4699340120387,114.768784071838
0.100530964914873,0.3,0,43.1545095779639,113.463141051299,43.1545095779639,113.463141051299
0.100530964914873,0.3,0.025,42.8481603538665,112.359253845981,42.8481603538665,112.359253845981
0.100530964914873,0.3,0.05,42.5458812207426,111.427157155504,42.5458812207426,111.427157155504
0.100530964914873,0.3,0.075,42.2690823941464,110.668668155673,42.2690823941464,110.668668155673
0.100530964914873,0.3,0.1,42.0120568824918,110.058530322905,42.0120568824918,110.058530322905
0.100530964914873,0.3,0.125,41.7917626248385,109.599832746358,41.7917626248385,109.599832746358
0.100530964914873,0.3,0.15,41.6016831696835,109.273187568054,41.6016831696835,109.273187568054
0.100530964914873,0.3,0.175,41.4550894177785,109.079052562251,41.4550894177785,109.079052562251
0.100530964914873,0.3,0.2,41.3446167735822,109.001441233244,41.3446167735822,109.001441233244
0.100530964914873,0.3,0.225,41.2802742132444,109.037440738062,41.2802742132444,109.037440738062
0.100530964914873,0.3,0.25,41.2539101569658,109.173274792415,41.2539101569658,109.173274792415
0.100530964914873,0.3,0.275,41.2726547127438,109.40339696375,41.2726547127438,109.40339696375
0.100530964914873,0.3,0.3,41.3277172339258,109.715738534101,41.3277172339258,109.715738534101
0.100530964914873,0.3,0.325,41.4237525072692,110.102835331405,41.4237525072692,110.102835331405
0.100530964914873,0.3,0.35,41.5515070839591,110.553997634355,41.5515070839591,110.553997634355
0.100530964914873,0.3,0.375,41.7135762790214,111.06027351412,41.7135762790214,111.06027351412
0.100530964914873,0.3,0.4,41.9004211391266,111.61211714184,41.9004211391266,111.61211714184
0.100530964914873,0.3,0.425,42.1129991189451,112.199345982145,42.1129991189451,112.199345982145
0.100530964914873,0.3,0.45,42.3416611838656,112.8134036025,42.3416611838656,112.8134036025
0.100530964914873,0.3,0.475,42.58615090278,113.443060059327,42.58615090278,113.443060059327
0.100530964914873,0.3,0.5,42.8368856950355,114.080647425933,42.8368856950355,114.080647425933
0.100530964914873,0.3,0.525,43.0928179904594,114.714043310973,43.0928179904594,114.714043310973
0.100530964914873,0.3,0.55,43.3446115179656,115.33639348765,43.3446115179656,115.33639348765
0.100530964914873,0.3,0.575,43.5908462289083,115.934830071448,43.5908462289083,116.775851344005
0.100530964914873,0.3,0.6,43.8226156806868,116.503242581789,43.8226156806868,124.230939121623
0.100530964914873,0.3,0.625,44.0385410914572,117.028166964734,44.0385410914572,131.335272203713
0.100530964914873,0.3,0.65,44.2303311076709,117.504156122606,44.2303311076709,137.969897571309
0.100530964914873,0.3,0.675,44.3970587512147,117.917300176237,44.3970587512147,144.039850112827
0.100530964914873,0.3,0.7,44.5312302903994,118.262722585725,44.5312302903994,149.425547058962
0.100530964914873,0.3,0.725,44.6327822453985,118.52619626914,44.6327822453985,154.033272099844
0.100530964914873,0.3,0.75,44.69519336131,118.703348188281,44.69519336131,157.742708739846
0.100530964914873,0.3,0.775,44.7196825697412,118.779703979125,44.7196825697412,160.462871479528
0.100530964914873,0.3,0.8,44.7008709206255,118.751468426588,44.7008709206255,162.073118231309
0.100530964914873,0.3,0.825,44.641686067571,118.603926064041,44.641686067571,162.486893631695
0.100530964914873,0.3,0.85,44.5380784796562,118.334203007732,44.5380784796562,161.582823641041
0.100530964914873,0.3,0.875,44.3950866639043,117.927332938559,44.3950866639043,159.280517671954
0.100530964914873,0.3,0.9,44.2102328767356,117.381670368343,44.2102328767356,155.451382688023
0.100530964914873,0.3,0.925,43.9909396415308,116.681907146244,43.9909396415308,150.023308708343
0.100530964914873,0.3,0.95,43.7366050951479,115.826255616965,43.7366050951479,142.83779527648
0.100530964914873,0.3,0.975,43.4570205543199,114.798645844855,43.4570205543199,133.840418851075
0.100530964914873,0.3,1,43.153748866535,113.591144027609,43.153748866535,122.796846419268
0.100530964914873,0.3,1.025,42.8386644456534,112.187727908748,42.8386644456534,112.187727908748
0.100530964914873,0.3,1.05,42.5156792711285,110.564434945232,42.5156792711285,110.564434945232
0.100530964914873,0.3,1.075,42.1987987811297,108.719358196086,42.1987987811297,108.719358196086
0.100530964914873,0.3,1.1,41.8945596184576,106.621469781635,41.8945596184576,106.621469781635
0.100530964914873,0.3,1.125,41.6213835073402,104.358259300487,41.6213835073402,104.358259300487
0.100530964914873,0.3,1.15,41.3906903145704,101.989730869327,41.3906903145704,101.989730869327
0.100530964914873,0.3,1.175,36.7309291673254,88.9640853634888,36.7309291673254,547.543016498385
0.100530964914873,0.3,1.2,18.5833930800044,44.5978561740277,18.5833930800044,783.797774206013
0.100530964914873,0.3,1.225,2.12122839843428,5.53148350564442,2.12122839843428,379.67627271144
0.100530964914873,0.325,-0.25,-0.0426038722930092,0.157893008522743,0.345580384683386,19.6753678826887
0.100530964914873,0.325,-0.225,2.49086218220311,5.93414965368526,2.49086218220311,439.433500248399
0.100530964914873,0.325,-0.2,21.5575754922942,51.7274786191347,21.5575754922942,907.115042556861
0.100530964914873,0.325,-0.175,42.4599949502975,100.660055131709,42.4599949502975,625.131437335783
0.100530964914873,0.325,-0.15,47.5577764085551,111.206604872639,47.5577764085551,194.656531811775
0.100530964914873,0.325,-0.125,47.3842408971968,109.286504174658,47.3842408971968,173.114614453611
0.100530964914873,0.325,-0.1,47.1365540203874,107.449617983114,47.1365540203874,151.187499738625
0.100530964914873,0.325,-0.075,46.8533379485483,105.715091837494,46.8533379485483,129.749054865964
0.100530964914873,0.325,-0.05,46.5282564168196,104.173702768459,46.5282564168196,110.106931712233
0.100530964914873,0.325,-0.025,46.1951931729786,102.81377247296,46.1951931729786,102.81377247296
0.100530964914873,0.325,0,45.8488653168363,101.64598004595,45.8488653168363,101.64598004595
0.100530964914873,0.325,0.025,45.5163663718102,100.650492677829,45.5163663718102,100.650492677829
0.100530964914873,0.325,0.05,45.1920534073047,99.8176178359633,45.1920534073047,99.8176178359633
0.100530964914873,0.325,0.075,44.8972968714169,99.1329098010798,44.8972968714169,99.1329098010798
0.100530964914873,0.325,0.1,44.6258622734228,98.5886759376711,44.6258622734228,98.5886759376711
0.100530964914873,0.325,0.125,44.3947073628745,98.17390915168,44.3947073628745,98.17390915168
0.100530964914873,0.325,0.15,44.196924125659,97.8840799993727,44.196924125659,97.8840799993727
0.100530964914873,0.325,0.175,44.0457293567277,97.7078161142661,44.0457293567277,97.7078161142661
0.100530964914873,0.325,0.2,43.9334425337276,97.6417319142477,43.9334425337276,97.6417319142477
0.100530964914873,0.325,0.225,43.8699460795451,97.6731953900878,43.8699460795451,97.6731953900878
0.100530964914873,0.325,0.25,43.8468184611981,97.7991042878381,43.8468184611981,97.7991042878381
0.100530964914873,0.325,0.275,43.8710074272116,98.0059934820641,43.8710074272116,98.0059934820641
0.100530964914873,0.325,0.3,43.933485743338,98.2908137797429,43.933485743338,98.2908137797429
0.100530964914873,0.325,0.325,44.0386865746895,98.6396795074376,44.0386865746895,98.6396795074376
0.100530964914873,0.325,0.35,44.1771454285883,99.049531643625,44.1771454285883,99.049531643625
0.100530964914873,0.325,0.375,44.3512067622697,99.5062320545872,44.3512067622697,99.5062320545872
0.100530964914873,0.325,0.4,44.5511408470056,100.006728664734,44.5511408470056,100.006728664734
0.100530964914873,0.325,0.425,44.7776310595349,100.536657582204,44.7776310595349,100.536657582204
0.100530964914873,0.325,0.45,45.0208545877267,101.093048119549,45.0208545877267,101.093048119549
0.100530964914873,0.325,0.475,45.2802619863863,101.661285409422,45.2802619863863,101.661285409422
0.100530964914873,0.325,0.5,45.5461118628767,102.238585272578,45.5461118628767,102.238585272578
0.100530964914873,0.325,0.525,45.8170483295049,102.810044595674,45.8170483295049,102.810044595674
0.100530964914873,0.325,0.55,46.083589747823,103.373178574442,46.083589747823,103.373178574442
0.100530964914873,0.325,0.575,46.3439959309736,103.912761512565,46.3439959309736,104.223532536929
0.100530964914873,0.325,0.6,46.5892269557877,104.426713795252,46.5892269557877,111.387637715538
0.100530964914873,0.325,0.625,46.8175756802442,104.899460207083,46.8175756802442,118.21502694674
0.100530964914873,0.325,0.65,47.0206271872012,105.329417443774,47.0206271872012,124.592242705987
0.100530964914873,0.325,0.675,47.1971215819695,105.700633405165,47.1971215819695,130.427457945865
0.100530964914873,0.325,0.7,47.3394490905216,106.012103535819,47.3394490905216,135.606795901395
0.100530964914873,0.325,0.725,47.4472118486762,106.247441552128,47.4472118486762,140.039428898823
0.100530964914873,0.325,0.75,47.5137782728186,106.406339192446,47.5137782728186,143.611063319827
0.100530964914873,0.325,0.775,47.5400328516099,106.471844186766,47.5400328516099,146.233113078345
0.100530964914873,0.325,0.8,47.5204937568647,106.44461055797,47.5204937568647,147.791421458411
0.100530964914873,0.325,0.825,47.4577534634001,106.306900160963,47.4577534634001,148.200948618442
0.100530964914873,0.325,0.85,47.3476756744963,106.060863784997,47.3476756744963,147.347612209946
0.100530964914873,0.325,0.875,47.1949612323965,105.687718473486,47.1949612323965,145.151026365327
0.100530964914873,0.325,0.9,46.9970704465275,105.19162895841,46.9970704465275,141.491694358566
0.100530964914873,0.325,0.925,46.7610816523336,104.552446560296,46.7610816523336,136.295089039326
0.100530964914873,0.325,0.95,46.4863255559541,103.775315911927,46.4863255559541,129.415986044323
0.100530964914873,0.325,0.975,46.1822313969961,102.838180474976,46.1822313969961,120.793675890025
0.100530964914873,0.325,1,45.850148432006,101.741789480571,45.850148432006,110.215266164642
0.100530964914873,0.325,1.025,45.5015912083191,100.462950044137,45.5015912083191,100.462950044137
0.100530964914873,0.325,1.05,45.1398788530291,98.9889990504406,45.1398788530291,98.9889990504406
0.100530964914873,0.325,1.075,44.7790041711836,97.3091717883574,44.7790041711836,97.3091717883574
0.100530964914873,0.325,1.1,44.4247564472756,95.4062446131967,44.4247564472756,95.4062446131967
0.100530964914873,0.325,1.125,44.0977115127594,93.3526086049361,44.0977115127594,93.3526086049361
0.100530964914873,0.325,1.15,43.8107150998231,91.2154566309233,43.8107150998231,91.2154566309233
0.100530964914873,0.325,1.175,38.8420497268821,79.5582864958826,38.8420497268821,580.309442738038
0.100530964914873,0.325,1.2,19.6425462426069,39.9174207368177,19.6425462426069,828.46408455318
0.100530964914873,0.325,1.225,2.25414480178942,5.01608921128755,2.25414480178942,400.712322473804
0.100530964914873,0.35,-0.25,-0.0387955243361914,0.200599769119665,0.340257933939761,19.0681142210518
0.100530964914873,0.35,-0.225,2.62940330756682,5.19511364815958,2.62940330756682,464.380414694531
0.100530964914873,0.35,-0.2,22.7662000171598,44.8996749836178,22.7662000171598,957.44980512011
0.100530964914873,0.35,-0.175,44.8115614166976,87.2889830486427,44.8115614166976,658.432042947967
0.100530964914873,0.35,-0.15,50.1555735420979,96.4082457571717,50.1555735420979,176.51511384743
0.100530964914873,0.35,-0.125,49.9366320112457,94.6996639239794,49.9366320112457,155.763862933098
0.100530964914873,0.35,-0.1,49.645784306394,93.0792326832687,49.645784306394,134.711667860015
0.100530964914873,0.35,-0.075,49.3215064529855,91.5321160764083,49.3215064529855,114.145584888507
0.100530964914873,0.35,-0.05,48.9601596934528,90.1704155740065,48.9601596934528,95.3410444012382
0.100530964914873,0.35,-0.025,48.5948555736739,88.9562132687463,48.5948555736739,88.9562132687463
0.100530964914873,0.35,0,48.2210280239506,87.9247065190399,48.2210280239506,87.9247065190399
0.100530964914873,0.35,0.025,47.8648833876565,87.0345652062506,47.8648833876565,87.0345652062506
0.100530964914873,0.35,0.05,47.5209462870846,86.2991506975896,47.5209462870846,86.2991506975896
0.100530964914873,0.35,0.075,47.2098937556445,85.6856309696918,47.2098937556445,85.6856309696918
0.100530964914873,0.35,0.1,46.925644710798,85.2059071667241,46.925644710798,85.2059071667241
0.100530964914873,0.35,0.125,46.6845982286433,84.8332365803478,46.6845982286433,84.8332365803478
0.100530964914873,0.35,0.15,46.4800187896651,84.5793658514417,46.4800187896651,84.5793658514417
0.100530964914873,0.35,0.175,46.3246022236513,84.4198542337703,46.3246022236513,84.4198542337703
0.100530964914873,0.35,0.2,46.2108196669695,84.3648742474413,46.2108196669695,84.3648742474413
0.100530964914873,0.35,0.225,46.1480438891385,84.3911891003696,46.1480438891385,84.3911891003696
0.100530964914873,0.35,0.25,46.1279714570235,84.5069968972792,46.1279714570235,84.5069968972792
0.100530964914873,0.35,0.275,46.1570562076793,84.6903279453513,46.1570562076793,84.6903279453513
0.100530964914873,0.35,0.3,46.2263570393943,84.9475458854057,46.2263570393943,84.9475458854057
0.100530964914873,0.35,0.325,46.3398327103758,85.2579943604028,46.3398327103758,85.2579943604028
0.100530964914873,0.35,0.35,46.4880779354748,85.6264760281934,46.4880779354748,85.6264760281934
0.100530964914873,0.35,0.375,46.6729803110659,86.0334894478017,46.6729803110659,86.0334894478017
0.100530964914873,0.35,0.4,46.8848487789536,86.4825974369432,46.8848487789536,86.4825974369432
0.100530964914873,0.35,0.425,47.123922413788,86.9551911307233,47.123922413788,86.9551911307233
0.100530964914873,0.35,0.45,47.3804037437651,87.4539377538164,47.3804037437651,87.4539377538164
0.100530964914873,0.35,0.475,47.6533057760993,87.9608374311354,47.6533057760993,87.9608374311354
0.100530964914873,0.35,0.5,47.9329065905897,88.4780064710115,47.9329065905897,88.4780064710115
0.100530964914873,0.35,0.525,48.217413796025,88.9877824452509,48.217413796025,88.9877824452509
0.100530964914873,0.35,0.55,48.497366672213,89.4920609671776,48.497366672213,89.4920609671776
0.100530964914873,0.35,0.575,48.7705841933863,89.9732649234893,48.7705841933863,89.9732649234893
0.100530964914873,0.35,0.6,49.0280557873072,90.4333795952765,49.0280557873072,96.4693393323767
0.100530964914873,0.35,0.625,49.2676240347619,90.8546763320122,49.2676240347619,103.009528415299
0.100530964914873,0.35,0.65,49.4809184641103,91.2395228220274,49.4809184641103,109.119369136074
0.100530964914873,0.35,0.675,49.6662142899921,91.5698011873395,49.6662142899921,114.709946730727
0.100530964914873,0.35,0.7,49.8159679303407,91.8485515971902,49.8159679303407,119.673368980676
0.100530964914873,0.35,0.725,49.9292959470191,92.0569929060824,49.9292959470191,123.921477519158
0.100530964914873,0.35,0.75,49.9996624963875,92.1991728178437,49.9996624963875,127.346280234551
0.100530964914873,0.35,0.775,50.0274377525265,92.2552889797516,50.0274377525265,129.861387834944
0.100530964914873,0.35,0.8,50.0072767943833,92.2308814464126,50.0072767943833,131.35939333377
0.100530964914873,0.35,0.825,49.9412187792269,92.1046705957815,49.9412187792269,131.75659699303
0.100530964914873,0.35,0.85,49.8253234679247,91.88442299503,49.8253234679247,130.94643610702
0.100530964914873,0.35,0.875,49.66368840643,91.5468850126792,49.66368840643,128.848377726728
0.100530964914873,0.35,0.9,49.4540459662236,91.1027508964982,49.4540459662236,125.352210083111
0.100530964914873,0.35,0.925,49.2028095830528,90.5262747354856,49.2028095830528,120.380837892809
0.100530964914873,0.35,0.95,48.9096360929287,89.830311940867,48.9096360929287,113.802557687717
0.100530964914873,0.35,0.975,48.5832128794343,88.985998067778,48.5832128794343,105.550200928449
0.100530964914873,0.35,1,48.2251406455156,88.00350818952,48.2251406455156,95.4329299829169
0.100530964914873,0.35,1.025,47.8461336788823,86.8516105917402,47.8461336788823,86.8516105917402
0.100530964914873,0.35,1.05,47.449469883048,85.5296098688241,47.449469883048,85.5296098688241
0.100530964914873,0.35,1.075,47.0486168516997,84.0170341109608,47.0486168516997,84.0170341109608
0.100530964914873,0.35,1.1,46.6492498363234,82.3113190770998,46.6492498363234,82.3113190770998
0.100530964914873,0.35,1.125,46.2734126599513,80.4691562074363,46.2734126599513,80.4691562074363
0.100530964914873,0.35,1.15,45.9358839600596,78.5659429959022,45.9358839600596,80.8935149633773
0.100530964914873,0.35,1.175,40.6949697814769,68.4815253109434,40.6949697814769,609.096278683147
0.100530964914873,0.35,1.2,20.5721591892016,34.3787665601284,20.5721591892016,867.657833994827
0.100530964914873,0.35,1.225,2.37106928602372,4.37848314524528,2.37106928602372,419.15864576355
0.100530964914873,0.375,-0.25,-0.0325608914593088,0.252588660324289,0.345150302317407,18.4486892893545
0.100530964914873,0.375,-0.225,2.74995847327155,4.38608201669712,2.74995847327155,485.601246955023
0.100530964914873,0.375,-0.2,23.7966562909778,37.3739200714377,23.7966562909778,1000.22935831232
0.100530964914873,0.375,-0.175,46.812795315783,72.5318548421641,46.812795315783,686.69125884899
0.100530964914873,0.375,-0.15,52.3650878853501,80.0493007598381,52.3650878853501,156.996022458917
0.100530964914873,0.375,-0.125,52.1061188593604,78.5520534160281,52.1061188593604,137.011876469145
0.100530964914873,0.375,-0.1,51.7773863427435,77.1446836904476,51.7773863427435,116.812268064474
0.100530964914873,0.375,-0.075,51.4168055479656,75.7842487492336,51.4168055479656,97.104360178617
0.100530964914873,0.375,-0.05,51.023619451017,74.599650781226,51.023619451017,79.1255733231323
0.100530964914873,0.375,-0.025,50.6298390341603,73.5307788002011,50.6298390341603,73.5307788002011
0.100530964914873,0.375,0,50.2319198095172,72.6336086065302,50.2319198095172,72.6336086065302
0.100530964914873,0.375,0.025,49.8549073284561,71.8484880635685,49.8549073284561,71.8484880635685
0.100530964914873,0.375,0.05,49.4938096061348,71.2088733806771,49.4938096061348,71.2088733806771
0.100530964914873,0.375,0.075,49.168370182609,70.6660315330008,49.168370182609,70.6660315330008
0.100530964914873,0.375,0.1,48.8729361708771,70.2491728206292,48.8729361708771,70.2491728206292
0.100530964914873,0.375,0.125,48.623139891797,69.9177810331206,48.623139891797,69.9177810331206
0.100530964914873,0.375,0.15,48.4126503492447,69.6981637091663,48.4126503492447,69.6981637091663
0.100530964914873,0.375,0.175,48.2534716174586,69.554355070345,48.2534716174586,69.554355070345
0.100530964914873,0.375,0.2,48.1384239278099,69.508808846686,48.1384239278099,69.508808846686
0.100530964914873,0.375,0.225,48.076235170465,69.5288726365275,48.076235170465,69.5288726365275
0.100530964914873,0.375,0.25,48.0588876687535,69.633090654993,48.0588876687535,69.633090654993
0.100530964914873,0.375,0.275,48.0922363342735,69.791883940055,48.0922363342735,69.791883940055
0.100530964914873,0.375,0.3,48.1675674138367,70.0203091039381,48.1675674138367,70.0203091039381
0.100530964914873,0.375,0.325,48.2882855888958,70.2916022555196,48.2882855888958,70.2916022555196
0.100530964914873,0.375,0.35,48.4451627802135,70.6178756490762,48.4451627802135,70.6178756490762
0.100530964914873,0.375,0.375,48.6395717228737,70.9747554857509,48.6395717228737,70.9747554857509
0.100530964914873,0.375,0.4,48.8619578004067,71.3719833950232,48.8619578004067,71.3719833950232
0.100530964914873,0.375,0.425,49.1120766159038,71.7870796120027,49.1120766159038,71.7870796120027
0.100530964914873,0.375,0.45,49.3802361386274,72.2279868160397,49.3802361386274,72.2279868160397
0.100530964914873,0.375,0.475,49.6649891967896,72.6736272720966,49.6649891967896,72.6736272720966
0.100530964914873,0.375,0.5,49.9566978652755,73.1306915905222,49.9566978652755,73.1306915905222
0.100530964914873,0.375,0.525,50.2531252592047,73.5790440523215,50.2531252592047,73.5790440523215
0.100530964914873,0.375,0.55,50.5448821920733,74.0246346173333,50.5448821920733,74.0246346173333
0.100530964914873,0.375,0.575,50.8293518579767,74.4478438508168,50.8293518579767,74.4478438508168
0.100530964914873,0.375,0.6,51.097591059925,74.8543575097369,51.097591059925,79.8750371018903
0.100530964914873,0.375,0.625,51.3470088414235,75.2246714059225,51.3470088414235,86.1187950749854
0.100530964914873,0.375,0.65,51.5693056592034,75.5646573609845,51.5693056592034,91.9518232287888
0.100530964914873,0.375,0.675,51.7623190250921,75.8545287192911,51.7623190250921,97.2889537064754
0.100530964914873,0.375,0.7,51.918587372633,76.1007883536989,51.918587372633,102.027394752201
0.100530964914873,0.375,0.725,52.036778111147,76.2829333507699,52.036778111147,106.082726049809
0.100530964914873,0.375,0.75,52.1104570616506,76.4085865589081,52.1104570616506,109.352088692978
0.100530964914873,0.375,0.775,52.1395243621927,76.456009072264,52.1395243621927,111.752682115669
0.100530964914873,0.375,0.8,52.1187685581556,76.4345727631148,52.1187685581556,113.182295466371
0.100530964914873,0.375,0.825,52.0497258167966,76.3206816673436,52.0497258167966,113.560380535776
0.100530964914873,0.375,0.85,51.928639366791,76.1263107138587,51.928639366791,112.785848081077
0.100530964914873,0.375,0.875,51.759057486988,75.8253496397056,51.759057486988,110.780333426011
0.100530964914873,0.375,0.9,51.5389637279939,75.4331925717499,51.5389637279939,107.440284916026
0.100530964914873,0.375,0.925,51.2741622678008,74.9205788752128,51.2741622678008,102.688908430305
0.100530964914873,0.375,0.95,50.9646121293755,74.3057885438655,50.9646121293755,96.4048276285343
0.100530964914873,0.375,0.975,50.618315906844,73.5557573538997,50.618315906844,88.5178481727907
0.100530964914873,0.375,1,50.2371141468793,72.6873565122341,50.2371141468793,78.8556652382072
0.100530964914873,0.375,1.025,49.830979640735,71.6644224118045,49.830979640735,71.6644224118045
0.100530964914873,0.375,1.05,49.4031766668026,70.4951184612969,49.4031766668026,70.4951184612969
0.100530964914873,0.375,1.075,48.9666967374008,69.1527487148104,48.9666967374008,69.1527487148104
0.100530964914873,0.375,1.1,48.5271793881087,67.6460500701849,48.5271793881087,67.6460500701849
0.100530964914873,0.375,1.125,48.1080576479135,66.019532847085,48.1080576479135,66.019532847085
0.100530964914873,0.375,1.15,47.7259186364859,64.3524071957896,47.7259186364859,77.9700417243736
0.100530964914873,0.375,1.175,42.2544840611448,56.0151166753525,42.2544840611448,633.336023249413
0.100530964914873,0.375,1.2,21.3555748393917,28.1376669250352,21.3555748393917,900.573091303059
0.100530964914873,0.375,1.225,2.47239200926434,3.66680029820926,2.47239200926434,434.625480478987
0.100530964914873,0.4,-0.25,-0.0263598074142171,0.272950712678576,0.360437761526684,17.8392874772435
0.100530964914873,0.4,-0.225,2.84793497497447,3.47482704821779,2.84793497497447,502.75575072483
0.100530964914873,0.4,-0.2,24.6297841301159,29.2241212827548,24.6297841301159,1034.7554388016
0.100530964914873,0.4,-0.175,48.42829142118,56.5794447396224,48.42829142118,709.425623765062
0.100530964914873,0.4,-0.15,54.1469795712816,62.3516421579721,54.1469795712816,136.292710077455
0.100530964914873,0.4,-0.125,53.8531621921333,61.0636557067625,53.8531621921333,117.057221591294
0.100530964914873,0.4,-0.1,53.4919279945929,59.8674231875769,53.4919279945929,97.6930722241332
0.100530964914873,0.4,-0.075,53.0996115569564,58.6911995766806,53.0996115569564,78.8306822742198
0.100530964914873,0.4,-0.05,52.6790169885602,57.6816293951456,52.6790169885602,61.666636107065
0.100530964914873,0.4,-0.025,52.260253021778,56.7556671262797,52.260253021778,56.7556671262797
0.100530964914873,0.4,0,51.8415496739475,55.9907302509556,51.8415496739475,55.9907302509556
0.100530964914873,0.4,0.025,51.4461345646268,55.3084870374782,51.4461345646268,55.3084870374782
0.100530964914873,0.4,0.05,51.0702017301587,54.7628532430021,51.0702017301587,54.7628532430021
0.100530964914873,0.4,0.075,50.7319957291408,54.2890588426186,50.7319957291408,54.2890588426186
0.100530964914873,0.4,0.1,50.426892056278,53.9337342088308,50.426892056278,53.9337342088308
0.100530964914873,0.4,0.125,50.1692680337417,53.6425779785821,50.1692680337417,53.6425779785821
0.100530964914873,0.4,0.15,49.9536993615701,53.4563860961699,49.9536993615701,53.4563860961699
0.100530964914873,0.4,0.175,49.7910873986631,53.3277396477672,49.7910873986631,53.3277396477672
0.100530964914873,0.4,0.2,49.675021823269,53.2911814164007,49.675021823269,53.2911814164007
0.100530964914873,0.4,0.225,49.6132463873372,53.3047861399109,49.6132463873372,53.3047861399109
0.100530964914873,0.4,0.25,49.5983809301666,53.3971881025361,49.5983809301666,53.3971881025361
0.100530964914873,0.4,0.275,49.6354037721267,53.5314033397328,49.6354037721267,53.5314033397328
0.100530964914873,0.4,0.3,49.7161230228156,53.73090041554,49.7161230228156,53.73090041554
0.100530964914873,0.4,0.325,49.8431625068858,53.9630571578561,49.8431625068858,53.9630571578561
0.100530964914873,0.4,0.35,50.0077192856346,54.2470124299484,50.0077192856346,54.2470124299484
0.100530964914873,0.4,0.375,50.2104653290586,54.5537938866546,50.2104653290586,54.5537938866546
0.100530964914873,0.4,0.4,50.4421937366847,54.8990501614015,50.4421937366847,54.8990501614015
0.100530964914873,0.4,0.425,50.7020224333684,55.2567094820343,50.7020224333684,55.2567094820343
0.100530964914873,0.4,0.45,50.9805484682969,55.639737091762,50.9805484682969,55.639737091762
0.100530964914873,0.4,0.475,51.2757335601437,56.0242450610014,51.2757335601437,56.0242450610014
0.100530964914873,0.4,0.5,51.5781879759632,56.4212693136955,51.5781879759632,56.4212693136955
0.100530964914873,0.4,0.525,51.8851148963275,56.8084443427717,51.8851148963275,56.8084443427717
0.100530964914873,0.4,0.55,52.1873489819251,57.1955734311178,52.1873489819251,57.1955734311178
0.100530964914873,0.4,0.575,52.4817303656037,57.5612037929122,52.4817303656037,57.5612037929122
0.100530964914873,0.4,0.6,52.7595308298348,57.9145531484999,52.7595308298348,61.8326912927224
0.100530964914873,0.4,0.625,53.01761967218,58.234507237588,53.01761967218,67.772775233813
0.100530964914873,0.4,0.65,53.2479182236353,58.530312011487,53.2479182236353,73.3219305606707
0.100530964914873,0.4,0.675,53.4477141214257,58.7806257145567,53.4477141214257,78.3985920594971
0.100530964914873,0.4,0.7,53.6097872437185,58.9953301154298,53.6097872437185,82.9052232328652
0.100530964914873,0.4,0.725,53.7322306424649,59.1522554345332,53.7322306424649,86.7610206342267
0.100530964914873,0.4,0.75,53.8088879884813,59.2625705611881,53.8088879884813,89.868385847947
0.100530964914873,0.4,0.775,53.8390441143868,59.3025930546076,53.8390441143868,92.1480374608681
0.100530964914873,0.4,0.8,53.8178210422025,59.2855588674667,53.8178210422025,93.5030287242359
0.100530964914873,0.4,0.825,53.7460798517545,59.1854914709287,53.7460798517545,93.8559893297029
0.100530964914873,0.4,0.85,53.6204772449051,59.0186675616791,53.6204772449051,93.1112582869579
0.100530964914873,0.4,0.875,53.4438073112644,58.7560130653616,53.4438073112644,91.1928181391542
0.100530964914873,0.4,0.9,53.2145699620937,58.4177630818551,53.2145699620937,88.0035433832019
0.100530964914873,0.4,0.925,52.9377182347418,57.9710101387241,52.9377182347418,83.4673377909825
0.100530964914873,0.4,0.95,52.6138201768747,57.4396181891945,52.6138201768747,77.4726706854936
0.100530964914873,0.4,0.975,52.2499132753001,56.7861695699779,52.2499132753001,69.947022850952
0.100530964914873,0.4,1,51.8484381759786,56.0343748324086,51.8484381759786,60.7359685524492
0.100530964914873,0.4,1.025,51.4183047588335,55.1429349863498,51.4183047588335,55.1429349863498
0.100530964914873,0.4,1.05,50.963194835279,54.1290078404082,50.963194835279,54.1290078404082
0.100530964914873,0.4,1.075,50.4952450744049,52.9593975730796,50.4952450744049,52.9593975730796
0.100530964914873,0.4,1.1,50.0205634006849,51.6543588537544,50.0205634006849,51.6543588537544
0.100530964914873,0.4,1.125,49.5634216855937,50.2457687456553,49.5634216855937,55.6694102598703
0.100530964914873,0.4,1.15,49.1425516482284,48.8166169860313,49.1425516482284,74.9178333989134
0.100530964914873,0.4,1.175,43.485960429543,42.3688111156543,43.485960429543,652.560338853713
0.100530964914873,0.4,1.2,21.9739990778859,21.2837834221928,21.9739990778859,926.524853977727
0.100530964914873,0.4,1.225,2.55366195235413,2.85755056815287,2.55366195235413,446.779581507855
0.100530964914873,0.425,-0.25,-0.018894735014502,0.304287331444834,0.38324493918397,17.2141071588595
0.100530964914873,0.425,-0.225,2.92329161294361,2.52431858273923,2.92329161294361,515.583140162772
0.100530964914873,0.425,-0.2,25.2540783496118,20.6308779357127,25.2540783496118,1060.49026707159
0.100530964914873,0.425,-0.175,49.6342903080107,39.7413727809597,49.6342903080107,726.261690209893
0.100530964914873,0.425,-0.15,55.4742476392731,43.654885587172,55.4742476392731,114.747935243476
0.100530964914873,0.425,-0.125,55.1508795536935,42.5767495320962,55.1508795536935,96.248536431186
0.100530964914873,0.425,-0.1,54.7623116615004,41.5887463309368,54.7623116615004,77.7033076521961
0.100530964914873,0.425,-0.075,54.3429174063608,40.5969973904368,54.3429174063608,59.6757217164815
0.100530964914873,0.425,-0.05,53.8992328022321,39.7600777085713,53.8992328022321,43.3143427671946
0.100530964914873,0.425,-0.025,53.4591523843982,38.9772853809937,53.4591523843982,38.9772853809937
0.100530964914873,0.425,0,53.0229692090112,38.3425754381708,53.0229692090112,38.3425754381708
0.100530964914873,0.425,0.025,52.6118426498979,37.7633594933473,52.6118426498979,37.7633594933473
0.100530964914873,0.425,0.05,52.2234482257549,37.3099024281557,52.2234482257549,37.3099024281557
0.100530964914873,0.425,0.075,51.8743164939811,36.9050703100915,51.8743164939811,36.9050703100915
0.100530964914873,0.425,0.1,51.5611024917684,36.6095300536803,51.5611024917684,36.6095300536803
0.100530964914873,0.425,0.125,51.2967448001891,36.3582396108609,51.2967448001891,38.2260083413999
0.100530964914873,0.425,0.15,51.0769329001422,36.203750193655,51.0769329001422,41.3587116690232
0.100530964914873,0.425,0.175,50.9113175526221,36.0896874328509,50.9113175526221,43.3927878261799
0.100530964914873,0.425,0.2,50.79443045193,36.0604952908692,50.79443045193,44.418088291719
0.100530964914873,0.425,0.225,50.7329176002085,36.0669932700809,50.7329176002085,44.4606637398951
0.100530964914873,0.425,0.25,50.7201803797278,36.1461610812117,50.7201803797278,43.6484726711288
0.100530964914873,0.425,0.275,50.7602360943562,36.2552173325835,50.7602360943562,41.9965520479417
0.100530964914873,0.425,0.3,50.8455342160917,36.4246510239317,50.8455342160917,39.6399154036017
0.100530964914873,0.425,0.325,50.9778576093651,36.6172522973603,50.9778576093651,36.6172522973603
0.100530964914873,0.425,0.35,51.1489268766885,36.8580702195716,51.1489268766885,36.8580702195716
0.100530964914873,0.425,0.375,51.3586736037811,37.1145399208808,51.3586736037811,37.1145399208808
0.100530964914873,0.425,0.4,51.598318834896,37.4073085801991,51.598318834896,37.4073085801991
0.100530964914873,0.425,0.425,51.8663206779973,37.7075224383856,51.8663206779973,37.7075224383856
0.100530964914873,0.425,0.45,52.1536296850233,38.0324102977222,52.1536296850233,38.0324102977222
0.100530964914873,0.425,0.475,52.4576094228109,38.3559513094601,52.4576094228109,38.3559513094601
0.100530964914873,0.425,0.5,52.7691688136808,38.6928646263149,52.7691688136808,38.6928646263149
0.100530964914873,0.425,0.525,53.0849572601486,39.0191578419548,53.0849572601486,39.0191578419548
0.100530964914873,0.425,0.55,53.3960711825245,39.3478729618964,53.3960711825245,39.3478729618964
0.100530964914873,0.425,0.575,53.6988254934844,39.656307618972,53.6988254934844,39.656307618972
0.100530964914873,0.425,0.6,53.9847333803928,39.9565951084031,53.9847333803928,42.7262974092701
0.100530964914873,0.425,0.625,54.2501526918044,40.226630530086,54.2501526918044,48.3565474732318
0.100530964914873,0.425,0.65,54.4872413852769,40.4783637771554,54.4872413852769,53.6154220384897
0.100530964914873,0.425,0.675,54.6927749433333,40.6896101110967,54.6927749433333,58.4257008184096
0.100530964914873,0.425,0.7,54.859780412166,40.8728487220429,54.859780412166,62.6942886869022
0.100530964914873,0.425,0.725,54.9858227221783,41.0051092520134,54.9858227221783,66.3449280490271
0.100530964914873,0.425,0.75,55.0650195508756,41.1001486593607,55.0650195508756,69.2842380553483
0.100530964914873,0.425,0.775,55.0960943269629,41.1334283174549,55.0960943269629,71.4376538079153
0.100530964914873,0.425,0.8,55.0744892052533,41.1208403316617,55.0744892052533,72.7121330773236
0.100530964914873,0.425,0.825,55.0004508300401,41.0354073092507,55.0004508300401,73.0350494114728
0.100530964914873,0.425,0.85,54.8710259541971,40.8961719127654,54.8710259541971,72.3143876315653
0.100530964914873,0.425,0.875,54.6883208477973,40.6728403862405,54.6883208477973,70.4785251545705
0.100530964914873,0.425,0.9,54.4513179007204,40.3885545180679,54.4513179007204,67.4344295673649
0.100530964914873,0.425,0.925,54.1641904512105,40.0089333700146,54.1641904512105,63.1093435228171
0.100530964914873,0.425,0.95,53.8280749010185,39.5610504801631,53.8280749010185,57.3985749487096
0.100530964914873,0.425,0.975,53.4491205822924,39.0057769758918,53.4491205822924,50.2306213222441
0.100530964914873,0.425,1,53.0303349339676,38.3708627499866,53.0303349339676,41.465251482682
0.100530964914873,0.425,1.025,52.579646322938,37.6129666462419,52.579646322938,37.6129666462419
0.100530964914873,0.425,1.05,52.1011561168122,36.75510481172,52.1011561168122,36.75510481172
0.100530964914873,0.425,1.075,51.6062185081756,35.7609976218797,51.6062185081756,35.7609976218797
0.100530964914873,0.425,1.1,51.1014630951647,34.6589899268249,51.1014630951647,34.6589899268249
0.100530964914873,0.425,1.125,50.6119370018404,33.4715071633391,50.6119370018404,53.8085166041064
0.100530964914873,0.425,1.15,50.1583475673746,32.280995989421,50.1583475673746,71.7452714548358
0.100530964914873,0.425,1.175,44.3654515823719,27.8342332376617,44.3654515823719,666.385493563353
0.100530964914873,0.425,1.2,22.4159711942106,13.9828294216675,22.4159711942106,944.97154376595
0.100530964914873,0.425,1.225,2.61484673250326,2.00590191854365,2.61484673250326,455.362196182911
0.100530964914873,0.45,-0.25,-0.0113514865813095,0.301762976985099,0.413725485083351,16.5872260818973
0.100530964914873,0.45,-0.225,2.97362085785781,1.50023675587869,2.97362085785781,523.8796384638
0.100530964914873,0.45,-0.2,25.6583447969822,11.6691052972599,25.6583447969822,1077.01025813027
0.100530964914873,0.45,-0.175,50.4096971853153,22.2125789303208,50.4096971853153,736.903948950655
0.100530964914873,0.45,-0.15,56.3233693184852,24.1844155031168,56.3233693184852,92.5657481294916
0.100530964914873,0.45,-0.125,55.9756312525685,23.3138574338244,55.9756312525685,74.7939189919667
0.100530964914873,0.45,-0.1,55.5649703051191,22.5307921245239,55.5649703051191,57.055391277437
0.100530964914873,0.45,-0.075,55.1230518580345,21.7211589125552,55.1230518580345,39.8532625551254
0.100530964914873,0.45,-0.05,54.6605881014635,21.0539765786992,54.6605881014635,24.2833614753897
0.100530964914873,0.45,-0.025,54.2026726599945,20.4124281759292,54.2026726599945,20.4124281759292
0.100530964914873,0.45,0,53.7522145724433,19.9055524090206,53.7522145724433,19.9055524090206
0.100530964914873,0.45,0.025,53.3278302809596,19.4280058892647,53.3278302809596,19.4280058892647
0.100530964914873,0.45,0.05,52.9292097090653,19.0649436324226,52.9292097090653,20.5543979167991
0.100530964914873,0.45,0.075,52.5707570364359,18.7282815382655,52.5707570364359,27.6970477932971
0.100530964914873,0.45,0.1,52.2508654623835,18.4913284646742,52.2508654623835,33.4711412115772
0.100530964914873,0.45,0.125,51.9806745534069,18.2795907074769,51.9806745534069,37.8987583033776
0.100530964914873,0.45,0.15,51.7573738231951,18.1560905242068,51.7573738231951,41.1233321432845
0.100530964914873,0.45,0.175,51.5890582694437,18.0566393146634,51.5890582694437,43.1701819919006
0.100530964914873,0.45,0.2,51.4715278970893,18.0344311290004,51.4715278970893,44.1624328091101
0.100530964914873,0.45,0.225,51.4100779503952,18.0340284541685,51.4100779503952,44.1379118354084
0.100530964914873,0.45,0.25,51.3991671820642,18.0997523004194,51.3991671820642,43.2072726392359
0.100530964914873,0.45,0.275,51.4416437568639,18.1838956883973,51.4416437568639,41.4193183628383
0.100530964914873,0.45,0.3,51.5308318054122,18.3231107321774,51.5308318054122,38.8765737841728
0.100530964914873,0.45,0.325,51.6675022011938,18.4763602624438,51.6675022011938,35.6356616158628
0.100530964914873,0.45,0.35,51.844097454111,18.6738810387779,51.844097454111,31.7936625054393
0.100530964914873,0.45,0.375,52.0596676693008,18.8801763876816,52.0596676693008,27.5760231499105
0.100530964914873,0.45,0.4,52.3060324841453,19.1202866259745,52.3060324841453,23.2446708739901
0.100530964914873,0.45,0.425,52.5808725440014,19.3631474629637,52.5808725440014,19.3631474629637
0.100530964914873,0.45,0.45,52.8756414655621,19.6297438531041,52.8756414655621,19.6297438531041
0.100530964914873,0.45,0.475,53.1870045437812,19.8924142170983,53.1870045437812,19.8924142170983
0.100530964914873,0.45,0.5,53.5063038607823,20.1691332502539,53.5063038607823,20.1691332502539
0.100530964914873,0.45,0.525,53.8295469765798,20.4347045260282,53.8295469765798,20.4347045260282
0.100530964914873,0.45,0.55,54.1482170407546,20.7050444293802,54.1482170407546,20.7050444293802
0.100530964914873,0.45,0.575,54.4580226118493,20.95656442659,54.4580226118493,20.95656442659
0.100530964914873,0.45,0.6,54.7508388763703,21.2039984069706,54.7508388763703,22.7954409004865
0.100530964914873,0.45,0.625,55.0224331336186,21.4245642770979,55.0224331336186,28.1114815202258
0.100530964914873,0.45,0.65,55.2653211329419,21.6326387868592,55.2653211329419,33.0758244107668
0.100530964914873,0.45,0.675,55.475684381601,21.8054667560108,55.475684381601,37.6154342155223
0.100530964914873,0.45,0.7,55.6469236678545,21.9578764756216,55.6469236678545,41.6418024692789
0.100530964914873,0.45,0.725,55.7759866559921,22.0663376728277,55.7759866559921,45.083066944913
0.100530964914873,0.45,0.75,55.8574016877772,22.1469687238958,55.8574016877772,47.8501935920167
0.100530964914873,0.45,0.775,55.8892299946185,22.1745934810755,55.8892299946185,49.8732217229477
0.100530964914873,0.45,0.8,55.8673847451791,22.1675499323785,55.8673847451791,51.0630974488189
0.100530964914873,0.45,0.825,55.7913818715164,22.0980676937426,55.7913818715164,51.3519165539612
0.100530964914873,0.45,0.85,55.6588263191832,21.9877579481199,55.6588263191832,50.6512897906019
0.100530964914873,0.45,0.875,55.4710017861622,21.8053142684949,55.4710017861622,48.8941413140661
0.100530964914873,0.45,0.9,55.2275608282726,21.5765991849369,55.2275608282726,45.9912980199739
0.100530964914873,0.45,0.925,54.931742404807,21.2659641504149,54.931742404807,41.873781299819
0.100530964914873,0.45,0.95,54.5854631961697,20.9035222008482,54.5854631961697,36.443124129745
0.100530964914873,0.45,0.975,54.1938097888932,20.4486142559658,54.1938097888932,29.6297294175993
0.100530964914873,0.45,1,53.7606048590979,19.9328990127572,53.7606048590979,21.30644088641
0.100530964914873,0.45,1.025,53.2925969965005,19.3110993790702,53.2925969965005,19.3702598248424
0.100530964914873,0.45,1.05,52.7946134754615,18.6120581894022,52.7946134754615,20.3717314274265
0.100530964914873,0.45,1.075,52.2769820785527,17.7963429908731,52.2769820785527,21.0574546153698
0.100530964914873,0.45,1.1,51.7472221563353,16.9003723285366,51.7472221563353,28.3336172665723
0.100530964914873,0.45,1.125,51.2307271740861,15.9364170938518,51.2307271740861,51.9352021888478
0.100530964914873,0.45,1.15,50.7503406040985,14.9858443948353,50.7503406040985,68.4735208837305
0.100530964914873,0.45,1.175,44.872075773555,12.6196826763346,44.872075773555,674.530711527582
0.100530964914873,0.45,1.2,22.6701996444703,6.32066241219578,22.6701996444703,955.495968914692
0.100530964914873,0.45,1.225,2.65344244231315,1.08375008704471,2.65344244231315,460.16677351652
0.100530964914873,0.475,-0.25,-0.00378052422949812,0.311560935996788,0.448981893316289,15.9370401448158
0.100530964914873,0.475,-0.225,2.99815035938677,0.467766061985834,2.99815035938677,527.509605080084
0.100530964914873,0.475,-0.2,25.8358816577635,2.51942051016181,25.8358816577635,1084.04133555717
0.100530964914873,0.475,-0.175,50.7416363183167,4.30067574086562,50.7416363183167,741.162530943581
0.100530964914873,0.475,-0.15,56.6797477383915,4.27831872724805,56.6797477383915,70.0805280678189
0.100530964914873,0.475,-0.125,56.3128540385011,3.61627143488995,56.3128540385011,62.3978215252338
0.100530964914873,0.475,-0.1,55.8851084871039,3.03537695369973,55.8851084871039,47.3346628256099
0.100530964914873,0.475,-0.075,55.425236302387,2.4089507902951,55.425236302387,33.0972945016675
0.100530964914873,0.475,-0.05,54.9481726083935,1.9092535905609,54.9481726083935,19.5818204588171
0.100530964914873,0.475,-0.025,54.4760180956954,1.40984623699311,54.4760180956954,18.7460667714689
0.100530964914873,0.475,0,54.0144739395975,1.02880221707263,54.0144739395975,19.6571712563028
0.100530964914873,0.475,0.025,53.5794727875977,0.653575595340565,53.5794727875977,29.4239741219877
0.100530964914873,0.475,0.05,53.1729102888532,0.379066031446331,53.1729102888532,37.6830949209541
0.100530964914873,0.475,0.075,52.8069471308483,0.110924624477149,52.8069471308483,44.4929394884911
0.100530964914873,0.475,0.1,52.4818719891492,-0.0692114084599013,52.4818719891492,50.0044799406873
0.100530964914873,0.475,0.125,52.2069277539722,-0.241352298227479,52.2069277539722,54.2461639296001
0.100530964914873,0.475,0.15,51.9809285746693,-0.335563800596712,51.9809285746693,57.3460743594048
0.100530964914873,0.475,0.175,51.8103399466899,-0.420584372922656,51.8103399466899,59.3328876114439
0.100530964914873,0.475,0.2,51.6923315257678,-0.437375677507511,51.6923315257678,60.3189064746481
0.100530964914873,0.475,0.225,51.6307972905099,-0.444963590479033,51.6307972905099,60.3428265520537
0.100530964914873,0.475,0.25,51.6213369578299,-0.39404050607418,51.6213369578299,59.5071060093331
0.100530964914873,0.475,0.275,51.6655986119633,-0.335083377177024,51.6655986119633,57.8596276531059
0.100530964914873,0.475,0.3,51.7578499681702,-0.227178439309796,51.7578499681702,55.4962266982696
0.100530964914873,0.475,0.325,51.8978350558557,-0.113460904946569,51.8978350558557,52.471439582749
0.100530964914873,0.475,0.35,52.0787746644393,0.0399547669525259,52.0787746644393,48.8765520315576
0.100530964914873,0.475,0.375,52.2988360713095,0.196028966245719,52.2988360713095,44.7708740917007
0.100530964914873,0.475,0.4,52.5504828090341,0.382937352513315,52.5504828090341,40.2425609814939
0.100530964914873,0.475,0.425,52.8306283723802,0.568534950652872,52.8306283723802,35.3544664564431
0.100530964914873,0.475,0.45,53.1312646300151,0.776513918791762,53.1312646300151,30.1925990407848
0.100530964914873,0.475,0.475,53.4483792750118,0.978517567819241,53.4483792750118,24.8224631976359
0.100530964914873,0.475,0.5,53.7737731570964,1.19487137662892,53.7737731570964,19.3286547792168
0.100530964914873,0.475,0.525,54.1028421485595,1.40000449792517,54.1028421485595,18.5008000695243
0.100530964914873,0.475,0.55,54.42747237263,1.61188776087637,54.42747237263,18.3741908424337
0.100530964914873,0.475,0.575,54.742805138965,1.80682319893402,54.742805138965,18.2511798763836
0.100530964914873,0.475,0.6,55.0410844942821,2.00135344987158,55.0410844942821,18.1344539728812
0.100530964914873,0.475,0.625,55.3175349661093,2.17280360440292,55.3175349661093,21.2706561575794
0.100530964914873,0.475,0.65,55.5650273900395,2.3371566534893,55.5650273900395,25.4974132743088
0.100530964914873,0.475,0.675,55.7792056595916,2.47193958562018,55.7792056595916,29.3640235240868
0.100530964914873,0.475,0.7,55.9538317321687,2.59342076300448,55.9538317321687,32.7746535276278
0.100530964914873,0.475,0.725,56.0853010230858,2.67849396448805,56.0853010230858,35.6899389231318
0.100530964914873,0.475,0.75,56.1685296334008,2.74457697667375,56.1685296334008,38.0082312767085
0.100530964914873,0.475,0.775,56.2009904795892,2.7670385113747,56.2009904795892,39.7025668137641
0.100530964914873,0.475,0.8,56.1790336483957,2.76537731418716,56.1790336483957,40.6481705150614
0.100530964914873,0.475,0.825,56.10152734298,2.71248079689529,56.10152734298,40.8540705243507
0.100530964914873,0.475,0.85,55.9665879424496,2.63094730028246,55.9665879424496,40.1458443770704
0.100530964914873,0.475,0.875,55.7747687196691,2.49024453342927,55.7747687196691,38.6107394644718
0.100530964914873,0.475,0.9,55.526331844971,2.3170103133467,55.526331844971,36.010874627165
0.100530964914873,0.475,0.925,55.2236831535346,2.0765059163359,55.2236831535346,32.551068421495
0.100530964914873,0.475,0.95,54.8694486688453,1.79953008320114,54.8694486688453,27.9708628581517
0.100530964914873,0.475,0.975,54.4677624444138,1.44649130124144,54.4677624444138,22.5250184979517
0.100530964914873,0.475,1,54.0231963005946,1.05020854057564,54.0231963005946,18.6489852549028
0.100530964914873,0.475,1.025,53.5414350533252,0.566480843304448,53.5414350533252,19.9535688568987
0.100530964914873,0.475,1.05,53.0280018412288,0.0269228827635191,53.0280018412288,21.0420378558761
0.100530964914873,0.475,1.075,52.492300971242,-0.607768493658919,52.492300971242,32.1595561441898
0.100530964914873,0.475,1.1,51.9427599330239,-1.2965477169858,51.9427599330239,46.2468508640438
0.100530964914873,0.475,1.125,51.4050568741931,-2.03445188472069,51.4050568741931,61.2617845249068
0.100530964914873,0.475,1.15,50.9039389436302,-2.7453462258666,50.9039389436302,76.7675837079307
0.100530964914873,0.475,1.175,44.9931434754789,-2.98169351867458,44.9931434754789,676.798218245019
0.100530964914873,0.475,1.2,22.7303339091252,-1.53372440642064,22.7303339091252,957.823960159185
0.100530964914873,0.475,1.225,2.66886574510139,0.150214069171966,2.66886574510139,461.065963229123
0.100530964914873,0.5,-0.25,0.00402498577028399,0.287659812776173,0.489222500599188,15.2733667596531
0.100530964914873,0.5,-0.225,2.99673416779306,-0.607943738536841,2.99673416779306,526.403649160428
0.100530964914873,0.5,-0.2,25.7834811333157,-6.7408113786124,25.7834811333157,1081.43211653911
0.100530964914873,0.5,-0.175,50.6232900145127,-13.7948778658248,50.6232900145127,738.929304430033
0.100530964914873,0.5,-0.15,56.5356604180254,-15.8335439313729,56.5356604180254,64.4002564320421
0.100530964914873,0.5,-0.125,56.1548055469147,-16.2895202924877,56.1548055469147,59.848204322184
0.100530964914873,0.5,-0.1,55.7150696698839,-16.6721514592891,55.7150696698839,45.9930485223528
0.100530964914873,0.5,-0.075,55.2418197609798,-17.1172942987557,55.2418197609798,32.5616523453578
0.100530964914873,0.5,-0.05,54.7543471750722,-17.4526138544237,54.7543471750722,19.6979599347997
0.100530964914873,0.5,-0.025,54.2714549716017,-17.8111663642686,54.2714549716017,27.0414082624414
0.100530964914873,0.5,0,53.8019265095071,-18.0686584182216,53.8019265095071,37.8536194248626
0.100530964914873,0.5,0.025,53.358778614272,-18.3421455996754,53.358778614272,47.1199761050625
0.100530964914873,0.5,0.05,52.9464198613694,-18.5295869959536,52.9464198613694,54.9605977586137
0.100530964914873,0.5,0.075,52.5745610797767,-18.7292112810113,52.5745610797767,61.441822282787
0.100530964914873,0.5,0.1,52.2456542139872,-18.8533925044347,52.2456542139872,66.6954518308463
0.100530964914873,0.5,0.125,51.9668591710179,-18.9855608150381,51.9668591710179,70.7546317363539
0.100530964914873,0.5,0.15,51.7388423206936,-19.0509169494686,51.7388423206936,73.7336449259255
0.100530964914873,0.5,0.175,51.5662794776195,-19.1209432086738,51.5662794776195,75.6635128050587
0.100530964914873,0.5,0.2,51.4479057968896,-19.132510317044,51.4479057968896,76.6465677689238
0.100530964914873,0.5,0.225,51.3860800955656,-19.1467014993007,51.3860800955656,76.7218150540818
0.100530964914873,0.5,0.25,51.3777125873173,-19.1106924212233,51.3777125873173,75.9839409597574
0.100530964914873,0.5,0.275,51.4231399293041,-19.0764439942526,51.4231399293041,74.479649070029
0.100530964914873,0.5,0.3,51.517720542836,-18.9999909053637,51.517720542836,72.2982541938776
0.100530964914873,0.5,0.325,51.6600787231017,-18.9254928595848,51.6600787231017,69.4921318403948
0.100530964914873,0.5,0.35,51.8443419990539,-18.8163997626547,51.8443419990539,66.1467939511894
0.100530964914873,0.5,0.375,52.0677168757822,-18.7104020962039,52.0677168757822,62.3187501440394
0.100530964914873,0.5,0.4,52.3234242644399,-18.57698468237,52.3234242644399,58.0908494003358
0.100530964914873,0.5,0.425,52.607544471504,-18.4486339435057,52.607544471504,53.5227065289178
0.100530964914873,0.5,0.45,52.9127095935547,-18.299594364891,52.9127095935547,48.695327570296
0.100530964914873,0.5,0.475,53.23417283302,-18.1583050919066,53.23417283302,43.6706523614246
0.100530964914873,0.5,0.5,53.5642874675541,-18.0026148413089,53.5642874675541,38.5284788579556
0.100530964914873,0.5,0.525,53.8977873640722,-17.8579588196348,53.8977873640722,33.3323669665229
0.100530964914873,0.5,0.55,54.2270498907853,-17.7047468499893,54.2270498907853,28.1614663975436
0.100530964914873,0.5,0.575,54.546602916785,-17.5663568752703,54.546602916785,23.0802285595911
0.100530964914873,0.5,0.6,54.8491449324244,-17.4248075975053,54.8491449324244,18.4710082532996
0.100530964914873,0.5,0.625,55.1293132950361,-17.302297638763,55.1293132950361,20.1290825676009
0.100530964914873,0.5,0.65,55.3804193351656,-17.1815640484973,55.3804193351656,24.132670830486
0.100530964914873,0.5,0.675,55.5975245316929,-17.0844701543609,55.5975245316929,27.792606511715
0.100530964914873,0.5,0.7,55.7748395655145,-16.9936079709195,55.7748395655145,31.0155081334196
0.100530964914873,0.5,0.725,55.9081604495487,-16.9313562798624,55.9081604495487,33.7653337254712
0.100530964914873,0.5,0.75,55.9928827302358,-16.8792872526603,55.9928827302358,35.9433020616585
0.100530964914873,0.5,0.775,56.0258399865754,-16.8611920651219,56.0258399865754,37.5252836592808
0.100530964914873,0.5,0.8,56.0039162995355,-16.856699985671,56.0039162995355,38.3905352061864
0.100530964914873,0.5,0.825,55.9252763353145,-16.8919656672055,55.9252763353145,38.5499376993861
0.100530964914873,0.5,0.85,55.7886504507599,-16.9436955646367,55.7886504507599,37.8345761249853
0.100530964914873,0.5,0.875,55.5938006856591,-17.0413376358476,55.5938006856591,36.3318133655969
0.100530964914873,0.5,0.9,55.3417064359929,-17.1577673739409,55.3417064359929,33.8078078830554
0.100530964914873,0.5,0.925,55.033875278909,-17.3265051251796,55.033875278909,30.465817333998
0.100530964914873,0.5,0.95,54.6737583248886,-17.5163277191312,54.6737583248886,26.0385528787356
0.100530964914873,0.5,0.975,54.2644685559939,-17.7654861612472,54.2644685559939,20.7846207070744
0.100530964914873,0.5,1,53.8114640599904,-18.0401754013246,53.8114640599904,20.261910199723
0.100530964914873,0.5,1.025,53.3192894372508,-18.3833331441978,53.3192894372508,29.0917811967166
0.100530964914873,0.5,1.05,52.7943478166497,-18.7605776534521,52.7943478166497,39.4305708869953
0.100530964914873,0.5,1.075,52.2450065181399,-19.2111592541753,52.2450065181399,51.1842409156936
0.100530964914873,0.5,1.1,51.6808310347776,-19.6894872334227,51.6808310347776,64.4128561713594
0.100530964914873,0.5,1.125,51.1274601590453,-20.1989836660265,51.1274601590453,78.4891059311644
0.100530964914873,0.5,1.15,50.6115339552285,-20.6692910617415,50.6115339552285,92.9881073615763
0.100530964914873,0.5,1.175,44.7215948766205,-18.7588882090712,44.7215948766205,673.093478017667
0.100530964914873,0.5,1.2,22.592704154543,-9.49364439269297,22.592704154543,951.804802392669
0.100530964914873,0.5,1.225,2.66068926934745,-0.82413888401786,2.66068926934745,457.979932982782
0.100530964914873,0.525,-0.25,0.0106487629992095,0.279027319971536,0.531436659074547,14.5804008533904
0.100530964914873,0.525,-0.225,2.96786837184748,-1.65935448767124,2.96786837184748,520.553762277144
0.100530964914873,0.525,-0.2,25.499343727094,-15.9302907997874,25.499343727094,1069.17603533854
0.100530964914873,0.525,-0.175,50.0528318723876,-31.7669625288117,50.0528318723876,730.199417484311
0.100530964914873,0.525,-0.15,55.8890826718981,-35.8131719429151,55.8890826718981,61.1460752628527
0.100530964914873,0.525,-0.125,55.4993943318133,-36.0618345950553,55.4993943318133,57.2727990726895
0.100530964914873,0.525,-0.1,55.052495346352,-36.2485383931635,55.052495346352,44.6670086574831
0.100530964914873,0.525,-0.075,54.5703772450679,-36.5103269268776,54.5703772450679,36.5103269268776
0.100530964914873,0.525,-0.05,54.076531165219,-36.6830208858289,54.076531165219,36.6830208858289
0.100530964914873,0.525,-0.025,53.5864588569033,-36.8990205518549,53.5864588569033,45.6234747074827
0.100530964914873,0.525,0,53.1120258904561,-37.0346018821183,53.1120258904561,55.8404964480696
0.100530964914873,0.525,0.025,52.663358487224,-37.2050867081698,52.663358487224,64.6095728209445
0.100530964914873,0.525,0.05,52.2474114834743,-37.3070404289523,52.2474114834743,72.0365438560357
0.100530964914873,0.525,0.075,51.8714733013088,-37.4373114383457,51.8714733013088,78.1908842493718
0.100530964914873,0.525,0.1,51.5401777745361,-37.5071016889363,51.5401777745361,83.1898004953744
0.100530964914873,0.525,0.125,51.2586292772575,-37.5988474627979,51.2586292772575,87.0677024968302
0.100530964914873,0.525,0.15,51.0293518662727,-37.6368696370366,51.0293518662727,89.9282680204886
0.100530964914873,0.525,0.175,50.855264375253,-37.6917345698191,50.855264375253,91.8023686832634
0.100530964914873,0.525,0.2,50.7366681982594,-37.6994868530196,50.7366681982594,92.7845715966628
0.100530964914873,0.525,0.225,50.6744256827043,-37.7202739731074,50.6744256827043,92.9123897350209
0.100530964914873,0.525,0.25,50.6667576168377,-37.7004076904419,50.6667576168377,92.2742819112188
0.100530964914873,0.525,0.275,50.7127323295614,-37.6909117383927,50.7127323295614,90.9144680807454
0.100530964914873,0.525,0.3,50.8087994890171,-37.6469152097137,50.8087994890171,88.9168485524338
0.100530964914873,0.525,0.325,50.9525098971763,-37.6116554580512,50.9525098971763,86.3306776814252
0.100530964914873,0.525,0.35,51.1388986463159,-37.5476559400884,51.1388986463159,83.2365094779533
0.100530964914873,0.525,0.375,51.3642604050464,-37.4916901672604,51.3642604050464,79.6873259192073
0.100530964914873,0.525,0.4,51.6225737099019,-37.4123233459391,51.6225737099019,75.761297609097
0.100530964914873,0.525,0.425,51.9091374501932,-37.3411056492342,51.9091374501932,71.5142278987218
0.100530964914873,0.525,0.45,52.2172223696898,-37.2513992732499,52.2172223696898,67.0226324349102
0.100530964914873,0.525,0.475,52.5414023017058,-37.1706579298314,52.5414023017058,62.3444120375995
0.100530964914873,0.525,0.5,52.874578088984,-37.0759169119467,52.874578088984,57.55501613772
0.100530964914873,0.525,0.525,53.2108808436161,-36.9915458002762,53.2108808436161,52.7137565794241
0.100530964914873,0.525,0.55,53.5431694861529,-36.8972418314927,53.5431694861529,47.8955626937623
0.100530964914873,0.525,0.575,53.8654228035854,-36.8152057111609,53.8654228035854,43.1604217201027
0.100530964914873,0.525,0.6,54.1707776227896,-36.7268772551917,54.1707776227896,38.5833131922177
0.100530964914873,0.525,0.625,54.4533547292363,-36.6531334579178,54.4533547292363,36.6531334579178
0.100530964914873,0.525,0.65,54.7068818327874,-36.5763011843036,54.7068818327874,36.5763011843036
0.100530964914873,0.525,0.675,54.9259160924915,-36.5167410686683,54.9259160924915,36.5167410686683
0.100530964914873,0.525,0.7,55.1050831869391,-36.4568432909225,55.1050831869391,36.4568432909225
0.100530964914873,0.525,0.725,55.2396667017521,-36.4172576072139,55.2396667017521,36.4172576072139
0.100530964914873,0.525,0.75,55.3254966160675,-36.3796129796726,55.3254966160675,36.3796129796726
0.100530964914873,0.525,0.775,55.358864525681,-36.3656863597559,55.358864525681,36.3656863597559
0.100530964914873,0.525,0.8,55.3371302601529,-36.3554953827429,55.3371302601529,36.3554953827429
0.100530964914873,0.525,0.825,55.2578641134224,-36.3728243321909,55.2578641134224,36.3728243321909
0.100530964914873,0.525,0.85,55.1203366262534,-36.3952042389521,55.1203366262534,36.3952042389521
0.100530964914873,0.525,0.875,54.9236404907658,-36.4492871117987,54.9236404907658,36.4492871117987
0.100530964914873,0.525,0.9,54.6693814730493,-36.5093023981981,54.6693814730493,36.5093023981981
0.100530964914873,0.525,0.925,54.3583034708331,-36.6054971258953,54.3583034708331,36.6054971258953
0.100530964914873,0.525,0.95,53.9945787045536,-36.7084253661571,53.9945787045536,36.7084253661571
0.100530964914873,0.525,0.975,53.5804451245269,-36.8525754924776,53.5804451245269,36.8525754924776
0.100530964914873,0.525,1,53.1221477713822,-37.0056971671687,53.1221477713822,41.0278689807544
0.100530964914873,0.525,1.025,52.6232433853142,-37.2066653710007,52.6232433853142,49.3391525227854
0.100530964914873,0.525,1.05,52.0909557672275,-37.4211288729932,52.0909557672275,59.0546008379644
0.100530964914873,0.525,1.075,51.5327463549106,-37.685282866907,51.5327463549106,70.0824821902635
0.100530964914873,0.525,1.1,50.9593002161666,-37.9522861737867,50.9593002161666,82.4596346572413
0.100530964914873,0.525,1.125,50.3961382213411,-38.2315385479223,50.3961382213411,95.6017065834093
0.100530964914873,0.525,1.15,49.8715000144212,-38.4621952620061,49.8715000144212,109.101023071264
0.100530964914873,0.525,1.175,44.0561140362258,-34.4180879453668,44.0561140362258,663.406151474173
0.100530964914873,0.525,1.2,22.2561253936789,-17.3883124858152,22.2561253936789,937.434928263101
0.100530964914873,0.525,1.225,2.62775722075054,-1.77734214112085,2.62775722075054,450.914294682384
0.100530964914873,0.55,-0.25,0.0177848674154999,0.237051670732488,0.57596759450543,13.8657946386232
0.100530964914873,0.55,-0.225,2.91374802702703,-2.72412367508647,2.91374802702703,510.023698785339
0.100530964914873,0.55,-0.2,24.9882843170638,-24.9727261992781,24.9882843170638,1047.39212046943
0.100530964914873,0.55,-0.175,49.0377240924253,-49.4165833974121,49.0377240924253,715.051854503221
0.100530964914873,0.55,-0.15,54.7481109688783,-55.431258364767,54.7481109688783,57.8436852480579
0.100530964914873,0.55,-0.125,54.3548086863186,-55.47515018687,54.3548086863186,55.47515018687
0.100530964914873,0.55,-0.1,53.905709613476,-55.469714582668,53.905709613476,55.469714582668
0.100530964914873,0.55,-0.075,53.4193666824415,-55.5493858644643,53.4193666824415,55.5493858644643
0.100530964914873,0.55,-0.05,52.923239702978,-55.5621369630178,52.923239702978,55.5621369630178
0.100530964914873,0.55,-0.025,52.4295476466955,-55.6361316894599,52.4295476466955,63.783005046745
0.100530964914873,0.55,0,51.9532266898566,-55.6515352308372,51.9532266898566,73.4116659826138
0.100530964914873,0.55,0.025,51.5015585402116,-55.7188378292936,51.5015585402116,81.687341346293
0.100530964914873,0.55,0.05,51.084094344627,-55.736169866929,51.084094344627,88.7049108257205
0.100530964914873,0.55,0.075,50.7057287617691,-55.7963568672792,50.7057287617691,94.5345254969959
0.100530964914873,0.55,0.1,50.3733284720274,-55.8120261315716,50.3733284720274,99.2811545213843
0.100530964914873,0.55,0.125,50.0899539569561,-55.8623419856833,50.0899539569561,102.979036891033
0.100530964914873,0.55,0.15,49.8600342113153,-55.8729753730464,49.8600342113153,105.722615339594
0.100530964914873,0.55,0.175,49.6847356290707,-55.9116338382505,49.6847356290707,107.54178629397
0.100530964914873,0.55,0.2,49.5659733385233,-55.9154131801064,49.5659733385233,108.524049317075
0.100530964914873,0.55,0.225,49.5031145021144,-55.9418940049488,49.5031145021144,108.70501360374
0.100530964914873,0.55,0.25,49.4957391430843,-55.9380719071095,49.4957391430843,108.167209895768
0.100530964914873,0.55,0.275,49.5416456567228,-55.9526812728051,49.5416456567228,106.952232181293
0.100530964914873,0.55,0.3,49.6384242027574,-55.9411973325117,49.6384242027574,105.138638028633
0.100530964914873,0.55,0.325,49.7825477469982,-55.9448253755912,49.7825477469982,102.772579050052
0.100530964914873,0.55,0.35,49.9700081936726,-55.9261597918478,49.9700081936726,99.9295950279875
0.100530964914873,0.55,0.375,50.1961819222933,-55.9201538160618,50.1961819222933,96.659249396982
0.100530964914873,0.55,0.4,50.455854048512,-55.895239934659,50.455854048512,93.0349071654208
0.100530964914873,0.55,0.425,50.7435343008987,-55.8813015510246,50.7435343008987,89.1087212397716
0.100530964914873,0.55,0.45,51.0531806424252,-55.8514365958529,51.0531806424252,84.952549678601
0.100530964914873,0.55,0.475,51.3786792335495,-55.8315251754461,51.3786792335495,80.6204499332344
0.100530964914873,0.55,0.5,51.7135267156819,-55.7982753774717,51.7135267156819,76.1833298543259
0.100530964914873,0.55,0.525,52.0512431290796,-55.7745180892971,52.0512431290796,71.6964797304524
0.100530964914873,0.55,0.55,52.3852169489225,-55.7396241728732,52.3852169489225,67.2303923536554
0.100530964914873,0.55,0.575,52.7088699352592,-55.714234716617,52.7088699352592,62.8408525169189
0.100530964914873,0.55,0.6,53.0158251264615,-55.6795236003702,53.0158251264615,58.5985224037834
0.100530964914873,0.55,0.625,53.2996794720073,-55.6547324798772,53.2996794720073,55.6547324798772
0.100530964914873,0.55,0.65,53.5546248301521,-55.6220400352192,53.5546248301521,55.6220400352192
0.100530964914873,0.55,0.675,53.7747078308557,-55.6000392664767,53.7747078308557,55.6000392664767
0.100530964914873,0.55,0.7,53.9550166360519,-55.5711479485507,53.9550166360519,55.5711479485507
0.100530964914873,0.55,0.725,54.0903179072169,-55.5540529819581,54.0903179072169,55.5540529819581
0.100530964914873,0.55,0.75,54.1769226619384,-55.5306511794386,54.1769226619384,55.5306511794386
0.100530964914873,0.55,0.775,54.2105789189237,-55.5204880042605,54.2105789189237,55.5204880042605
0.100530964914873,0.55,0.8,54.1891665701947,-55.5041704160899,54.1891665701947,55.5041704160899
0.100530964914873,0.55,0.825,54.1096646696044,-55.5029026102954,54.1096646696044,55.5029026102954
0.100530964914873,0.55,0.85,53.9719233925796,-55.4952300240898,53.9719233925796,55.4952300240898
0.100530964914873,0.55,0.875,53.7743761784391,-55.504808194497,53.7743761784391,55.504808194497
0.100530964914873,0.55,0.9,53.5192869969961,-55.5073847562412,53.5192869969961,55.5073847562412
0.100530964914873,0.55,0.925,53.2066554118539,-55.5297610538492,53.2066554118539,55.5297610538492
0.100530964914873,0.55,0.95,52.8414007279153,-55.5443709730357,52.8414007279153,55.5443709730357
0.100530964914873,0.55,0.975,52.4249160077124,-55.5818286095201,52.4249160077124,55.5818286095201
0.100530964914873,0.55,1,51.9642681746065,-55.6114003078806,51.9642681746065,61.4014615139877
0.100530964914873,0.55,1.025,51.4620625235521,-55.6678852916569,51.4620625235521,69.1963415163137
0.100530964914873,0.55,1.05,50.9264171066692,-55.7167095271345,50.9264171066692,78.2917850112413
0.100530964914873,0.55,1.075,50.3638918505185,-55.7913543685465,50.3638918505185,88.5967867080397
0.100530964914873,0.55,1.1,49.7863895170337,-55.8436618879121,49.7863895170337,100.127347372016
0.100530964914873,0.55,1.125,49.2190719757984,-55.8905943580356,49.2190719757984,112.339044126362
0.100530964914873,0.55,1.15,48.6916154128335,-55.8808888154567,48.6916154128335,124.844280971905
0.100530964914873,0.55,1.175,43.0035057628265,-49.7483958248953,43.0035057628265,647.826997882767
0.100530964914873,0.55,1.2,21.724624351078,-25.131780006226,21.724624351078,914.828864107359
0.100530964914873,0.55,1.225,2.57181585579231,-2.74130964965465,2.57181585579231,439.915528808132
0.100530964914873,0.575,-0.25,0.0225903329407684,0.216971356578393,0.619606056895475,13.1222873943383
0.100530964914873,0.575,-0.225,2.83206737741679,-3.72821170352731,2.83206737741679,494.93415400056
0.100530964914873,0.575,-0.2,24.2533926320422,-33.6811042378061,24.2533926320422,1016.34308915645
0.100530964914873,0.575,-0.175,47.5871942771379,-66.4311519436769,47.5871942771379,693.667102350909
0.100530964914873,0.575,-0.15,53.1232998799446,-74.3435530914893,53.1232998799446,74.3435530914893
0.100530964914873,0.575,-0.125,52.7314256783665,-74.18075978092,52.7314256783665,74.18075978092
0.100530964914873,0.575,-0.1,52.2847856944697,-73.984286884713,52.2847856944697,73.984286884713
0.100530964914873,0.575,-0.075,51.79870588766,-73.8783618387783,51.79870588766,73.8783618387783
0.100530964914873,0.575,-0.05,51.3042152277466,-73.7316921741978,51.3042152277466,73.7316921741978
0.100530964914873,0.575,-0.025,50.81046178747,-73.6608497661396,50.81046178747,81.1699698415361
0.100530964914873,0.575,0,50.3352520675327,-73.5567596405172,50.3352520675327,90.2152759691774
0.100530964914873,0.575,0.025,49.8832343236279,-73.5187937145981,49.8832343236279,97.9985545120086
0.100530964914873,0.575,0.05,49.4664143951207,-73.4523612617123,49.4664143951207,104.609174155895
0.100530964914873,0.575,0.075,49.0874781257988,-73.4410376990892,49.0874781257988,110.113625240892
0.100530964914873,0.575,0.1,48.7553926634252,-73.4036020583828,48.7553926634252,114.608796974122
0.100530964914873,0.575,0.125,48.4713363797096,-73.4116067435419,48.4713363797096,118.125683466132
0.100530964914873,0.575,0.15,48.241520686482,-73.3959501349694,48.241520686482,120.752373098678
0.100530964914873,0.575,0.175,48.0655056214388,-73.4179123005405,48.0655056214388,122.515560481946
0.100530964914873,0.575,0.2,47.9467140035315,-73.4188000909722,47.9467140035315,123.497647468814
0.100530964914873,0.575,0.225,47.8831508205164,-73.4507277019251,47.8831508205164,123.730736989144
0.100530964914873,0.575,0.25,47.8756677936856,-73.4639332520111,47.8756677936856,123.292803156662
0.100530964914873,0.575,0.275,47.9209140324654,-73.5025273421184,47.9209140324654,122.221659129221
0.100530964914873,0.575,0.3,48.0175498873841,-73.524396298508,48.0175498873841,120.591498701881
0.100530964914873,0.575,0.325,48.1610799588409,-73.5668415002025,48.1610799588409,118.44452493522
0.100530964914873,0.575,0.35,48.3483970754532,-73.5941982372629,48.3483970754532,115.851983535671
0.100530964914873,0.575,0.375,48.574059563376,-73.6380936993282,48.574059563376,112.859382929032
0.100530964914873,0.575,0.4,48.8336141531932,-73.6681904571172,48.8336141531932,109.535834105762
0.100530964914873,0.575,0.425,49.1208747682692,-73.7114781410212,49.1208747682692,105.929343172756
0.100530964914873,0.575,0.45,49.430448867199,-73.7419224426969,49.430448867199,102.107557063039
0.100530964914873,0.575,0.475,49.7556239208814,-73.7828048250852,49.7556239208814,98.1202845407809
0.100530964914873,0.575,0.5,50.090458277046,-73.811473670029,50.090458277046,94.0342797185661
0.100530964914873,0.575,0.525,50.4279480687958,-73.8483310941412,50.4279480687958,89.9004599919028
0.100530964914873,0.575,0.55,50.7619774462153,-73.8732830020916,50.7619774462153,85.7852465323456
0.100530964914873,0.575,0.575,51.0854990582596,-73.9045964024524,51.0854990582596,81.7398938675591
0.100530964914873,0.575,0.6,51.3925852804836,-73.9239879969923,51.3925852804836,77.8311177061308
0.100530964914873,0.575,0.625,51.6764004760459,-73.9482706753288,51.6764004760459,74.1095923242409
0.100530964914873,0.575,0.65,51.9315577615838,-73.9602823461249,51.9315577615838,73.9602823461249
0.100530964914873,0.575,0.675,52.1516904296225,-73.9760230137355,52.1516904296225,73.9760230137355
0.100530964914873,0.575,0.7,52.332297339594,-73.978796019774,52.332297339594,73.978796019774
0.100530964914873,0.575,0.725,52.4677340225627,-73.9844137860836,52.4677340225627,73.9844137860836
0.100530964914873,0.575,0.75,52.5547290370772,-73.9760038626279,52.5547290370772,73.9760038626279
0.100530964914873,0.575,0.775,52.5886039027903,-73.9698247846637,52.5886039027903,73.9698247846637
0.100530964914873,0.575,0.8,52.5676804854197,-73.9481977766214,52.5676804854197,73.9481977766214
0.100530964914873,0.575,0.825,52.4884773743996,-73.9284883520719,52.4884773743996,73.9284883520719
0.100530964914873,0.575,0.85,52.3513288069425,-73.8916018813817,52.3513288069425,73.8916018813817
0.100530964914873,0.575,0.875,52.1541548546202,-73.8566826321138,52.1541548546202,73.8566826321138
0.100530964914873,0.575,0.9,51.8997631124847,-73.8026186034619,51.8997631124847,73.8026186034619
0.100530964914873,0.575,0.925,51.5875694161783,-73.7509595057799,51.5875694161783,73.7509595057799
0.100530964914873,0.575,0.95,51.2231115655651,-73.6779546361117,51.2231115655651,73.6779546361117
0.100530964914873,0.575,0.975,50.8071107700362,-73.6082232603468,50.8071107700362,74.8275114697138
0.100530964914873,0.575,1,50.3473344335478,-73.5147658051236,50.3473344335478,80.9985014885273
0.100530964914873,0.575,1.025,49.8456154224701,-73.4258384602009,49.8456154224701,88.2800300630955
0.100530964914873,0.575,1.05,49.3108908927114,-73.3090719781505,49.3108908927114,96.7613233469636
0.100530964914873,0.575,1.075,48.7489645618032,-73.1926270166336,48.7489645618032,106.348345407354
0.100530964914873,0.575,1.1,48.1729097166669,-73.0300458751583,48.1729097166669,117.041313846571
0.100530964914873,0.575,1.125,47.6074090483991,-72.8438904951209,47.6074090483991,128.330024748443
0.100530964914873,0.575,1.15,47.0832452612851,-72.5955796055541,47.0832452612851,139.851952267449
0.100530964914873,0.575,1.175,41.5738534568809,-64.4501326587313,41.5738534568809,626.533396767295
0.100530964914873,0.575,1.2,21.0021874551849,-32.5473968589188,21.0021874551849,884.255541182799
0.100530964914873,0.575,1.225,2.49108087245283,-3.6477484193486,2.49108087245283,425.123668874399
0.100530964914873,0.6,-0.25,0.0284420440830088,0.161193973648063,0.662931266481289,12.3556380437219
0.100530964914873,0.6,-0.225,2.72756296282824,-4.71886768992889,2.72756296282824,475.481722961613
0.100530964914873,0.6,-0.2,23.3076872107263,-41.9879496486231,23.3076872107263,976.417641695448
0.100530964914873,0.6,-0.175,45.7231583132261,-82.6204936369569,45.7231583132261,666.311735967428
0.100530964914873,0.6,-0.15,51.0387688952185,-92.3296521890805,51.0387688952185,92.3296521890805
0.100530964914873,0.6,-0.125,50.6535946709165,-91.9625675934994,50.6535946709165,91.9625675934994
0.100530964914873,0.6,-0.1,50.2143001174197,-91.5779550536195,50.2143001174197,91.5779550536195
0.100530964914873,0.6,-0.075,49.7332579411578,-91.2868648155857,49.7332579411578,91.2868648155857
0.100530964914873,0.6,-0.05,49.2444540369938,-90.9824750821039,49.2444540369938,90.9824750821039
0.100530964914873,0.6,-0.025,48.7543111888394,-90.7666220953463,48.7543111888394,97.5931586444471
0.100530964914873,0.6,0,48.2831897543591,-90.5438232858844,48.2831897543591,106.059070233733
0.100530964914873,0.6,0.025,47.8334299068526,-90.3997344629307,47.8334299068526,113.351698154861
0.100530964914873,0.6,0.05,47.419287360797,-90.2494752357843,47.419287360797,119.55701915358
0.100530964914873,0.6,0.075,47.0414999760735,-90.1652765855979,47.0414999760735,124.736361593566
0.100530964914873,0.6,0.1,46.7109743989273,-90.0741587245661,46.7109743989273,128.980041481934
0.100530964914873,0.6,0.125,46.4272118151629,-90.038301257349,46.4272118151629,132.315067488927
0.100530964914873,0.6,0.15,46.1980787179417,-89.9955955501082,46.1980787179417,134.82394032936
0.100530964914873,0.6,0.175,46.0216928171934,-89.9994018938456,46.0216928171934,136.529820797406
0.100530964914873,0.6,0.2,45.9028894069976,-89.9967056823384,45.9028894069976,137.510292587086
0.100530964914873,0.6,0.225,45.838442609132,-90.0329046524218,45.838442609132,137.793887138173
0.100530964914873,0.6,0.25,45.8304087795575,-90.0626736519723,45.8304087795575,137.454035920023
0.100530964914873,0.6,0.275,45.8743911357925,-90.1244678393424,45.8743911357925,136.524870633578
0.100530964914873,0.6,0.3,45.9700761273325,-90.1795343443154,45.9700761273325,135.076098688794
0.100530964914873,0.6,0.325,46.1120800234579,-90.2604316065291,46.1120800234579,133.146162680357
0.100530964914873,0.6,0.35,46.2981705609804,-90.3339746261021,46.2981705609804,130.80182325724
0.100530964914873,0.6,0.375,46.5221494755374,-90.4277923451428,46.5221494755374,128.084764600087
0.100530964914873,0.6,0.4,46.780312976975,-90.5133402777847,46.780312976975,125.059618833956
0.100530964914873,0.6,0.425,47.0658266648678,-90.6141848265665,47.0658266648678,121.770497400726
0.100530964914873,0.6,0.45,47.3739457337695,-90.7055792065874,47.3739457337695,118.280592431565
0.100530964914873,0.6,0.475,47.6973965187322,-90.8077980219241,47.6973965187322,114.635733211337
0.100530964914873,0.6,0.5,48.0308047634251,-90.8991353276614,48.0308047634251,110.898260374851
0.100530964914873,0.6,0.525,48.366673769228,-90.9972586601088,48.366673769228,107.115011361053
0.100530964914873,0.6,0.55,48.6993939990951,-91.0828237868648,48.6993939990951,103.34805374962
0.100530964914873,0.6,0.575,49.0214765443906,-91.1715038202604,49.0214765443906,99.6444424180575
0.100530964914873,0.6,0.6,49.3274564489011,-91.2457015561891,49.3274564489011,96.0666283876317
0.100530964914873,0.6,0.625,49.610092188185,-91.3196530351131,49.610092188185,92.6609362628724
0.100530964914873,0.6,0.65,49.8644319509227,-91.3769417040471,49.8644319509227,91.3769417040471
0.100530964914873,0.6,0.675,50.0837241839404,-91.4308861459105,50.0837241839404,91.4308861459105
0.100530964914873,0.6,0.7,50.2638903472355,-91.4657149866139,50.2638903472355,91.4657149866139
0.100530964914873,0.6,0.725,50.3989080874421,-91.4943281023093,50.3989080874421,91.4943281023093
0.100530964914873,0.6,0.75,50.4859306301129,-91.5010824468857,50.4859306301129,91.5010824468857
0.100530964914873,0.6,0.775,50.5198945843112,-91.4989567633787,50.5198945843112,91.4989567633787
0.100530964914873,0.6,0.8,50.4995624078061,-91.471942787702,50.4995624078061,91.471942787702
0.100530964914873,0.6,0.825,50.4210463896762,-91.4336210246613,50.4210463896762,91.4336210246613
0.100530964914873,0.6,0.85,50.2851500892605,-91.3671590826433,50.2851500892605,91.3671590826433
0.100530964914873,0.6,0.875,50.0893512432052,-91.2873016337788,50.0893512432052,91.2873016337788
0.100530964914873,0.6,0.9,49.8369681696382,-91.17590083334,49.8369681696382,91.17590083334
0.100530964914873,0.6,0.925,49.5269243522438,-91.0494483438534,49.5269243522438,91.0494483438534
0.100530964914873,0.6,0.95,49.1653257026918,-90.8877100896767,49.1653257026918,90.8877100896767
0.100530964914873,0.6,0.975,48.7523355045734,-90.7096102606627,48.7523355045734,93.8333623063347
0.100530964914873,0.6,1,48.2963706551879,-90.491379222017,48.2963706551879,99.5814008820098
0.100530964914873,0.6,1.025,47.7986245318978,-90.255158064562,47.7986245318978,106.351216696076
0.100530964914873,0.6,1.05,47.2688348929794,-89.9700383674072,47.2688348929794,114.221019708518
0.100530964914873,0.6,1.075,46.7121517029785,-89.6597431944782,46.7121517029785,123.09339879803
0.100530964914873,0.6,1.1,46.1427988294437,-89.2790699718138,46.1427988294437,132.954541485582
0.100530964914873,0.6,1.125,45.5847983126247,-88.858398259156,45.5847983126247,143.326387175042
0.100530964914873,0.6,1.15,45.0697558100442,-88.3710858698619,45.0697558100442,153.873496909781
0.100530964914873,0.6,1.175,39.7880229678738,-78.3202970255981,39.7880229678738,599.801483705237
0.100530964914873,0.6,1.2,20.100731593525,-39.5571342401698,20.100731593525,846.094644241322
0.100530964914873,0.6,1.225,2.38967102183283,-4.53745938502874,2.38967102183283,406.711469734518
0.100530964914873,0.625,-0.25,0.0308147693657626,0.13992682705782,0.702444284257817,11.5692331996697
0.100530964914873,0.625,-0.225,2.59685086760068,-5.60663494044572,2.59685086760068,451.915886126518
0.100530964914873,0.625,-0.2,22.158893841666,-49.6917442233735,22.158893841666,928.148324675076
0.100530964914873,0.625,-0.175,43.4656427324505,-97.6577506987477,43.4656427324505,633.351539721894
0.100530964914873,0.625,-0.15,48.5174024704326,-109.030045758687,48.5174024704326,109.030045758687
0.100530964914873,0.625,-0.125,48.1439005927758,-108.455445434257,48.1439005927758,108.455445434257
0.100530964914873,0.625,-0.1,47.7164958829531,-107.881494618845,47.7164958829531,107.881494618845
0.100530964914873,0.625,-0.075,47.2450062963089,-107.399866293088,47.2450062963089,107.399866293088
0.100530964914873,0.625,-0.05,46.7657439099099,-106.936198798395,46.7657439099099,106.936198798395
0.100530964914873,0.625,-0.025,46.2828125350758,-106.571030130539,46.2828125350758,112.69169695133
0.100530964914873,0.625,0,45.8187487010184,-106.228594405457,45.8187487010184,120.579836026843
0.100530964914873,0.625,0.025,45.37395792863,-105.975271950007,45.37395792863,127.380207036822
0.100530964914873,0.625,0.05,44.9646543771831,-105.740835097342,44.9646543771831,133.179792377809
0.100530964914873,0.625,0.075,44.5899447033653,-105.581656193468,44.5899447033653,138.031211108749
0.100530964914873,0.625,0.1,44.2624161778016,-105.436974792364,44.2624161778016,142.021634265224
0.100530964914873,0.625,0.125,43.9801645294444,-105.355927265968,43.9801645294444,145.17155440466
0.100530964914873,0.625,0.15,43.752483316305,-105.286594812419,43.752483316305,147.560272190844
0.100530964914873,0.625,0.175,43.5762859205696,-105.271452870121,43.5762859205696,149.205558652855
0.100530964914873,0.625,0.2,43.4576271175296,-105.265735924994,43.4576271175296,150.18182575287
0.100530964914873,0.625,0.225,43.392259187726,-105.305750681467,43.392259187726,150.512680605317
0.100530964914873,0.625,0.25,43.3832850173367,-105.352673564856,43.3832850173367,150.268175218318
0.100530964914873,0.625,0.275,43.4254446929389,-105.437412624142,43.4254446929389,149.477772092139
0.100530964914873,0.625,0.3,43.5193240987518,-105.526235608204,43.5193240987518,148.207538004061
0.100530964914873,0.625,0.325,43.6588108781292,-105.645450828458,43.6588108781292,146.491422363145
0.100530964914873,0.625,0.35,43.842447371382,-105.765694537161,43.842447371382,144.39233447863
0.100530964914873,0.625,0.375,44.0634192527366,-105.909387564411,44.0634192527366,141.947576523932
0.100530964914873,0.625,0.4,44.3186925834714,-106.050875281555,44.3186925834714,139.217794423231
0.100530964914873,0.625,0.425,44.6009101102472,-106.209313428676,44.6009101102472,136.242765818126
0.100530964914873,0.625,0.45,44.9059101368726,-106.362156646041,44.9059101368726,133.081630547109
0.100530964914873,0.625,0.475,45.2259723322857,-106.525844694124,45.2259723322857,129.775877322453
0.100530964914873,0.625,0.5,45.5562348719122,-106.680400016348,45.5562348719122,126.383784231911
0.100530964914873,0.625,0.525,45.8888155917994,-106.840034173459,45.8888155917994,122.947794658
0.100530964914873,0.625,0.55,46.2185610860407,-106.986849176307,46.2185610860407,119.525952550914
0.100530964914873,0.625,0.575,46.5376448947638,-107.13326389453,46.5376448947638,116.160820474102
0.100530964914873,0.625,0.6,46.8410148987152,-107.263018120128,46.8410148987152,112.910918819386
0.100530964914873,0.625,0.625,47.1211279589129,-107.387130237029,47.1211279589129,109.817928948469
0.100530964914873,0.625,0.65,47.37341380115,-107.490574482662,47.37341380115,107.490574482662
0.100530964914873,0.625,0.675,47.590844120729,-107.583325829139,47.590844120729,107.583325829139
0.100530964914873,0.625,0.7,47.7697019833657,-107.651219288596,47.7697019833657,107.651219288596
0.100530964914873,0.625,0.725,47.9037025821731,-107.703515039203,47.9037025821731,107.703515039203
0.100530964914873,0.625,0.75,47.9903518253766,-107.726561475639,47.9903518253766,107.726561475639
0.100530964914873,0.625,0.775,48.0243275919259,-107.729217058826,48.0243275919259,107.729217058826
0.100530964914873,0.625,0.8,48.0047466049774,-107.698036290657,48.0047466049774,107.698036290657
0.100530964914873,0.625,0.825,47.9274546940021,-107.641809223799,47.9274546940021,107.641809223799
0.100530964914873,0.625,0.85,47.7936210824913,-107.547041544682,47.7936210824913,107.547041544682
0.100530964914873,0.625,0.875,47.6004361213242,-107.422861812665,47.6004361213242,107.422861812665
0.100530964914873,0.625,0.9,47.3516067627017,-107.255401830994,47.3516067627017,107.255401830994
0.100530964914873,0.625,0.925,47.0457331782829,-107.054637859793,47.0457331782829,107.054637859793
0.100530964914873,0.625,0.95,46.6893552318182,-106.805449095384,46.6893552318182,107.034182712747
0.100530964914873,0.625,0.975,46.28225842152,-106.519336416001,46.28225842152,111.42863239006
0.100530964914873,0.625,1,45.8333877080322,-106.177607783987,45.8333877080322,116.756523654805
0.100530964914873,0.625,1.025,45.3434813472914,-105.794231130171,45.3434813472914,123.017247627389
0.100530964914873,0.625,1.05,44.8230100155171,-105.341809021053,44.8230100155171,130.281097355274
0.100530964914873,0.625,1.075,44.2766036516867,-104.837455130768,44.2766036516867,138.444275866982
0.100530964914873,0.625,1.1,43.719578858164,-104.239922889582,43.719578858164,147.483764917729
0.100530964914873,0.625,1.125,43.1751064530145,-103.585714004172,43.1751064530145,156.948385480191
0.100530964914873,0.625,1.15,42.6752874711343,-102.862488620185,42.6752874711343,166.534224065076
0.100530964914873,0.625,1.175,37.6672829277592,-91.0443738156871,37.6672829277592,567.996217110462
0.100530964914873,0.625,1.2,19.0291980551531,-45.9696842776696,19.0291980551531,800.888451745686
0.100530964914873,0.625,1.225,2.26492256964308,-5.32703692901189,2.26492256964308,384.954222660782
0.100530964914873,0.65,-0.25,0.0352221667210344,0.075068015975877,0.739090088765985,10.7656144910117
0.100530964914873,0.65,-0.225,2.447675604483,-6.45967756496644,2.447675604483,424.565767836355
0.100530964914873,0.65,-0.2,20.8286733016512,-56.7448103481723,20.8286733016512,872.192523953876
0.100530964914873,0.65,-0.175,40.8514488117733,-111.371923959336,40.8514488117733,595.241275863151
0.100530964914873,0.65,-0.15,45.5998149735336,-124.24327704721,45.5998149735336,124.24327704721
0.100530964914873,0.65,-0.125,45.2433658907317,-123.462968231393,45.2433658907317,123.462968231393
0.100530964914873,0.65,-0.1,44.8327652359615,-122.700951122903,44.8327652359615,122.700951122903
0.100530964914873,0.65,-0.075,44.3758169828521,-122.02851778703,44.3758169828521,122.02851778703
0.100530964914873,0.65,-0.05,43.9101992598853,-121.405891594768,43.9101992598853,121.405891594768
0.100530964914873,0.65,-0.025,43.4383278198363,-120.890733154927,43.4383278198363,126.295075577683
0.100530964914873,0.65,0,42.9843342963753,-120.428239197634,42.9843342963753,133.606061131188
0.100530964914873,0.65,0.025,42.5472552615573,-120.064385997726,42.5472552615573,139.913726924559
0.100530964914873,0.65,0.05,42.1448443042302,-119.744591075445,42.1448443042302,145.306419078402
0.100530964914873,0.65,0.075,41.7750318809001,-119.508633546193,41.7750318809001,149.827936225251
0.100530964914873,0.65,0.1,41.4517517182252,-119.308798837236,41.4517517182252,153.562563602036
0.100530964914873,0.65,0.125,41.1720570370684,-119.180611092053,41.1720570370684,156.524501969577
0.100530964914873,0.65,0.15,40.9464014117609,-119.083026317817,40.9464014117609,158.789769778856
0.100530964914873,0.65,0.175,40.7707860791726,-119.047144913193,40.7707860791726,160.371081727118
0.100530964914873,0.65,0.2,40.652277436774,-119.037013780462,40.652277436774,161.339396605531
0.100530964914873,0.65,0.225,40.5858403100698,-119.079421392513,40.5858403100698,161.713783649615
0.100530964914873,0.65,0.25,40.5754664959889,-119.142496552406,40.5754664959889,161.56056419851
0.100530964914873,0.65,0.275,40.6152187543371,-119.249236819724,40.6152187543371,160.904933551728
0.100530964914873,0.65,0.3,40.7064656534591,-119.371275058529,40.7064656534591,159.80895923866
0.100530964914873,0.65,0.325,40.8425120346681,-119.528371719261,40.8425120346681,158.302487869061
0.100530964914873,0.65,0.35,41.0225903956237,-119.695230771968,41.0225903956237,156.444233351639
0.100530964914873,0.65,0.375,41.2393845833256,-119.888833408645,41.2393845833256,154.267483207817
0.100530964914873,0.65,0.4,41.4904710129683,-120.086573446074,41.4904710129683,151.8285704437
0.100530964914873,0.65,0.425,41.7680599203111,-120.303030528724,41.7680599203111,149.163285620469
0.100530964914873,0.65,0.45,42.0685319947165,-120.517941568929,42.0685319947165,146.32640034504
0.100530964914873,0.65,0.475,42.3837933620416,-120.743812050253,42.3837933620416,143.355400884704
0.100530964914873,0.65,0.5,42.7094675018534,-120.962404329454,42.7094675018534,140.304185474523
0.100530964914873,0.65,0.525,43.0373483387943,-121.184440895509,43.0373483387943,137.211151669753
0.100530964914873,0.65,0.55,43.3627206305238,-121.39341788388,43.3627206305238,134.129984045681
0.100530964914873,0.65,0.575,43.6774752001153,-121.598534209168,43.6774752001153,131.099135266059
0.100530964914873,0.65,0.6,43.9769599661708,-121.784753323339,43.9769599661708,128.172817764966
0.100530964914873,0.65,0.625,44.253382673186,-121.959979769635,44.253382673186,125.388515896722
0.100530964914873,0.65,0.65,44.5025430869185,-122.110402876066,44.5025430869185,122.801885985952
0.100530964914873,0.65,0.675,44.7171906342499,-122.242831319839,44.7171906342499,122.242831319839
0.100530964914873,0.65,0.7,44.8939557153911,-122.344463247514,44.8939557153911,122.344463247514
0.100530964914873,0.65,0.725,45.0263522507949,-122.421176997664,45.0263522507949,122.421176997664
0.100530964914873,0.65,0.75,45.1122171418736,-122.460991323721,45.1122171418736,122.460991323721
0.100530964914873,0.65,0.775,45.1460429042899,-122.468994482027,45.1460429042899,122.468994482027
0.100530964914873,0.65,0.8,45.1272658106326,-122.43388749571,45.1272658106326,122.43388749571
0.100530964914873,0.65,0.825,45.0515569863854,-122.360129730395,45.0515569863854,122.360129730395
0.100530964914873,0.65,0.85,44.9203967797498,-122.237026965623,44.9203967797498,122.237026965623
0.100530964914873,0.65,0.875,44.7308042662922,-122.068684315401,44.7308042662922,122.068684315401
0.100530964914873,0.65,0.9,44.486793919514,-121.844817526139,44.486793919514,121.844817526139
0.100530964914873,0.65,0.925,44.1867874896549,-121.569638059932,44.1867874896549,121.569638059932
0.100530964914873,0.65,0.95,43.8376505703829,-121.232238591229,43.8376505703829,123.347897733534
0.100530964914873,0.65,0.975,43.4389677913089,-120.837615175176,43.4389677913089,127.400625098836
0.100530964914873,0.65,1,43.0000956395557,-120.370985871476,43.0000956395557,132.307643609507
0.100530964914873,0.65,1.025,42.5215248531228,-119.839241856788,42.5215248531228,138.05996640008
0.100530964914873,0.65,1.05,42.0143691210183,-119.217108905801,42.0143691210183,144.719277003377
0.100530964914873,0.65,1.075,41.4829150599667,-118.51673819525,41.4829150599667,152.176477021672
0.100530964914873,0.65,1.1,40.9434511836387,-117.699851644099,40.9434511836387,160.400124326575
0.100530964914873,0.65,1.125,40.4181582451529,-116.811947855885,40.4181582451529,168.965294975471
0.100530964914873,0.65,1.15,39.939266419366,-115.853351513315,39.939266419366,177.600326424731
0.100530964914873,0.65,1.175,35.2470195720393,-102.438482894972,35.2470195720393,531.579396411734
0.100530964914873,0.65,1.2,17.8078438095747,-51.7267519739934,17.8078438095747,749.28173485
0.100530964914873,0.65,1.225,2.12378659475659,-6.07785467465914,2.12378659475659,360.150877708851
0.100530964914873,0.675,-0.25,0.0348532659276273,0.0657087900701498,0.768976835206011,9.95949161003651
0.100530964914873,0.675,-0.225,2.27495819299491,-7.15961948139038,2.27495819299491,393.809900843669
0.100530964914873,0.675,-0.2,19.3287977625989,-62.919465512052,19.3287977625989,809.353646711682
0.100530964914873,0.675,-0.175,37.9108299445639,-123.411298452769,37.9108299445639,552.53263975691
0.100530964914873,0.675,-0.15,42.3206670308165,-137.584130779386,42.3206670308165,137.584130779386
0.100530964914873,0.675,-0.125,41.9862138486106,-136.592811137304,41.9862138486106,136.592811137304
0.100530964914873,0.675,-0.1,41.5969397954296,-135.638210881814,41.5969397954296,135.638210881814
0.100530964914873,0.675,-0.075,41.1591228615207,-134.767412725227,41.1591228615207,134.767412725227
0.100530964914873,0.675,-0.05,40.711021389138,-133.981492271242,40.711021389138,133.981492271242
0.100530964914873,0.675,-0.025,40.2538885999913,-133.310404353481,40.2538885999913,138.024265405614
0.100530964914873,0.675,0,39.8129714378755,-132.724810018759,39.8129714378755,144.756006044177
0.100530964914873,0.675,0.025,39.3864034465299,-132.24622683567,39.3864034465299,150.566562706616
0.100530964914873,0.675,0.05,38.9931051601696,-131.839175308906,38.9931051601696,155.548886347347
0.100530964914873,0.675,0.075,38.63021489945,-131.52366666579,38.63021489945,159.735246229683
0.100530964914873,0.675,0.1,38.3126883216697,-131.267669371542,38.3126883216697,163.209687005329
0.100530964914873,0.675,0.125,38.0368609905885,-131.090609992758,38.0368609905885,165.978123252538
0.100530964914873,0.675,0.15,37.8140653268804,-130.964346710596,37.8140653268804,168.115183587781
0.100530964914873,0.675,0.175,37.6396722151381,-130.90666902903,37.6396722151381,169.627014922656
0.100530964914873,0.675,0.2,37.5215236473423,-130.892020981925,37.5215236473423,170.582471121552
0.100530964914873,0.675,0.225,37.4540422524797,-130.936169991178,37.4540422524797,170.994945758921
0.100530964914873,0.675,0.25,37.4419162068668,-131.015452377732,37.4419162068668,170.928019729762
0.100530964914873,0.675,0.275,37.4787433732476,-131.14378421439,37.4787433732476,170.401763266462
0.100530964914873,0.675,0.3,37.5665213775454,-131.29917031634,37.5665213775454,169.474994815714
0.100530964914873,0.675,0.325,37.6981558897962,-131.493900619214,37.6981558897962,168.172802012784
0.100530964914873,0.675,0.35,37.8734487010564,-131.707567324506,37.8734487010564,166.550288116532
0.100530964914873,0.675,0.375,38.0847412775388,-131.9509710019,38.0847412775388,164.63621204021
0.100530964914873,0.675,0.4,38.3301256038895,-132.205235468352,38.3301256038895,162.483064655337
0.100530964914873,0.675,0.425,38.6015194150717,-132.479752817047,38.6015194150717,160.122233393871
0.100530964914873,0.675,0.45,38.8957705201147,-132.757120901611,38.8957705201147,157.604517365641
0.100530964914873,0.675,0.475,39.2045366447004,-133.04538882103,39.2045366447004,154.963048120025
0.100530964914873,0.675,0.5,39.5238647566215,-133.328562864635,39.5238647566215,152.247696474998
0.100530964914873,0.675,0.525,39.8453394433701,-133.613412488725,39.8453394433701,149.492497873402
0.100530964914873,0.675,0.55,40.1646298158853,-133.885281066882,40.1646298158853,146.747113930545
0.100530964914873,0.675,0.575,40.4734520377189,-134.14971619395,40.4734520377189,144.04558317461
0.100530964914873,0.675,0.6,40.7675034206021,-134.393329536477,40.7675034206021,141.43815454535
0.100530964914873,0.675,0.625,41.0388479943238,-134.620489614856,41.0388479943238,138.957801697931
0.100530964914873,0.675,0.65,41.2836037633169,-134.819020676456,41.2836037633169,136.65634013475
0.100530964914873,0.675,0.675,41.4944043522984,-134.992127226566,41.4944043522984,134.992127226566
0.100530964914873,0.675,0.7,41.6681706460158,-135.128813680234,41.6681706460158,135.128813680234
0.100530964914873,0.675,0.725,41.7983264195567,-135.231093098193,41.7983264195567,135.231093098193
0.100530964914873,0.675,0.75,41.8829741566049,-135.289155480582,41.8829741566049,135.289155480582
0.100530964914873,0.675,0.775,41.9165401681958,-135.303752519193,41.9165401681958,135.303752519193
0.100530964914873,0.675,0.8,41.8987031888109,-135.266332889221,41.8987031888109,135.266332889221
0.100530964914873,0.675,0.825,41.8250895152571,-135.176332364762,41.8250895152571,135.176332364762
0.100530964914873,0.675,0.85,41.6973994013733,-135.02661080747,41.6973994013733,135.02661080747
0.100530964914873,0.675,0.875,41.5126221978025,-134.815388943828,41.5126221978025,134.815388943828
0.100530964914873,0.675,0.9,41.2749742839075,-134.536937669756,41.2749742839075,134.536937669756
0.100530964914873,0.675,0.925,40.9828505057392,-134.188643709049,40.9828505057392,134.608440077767
0.100530964914873,0.675,0.95,40.6433298777869,-133.765060701651,40.6433298777869,137.624753611697
0.100530964914873,0.675,0.975,40.2559546413331,-133.263375806769,40.2559546413331,141.335788207124
0.100530964914873,0.675,1,39.8304013073466,-132.674234289739,39.8304013073466,145.823736934455
0.100530964914873,0.675,1.025,39.3670720068588,-131.995812264894,39.3670720068588,151.069589011583
0.100530964914873,0.675,1.05,38.8776921114848,-131.206736664854,38.8776921114848,157.129390196256
0.100530964914873,0.675,1.075,38.3662926582927,-130.312384017258,38.3662926582927,163.886280803639
0.100530964914873,0.675,1.1,37.8500901323333,-129.279865088406,37.8500901323333,171.305031627758
0.100530964914873,0.675,1.125,37.3499874397101,-128.161854254342,37.3499874397101,178.982199596069
0.100530964914873,0.675,1.15,36.8980614672502,-126.973017559461,36.8980614672502,186.682144223664
0.100530964914873,0.675,1.175,32.5591248585411,-112.162037724472,32.5591248585411,491.104117059391
0.100530964914873,0.675,1.2,16.4499835802191,-56.6097048099425,16.4499835802191,692.091059887043
0.100530964914873,0.675,1.225,1.9621157321323,-6.67739033071379,1.9621157321323,332.712394619993
0.100530964914873,0.7,-0.25,0.0382296117851629,-0.0026536963565679,0.793567804644041,9.14684071382264
0.100530964914873,0.7,-0.225,2.09032388746428,-7.81049402572178,2.09032388746428,360.108051949031
0.100530964914873,0.7,-0.2,17.690353547173,-68.2007118364793,17.690353547173,740.554637102763
0.100530964914873,0.7,-0.175,34.6962171607791,-133.635461873351,34.6962171607791,505.86845780102
0.100530964914873,0.7,-0.15,38.7378504734424,-148.881061365717,38.7378504734424,148.881061365717
0.100530964914873,0.7,-0.125,38.4309731504544,-147.679527909482,38.4309731504544,147.679527909482
0.100530964914873,0.7,-0.1,38.0681187004804,-146.531510600203,38.0681187004804,146.531510600203
0.100530964914873,0.7,-0.075,37.6547277289465,-145.46185824532,37.6547277289465,145.46185824532
0.100530964914873,0.7,-0.05,37.2284232630476,-144.511499205595,37.2284232630476,144.511499205595
0.100530964914873,0.7,-0.025,36.7901215530034,-143.683825930039,36.7901215530034,147.737624558263
0.100530964914873,0.7,0,36.3654252919746,-142.973525031777,36.3654252919746,153.887486337044
0.100530964914873,0.7,0.025,35.9522917186181,-142.378914687551,35.9522917186181,159.198541656009
0.100530964914873,0.7,0.05,35.5702528029964,-141.882349805716,35.5702528029964,163.766672837945
0.100530964914873,0.7,0.075,35.2162334510712,-141.485390430738,35.2162334510712,167.614100691747
0.100530964914873,0.7,0.1,34.9057730309411,-141.170637303471,34.9057730309411,170.823460524169
0.100530964914873,0.7,0.125,34.6349486500807,-140.942569176375,34.6349486500807,173.393694197479
0.100530964914873,0.7,0.15,34.4156245046197,-140.78509222405,34.4156245046197,175.397005520412
0.100530964914873,0.7,0.175,34.2429084438743,-140.703597191935,34.2429084438743,176.834051211983
0.100530964914873,0.7,0.2,34.1251475657582,-140.682242843453,34.1251475657582,177.770679548208
0.100530964914873,0.7,0.225,34.0565153215708,-140.726470889151,34.0565153215708,178.215494011082
0.100530964914873,0.7,0.25,34.042189029432,-140.82028041597,34.042189029432,178.228585945805
0.100530964914873,0.7,0.275,34.0755333839252,-140.969032184303,34.0755333839252,177.825632012348
0.100530964914873,0.7,0.3,34.1590186275224,-141.156658535843,34.1590186275224,177.06158938623
0.100530964914873,0.7,0.325,34.2853333780317,-141.388384278979,34.2853333780317,175.957393520168
0.100530964914873,0.7,0.35,34.454732169304,-141.648311791055,34.454732169304,174.564032247862
0.100530964914873,0.7,0.375,34.6593574304392,-141.941388070642,34.6593574304392,172.906246189016
0.100530964914873,0.7,0.4,34.897730903234,-142.252126860201,34.897730903234,171.032254937999
0.100530964914873,0.7,0.425,35.1615919871307,-142.585017560212,35.1615919871307,168.969485601189
0.100530964914873,0.7,0.45,35.4481929920418,-142.925193212055,35.4481929920418,166.764381227054
0.100530964914873,0.7,0.475,35.7490363520803,-143.276520126076,35.7490363520803,164.446123689551
0.100530964914873,0.7,0.5,36.060546856897,-143.62491628445,36.060546856897,162.060189869178
0.100530964914873,0.7,0.525,36.3741785661699,-143.973487597871,36.3741785661699,159.636651477015
0.100530964914873,0.7,0.55,36.6859509182315,-144.309066098989,36.6859509182315,157.220768562821
0.100530964914873,0.7,0.575,36.9874756661508,-144.633878432839,36.9874756661508,154.84259116113
0.100530964914873,0.7,0.6,37.2747723372925,-144.935778956585,37.2747723372925,152.547981124998
0.100530964914873,0.7,0.625,37.5398281203379,-145.215996000556,37.5398281203379,150.365893259444
0.100530964914873,0.7,0.65,37.7790542314817,-145.463513363558,37.7790542314817,148.343793228742
0.100530964914873,0.7,0.675,37.985037156028,-145.678418782842,37.985037156028,146.508199582865
0.100530964914873,0.7,0.7,38.1549603501984,-145.850951079542,38.1549603501984,145.850951079542
0.100530964914873,0.7,0.725,38.2822336180689,-145.979866712152,38.2822336180689,145.979866712152
0.100530964914873,0.7,0.75,38.3651884147388,-146.05682682221,38.3651884147388,146.05682682221
0.100530964914873,0.7,0.775,38.398275283055,-146.079011093106,38.398275283055,146.079011093106
0.100530964914873,0.7,0.8,38.3813630782369,-146.039749523564,38.3813630782369,146.039749523564
0.100530964914873,0.7,0.825,38.3101456377024,-145.934412689113,38.3101456377024,145.934412689113
0.100530964914873,0.7,0.85,38.1864664975919,-145.758337815837,38.1864664975919,145.758337815837
0.100530964914873,0.7,0.875,38.0074269267219,-145.505047845259,38.0074269267219,145.505047845259
0.100530964914873,0.7,0.9,37.7773353843264,-145.172035502874,37.7773353843264,145.172035502874
0.100530964914873,0.7,0.925,37.4947361880946,-144.751295201279,37.4947361880946,146.937094206783
0.100530964914873,0.7,0.95,37.1667762578087,-144.241213399083,37.1667762578087,149.683874381348
0.100530964914873,0.7,0.975,36.7931716386197,-143.632832386559,36.7931716386197,153.051412170031
0.100530964914873,0.7,1,36.3837570475363,-142.9202952497,36.3837570475363,157.117797271803
0.100530964914873,0.7,1.025,35.9391042162196,-142.094963395311,35.9391042162196,161.856692111797
0.100530964914873,0.7,1.05,35.47140619829,-141.137320023998,35.47140619829,167.316772743762
0.100530964914873,0.7,1.075,34.9846670961843,-140.048464249678,34.9846670961843,173.37609472
0.100530964914873,0.7,1.1,34.4968264146963,-138.799334161948,34.4968264146963,179.995104898962
0.100530964914873,0.7,1.125,34.0274124794684,-137.453143312065,34.0274124794684,186.793218758911
0.100530964914873,0.7,1.15,33.607935167998,-136.036570007226,33.607935167998,193.569763279573
0.100530964914873,0.7,1.175,29.6542872057162,-120.064030712297,29.6542872057162,447.216677954434
0.100530964914873,0.7,1.2,14.9850332313104,-60.5953025722357,14.9850332313104,630.22402603888
0.100530964914873,0.7,1.225,1.79057177397594,-7.22377192615123,1.79057177397594,303.062834963936
0.100530964914873,0.725,-0.25,0.035161692857746,0.0129633624295325,0.808463285611721,8.35392266631945
0.100530964914873,0.725,-0.225,1.88592188035702,-8.2511659088903,1.88592188035702,323.969894555819
0.100530964914873,0.725,-0.2,15.9281660583916,-72.3241427276826,15.9281660583916,666.873021790985
0.100530964914873,0.725,-0.175,31.2471605287,-141.658667501718,31.2471605287,455.988102113074
0.100530964914873,0.725,-0.15,34.8969048817801,-157.714384916824,34.8969048817801,157.714384916824
0.100530964914873,0.725,-0.125,34.6225811702617,-156.294628272435,34.6225811702617,156.294628272435
0.100530964914873,0.725,-0.1,34.2907660026683,-154.944915818836,34.2907660026683,154.944915818836
0.100530964914873,0.725,-0.075,33.9064952031543,-153.666875442029,33.9064952031543,153.666875442029
0.100530964914873,0.725,-0.05,33.5059627189761,-152.544805526724,33.5059627189761,152.544805526724
0.100530964914873,0.725,-0.025,33.0902627914065,-151.553190739407,33.0902627914065,155.028489341796
0.100530964914873,0.725,0,32.6848987395559,-150.712945422717,32.6848987395559,160.590732429231
0.100530964914873,0.725,0.025,32.2880966876126,-149.997215691245,32.2880966876126,165.395042842459
0.100530964914873,0.725,0.05,31.919653996328,-149.407674795291,31.919653996328,169.542537139442
0.100530964914873,0.725,0.075,31.5766362859017,-148.925997984902,31.5766362859017,173.04331483729
0.100530964914873,0.725,0.1,31.2748664983256,-148.550356542148,31.2748664983256,175.980643502638
0.100530964914873,0.725,0.125,31.0104594252151,-148.269272986287,31.0104594252151,178.344869281393
0.100530964914873,0.725,0.15,30.7955510534791,-148.079296325801,30.7955510534791,180.207315641296
0.100530964914873,0.725,0.175,30.6252445159319,-147.972730365977,30.6252445159319,181.561856371963
0.100530964914873,0.725,0.2,30.5081734014505,-147.943853821713,30.5081734014505,182.472496260345
0.100530964914873,0.725,0.225,30.4384892240139,-147.987315278977,30.4384892240139,182.942030679221
0.100530964914873,0.725,0.25,30.4216799352441,-148.095080550695,30.4216799352441,183.027960015282
0.100530964914873,0.725,0.275,30.4510759218379,-148.263626104896,30.4510759218379,182.740767212368
0.100530964914873,0.725,0.3,30.5294779056293,-148.483063654318,30.5294779056293,182.132261593444
0.100530964914873,0.725,0.325,30.649530722613,-148.751303975964,30.649530722613,181.218591727791
0.100530964914873,0.725,0.35,30.8118306630969,-149.05718651649,30.8118306630969,180.047210106816
0.100530964914873,0.725,0.375,31.0084722290263,-149.399598187415,31.0084722290263,178.638325789784
0.100530964914873,0.725,0.4,31.2383212396135,-149.766657759319,31.2383212396135,177.036372130633
0.100530964914873,0.725,0.425,31.4930713788959,-150.157765151322,31.4930713788959,175.264387407347
0.100530964914873,0.725,0.45,31.7703132712401,-150.560796308639,31.7703132712401,173.364880266938
0.100530964914873,0.725,0.475,32.0615117812725,-150.975255250983,32.0615117812725,171.362707625066
0.100530964914873,0.725,0.5,32.3634174519288,-151.389171997242,32.3634174519288,169.299339088928
0.100530964914873,0.725,0.525,32.6674600363912,-151.801810556302,32.6674600363912,167.200532381127
0.100530964914873,0.725,0.55,32.9699665863692,-152.201683783462,32.9699665863692,165.107524377923
0.100530964914873,0.725,0.575,33.2625423602654,-152.587516860875,33.2625423602654,163.046025309627
0.100530964914873,0.725,0.6,33.5414916088851,-152.948592121766,33.5414916088851,161.057905958244
0.100530964914873,0.725,0.625,33.7988173029673,-153.282811212804,33.7988173029673,159.167725122342
0.100530964914873,0.725,0.65,34.0311880460192,-153.580502012852,34.0311880460192,157.419037690943
0.100530964914873,0.725,0.675,34.2312333522576,-153.838435141476,34.2312333522576,155.833877103878
0.100530964914873,0.725,0.7,34.3963620598847,-154.048281331186,34.3963620598847,154.458789117277
0.100530964914873,0.725,0.725,34.5200603495077,-154.205310598043,34.5200603495077,154.205310598043
0.100530964914873,0.725,0.75,34.6008475587723,-154.302890077421,34.6008475587723,154.302890077421
0.100530964914873,0.725,0.775,34.6332912915046,-154.334341740937,34.6332912915046,154.334341740937
0.100530964914873,0.725,0.8,34.6174035346131,-154.295187711727,34.6174035346131,154.295187711727
0.100530964914873,0.725,0.825,34.5490425452647,-154.176355135881,34.5490425452647,154.176355135881
0.100530964914873,0.725,0.85,34.4301410089247,-153.97610354147,34.4301410089247,153.97610354147
0.100530964914873,0.725,0.875,34.2580130405244,-153.682746807847,34.2580130405244,153.682746807847
0.100530964914873,0.725,0.9,34.0369987468357,-153.297661025035,34.0369987468357,154.688869114582
0.100530964914873,0.725,0.925,33.7658948562827,-152.806762909401,33.7658948562827,156.606924608051
0.100530964914873,0.725,0.95,33.4518579333401,-152.213240037993,33.4518579333401,159.083130088859
0.100530964914873,0.725,0.975,33.0948809486299,-151.501058049541,33.0948809486299,162.106121062762
0.100530964914873,0.725,1,32.7049282811618,-150.669173404302,32.7049282811618,165.75185799176
0.100530964914873,0.725,1.025,32.2828389709307,-149.700821081943,32.2828389709307,169.984979140998
0.100530964914873,0.725,1.05,31.8413066902426,-148.580036472595,31.8413066902426,174.849881455817
0.100530964914873,0.725,1.075,31.3843142225732,-147.301937183655,31.3843142225732,180.217374768381
0.100530964914873,0.725,1.1,30.9305193288125,-145.843493200798,30.9305193288125,186.048087226097
0.100530964914873,0.725,1.125,30.4976757202879,-144.27590768073,30.4976757202879,191.98003036287
0.100530964914873,0.725,1.15,30.1165218661824,-142.639130147891,30.1165218661824,197.850520347722
0.100530964914873,0.725,1.175,26.5740167489031,-125.767665864102,26.5740167489031,400.660278249276
0.100530964914873,0.725,1.2,13.4296154549054,-63.4246550508877,13.4296154549054,564.773685107896
0.100530964914873,0.725,1.225,1.60242000538991,-7.56013261827265,1.60242000538991,271.749326605085
0.100530964914873,0.75,-0.25,0.0384856910689545,-0.0538085853784054,0.815800643740757,7.56302100809622
0.100530964914873,0.75,-0.225,1.67853206889116,-8.63549612223724,1.67853206889116,285.980772712992
0.100530964914873,0.75,-0.2,14.0838225590539,-75.3191794563747,14.0838225590539,589.490719527503
0.100530964914873,0.75,-0.175,27.6327110345434,-147.382547289602,27.6327110345434,403.721159738562
0.100530964914873,0.75,-0.15,30.8740125824946,-163.954114987224,30.8740125824946,163.954114987224
0.100530964914873,0.75,-0.125,30.6381392058415,-162.315995135875,30.6381392058415,162.315995135875
0.100530964914873,0.75,-0.1,30.3428044214654,-160.76183529891,30.3428044214654,160.76183529891
0.100530964914873,0.75,-0.075,29.9933295160499,-159.275730682056,29.9933295160499,159.275730682056
0.100530964914873,0.75,-0.05,29.6231559666923,-157.979841078996,29.6231559666923,157.979841078996
0.100530964914873,0.75,-0.025,29.2344454169658,-156.824577305392,29.2344454169658,159.795280482499
0.100530964914873,0.75,0,28.8517864874416,-155.852072021515,28.8517864874416,164.764406475655
0.100530964914873,0.75,0.025,28.4744518465155,-155.014624603171,28.4744518465155,169.057994742457
0.100530964914873,0.75,0.05,28.1219161678317,-154.329139106366,28.1219161678317,172.778648492544
0.100530964914873,0.75,0.075,27.7919963178113,-153.761198678602,27.7919963178113,175.927453524439
0.100530964914873,0.75,0.1,27.500344522804,-153.321294084887,27.500344522804,178.585694515932
0.100530964914873,0.75,0.125,27.2435914521957,-152.985119550773,27.2435914521957,180.737552838351
0.100530964914873,0.75,0.15,27.0337910626502,-152.759297448152,27.0337910626502,182.451479595459
0.100530964914873,0.75,0.175,26.8664198004633,-152.625507423945,26.8664198004633,183.716408319554
0.100530964914873,0.75,0.2,26.7501244673686,-152.586130573973,26.7501244673686,184.59297616304
0.100530964914873,0.75,0.225,26.6793334819624,-152.626914742051,26.6793334819624,185.079568643312
0.100530964914873,0.75,0.25,26.6596365696622,-152.746214642522,26.6596365696622,185.229940439969
0.100530964914873,0.75,0.275,26.6845649100649,-152.93306627127,26.6845649100649,185.050450657455
0.100530964914873,0.75,0.3,26.7570915412024,-153.182521150595,26.7570915412024,184.588884711322
0.100530964914873,0.75,0.325,26.8700020747691,-153.486285342211,26.8700020747691,183.85743404826
0.100530964914873,0.75,0.35,27.0241157154984,-153.83694490066,27.0241157154984,182.899339203734
0.100530964914873,0.75,0.375,27.2116246959295,-154.228198340988,27.2116246959295,181.73093681936
0.100530964914873,0.75,0.4,27.4316502304602,-154.650952993634,27.4316502304602,180.392331978867
0.100530964914873,0.75,0.425,27.6759569676912,-155.100233506481,27.6759569676912,178.902719374215
0.100530964914873,0.75,0.45,27.9424080319581,-155.565953819149,27.9424080319581,177.300213194797
0.100530964914873,0.75,0.475,28.222526553935,-156.043878892463,28.222526553935,175.605825001638
0.100530964914873,0.75,0.5,28.5133400089342,-156.523504302174,28.5133400089342,173.856594356959
0.100530964914873,0.75,0.525,28.8063354204193,-157.000841093772,28.8063354204193,172.074422866549
0.100530964914873,0.75,0.55,29.098110681803,-157.465447208359,29.098110681803,170.296097124038
0.100530964914873,0.75,0.575,29.3803373687254,-157.91315191374,29.3803373687254,168.543467524509
0.100530964914873,0.75,0.6,29.6495752193973,-158.333994594333,29.6495752193973,166.853938713108
0.100530964914873,0.75,0.625,29.8979120050923,-158.723221474666,29.8979120050923,165.2482237162
0.100530964914873,0.75,0.65,30.1222474237604,-159.071750913427,30.1222474237604,163.765392789554
0.100530964914873,0.75,0.675,30.3153243395386,-159.37382441222,30.3153243395386,162.423671780695
0.100530964914873,0.75,0.7,30.4747484264537,-159.621656740839,30.4747484264537,161.265098495187
0.100530964914873,0.75,0.725,30.5941597868313,-159.807992095319,30.5941597868313,160.303741536104
0.100530964914873,0.75,0.75,30.6722284962561,-159.926824574527,30.6722284962561,159.926824574527
0.100530964914873,0.75,0.775,30.7037313177571,-159.968812741185,30.7037313177571,159.968812741185
0.100530964914873,0.75,0.8,30.6887695428653,-159.930339462593,30.6887695428653,159.930339462593
0.100530964914873,0.75,0.825,30.6234811526976,-159.799375972173,30.6234811526976,159.799375972173
0.100530964914873,0.75,0.85,30.5098071160383,-159.575458871499,30.5098071160383,159.611507626482
0.100530964914873,0.75,0.875,30.3454215056127,-159.2435127944,30.3454215056127,160.479002395266
0.100530964914873,0.75,0.9,30.1345764316211,-158.806786979433,30.1345764316211,161.773332290246
0.100530964914873,0.75,0.925,29.8765070272062,-158.247263285187,29.8765070272062,163.48346189818
0.100530964914873,0.75,0.95,29.5782152234712,-157.570544128996,29.5782152234712,165.684013139158
0.100530964914873,0.75,0.975,29.240204171498,-156.755922385149,29.240204171498,168.359311908182
0.100530964914873,0.75,1,28.8723762291555,-155.804516446366,28.8723762291555,171.580008701423
0.100530964914873,0.75,1.025,28.4761258279554,-154.69409559359,28.4761258279554,175.30552881853
0.100530964914873,0.75,1.05,28.0644580223838,-153.409735069349,28.0644580223838,179.573018666566
0.100530964914873,0.75,1.075,27.6416031348975,-151.943745639216,27.6416031348975,184.250546688328
0.100530964914873,0.75,1.1,27.2266613123826,-150.277214908636,27.2266613123826,189.296656736092
0.100530964914873,0.75,1.125,26.8355838153783,-148.49271222218,26.8355838153783,194.372025783745
0.100530964914873,0.75,1.15,26.4978969698373,-146.641008148113,26.4978969698373,199.348567600312
0.100530964914873,0.75,1.175,23.3853428684331,-129.169439868496,23.3853428684331,352.261197535951
0.100530964914873,0.75,1.2,11.8234789063288,-65.1253189868697,11.8234789063288,496.904116954928
0.100530964914873,0.75,1.225,1.41335111521876,-7.83748920168218,1.41335111521876,239.31829461226
0.100530964914873,0.775,-0.25,0.0330128914691002,-0.0144877318834917,0.810558008898795,6.8144098674064
0.100530964914873,0.775,-0.225,1.4559720291171,-8.75976125691299,1.4559720291171,246.78585132968
0.100530964914873,0.775,-0.2,12.1737807653046,-76.8876740840787,12.1737807653046,509.763829520541
0.100530964914873,0.775,-0.175,23.9003577075978,-150.390536554601,23.9003577075978,349.99592956655
0.100530964914873,0.775,-0.15,26.7242530004096,-167.150071709376,26.7242530004096,167.150071709376
0.100530964914873,0.775,-0.125,26.5319043711225,-165.283165294856,26.5319043711225,165.283165294856
0.100530964914873,0.775,-0.1,26.2778738826823,-163.513758620899,26.2778738826823,163.513758620899
0.100530964914873,0.775,-0.075,25.96797334143,-161.809396623664,25.96797334143,161.809396623664
0.100530964914873,0.775,-0.05,25.6322982044943,-160.330674346983,25.6322982044943,160.330674346983
0.100530964914873,0.775,-0.025,25.2744102399548,-159.004032098179,25.2744102399548,161.589986217025
0.100530964914873,0.775,0,24.9177181141363,-157.892744146879,24.9177181141363,165.956655538628
0.100530964914873,0.775,0.025,24.562822643038,-156.928353885872,24.562822643038,169.729191051829
0.100530964914873,0.775,0.05,24.2286879641045,-156.142564121792,24.2286879641045,173.013572897776
0.100530964914873,0.775,0.075,23.914090657229,-155.485107099773,23.914090657229,175.799993010976
0.100530964914873,0.775,0.1,23.6343406300905,-154.978125671197,23.6343406300905,178.169587931509
0.100530964914873,0.775,0.125,23.3867586976343,-154.584870393082,23.3867586976343,180.098807721181
0.100530964914873,0.775,0.15,23.1831600673447,-154.321306386456,23.1831600673447,181.654713789009
0.100530964914873,0.775,0.175,23.0195555413471,-154.158960623259,23.0195555413471,182.820002736347
0.100530964914873,0.775,0.2,22.904468356502,-154.107646397866,22.904468356502,183.653114327377
0.100530964914873,0.775,0.225,22.8327554558745,-154.144694812677,22.8327554558745,184.146968949977
0.100530964914873,0.775,0.25,22.809994018351,-154.274295950944,22.809994018351,184.352509797421
0.100530964914873,0.775,0.275,22.830056727043,-154.478483534491,22.830056727043,184.271119628583
0.100530964914873,0.775,0.3,22.8959970862397,-154.756826054448,22.8959970862397,183.947318457358
0.100530964914873,0.775,0.325,23.000869950156,-155.095186494173,23.000869950156,183.388650002993
0.100530964914873,0.775,0.35,23.1456463108834,-155.489597106686,23.1456463108834,182.634770766652
0.100530964914873,0.775,0.375,23.3227321355741,-155.928844891988,23.3227321355741,181.697577170612
0.100530964914873,0.775,0.4,23.5314508210494,-156.406427919299,23.5314508210494,180.613380057953
0.100530964914873,0.775,0.425,23.7637420710815,-156.913193586686,23.7637420710815,179.397048994247
0.100530964914873,0.775,0.45,24.0177029938302,-157.440973804282,24.0177029938302,178.082776557826
0.100530964914873,0.775,0.475,24.2850080932641,-157.981926942209,24.2850080932641,176.687299294408
0.100530964914873,0.775,0.5,24.5629348281902,-158.52694683544,24.5629348281902,175.243669383926
0.100530964914873,0.775,0.525,24.8431106991311,-159.06887467162,24.8431106991311,173.769521643733
0.100530964914873,0.775,0.55,25.1223863141763,-159.598276826784,25.1223863141763,172.297635502861
0.100530964914873,0.775,0.575,25.3925739720795,-160.108136199528,25.3925739720795,170.845577678371
0.100530964914873,0.775,0.6,25.6504773714651,-160.589226594743,25.6504773714651,169.446761646576
0.100530964914873,0.775,0.625,25.888335696726,-161.034167288448,25.888335696726,168.117585403349
0.100530964914873,0.775,0.65,26.1032731700222,-161.434449778352,26.1032731700222,166.893174542842
0.100530964914873,0.775,0.675,26.2882056326715,-161.781799725646,26.2882056326715,165.787399567169
0.100530964914873,0.775,0.7,26.4409329316867,-162.068966223476,26.4409329316867,164.838431076854
0.100530964914873,0.775,0.725,26.5553022328037,-162.286161124928,26.5553022328037,164.055933046265
0.100530964914873,0.775,0.75,26.6301351243166,-162.428021334217,26.6301351243166,163.482687540867
0.100530964914873,0.775,0.775,26.6604642702099,-162.482496966068,26.6604642702099,163.122290157378
0.100530964914873,0.775,0.8,26.6464845324469,-162.446913278413,26.6464845324469,163.02377075894
0.100530964914873,0.775,0.825,26.5846535011288,-162.306168046014,26.5846535011288,163.183211289069
0.100530964914873,0.775,0.85,26.4769287499372,-162.06129443037,26.4769287499372,163.657338430235
0.100530964914873,0.775,0.875,26.321376224365,-161.693590571863,26.321376224365,164.434878581461
0.100530964914873,0.775,0.9,26.1221743385853,-161.208646362037,26.1221743385853,165.581075945044
0.100530964914873,0.775,0.925,25.8790194772208,-160.584085195822,25.8790194772208,167.079610535789
0.100530964914873,0.775,0.95,25.5987870182929,-159.828768800141,25.5987870182929,169.002507034154
0.100530964914873,0.775,0.975,25.2825057423056,-158.916583114318,25.2825057423056,171.327951602512
0.100530964914873,0.775,1,24.9400802251815,-157.852122565008,24.9400802251815,174.123734002729
0.100530964914873,0.775,1.025,24.5734646907195,-156.606427806811,24.5734646907195,177.341974630887
0.100530964914873,0.775,1.05,24.1960911345704,-155.167430869884,24.1960911345704,181.016065514787
0.100530964914873,0.775,1.075,23.8123356360046,-153.522504311931,23.8123356360046,185.009135510738
0.100530964914873,0.775,1.1,23.4417908124258,-151.65889784075,23.4417908124258,189.282228975919
0.100530964914873,0.775,1.125,23.0981039965361,-149.666501397165,23.0981039965361,193.5148767472
0.100530964914873,0.775,1.15,22.8094685198977,-147.60838624574,22.8094685198977,197.616001248277
0.100530964914873,0.775,1.175,20.137846419959,-129.858644511277,20.137846419959,302.955225303969
0.100530964914873,0.775,1.2,10.1849335760517,-65.3972788662489,10.1849335760517,427.987278255801
0.100530964914873,0.775,1.225,1.21238885882095,-7.85238697397119,1.21238885882095,206.453006284091
0.100530964914873,0.8,-0.25,0.037181776289518,-0.086335015180708,0.795676506279434,6.06427540968719
0.100530964914873,0.8,-0.225,1.24137238152758,-8.82578446563359,1.24137238152758,207.087120444227
0.100530964914873,0.8,-0.2,10.2510118871114,-77.1046577617191,10.2510118871114,429.123475349634
0.100530964914873,0.8,-0.175,20.1365328536083,-150.633370004327,20.1365328536083,295.82596211923
0.100530964914873,0.8,-0.15,22.5428407910927,-167.223046397191,22.5428407910927,167.223046397191
0.100530964914873,0.8,-0.125,22.4003281434247,-165.127607367405,22.4003281434247,165.127607367405
0.100530964914873,0.8,-0.1,22.1935031496193,-163.139519054796,22.1935031496193,163.139519054796
0.100530964914873,0.8,-0.075,21.929242833877,-161.2197099726,21.929242833877,161.2197099726
0.100530964914873,0.8,-0.05,21.6330302405366,-159.55646616907,21.6330302405366,159.55646616907
0.100530964914873,0.8,-0.025,21.3106450792465,-158.061153108812,21.3106450792465,160.366832242134
0.100530964914873,0.8,0,20.9835726183894,-156.809228134942,20.9835726183894,164.123002736124
0.100530964914873,0.8,0.025,20.6544574443737,-155.719014656909,20.6544574443737,167.369124129822
0.100530964914873,0.8,0.05,20.3412369576938,-154.830028305621,20.3412369576938,170.208837861257
0.100530964914873,0.8,0.075,20.0441986856046,-154.082419839343,20.0441986856046,172.626092279817
0.100530964914873,0.8,0.1,19.777924951848,-153.504646787511,19.777924951848,174.697900312393
0.100530964914873,0.8,0.125,19.5408493178253,-153.052528452349,19.5408493178253,176.396495427846
0.100530964914873,0.8,0.15,19.3442564559682,-152.747283044648,19.3442564559682,177.784659468162
0.100530964914873,0.8,0.175,19.1850194641349,-152.55414508352,19.1850194641349,178.841442092692
0.100530964914873,0.8,0.2,19.0713169528563,-152.487219990102,19.0713169528563,179.620969508379
0.100530964914873,0.8,0.225,18.9986901593394,-152.518332618484,18.9986901593394,180.112596204632
0.100530964914873,0.8,0.25,18.9725366339847,-152.655100106515,18.9725366339847,180.362905398978
0.100530964914873,0.8,0.275,18.9872702416233,-152.874736131187,18.9872702416233,180.36970477713
0.100530964914873,0.8,0.3,19.0458989410925,-153.179472821203,19.0458989410925,180.173108338222
0.100530964914873,0.8,0.325,19.1419033144273,-153.550978357764,19.1419033144273,179.777062158778
0.100530964914873,0.8,0.35,19.276311326142,-153.987284947468,19.276311326142,179.216781266642
0.100530964914873,0.8,0.375,19.4418666813707,-154.473539766103,19.4418666813707,178.500531359279
0.100530964914873,0.8,0.4,19.6380239421779,-155.004671493118,19.6380239421779,177.66015963025
0.100530964914873,0.8,0.425,19.8569980600854,-155.568370232208,19.8569980600854,176.706864163986
0.100530964914873,0.8,0.45,20.0970673973839,-156.157414078323,20.0970673973839,175.67036132933
0.100530964914873,0.8,0.475,20.3501409910528,-156.761222975765,20.3501409910528,174.563677852335
0.100530964914873,0.8,0.5,20.6137076305324,-157.371224598493,20.6137076305324,173.415379090181
0.100530964914873,0.8,0.525,20.8796066678068,-157.977889681894,20.8796066678068,172.239367302281
0.100530964914873,0.8,0.55,21.1449133747413,-158.57196466425,21.1449133747413,171.063916670427
0.100530964914873,0.8,0.575,21.4016446073807,-159.144390562977,21.4016446073807,169.902868007554
0.100530964914873,0.8,0.6,21.6468272910844,-159.685814951312,21.6468272910844,168.785091917613
0.100530964914873,0.8,0.625,21.87291219115,-160.187111437444,21.87291219115,167.723310886563
0.100530964914873,0.8,0.65,22.0772309805963,-160.639380760596,22.0772309805963,166.748037629202
0.100530964914873,0.8,0.675,22.2529332120049,-161.032866344483,22.2529332120049,165.869576920782
0.100530964914873,0.8,0.7,22.3979948430143,-161.359707104953,22.3979948430143,165.121370126127
0.100530964914873,0.8,0.725,22.5065368176511,-161.608851496375,22.5065368176511,164.509700652375
0.100530964914873,0.8,0.75,22.577506825695,-161.774170035665,22.577506825695,164.072447802178
0.100530964914873,0.8,0.775,22.6062734602391,-161.842496973463,22.6062734602391,163.810096813432
0.100530964914873,0.8,0.8,22.5930834371121,-161.810339793535,22.5930834371121,163.766542908073
0.100530964914873,0.8,0.825,22.5348166272676,-161.661516360407,22.5348166272676,163.935099636441
0.100530964914873,0.8,0.85,22.4333766530327,-161.396366781128,22.4333766530327,164.36708051269
0.100530964914873,0.8,0.875,22.28735681784,-160.994983403919,22.28735681784,165.048797835409
0.100530964914873,0.8,0.9,22.1007468117586,-160.462627908643,22.1007468117586,166.039763496717
0.100530964914873,0.8,0.925,21.8738827594435,-159.775335680696,21.8738827594435,167.321490351279
0.100530964914873,0.8,0.95,21.6133428146516,-158.942124457518,21.6133428146516,168.959818266951
0.100530964914873,0.8,0.975,21.3209173637471,-157.934431972759,21.3209173637471,170.930744562959
0.100530964914873,0.8,1,21.0062982165685,-156.757117999894,21.0062982165685,173.29494010164
0.100530964914873,0.8,1.025,20.672309359781,-155.377608036945,20.672309359781,176.002276861894
0.100530964914873,0.8,1.05,20.3325730065123,-153.784158525377,20.3325730065123,179.077972474417
0.100530964914873,0.8,1.075,19.9919328551372,-151.962556009802,19.9919328551372,182.386839003661
0.100530964914873,0.8,1.1,19.6701335447638,-149.904679521314,19.6701335447638,185.88815956964
0.100530964914873,0.8,1.125,19.3786231744783,-147.710303208698,19.3786231744783,189.28781976126
0.100530964914873,0.8,1.15,19.1437816918508,-145.453238043509,19.1437816918508,192.525574535455
0.100530964914873,0.8,1.175,16.9157305935672,-127.785875671691,16.9157305935672,253.738792393754
0.100530964914873,0.8,1.2,8.56516073870402,-64.323111741036,8.56516073870402,359.432977719523
0.100530964914873,0.8,1.225,1.02156782893049,-7.80901887703982,1.02156782893049,173.818466264543
0.100530964914873,0.825,-0.25,0.0290766941873012,-0.071911857797955,0.765429601092671,5.3750044675842
0.100530964914873,0.825,-0.225,1.01657108224624,-8.62528202018159,1.066363055213,167.667642328627
0.100530964914873,0.825,-0.2,8.33196852369157,-75.6746125499092,8.33196852369157,349.200856246599
0.100530964914873,0.825,-0.175,16.3948676942061,-147.697563841414,16.3948676942061,242.322769294065
0.100530964914873,0.825,-0.15,18.3925202077619,-163.728211297406,18.3925202077619,163.728211297406
0.100530964914873,0.825,-0.125,18.3050103745527,-161.394140062229,18.3050103745527,161.394140062229
0.100530964914873,0.825,-0.1,18.1504515009276,-159.178349822699,18.1504515009276,159.178349822699
0.100530964914873,0.825,-0.075,17.9365887923787,-157.035071352122,17.9365887923787,157.035071352122
0.100530964914873,0.825,-0.05,17.6841272467303,-155.17997375312,17.6841272467303,155.17997375312
0.100530964914873,0.825,-0.025,17.4010377264949,-153.510124414619,17.4010377264949,155.616374046668
0.100530964914873,0.825,0,17.1069790138636,-152.112366105929,17.1069790138636,158.748850256857
0.100530964914873,0.825,0.025,16.8066155950897,-150.89266767727,16.8066155950897,161.454467996754
0.100530964914873,0.825,0.05,16.5169574880549,-149.89710357447,16.5169574880549,163.836828599763
0.100530964914873,0.825,0.075,16.2397552726618,-149.057245741272,16.2397552726618,165.871244540159
0.100530964914873,0.825,0.1,15.9889155257757,-148.406413958293,15.9889155257757,167.632838019448
0.100530964914873,0.825,0.125,15.7639513421786,-147.894118759145,15.7639513421786,169.087637975177
0.100530964914873,0.825,0.15,15.5756339713683,-147.545399346187,15.5756339713683,170.295988409738
0.100530964914873,0.825,0.175,15.4216978499081,-147.320341084544,15.4216978499081,171.231661913227
0.100530964914873,0.825,0.2,15.309975025978,-147.236069631418,15.309975025978,171.945928704978
0.100530964914873,0.825,0.225,15.2367188926519,-147.259970831632,15.2367188926519,172.423257877157
0.100530964914873,0.825,0.25,15.2071370264944,-147.402036562568,15.2071370264944,172.707024002863
0.100530964914873,0.825,0.275,15.2162314128481,-147.635590036642,15.2162314128481,172.790399798769
0.100530964914873,0.825,0.3,15.2669526871302,-147.964698640855,15.2669526871302,172.710013520462
0.100530964914873,0.825,0.325,15.3532643431724,-148.367604721222,15.3532643431724,172.465361086179
0.100530964914873,0.825,0.35,15.4762424255173,-148.843711510998,15.4762424255173,172.087965873058
0.100530964914873,0.825,0.375,15.6290293168346,-149.375139781276,15.6290293168346,171.581766852229
0.100530964914873,0.825,0.4,15.8112070383207,-149.957782553347,15.8112070383207,170.974777107626
0.100530964914873,0.825,0.425,16.0153259170172,-150.576651059353,16.0153259170172,170.273935815901
0.100530964914873,0.825,0.45,16.2398480538856,-151.225126280005,16.2398480538856,169.505036846764
0.100530964914873,0.825,0.475,16.476973075058,-151.890260131102,16.476973075058,168.676873187299
0.100530964914873,0.825,0.5,16.7244101870304,-152.563756554967,16.7244101870304,167.814042926788
0.100530964914873,0.825,0.525,16.9742601274141,-153.234006163993,16.9742601274141,166.926212095356
0.100530964914873,0.825,0.55,17.2238388883288,-153.891731780503,17.2238388883288,166.037676074998
0.100530964914873,0.825,0.575,17.4654088411044,-154.526068468535,17.4654088411044,165.158023327802
0.100530964914873,0.825,0.6,17.6962438751214,-155.127363224543,17.6962438751214,164.312157544047
0.100530964914873,0.825,0.625,17.9090366962127,-155.684946271846,17.9090366962127,163.508531819881
0.100530964914873,0.825,0.65,18.101359157739,-156.189367412819,18.101359157739,162.77371807647
0.100530964914873,0.825,0.675,18.2666119798202,-156.629569308356,18.2666119798202,162.113745768545
0.100530964914873,0.825,0.7,18.4029909975539,-156.99693243365,18.4029909975539,161.558148457566
0.100530964914873,0.825,0.725,18.5048926809404,-157.279303531376,18.5048926809404,161.108950015553
0.100530964914873,0.825,0.75,18.571448352728,-157.469667065254,18.571448352728,160.800160210793
0.100530964914873,0.825,0.775,18.5983452914873,-157.553868136492,18.5983452914873,160.628045495323
0.100530964914873,0.825,0.8,18.5859564560621,-157.527550390495,18.5859564560621,160.632685162851
0.100530964914873,0.825,0.825,18.5315445544702,-157.373508111302,18.5315445544702,160.803219785406
0.100530964914873,0.825,0.85,18.4370534491333,-157.091500771297,18.4370534491333,161.187237789946
0.100530964914873,0.825,0.875,18.3015405429078,-156.660339306184,18.3015405429078,161.766862375396
0.100530964914873,0.825,0.9,18.1289235487493,-156.085356324715,18.1289235487493,162.59801638946
0.100530964914873,0.825,0.925,17.9200941458161,-155.340683221963,17.9200941458161,163.657818737892
0.100530964914873,0.825,0.95,17.6814771979607,-154.436324655943,17.6814771979607,165.008605907425
0.100530964914873,0.825,0.975,17.4155293398779,-153.340511937059,17.4155293398779,166.621464833926
0.100530964914873,0.825,1,17.1319088942619,-152.05973965816,17.1319088942619,168.553321744839
0.100530964914873,0.825,1.025,16.8342035386602,-150.556267047621,16.8342035386602,170.748786264497
0.100530964914873,0.825,1.05,16.5364238233543,-148.820536000251,16.5364238233543,173.22936092756
0.100530964914873,0.825,1.075,16.2436713069953,-146.833632150944,16.2436713069953,175.858739208031
0.100530964914873,0.825,1.1,15.9759346003351,-144.593736563854,15.9759346003351,178.5997798806
0.100530964914873,0.825,1.125,15.7419091055391,-142.204473162938,15.7419091055391,181.180994526478
0.100530964914873,0.825,1.15,15.5660836436186,-139.752660983187,15.5660836436186,183.575399548553
0.100530964914873,0.825,1.175,13.7746835403336,-122.541861670684,13.7746835403336,205.739776487997
0.100530964914873,0.825,1.2,6.98223938742029,-61.5947472974731,6.98223938742029,292.888468518109
0.100530964914873,0.825,1.225,0.823868131153488,-7.492884568178,0.823868131153488,142.230066847414
0.100530964914873,0.85,-0.25,0.0328966173687755,-0.174774969933729,0.723655969359106,5.02724964624397
0.100530964914873,0.85,-0.225,0.81105801500529,-8.3446179877045,1.0012725646668,129.335950745837
0.100530964914873,0.85,-0.2,6.48070634892949,-72.6653814332208,6.48070634892949,271.667507956202
0.100530964914873,0.85,-0.175,12.7787711682247,-141.542215242735,12.7787711682247,190.679520775093
0.100530964914873,0.85,-0.15,14.3870296005779,-156.596159298521,14.3870296005779,156.596159298521
0.100530964914873,0.85,-0.125,14.3612348523803,-154.023860332698,14.3612348523803,154.023860332698
0.100530964914873,0.85,-0.1,14.2652464620365,-151.575125226224,14.2652464620365,151.575125226224
0.100530964914873,0.85,-0.075,14.1081314640993,-149.213057723601,14.1081314640993,149.213057723601
0.100530964914873,0.85,-0.05,13.9046934751724,-147.164656309434,13.9046934751724,147.164656309434
0.100530964914873,0.85,-0.025,13.6657765341181,-145.325271230047,13.6657765341181,147.371907615854
0.100530964914873,0.85,0,13.4086073915789,-143.780386107729,13.4086073915789,149.870405561532
0.100530964914873,0.85,0.025,13.1404651001083,-142.433783168831,13.1404651001083,152.028967900591
0.100530964914873,0.85,0.05,12.8770460667911,-141.328747577361,12.8770460667911,153.943592245723
0.100530964914873,0.85,0.075,12.6220043854932,-140.396463840904,12.6220043854932,155.587021885551
0.100530964914873,0.85,0.1,12.3883028946202,-139.668342413325,12.3883028946202,157.027250282606
0.100530964914873,0.85,0.125,12.1768562929578,-139.093940812765,12.1768562929578,158.228661602307
0.100530964914873,0.85,0.15,11.9977323369258,-138.697121526413,11.9977323369258,159.245434327946
0.100530964914873,0.85,0.175,11.8497669036941,-138.437560608973,11.8497669036941,160.049385810474
0.100530964914873,0.85,0.2,11.7403089120574,-138.331670348065,11.7403089120574,160.686250844389
0.100530964914873,0.85,0.225,11.6665058368784,-138.345850967366,11.6665058368784,161.138004647497
0.100530964914873,0.85,0.25,11.6332757265326,-138.48967623877,11.6332757265326,161.442882533307
0.100530964914873,0.85,0.275,11.6363482814096,-138.735077386946,11.6363482814096,161.591150711459
0.100530964914873,0.85,0.3,11.6785432272136,-139.08586356717,11.6785432272136,161.614548969601
0.100530964914873,0.85,0.325,11.7544157469733,-139.518670878711,11.7544157469733,161.509393164699
0.100530964914873,0.85,0.35,11.8650351269798,-140.032685203989,11.8650351269798,161.302472728202
0.100530964914873,0.85,0.375,12.0040290768259,-140.608355028425,12.0040290768259,160.994363063943
0.100530964914873,0.85,0.4,12.1710664096611,-141.241299941132,12.1710664096611,160.608436494561
0.100530964914873,0.85,0.425,12.3591037912328,-141.914902643887,12.3591037912328,160.14814251535
0.100530964914873,0.85,0.45,12.5667577169397,-142.622138523732,12.5667577169397,159.634687846346
0.100530964914873,0.85,0.475,12.7865782781208,-143.348562125737,12.7865782781208,159.073294336424
0.100530964914873,0.85,0.5,13.0164752336888,-144.085276477379,13.0164752336888,158.483995611182
0.100530964914873,0.85,0.525,13.2488627243878,-144.819383402493,13.2488627243878,157.872849712984
0.100530964914873,0.85,0.55,13.481285647605,-145.540750389165,13.481285647605,157.259577299693
0.100530964914873,0.85,0.575,13.7062984646323,-146.2375079752,13.7062984646323,156.650175113616
0.100530964914873,0.85,0.6,13.9214167118737,-146.898832045514,13.9214167118737,156.064918141008
0.100530964914873,0.85,0.625,14.1196184144316,-147.513410764857,14.1196184144316,155.508753220058
0.100530964914873,0.85,0.65,14.2987145417061,-148.070241756399,14.2987145417061,155.003507214864
0.100530964914873,0.85,0.675,14.4524000152989,-148.558067632823,14.4524000152989,154.551881740018
0.100530964914873,0.85,0.7,14.5790900889143,-148.966272599859,14.5790900889143,154.178461763598
0.100530964914873,0.85,0.725,14.6735038351089,-149.283016166677,14.6735038351089,153.882244455462
0.100530964914873,0.85,0.75,14.7349503603056,-149.498801169377,14.7349503603056,153.691974363488
0.100530964914873,0.85,0.775,14.759493619322,-149.600335472516,14.759493619322,153.601342032558
0.100530964914873,0.85,0.8,14.7476119239692,-149.580314948511,14.7476119239692,153.644713039278
0.100530964914873,0.85,0.825,14.697029557918,-149.422900853967,14.697029557918,153.809253580071
0.100530964914873,0.85,0.85,14.6096798323368,-149.124573949504,14.6096798323368,154.136250422608
0.100530964914873,0.85,0.875,14.4851961828468,-148.665796633038,14.4851961828468,154.606544542854
0.100530964914873,0.85,0.9,14.3273236143584,-148.048579835274,14.3273236143584,155.269017288225
0.100530964914873,0.85,0.925,14.1376702318317,-147.248446964477,14.1376702318317,156.100155670358
0.100530964914873,0.85,0.95,13.9223391739342,-146.272427482309,13.9223391739342,157.154297353162
0.100530964914873,0.85,0.975,13.6846877455659,-145.088929272491,13.6846877455659,158.402443305331
0.100530964914873,0.85,1,13.4341062111165,-143.702316161831,13.4341062111165,159.892282681021
0.100530964914873,0.85,1.025,13.1752842809611,-142.073181052953,13.1752842809611,161.569599896074
0.100530964914873,0.85,1.05,12.9223323794215,-140.192228372964,12.9223323794215,163.446219662674
0.100530964914873,0.85,1.075,12.6810206277399,-138.039438392539,12.6810206277399,165.393795921218
0.100530964914873,0.85,1.1,12.4711808278163,-135.619653577743,12.4711808278163,167.372517074302
0.100530964914873,0.85,1.125,12.2990810415018,-133.041726470723,12.2990810415018,169.145134743197
0.100530964914873,0.85,1.15,12.1867548017864,-130.405936256062,12.1867548017864,170.708644579177
0.100530964914873,0.85,1.175,10.8157717687007,-114.072413524265,10.8157717687007,160.109282438811
0.100530964914873,0.85,1.2,5.49884331545227,-57.2900839289401,5.49884331545227,229.997764700727
0.100530964914873,0.85,1.225,0.647889139000576,-7.09621070098768,0.755444143095881,112.469852030854
0.100530964914873,0.875,-0.25,0.020305177442547,-0.274265729124081,0.663917848787086,4.63955532686697
0.100530964914873,0.875,-0.225,0.601039743402428,-7.85372660382467,0.915666408400452,93.0082461656841
0.100530964914873,0.875,-0.2,4.7137034095319,-67.8520296278227,4.7137034095319,198.409657939479
0.100530964914873,0.875,-0.175,9.34750023234552,-131.812171494863,9.34750023234552,142.176965685446
0.100530964914873,0.875,-0.15,10.5961896273154,-145.444533368138,10.5961896273154,145.444533368138
0.100530964914873,0.875,-0.125,10.6373627894751,-142.626525887088,10.6373627894751,142.626525887088
0.100530964914873,0.875,-0.1,10.6052880243255,-139.941843959731,10.6052880243255,139.941843959731
0.100530964914873,0.875,-0.075,10.50956645244,-137.355814135096,10.50956645244,137.355814135096
0.100530964914873,0.875,-0.05,10.3595588403894,-135.110966798007,10.3595588403894,135.110966798007
0.100530964914873,0.875,-0.025,10.1684618067343,-133.098387521593,10.1684618067343,135.03344889055
0.100530964914873,0.875,0,9.951668706412,-131.404569180014,9.951668706412,136.880517074566
0.100530964914873,0.875,0.025,9.71864673964814,-129.929602142414,9.71864673964814,138.473249146734
0.100530964914873,0.875,0.05,9.48425443038562,-128.714534016075,9.48425443038562,139.90388633922
0.100530964914873,0.875,0.075,9.25367247491209,-127.68965647827,9.25367247491209,141.138676566529
0.100530964914873,0.875,0.1,9.03925083203965,-126.884067409736,9.03925083203965,142.241944369088
0.100530964914873,0.875,0.125,8.84301257611835,-126.247631452047,8.84301257611835,143.173349206874
0.100530964914873,0.875,0.15,8.67454934690865,-125.802206656949,8.67454934690865,143.983668028713
0.100530964914873,0.875,0.175,8.53359979089973,-125.507739212124,8.53359979089973,144.640350991831
0.100530964914873,0.875,0.2,8.42718730813859,-125.379005970533,8.42718730813859,145.185709913309
0.100530964914873,0.875,0.225,8.35323449658526,-125.382256576455,8.35323449658526,145.597342448395
0.100530964914873,0.875,0.25,8.31648008180706,-125.525805612199,8.31648008180706,145.909951766636
0.100530964914873,0.875,0.275,8.31332039544921,-125.781017370028,8.31332039544921,146.109430369094
0.100530964914873,0.875,0.3,8.3465232926303,-126.150749647667,8.3465232926303,146.223868319407
0.100530964914873,0.875,0.325,8.41121313946983,-126.61076284264,8.41121313946983,146.245252360864
0.100530964914873,0.875,0.35,8.5085124722605,-127.159488775211,8.5085124722605,146.196614216682
0.100530964914873,0.875,0.375,8.63253552506552,-127.776310205061,8.63253552506552,146.07424775165
0.100530964914873,0.875,0.4,8.7830876099465,-128.456174873048,8.7830876099465,145.897680832712
0.100530964914873,0.875,0.425,8.95354551407966,-129.1813203288,8.95354551407966,145.666110509947
0.100530964914873,0.875,0.45,9.14272570466535,-129.944028960117,9.14272570466535,145.396841657409
0.100530964914873,0.875,0.475,9.34354669530839,-130.728732495478,9.34354669530839,145.090850551509
0.100530964914873,0.875,0.5,9.55416488332745,-131.525729443831,9.55416488332745,144.764242412516
0.100530964914873,0.875,0.525,9.76732326316094,-132.321117248093,9.76732326316094,144.418819669943
0.100530964914873,0.875,0.55,9.98084629361183,-133.103765598688,9.98084629361183,144.070374439114
0.100530964914873,0.875,0.575,10.1875876348219,-133.861012974963,10.1875876348219,143.720630575096
0.100530964914873,0.875,0.6,10.3853639725589,-134.58076665115,10.3853639725589,143.385952191703
0.100530964914873,0.875,0.625,10.567431636731,-135.251228352777,10.567431636731,143.067001468582
0.100530964914873,0.875,0.65,10.7319141613392,-135.859782440278,10.7319141613392,142.781718360202
0.100530964914873,0.875,0.675,10.8727731381159,-136.395080519076,10.8727731381159,142.528529252237
0.100530964914873,0.875,0.7,10.988736925043,-136.844486493202,10.988736925043,142.328150469886
0.100530964914873,0.875,0.725,11.0747917391821,-137.196539302195,11.0747917391821,142.175351647141
0.100530964914873,0.875,0.75,11.1305458408057,-137.439285495204,11.1305458408057,142.095014560548
0.100530964914873,0.875,0.775,11.1523483182574,-137.560316854085,11.1523483182574,142.076698548944
0.100530964914873,0.875,0.8,11.1409398948817,-137.549483324417,11.1409398948817,142.150905845034
0.100530964914873,0.875,0.825,11.0943717479873,-137.392275232368,11.0943717479873,142.300798360965
0.100530964914873,0.875,0.85,11.0147668034735,-137.082116610057,11.0147668034735,142.56380779798
0.100530964914873,0.875,0.875,10.9021553450757,-136.600991630939,10.9021553450757,142.916847086234
0.100530964914873,0.875,0.9,10.7603580883588,-135.947989095658,10.7603580883588,143.40494778226
0.100530964914873,0.875,0.925,10.5914866789055,-135.099734824074,10.5914866789055,144.00054822666
0.100530964914873,0.875,0.95,10.4016177717811,-134.060928949384,10.4016177717811,144.754038870098
0.100530964914873,0.875,0.975,10.1947848884166,-132.799584613321,10.1947848884166,145.632071497409
0.100530964914873,0.875,1,9.98042861929034,-131.318899027294,9.98042861929034,146.67814939991
0.100530964914873,0.875,1.025,9.76410674612786,-129.576648239029,9.76410674612786,147.834473047677
0.100530964914873,0.875,1.05,9.5602895230633,-127.564864434411,9.5602895230633,149.10957835128
0.100530964914873,0.875,1.075,9.37509010229222,-125.2594470406,9.37509010229222,150.378770412997
0.100530964914873,0.875,1.1,9.22825272340846,-122.671713836508,9.22825272340846,151.606822190845
0.100530964914873,0.875,1.125,9.12307159777058,-119.908971706627,9.12307159777058,152.58624095193
0.100530964914873,0.875,1.15,9.07901445107611,-117.085763549286,9.07901445107611,153.341559398702
0.100530964914873,0.875,1.175,8.10070117988628,-102.05100446443,8.10070117988628,137.698780495468
0.100530964914873,0.875,1.2,4.13280156913107,-51.1741668915332,4.13280156913107,172.67479792856
0.100530964914873,0.875,1.225,0.470822751351298,-6.48072000168353,0.703124078297946,85.4781461663078
0.100530964914873,0.9,-0.25,0.0194421333116031,-0.336583303260908,0.59108031623878,4.37221207840941
0.100530964914873,0.9,-0.225,0.420504967978974,-7.10105815377144,0.809555290609931,59.6033229387085
0.100530964914873,0.9,-0.2,3.10448739141722,-61.0681869667094,3.10448739141722,131.354513122051
0.100530964914873,0.9,-0.175,6.22022222752313,-118.235579194433,6.22022222752313,118.235579194433
0.100530964914873,0.9,-0.15,7.15100404843192,-129.944841779975,7.15100404843192,129.944841779975
0.100530964914873,0.9,-0.125,7.26626563766839,-126.860297643405,7.26626563766839,126.860297643405
0.100530964914873,0.9,-0.1,7.30469294504839,-123.913099222846,7.30469294504839,123.913099222846
0.100530964914873,0.9,-0.075,7.2769414379477,-121.095726837464,7.2769414379477,121.095726837464
0.100530964914873,0.9,-0.05,7.18583985661764,-118.641231217341,7.18583985661764,118.641231217341
0.100530964914873,0.9,-0.025,7.04757903269503,-116.452846287007,7.04757903269503,118.741740796178
0.100530964914873,0.9,0,6.87516590310227,-114.600732179744,6.87516590310227,119.92552619526
0.100530964914873,0.9,0.025,6.68080143454207,-112.993527900584,6.68080143454207,120.945327053754
0.100530964914873,0.9,0.05,6.47819662440746,-111.659149550311,6.47819662440746,121.880186586415
0.100530964914873,0.9,0.075,6.27443528404913,-110.536135939961,6.27443528404913,122.697282413062
0.100530964914873,0.9,0.1,6.08106992841627,-109.644201484458,6.08106992841627,123.450779555822
0.100530964914873,0.9,0.125,5.90148121163405,-108.94005613873,5.90148121163405,124.101248392702
0.100530964914873,0.9,0.15,5.74467567351149,-108.438672363719,5.74467567351149,124.691495682524
0.100530964914873,0.9,0.175,5.61146290862622,-108.10477500783,5.61146290862622,125.188697978938
0.100530964914873,0.9,0.2,5.50847602803586,-107.948042909239,5.50847602803586,125.628486229375
0.100530964914873,0.9,0.225,5.43452997556775,-107.937596570784,5.43452997556775,125.986994299422
0.100530964914873,0.9,0.25,5.39414362500683,-108.078044115851,5.39414362500683,126.293067436259
0.100530964914873,0.9,0.275,5.38446497921728,-108.342149481654,5.38446497921728,126.530298941031
0.100530964914873,0.9,0.3,5.40818250114647,-108.73011608326,5.40818250114647,126.721459580317
0.100530964914873,0.9,0.325,5.46105458092234,-109.218067481756,5.46105458092234,126.85570680254
0.100530964914873,0.9,0.35,5.54423688195001,-109.802515585668,5.54423688195001,126.951090286569
0.100530964914873,0.9,0.375,5.65238246594347,-110.462531393979,5.65238246594347,127.000742290674
0.100530964914873,0.9,0.4,5.78541809861782,-111.191601545987,5.78541809861782,127.019409438386
0.100530964914873,0.9,0.425,5.93718522345094,-111.971264279072,5.93718522345094,127.002920386637
0.100530964914873,0.9,0.45,6.10668974851938,-112.792572236348,6.10668974851938,126.963911329292
0.100530964914873,0.9,0.475,6.28725817412307,-113.639100938609,6.28725817412307,126.899871104147
0.100530964914873,0.9,0.5,6.47728772462383,-114.499960828574,6.47728772462383,126.822287005904
0.100530964914873,0.9,0.525,6.66988635386578,-115.360432169323,6.66988635386578,126.729427987764
0.100530964914873,0.9,0.55,6.86315731337683,-116.208068350563,6.86315731337683,126.632463794126
0.100530964914873,0.9,0.575,7.05028693134403,-117.029612792129,7.05028693134403,126.529613843528
0.100530964914873,0.9,0.6,7.22939726941753,-117.811359078721,7.22939726941753,126.43255059061
0.100530964914873,0.9,0.625,7.39405453520314,-118.541325363631,7.39405453520314,126.3385524765
0.100530964914873,0.9,0.65,7.54270313367813,-119.20480098859,7.54270313367813,126.260710278475
0.100530964914873,0.9,0.675,7.6696023742349,-119.790874478909,7.6696023742349,126.194309153337
0.100530964914873,0.9,0.7,7.77380365920502,-120.284127881678,7.77380365920502,126.154936675937
0.100530964914873,0.9,0.725,7.85059376204462,-120.674387476965,7.85059376204462,126.13462610765
0.100530964914873,0.9,0.75,7.89988672332635,-120.946013745666,7.89988672332635,126.152691719968
0.100530964914873,0.9,0.775,7.91835797391926,-121.088959190267,7.91835797391926,126.196561968058
0.100530964914873,0.9,0.8,7.90700510719872,-121.088288312376,7.90700510719872,126.290542526736
0.100530964914873,0.9,0.825,7.86426412576788,-120.933047006258,7.86426412576788,126.416473797432
0.100530964914873,0.9,0.85,7.79241538756557,-120.610665473137,7.79241538756557,126.604744540801
0.100530964914873,0.9,0.875,7.69197396293531,-120.10769261132,7.69197396293531,126.831877433086
0.100530964914873,0.9,0.9,7.56675684153251,-119.416117314376,7.56675684153251,127.134745760134
0.100530964914873,0.9,0.925,7.41951690222975,-118.517395572729,7.41951690222975,127.486296963942
0.100530964914873,0.9,0.95,7.25615546696457,-117.408704869769,7.25615546696457,127.927302888489
0.100530964914873,0.9,0.975,7.08160038101289,-116.062018695912,7.08160038101289,128.425948994425
0.100530964914873,0.9,1,6.90511074463098,-114.474869119346,6.90511074463098,129.014562053106
0.100530964914873,0.9,1.025,6.73344924868871,-112.607856302468,6.73344924868871,129.639902504976
0.100530964914873,0.9,1.05,6.58112706532219,-110.454009539808,6.58112706532219,130.299560883117
0.100530964914873,0.9,1.075,6.45507472211417,-107.992002111899,6.45507472211417,130.884659631003
0.100530964914873,0.9,1.1,6.37453462938245,-105.244102033939,6.37453462938245,131.356268953865
0.100530964914873,0.9,1.125,6.34040112216643,-102.31848151109,6.34040112216643,131.55323292584
0.100530964914873,0.9,1.15,6.36896914067709,-99.3473331813227,6.36896914067709,131.514660817734
0.100530964914873,0.9,1.175,5.74556027182741,-86.1227214111869,5.74556027182741,117.570927877437
0.100530964914873,0.9,1.2,2.95666536738183,-43.0604814435909,2.95666536738183,122.796780742289
0.100530964914873,0.9,1.225,0.326065903283311,-5.59117896474583,0.63311192212407,62.1594457038018
0.100530964914873,0.925,-0.25,0.00372054046714642,-0.445505515530999,0.497974447903199,3.99804051911486
0.100530964914873,0.925,-0.225,0.248262450131814,-6.15083627251343,0.679813972584634,30.1732106560241
0.100530964914873,0.925,-0.2,1.6778065559333,-52.2620902407415,1.6778065559333,72.6406593055536
0.100530964914873,0.925,-0.175,3.47008978009732,-100.615142686508,3.47008978009732,100.615142686508
0.100530964914873,0.925,-0.15,4.1376332914894,-109.899068495151,4.1376332914894,109.899068495151
0.100530964914873,0.925,-0.125,4.33317187535526,-106.541251356986,4.33317187535526,106.541251356986
0.100530964914873,0.925,-0.1,4.44853396799751,-103.334432971037,4.44853396799751,103.334432971037
0.100530964914873,0.925,-0.075,4.49377020302236,-100.278651063046,4.49377020302236,100.278651063046
0.100530964914873,0.925,-0.05,4.46654568244951,-97.6131652883015,4.46654568244951,97.6131652883015
0.100530964914873,0.925,-0.025,4.38493128268416,-95.2430251069364,4.38493128268416,97.7562369977056
0.100530964914873,0.925,0,4.26077513899874,-93.2331408672382,4.26077513899874,98.2541348811639
0.100530964914873,0.925,0.025,4.10814416131957,-91.4924982016327,4.10814416131957,98.6759458129331
0.100530964914873,0.925,0.05,3.94047937224682,-90.0420314099477,3.94047937224682,99.0946187971861
0.100530964914873,0.925,0.075,3.76605659458825,-88.8228864248536,3.76605659458825,99.4712280207148
0.100530964914873,0.925,0.1,3.5962291819491,-87.8486768403933,3.5962291819491,99.8557029066046
0.100530964914873,0.925,0.125,3.43519726439929,-87.0796004050202,3.43519726439929,100.204324419828
0.100530964914873,0.925,0.15,3.29179977405885,-86.5254136998176,3.29179977405885,100.556453162848
0.100530964914873,0.925,0.175,3.16754474292787,-86.1538634639625,3.16754474292787,100.875121698874
0.100530964914873,0.925,0.2,3.0689708134291,-85.9703660843087,3.0689708134291,101.192593557084
0.100530964914873,0.925,0.225,2.99554602333906,-85.9461393683069,2.99554602333906,101.480642388028
0.100530964914873,0.925,0.25,2.95177892768062,-86.0825314975398,2.95177892768062,101.764675149474
0.100530964914873,0.925,0.275,2.93542721872343,-86.3534559880573,2.93542721872343,102.023808209783
0.100530964914873,0.925,0.3,2.9492487696866,-86.7567501163842,2.9492487696866,102.277290770388
0.100530964914873,0.925,0.325,2.98956085021085,-87.2688811027687,2.98956085021085,102.50979104295
0.100530964914873,0.925,0.35,3.05766006783643,-87.8846871482046,3.05766006783643,102.73575054006
0.100530964914873,0.925,0.375,3.14870645028092,-88.5829731791865,3.14870645028092,102.943837356215
0.100530964914873,0.925,0.4,3.26282996143286,-89.3560257780885,3.26282996143286,103.145111257931
0.100530964914873,0.925,0.425,3.39433041502427,-90.184706346921,3.39433041502427,103.330959780566
0.100530964914873,0.925,0.45,3.54246992992063,-91.0591412099358,3.54246992992063,103.510277613018
0.100530964914873,0.925,0.475,3.70098892250505,-91.9620002699311,3.70098892250505,103.676119113054
0.100530964914873,0.925,0.5,3.86858587551854,-92.881568402347,3.86858587551854,103.836208553009
0.100530964914873,0.925,0.525,4.03874126425412,-93.8021565163313,4.03874126425412,103.984369298839
0.100530964914873,0.925,0.55,4.20989882115754,-94.7104400074981,4.20989882115754,104.128019526369
0.100530964914873,0.925,0.575,4.37557739648953,-95.5922873888773,4.37557739648953,104.260910086175
0.100530964914873,0.925,0.6,4.53427526400053,-96.4329146241437,4.53427526400053,104.390999015307
0.100530964914873,0.925,0.625,4.67985110707638,-97.2197245394679,4.67985110707638,104.511072457825
0.100530964914873,0.925,0.65,4.81115957193337,-97.936573145542,4.81115957193337,104.630558016342
0.100530964914873,0.925,0.675,4.9227119625682,-98.5723792031126,4.9227119625682,104.740239397301
0.100530964914873,0.925,0.7,5.01400247448646,-99.1097597639493,5.01400247448646,104.85209510009
0.100530964914873,0.925,0.725,5.08053086670733,-99.539032408381,5.08053086670733,104.953678431708
0.100530964914873,0.925,0.75,5.12268189989557,-99.8418632942822,5.12268189989557,105.060749631508
0.100530964914873,0.925,0.775,5.13731219562062,-100.009589636679,5.13731219562062,105.156313642094
0.100530964914873,0.925,0.8,5.12590394885637,-100.023644706438,5.12590394885637,105.261194012189
0.100530964914873,0.925,0.825,5.08706071709395,-99.8755309217593,5.08706071709395,105.352859311306
0.100530964914873,0.925,0.85,5.02352994644857,-99.547926615204,5.02352994644857,105.458324390893
0.100530964914873,0.925,0.875,4.93601736972633,-99.0308690004346,4.93601736972633,105.549655780569
0.100530964914873,0.925,0.9,4.82874321805623,-98.3104301732079,4.82874321805623,105.660457281039
0.100530964914873,0.925,0.925,4.70474510774285,-97.3721646148046,4.70474510774285,105.758820039294
0.100530964914873,0.925,0.95,4.57024340865611,-96.2066886576365,4.57024340865611,105.882219921563
0.100530964914873,0.925,0.975,4.43066302141166,-94.7901337271711,4.43066302141166,105.993579131475
0.100530964914873,0.925,1,4.29557211877969,-93.1148780754368,4.29557211877969,106.121992301984
0.100530964914873,0.925,1.025,4.17247503686405,-91.1458522998414,4.17247503686405,106.211087492805
0.100530964914873,0.925,1.05,4.0761979640065,-88.8758478207594,4.0761979640065,106.257300107092
0.100530964914873,0.925,1.075,4.01389553781465,-86.2873043199978,4.01389553781465,106.160418736092
0.100530964914873,0.925,1.1,4.00423656982808,-83.4062539856467,4.00423656982808,105.888460091535
0.100530964914873,0.925,1.125,4.04511871351541,-80.3383040695605,4.04511871351541,105.320071508376
0.100530964914873,0.925,1.15,4.14948491684938,-77.2195933044043,4.14948491684938,104.515040708858
0.100530964914873,0.925,1.175,3.82825508257287,-66.2791952826487,3.82825508257287,92.8161692679283
0.100530964914873,0.925,1.2,1.99704668651138,-32.9746838673535,1.99704668651138,82.5782109881624
0.100530964914873,0.925,1.225,0.193496010921073,-4.51630314180893,0.536021456356233,43.5955394446425
0.100530964914873,0.95,-0.25,0.001194512543843,0.0534784423555137,0.390814852636349,4.73989368907123
0.100530964914873,0.95,-0.225,0.119154741665873,-4.33483202281889,0.525455758762445,14.1225089724631
0.100530964914873,0.95,-0.2,0.513967244910846,-40.6091849340104,0.869215871245977,40.6091849340104
0.100530964914873,0.95,-0.175,1.23012116717005,-77.9597421171069,1.23012116717005,77.9597421171069
0.100530964914873,0.95,-0.15,1.7019863493661,-84.148297285073,1.7019863493661,84.148297285073
0.100530964914873,0.95,-0.125,1.98575169375646,-80.4198066282475,1.98575169375646,80.4198066282475
0.100530964914873,0.95,-0.1,2.18509860007224,-76.8607612204336,2.18509860007224,76.8607612204336
0.100530964914873,0.95,-0.075,2.31043430417351,-73.521404822876,2.31043430417351,73.521404822876
0.100530964914873,0.95,-0.05,2.35291232428423,-70.5973063668901,2.35291232428423,72.5686991725244
0.100530964914873,0.95,-0.025,2.33334094001071,-68.0183453000083,2.33334094001071,72.3355496893858
0.100530964914873,0.95,0,2.26163318427696,-65.817000293852,2.26163318427696,72.1347374001087
0.100530964914873,0.95,0.025,2.15445748893525,-63.9182346662609,2.15445748893525,71.9516768355585
0.100530964914873,0.95,0.05,2.02454508078017,-62.323504054168,2.02454508078017,71.8415147078326
0.100530964914873,0.95,0.075,1.88187270878084,-60.9863332089293,1.88187270878084,71.768161446406
0.100530964914873,0.95,0.1,1.73734469464832,-59.9079623661692,1.73734469464832,71.7694144861907
0.100530964914873,0.95,0.125,1.59630516906747,-59.0575452604483,1.59630516906747,71.8041319735942
0.100530964914873,0.95,0.15,1.46729196581407,-58.435933217904,1.46729196581407,71.9027343070501
0.100530964914873,0.95,0.175,1.35271350041236,-58.016823815219,1.35271350041236,72.0290844446175
0.100530964914873,0.95,0.2,1.25894428258193,-57.7990404850735,1.25894428258193,72.2081914028404
0.100530964914873,0.95,0.225,1.18623145638585,-57.7573788424921,1.18623145638585,72.4109655644846
0.100530964914873,0.95,0.25,1.13903414272624,-57.8884634838589,1.13903414272624,72.65663730165
0.100530964914873,0.95,0.275,1.11580210843398,-58.1679408278434,1.11580210843398,72.9222849441077
0.100530964914873,0.95,0.3,1.1193362485272,-58.590426699458,1.1193362485272,73.2217143631343
0.100530964914873,0.95,0.325,1.14657204232684,-59.1327298355942,1.14657204232684,73.5368169945721
0.100530964914873,0.95,0.35,1.19892491881549,-59.7876105494598,1.19892491881549,73.8770610031149
0.100530964914873,0.95,0.375,1.27211023667034,-60.5332269682882,1.27211023667034,74.2278828179907
0.100530964914873,0.95,0.4,1.36644001536123,-61.3606049747636,1.36644001536123,74.5956492369555
0.100530964914873,0.95,0.425,1.47671660425097,-62.2493112676608,1.47671660425097,74.968242448736
0.100530964914873,0.95,0.45,1.60243750508173,-63.1887471679396,1.60243750508173,75.3500202789263
0.100530964914873,0.95,0.475,1.73780068764629,-64.1599156869047,1.73780068764629,75.7303816661991
0.100530964914873,0.95,0.5,1.88178572718476,-65.1506714880194,1.88178572718476,76.1125861866095
0.100530964914873,0.95,0.525,2.02829068999772,-66.1435153698703,2.02829068999772,76.4867482322956
0.100530964914873,0.95,0.55,2.17608067980854,-67.1247689416507,2.17608067980854,76.8558230030361
0.100530964914873,0.95,0.575,2.31905470465506,-68.0785595633039,2.31905470465506,77.2098916438043
0.100530964914873,0.95,0.6,2.45606908032211,-68.9896022326941,2.45606908032211,77.5523711792253
0.100530964914873,0.95,0.625,2.58132610568002,-69.8438584791412,2.58132610568002,77.8725269283092
0.100530964914873,0.95,0.65,2.69407245041993,-70.6242732537924,2.69407245041993,78.1750596714209
0.100530964914873,0.95,0.675,2.78912729195419,-71.3189121569609,2.78912729195419,78.4475259813495
0.100530964914873,0.95,0.7,2.86640719816752,-71.908731513711,2.86640719816752,78.6968427975812
0.100530964914873,0.95,0.725,2.92168746139484,-72.3841658400254,2.92168746139484,78.9078225542813
0.100530964914873,0.95,0.75,2.95579733548193,-72.7240179436315,2.95579733548193,79.090636107334
0.100530964914873,0.95,0.775,2.96584679181505,-72.9211959905045,2.96584679181505,79.2262667628587
0.100530964914873,0.95,0.8,2.95376526600798,-72.9524717793578,2.95376526600798,79.3291899155412
0.100530964914873,0.95,0.825,2.91840985090531,-72.8128740482117,2.91840985090531,79.3757880585257
0.100530964914873,0.95,0.85,2.86293908020528,-72.4779003782531,2.86293908020528,79.3856917075159
0.100530964914873,0.95,0.875,2.7883546514086,-71.9433560717313,2.7883546514086,79.3308919016036
0.100530964914873,0.95,0.9,2.69919436234527,-71.1850445125916,2.69919436234527,79.2361923296131
0.100530964914873,0.95,0.925,2.59891088059222,-70.1964495648006,2.59891088059222,79.0705163255827
0.100530964914873,0.95,0.95,2.49391030824896,-68.9556245743038,2.49391030824896,78.8606723682797
0.100530964914873,0.95,0.975,2.39027303107259,-67.4491041810144,2.39027303107259,78.5718158641224
0.100530964914873,0.95,1,2.29766959209839,-65.6592448699784,2.29766959209839,78.2207308696924
0.100530964914873,0.95,1.025,2.22454218544245,-63.5660084128724,2.22454218544245,77.7587344716756
0.100530964914873,0.95,1.05,2.18575749765775,-61.1636316877998,2.18575749765775,77.1711874414018
0.100530964914873,0.95,1.075,2.18901951729909,-58.4534091924522,2.18901951729909,76.3832979740383
0.100530964914873,0.95,1.1,2.25223702638886,-55.4738528527246,2.25223702638886,75.3590020453492
0.100530964914873,0.95,1.125,2.37095728541231,-52.337827771053,2.37095728541231,74.0401861605338
0.100530964914873,0.95,1.15,2.5546733968528,-49.1935893908669,2.5546733968528,72.4895293726675
0.100530964914873,0.95,1.175,2.4729792930427,-41.2175372050715,2.4729792930427,63.6351811080988
0.100530964914873,0.95,1.2,1.33092833827875,-19.9397821311785,1.33092833827875,54.0821999308314
0.100530964914873,0.95,1.225,0.106626534196592,-2.53294582700459,0.421557039899297,30.7864553531914
0.100530964914873,0.975,-0.25,0.0079758659597657,0.567109339330177,0.260936888872005,5.46792067062699
0.100530964914873,0.975,-0.225,0.0354863068399007,-2.21374352020901,0.342206512419412,12.3817784658834
0.100530964914873,0.975,-0.2,-0.331852209526959,-26.6538019091881,0.550049410825842,26.6538019091881
0.100530964914873,0.975,-0.175,-0.38880786042585,-50.8421254778048,0.537223705637824,50.8421254778048
0.100530964914873,0.975,-0.15,-0.0262790704037731,-53.4627250522676,0.410452553469099,53.4627250522676
0.100530964914873,0.975,-0.125,0.355578948941463,-49.4115102567626,0.374743515168197,49.4115102567626
0.100530964914873,0.975,-0.1,0.648815418406004,-45.5416814582222,0.648815418406004,45.5416814582222
0.100530964914873,0.975,-0.075,0.861056923775532,-41.9261809186704,0.861056923775532,43.7120973838339
0.100530964914873,0.975,-0.05,0.980040352129033,-38.756837291497,0.980040352129033,42.5840305307974
0.100530964914873,0.975,-0.025,1.02741674415056,-35.9702109300757,1.02741674415056,41.5146133646352
0.100530964914873,0.975,0,1.01330132697366,-33.5914033907389,1.01330132697366,40.5829846803077
0.100530964914873,0.975,0.025,0.955596711770218,-31.5440635409739,0.955596711770218,39.7586001522338
0.100530964914873,0.975,0.05,0.867603547711915,-29.8237280462669,0.867603547711915,39.0919575780801
0.100530964914873,0.975,0.075,0.759989812163992,-28.3832560415615,0.759989812163992,38.5370017707131
0.100530964914873,0.975,0.1,0.644003995811481,-27.2194110400474,0.644003995811481,38.129824017759
0.100530964914873,0.975,0.125,0.525436310147034,-26.3017520951099,0.57401841751773,37.8227680588272
0.100530964914873,0.975,0.15,0.413055721250424,-25.627135978794,0.57965515299013,37.6450084482094
0.100530964914873,0.975,0.175,0.309715464875728,-25.1700438277631,0.583152676001985,37.5547316426664
0.100530964914873,0.975,0.2,0.221995046341143,-24.9259133157189,0.584737698686264,37.5751469503341
0.100530964914873,0.975,0.225,0.150640007801619,-24.8702154063643,0.58447245828912,37.6715965970636
0.100530964914873,0.975,0.25,0.100315506286528,-24.9970376761472,0.582564032500667,37.8609908377253
0.100530964914873,0.975,0.275,0.0700060400115743,-25.2822601211289,0.579104450732597,38.1149246889704
0.100530964914873,0.975,0.3,0.0627301035250471,-25.7188340816705,0.57428898109906,38.4445429055836
0.100530964914873,0.975,0.325,0.0759689428453654,-26.2832206692262,0.568228400804541,38.826374869083
0.100530964914873,0.975,0.35,0.111374678956914,-26.96727333204,0.56111056607173,39.266993894778
0.100530964914873,0.975,0.375,0.16520139978752,-27.7482409365068,0.553058418618276,39.7465841397926
0.100530964914873,0.975,0.4,0.238022421889952,-28.6168346436476,0.544254669383064,40.2684533406011
0.100530964914873,0.975,0.425,0.325160200514303,-29.5512450156684,0.534830806665385,40.8153047112196
0.100530964914873,0.975,0.45,0.42640184923501,-30.5409828519272,0.52496528996744,41.3883393500556
0.100530964914873,0.975,0.475,0.536438608572803,-31.5653189599733,0.536438608572803,41.9718079227602
0.100530964914873,0.975,0.5,0.654571145490736,-32.6124928954855,0.654571145490736,42.5657846102371
0.100530964914873,0.975,0.525,0.775156626866469,-33.6630220380814,0.775156626866469,43.1552246370857
0.100530964914873,0.975,0.55,0.897316947725884,-34.7037604674189,0.897316947725884,43.7399354097745
0.100530964914873,0.975,0.575,1.01536776100168,-35.7167024760277,1.01536776100168,44.3047909279788
0.100530964914873,0.975,0.6,1.12856457465092,-36.6871226714715,1.12856457465092,44.8501564903071
0.100530964914873,0.975,0.625,1.231473296509,-37.5988161979001,1.231473296509,45.360012529072
0.100530964914873,0.975,0.65,1.32379238161027,-38.4351760439333,1.32379238161027,45.8361534740397
0.100530964914873,0.975,0.675,1.40063799409683,-39.1822306318532,1.40063799409683,46.2607520103894
0.100530964914873,0.975,0.7,1.46244493186065,-39.8210782905297,1.46244493186065,46.6380108370297
0.100530964914873,0.975,0.725,1.505202837056,-40.340497606452,1.505202837056,46.9472410643657
0.100530964914873,0.975,0.75,1.53034152359883,-40.7188254626007,1.53034152359883,47.1961560948443
0.100530964914873,0.975,0.775,1.53508756856803,-40.9480761147411,1.53508756856803,47.3600773982636
0.100530964914873,0.975,0.8,1.52206641442732,-41.0034715397883,1.52206641442732,47.4513925894512
0.100530964914873,0.975,0.825,1.49014868600424,-40.8804116128244,1.49014868600424,47.4405158990461
0.100530964914873,0.975,0.85,1.44328621486087,-40.5510662420614,1.44328621486087,47.3455208267548
0.100530964914873,0.975,0.875,1.38241346624789,-40.0134426781288,1.38241346624789,47.1317402046191
0.100530964914873,0.975,0.9,1.31293924974753,-39.2375199205145,1.31293924974753,46.8230699158735
0.100530964914873,0.975,0.925,1.2382398651066,-38.2215746997575,1.2382398651066,46.3804933547319
0.100530964914873,0.975,0.95,1.1656151085143,-36.9355544274089,1.1656151085143,45.830584606348
0.100530964914873,0.975,0.975,1.10115825252378,-35.3751529729437,1.10115825252378,45.1295736149922
0.100530964914873,0.975,1,1.05531490594342,-33.5151350558307,1.05531490594342,44.2952661102938
0.100530964914873,0.975,1.025,1.03655805530288,-31.3521565947255,1.03655805530288,43.2738946364971
0.100530964914873,0.975,1.05,1.0600394966433,-28.8766985488738,1.0600394966433,42.0558382103394
0.100530964914873,0.975,1.075,1.13279197391989,-26.1127210379672,1.13279197391989,40.5793217210296
0.100530964914873,0.975,1.1,1.27170035737756,-23.0888156985215,1.27170035737756,38.8208732235503
0.100530964914873,0.975,1.125,1.46896443702803,-19.9291058610653,1.46896443702803,36.7750554695501
0.100530964914873,0.975,1.15,1.73047885725819,-16.7355830438623,1.73047885725819,34.5181640386448
0.100530964914873,0.975,1.175,1.80376954568156,-12.1789641020337,1.80376954568156,29.1311716442288
0.100530964914873,0.975,1.2,1.01928899675237,-4.88166663445383,1.01928899675237,39.9890005187414
0.100530964914873,0.975,1.225,0.0701962363881745,-0.351913141089845,0.278730263440665,25.0489334180824
0.100530964914873,1,-0.25,0.0374412045459033,2.3700344054459,0.116747950710595,6.32284692165042
0.100530964914873,1,-0.225,0.0187427880565049,1.47500588687255,0.12664902408157,23.1605470248078
0.100530964914873,1,-0.2,-0.790049909162272,-8.85500645974095,0.790049909162272,30.4369769077916
0.100530964914873,1,-0.175,-1.26308092012473,-17.3514753737071,1.26308092012473,19.9725263353536
0.100530964914873,1,-0.15,-0.91585583448972,-15.5193071115033,0.91585583448972,19.9806416592267
0.100530964914873,1,-0.125,-0.42858600296632,-10.9628335449366,0.42858600296632,17.780880779167
0.100530964914873,1,-0.1,-0.0348773465323828,-6.62373978727841,0.428727962454223,14.0432021840253
0.100530964914873,1,-0.075,0.271606347597849,-2.66674590413299,0.448797078429302,10.1381913105743
0.100530964914873,1,-0.05,0.472938780630512,0.814356777867068,0.472938780630512,7.54930126890577
0.100530964914873,1,-0.025,0.592915931711024,3.84454318075686,0.592915931711024,5.63576767224261
0.100530964914873,1,0,0.640425074680177,6.44908771117568,0.640425074680177,6.44908771117568
0.100530964914873,1,0.025,0.635841781468376,8.68436700770939,0.635841781468376,8.68436700770939
0.100530964914873,1,0.05,0.592190753225419,10.574971468399,0.592190753225419,10.574971468399
0.100530964914873,1,0.075,0.521750463130748,12.1568617525252,0.528955991635458,12.1568617525252
0.100530964914873,1,0.1,0.435606593293451,13.4425282056421,0.536024418502277,13.4425282056421
0.100530964914873,1,0.125,0.340606569705512,14.4569976950035,0.541422539909679,14.4569976950035
0.100530964914873,1,0.15,0.245452601957982,15.209611709059,0.545387151575841,15.209611709059
0.100530964914873,1,0.175,0.153825187542732,15.7232715091336,0.547867089123324,15.7232715091336
0.100530964914873,1,0.2,0.072331370636035,16.0073315490381,0.549060451947213,16.0073315490381
0.100530964914873,1,0.225,0.00244481421848841,16.0849917420879,0.548964258394743,16.0849917420879
0.100530964914873,1,0.25,-0.0510754124323776,15.9658621632397,0.547752557301958,15.9658621632397
0.100530964914873,1,0.275,-0.0885729335578614,15.6736245358405,0.545456379855467,15.6736245358405
0.100530964914873,1,0.3,-0.106889568093866,15.2180791396005,0.542233924307301,15.2180791396005
0.100530964914873,1,0.325,-0.10791249357249,14.6231009440807,0.538138598749199,14.6231009440807
0.100530964914873,1,0.35,-0.0898138451164649,13.8987653415763,0.53331758063276,13.8987653415763
0.100530964914873,1,0.375,-0.055740641218991,13.0688003425148,0.527839536041522,13.0688003425148
0.100530964914873,1,0.4,-0.00491152991565283,12.1437280986145,0.521843328366199,12.1437280986145
0.100530964914873,1,0.425,0.0585660740259707,11.1468204186776,0.51540873155453,11.1468204186776
0.100530964914873,1,0.45,0.13471843261932,10.0892412098794,0.508667591606909,10.0892412098794
0.100530964914873,1,0.475,0.218779542780091,8.99352690752738,0.501708192961027,8.99352690752738
0.100530964914873,1,0.5,0.31032050158063,7.87169384884072,0.494655821472192,7.87169384884072
0.100530964914873,1,0.525,0.404213035314001,6.74526060324186,0.487605509177321,6.74526060324186
0.100530964914873,1,0.55,0.499882178715879,5.6273530114691,0.499882178715879,5.6273530114691
0.100530964914873,1,0.575,0.592126889617805,4.53813427548528,0.592126889617805,5.93686351731886
0.100530964914873,1,0.6,0.680541602493287,3.49219654239551,0.680541602493287,6.6679199320542
0.100530964914873,1,0.625,0.760138779447363,2.50789098853852,0.760138779447363,7.35108848862779
0.100530964914873,1,0.65,0.830996781347508,1.60179882981649,0.830996781347508,7.98416671820399
0.100530964914873,1,0.675,0.88863347884732,0.789812844504806,0.88863347884732,8.54528272557202
0.100530964914873,1,0.7,0.933911991000705,0.0912595061825137,0.933911991000705,9.03430430195522
0.100530964914873,1,0.725,0.963168511084653,-0.481319970432076,0.963168511084653,9.42701951759392
0.100530964914873,1,0.75,0.978318348062005,-0.904821235234232,0.978318348062005,9.7262542403958
0.100530964914873,1,0.775,0.976869026623716,-1.17117381777445,0.976869026623716,9.90457363394343
0.100530964914873,1,0.8,0.96199565956248,-1.2522181155424,0.96199565956248,9.96866506408996
0.100530964914873,1,0.825,0.932779410009098,-1.14545690863044,0.932779410009098,9.88714103021418
0.100530964914873,1,0.85,0.89378499361631,-0.816357464145374,0.89378499361631,9.67123013351762
0.100530964914873,1,0.875,0.846098931034447,-0.268487559037513,0.846098931034447,9.28538322690981
0.100530964914873,1,0.9,0.795787854628223,0.539737903435231,0.795787854628223,8.74502654950248
0.100530964914873,1,0.925,0.746359270080402,1.59923331960361,0.746359270080402,8.01101672543517
0.100530964914873,1,0.95,0.705765913755226,2.95654965698081,0.705765913755226,7.09937052182065
0.100530964914873,1,0.975,0.680242998393272,4.59646666563431,0.680242998393272,5.96821366519061
0.100530964914873,1,1,0.680776057930949,6.56091266575251,0.680776057930949,6.56091266575251
0.100530964914873,1,1.025,0.715865518542536,8.8189827648149,0.715865518542536,8.8189827648149
0.100530964914873,1,1.05,0.800898476874183,11.3890573421928,0.800898476874183,11.3890573421928
0.100530964914873,1,1.075,0.942218661132212,14.1995712973399,0.942218661132212,14.1995712973399
0.100530964914873,1,1.1,1.15635052886312,17.2326088866039,1.15635052886312,17.2326088866039
0.100530964914873,1,1.125,1.43246503788996,20.3287276012354,1.43246503788996,20.3287276012354
0.100530964914873,1,1.15,1.77494733307518,23.4125214228778,1.77494733307518,23.4125214228778
0.100530964914873,1,1.175,1.91489251291465,23.7099043815433,1.91489251291465,23.7099043815433
0.100530964914873,1,1.2,1.11651585452746,14.2967972998976,1.11651585452746,42.1193338454
0.100530964914873,1,1.225,0.099548818171856,3.4909333769199,0.124203642038894,27.2263552407889
0.100530964914873,1.025,-0.25,0.123561274684575,3.6479837946404,0.123561274684575,7.14778573418373
0.100530964914873,1.025,-0.225,0.10908710626506,4.98215562885634,0.126230619466918,25.1518830378506
0.100530964914873,1.025,-0.2,-0.758213881945654,10.6701223105941,0.758213881945654,31.9886415982157
0.100530964914873,1.025,-0.175,-1.22293614271439,19.7656057025696,1.22293614271439,24.426615854556
0.100530964914873,1.025,-0.15,-0.766339318766417,26.2055044942025,0.766339318766417,26.2055044942025
0.100530964914873,1.025,-0.125,-0.158129323184053,31.025743962291,0.668280383911263,31.025743962291
0.100530964914873,1.025,-0.1,0.351178085512251,35.68364462173,0.683351034811295,35.68364462173
0.100530964914873,1.025,-0.075,0.760948035011451,39.9373441594209,0.760948035011451,39.9373441594209
0.100530964914873,1.025,-0.05,1.05375568753388,43.6937682453019,1.05375568753388,43.6937682453019
0.100530964914873,1.025,-0.025,1.2525416209719,46.9548613705349,1.2525416209719,46.9548613705349
0.100530964914873,1.025,0,1.36847836562957,49.754938789114,1.36847836562957,49.754938789114
0.100530964914873,1.025,0.025,1.42238461216479,52.1507326599094,1.42238461216479,52.1507326599094
0.100530964914873,1.025,0.05,1.42871017773142,54.1724546358432,1.42871017773142,54.1724546358432
0.100530964914873,1.025,0.075,1.40000241917135,55.8600692048237,1.40000241917135,55.8600692048237
0.100530964914873,1.025,0.1,1.34809462738338,57.2289576209653,1.34809462738338,57.2289576209653
0.100530964914873,1.025,0.125,1.28008101083504,58.3077971615782,1.28008101083504,58.3077971615782
0.100530964914873,1.025,0.15,1.20517253994442,59.1081974327523,1.20517253994442,59.1081974327523
0.100530964914873,1.025,0.175,1.12739824338142,59.6555480856462,1.12739824338142,59.6555480856462
0.100530964914873,1.025,0.2,1.05378834130609,59.9611731725969,1.05378834130609,59.9611731725969
0.100530964914873,1.025,0.225,0.98626431208604,60.0497099976907,0.98626431208604,60.0497099976907
0.100530964914873,1.025,0.25,0.929960570572241,59.9323445649269,0.929960570572241,59.9323445649269
0.100530964914873,1.025,0.275,0.885051679605911,59.6336187365662,0.885051679605911,59.6336187365662
0.100530964914873,1.025,0.3,0.855039202687021,59.1644593040149,0.855039202687021,59.1644593040149
0.100530964914873,1.025,0.325,0.83859748798771,58.5494284743974,0.83859748798771,58.5494284743974
0.100530964914873,1.025,0.35,0.837878664955947,57.7992822707359,0.837878664955947,57.7992822707359
0.100530964914873,1.025,0.375,0.850318403621199,56.9384948524802,0.850318403621199,56.9384948524802
0.100530964914873,1.025,0.4,0.877014676506042,55.9778670229728,0.877014676506042,55.9778670229728
0.100530964914873,1.025,0.425,0.914446352602286,54.9415897595875,0.914446352602286,54.9415897595875
0.100530964914873,1.025,0.45,0.962958873166596,53.8407644912166,0.962958873166596,53.8407644912166
0.100530964914873,1.025,0.475,1.01836211348239,52.699081312708,1.01836211348239,52.699081312708
0.100530964914873,1.025,0.5,1.08055859797229,51.5282072851614,1.08055859797229,51.5282072851614
0.100530964914873,1.025,0.525,1.14497329558099,50.3510959870133,1.14497329558099,50.3510959870133
0.100530964914873,1.025,0.55,1.21138561095569,49.1802716363564,1.21138561095569,49.1802716363564
0.100530964914873,1.025,0.575,1.27511228030418,48.0376605663287,1.27511228030418,48.0376605663287
0.100530964914873,1.025,0.6,1.33613890930029,46.937016273366,1.33613890930029,46.937016273366
0.100530964914873,1.025,0.625,1.38994403046855,45.8988239934818,1.38994403046855,45.8988239934818
0.100530964914873,1.025,0.65,1.43705371605168,44.9386019520743,1.43705371605168,44.9386019520743
0.100530964914873,1.025,0.675,1.47337734252015,44.0747625284031,1.47337734252015,44.0747625284031
0.100530964914873,1.025,0.7,1.50031101380438,43.325392505114,1.50031101380438,43.325392505114
0.100530964914873,1.025,0.725,1.51447527203095,42.7058743309053,1.51447527203095,42.7058743309053
0.100530964914873,1.025,0.75,1.51844438387047,42.2380480177157,1.51844438387047,42.2380480177157
0.100530964914873,1.025,0.775,1.50985967417543,41.9329273377128,1.50985967417543,41.9329273377128
0.100530964914873,1.025,0.8,1.49273534831596,41.8177496154026,1.49273534831596,41.8177496154026
0.100530964914873,1.025,0.825,1.46608748857309,41.8975821666813,1.46608748857309,41.8975821666813
0.100530964914873,1.025,0.85,1.43556396932909,42.2070746682384,1.43556396932909,42.2070746682384
0.100530964914873,1.025,0.875,1.40195128367182,42.7439525097826,1.40195128367182,42.7439525097826
0.100530964914873,1.025,0.9,1.37269403906501,43.551922048729,1.37269403906501,43.551922048729
0.100530964914873,1.025,0.925,1.35075157577736,44.620114433968,1.35075157577736,44.620114433968
0.100530964914873,1.025,0.95,1.34570156109286,45.9998912060831,1.34570156109286,45.9998912060831
0.100530964914873,1.025,0.975,1.36291567259254,47.6675533103271,1.36291567259254,47.6675533103271
0.100530964914873,1.025,1,1.41491142578686,49.6723951744154,1.41491142578686,49.6723951744154
0.100530964914873,1.025,1.025,1.50865578937541,51.9627693212473,1.50865578937541,51.9627693212473
0.100530964914873,1.025,1.05,1.66028251969188,54.5683568371919,1.66028251969188,54.5683568371919
0.100530964914873,1.025,1.075,1.8732522080354,57.3803176357192,1.8732522080354,57.3803176357192
0.100530964914873,1.025,1.1,2.16373656064958,60.407164778623,2.16373656064958,60.407164778623
0.100530964914873,1.025,1.125,2.51585980920137,63.4451089709435,2.51585980920137,63.4451089709435
0.100530964914873,1.025,1.15,2.93229869569527,66.5246222343474,2.93229869569527,66.5246222343474
0.100530964914873,1.025,1.175,3.01720324379302,62.2502607576909,3.01720324379302,62.2502607576909
0.100530964914873,1.025,1.2,1.74622305546258,34.485555064,1.74622305546258,64.1198032403304
0.100530964914873,1.025,1.225,0.242445457945438,6.82542222818545,0.242445457945438,39.1322526707403
0.100530964914873,1.05,-0.25,0.21486746070855,4.74398270518044,0.243012679995083,8.35304056207993
0.100530964914873,1.05,-0.225,0.265456471408875,8.59963486323408,0.423627376681711,17.4083985291708
0.100530964914873,1.05,-0.2,-0.240449077688065,32.709830831525,0.83566591337807,32.709830831525
0.100530964914873,1.05,-0.175,-0.237511520989784,62.1923041674714,1.13766593172418,62.1923041674714
0.100530964914873,1.05,-0.15,0.437241398207821,74.121650656296,1.2790868752807,74.121650656296
0.100530964914873,1.05,-0.125,1.16488043391929,79.2145359482539,1.29377169873806,79.2145359482539
0.100530964914873,1.05,-0.1,1.79106667947881,84.1863090881677,1.79106667947881,84.1863090881677
0.100530964914873,1.05,-0.075,2.30953172605752,88.6466971454953,2.30953172605752,88.6466971454953
0.100530964914873,1.05,-0.05,2.69827269034844,92.6226996632959,2.69827269034844,92.6226996632959
0.100530964914873,1.05,-0.025,2.98092167390462,96.0552322103165,2.98092167390462,96.0552322103165
0.100530964914873,1.05,0,3.16826781267931,99.0262550368221,3.16826781267931,99.0262550368221
0.100530964914873,1.05,0.025,3.28339518269014,101.57175515642,3.28339518269014,101.57175515642
0.100530964914873,1.05,0.05,3.34085123543825,103.731397651155,3.34085123543825,103.731397651155
0.100530964914873,1.05,0.075,3.35485955777926,105.539383628243,3.35485955777926,105.539383628243
0.100530964914873,1.05,0.1,3.33725576962273,107.01114929185,3.33725576962273,107.01114929185
0.100530964914873,1.05,0.125,3.29630791749807,108.176114648606,3.29630791749807,108.176114648606
0.100530964914873,1.05,0.15,3.24128742313212,109.046372147821,3.24128742313212,109.046372147821
0.100530964914873,1.05,0.175,3.17713866674803,109.648542531302,3.17713866674803,109.648542531302
0.100530964914873,1.05,0.2,3.11103554106281,109.996010217577,3.11103554106281,109.996010217577
0.100530964914873,1.05,0.225,3.04567270607515,110.113008492724,3.04567270607515,110.113008492724
0.100530964914873,1.05,0.25,2.98638032232085,110.014127106119,2.98638032232085,110.014127106119
0.100530964914873,1.05,0.275,2.93402415684682,109.722016558677,2.93402415684682,109.722016558677
0.100530964914873,1.05,0.3,2.89232957250879,109.251955725339,2.89232957250879,109.251955725339
0.100530964914873,1.05,0.325,2.8606143749367,108.625717675263,2.8606143749367,108.625717675263
0.100530964914873,1.05,0.35,2.84127144303614,107.858937250002,2.84127144303614,107.858937250002
0.100530964914873,1.05,0.375,2.83235038937327,106.972831299313,2.83235038937327,106.972831299313
0.100530964914873,1.05,0.4,2.83520383556685,105.98327748287,2.83520383556685,105.98327748287
0.100530964914873,1.05,0.425,2.84690389838353,104.910980095404,2.84690389838353,104.910980095404
0.100530964914873,1.05,0.45,2.86806552892331,103.772121147421,2.86806552892331,103.772121147421
0.100530964914873,1.05,0.475,2.89507484446416,102.586796646501,2.89507484446416,102.586796646501
0.100530964914873,1.05,0.5,2.92812137878349,101.371673594471,2.92812137878349,101.371673594471
0.100530964914873,1.05,0.525,2.9631900439248,100.146066225522,2.9631900439248,100.146066225522
0.100530964914873,1.05,0.55,3.0003682684129,98.9274081037894,3.0003682684129,98.9274081037894
0.100530964914873,1.05,0.575,3.03551476583651,97.7339697268527,3.03551476583651,97.7339697268527
0.100530964914873,1.05,0.6,3.06894898973441,96.5843710478425,3.06894898973441,96.5843710478425
0.100530964914873,1.05,0.625,3.09666888346841,95.4954145812236,3.09666888346841,95.4954145812236
0.100530964914873,1.05,0.65,3.11956768986089,94.4875642039015,3.11956768986089,94.4875642039015
0.100530964914873,1.05,0.675,3.1340424513162,93.5754250258349,3.1340424513162,93.5754250258349
0.100530964914873,1.05,0.7,3.14190224200674,92.782373584362,3.14190224200674,92.782373584362
0.100530964914873,1.05,0.725,3.14020718965968,92.1195624641576,3.14020718965968,92.1195624641576
0.100530964914873,1.05,0.75,3.13201086525436,91.6150207424565,3.13201086525436,91.6150207424565
0.100530964914873,1.05,0.775,3.11532008112645,91.2744000423413,3.11532008112645,91.2744000423413
0.100530964914873,1.05,0.8,3.09472649550891,91.1331194128075,3.09472649550891,91.1331194128075
0.100530964914873,1.05,0.825,3.06950169485649,91.1882921426735,3.06950169485649,91.1882921426735
0.100530964914873,1.05,0.85,3.04601273562386,91.4866860541829,3.04601273562386,91.4866860541829
0.100530964914873,1.05,0.875,3.02514787102025,92.012812987989,3.02514787102025,92.012812987989
0.100530964914873,1.05,0.9,3.01525575297791,92.8294154319143,3.01525575297791,92.8294154319143
0.100530964914873,1.05,0.925,3.01917905441032,93.9027478686637,3.01917905441032,93.9027478686637
0.100530964914873,1.05,0.95,3.04758155607831,95.3137755755213,3.04758155607831,95.3137755755213
0.100530964914873,1.05,0.975,3.10533695878481,96.9994501671997,3.10533695878481,96.9994501671997
0.100530964914873,1.05,1,3.20611256325634,99.052468838902,3.20611256325634,99.052468838902
0.100530964914873,1.05,1.025,3.35557388832852,101.356135698434,3.35557388832852,101.356135698434
0.100530964914873,1.05,1.05,3.57092918978765,104.004354931628,3.57092918978765,104.004354931628
0.100530964914873,1.05,1.075,3.85277476469121,106.799387276529,3.85277476469121,106.799387276529
0.100530964914873,1.05,1.1,4.21868880606138,109.875805673189,4.21868880606138,109.875805673189
0.100530964914873,1.05,1.125,4.64744686061599,112.957565669544,4.64744686061599,113.239042607075
0.100530964914873,1.05,1.15,5.14542061719287,116.240576327085,5.14542061719287,117.234835947458
0.100530964914873,1.05,1.175,5.06742856737305,106.843587916827,5.06742856737305,107.780708663168
0.100530964914873,1.05,1.2,2.85733676720871,57.5802099191033,2.85733676720871,106.494759570974
0.100530964914873,1.05,1.225,0.437337398390019,10.2573905415754,0.437337398390019,60.7761896288785
0.100530964914873,1.075,-0.25,0.332990776868818,2.55369063085728,0.475235811347824,9.71665757181924
0.100530964914873,1.075,-0.225,0.514546059014329,9.48947412257088,0.760119612929546,22.6751260624704
0.100530964914873,1.075,-0.2,0.863891783666422,53.6141818572237,1.4396814861882,53.6141818572237
0.100530964914873,1.075,-0.175,1.88601444258066,105.112491364248,1.89241979286898,105.112491364248
0.100530964914873,1.075,-0.15,2.93678994427832,122.290883150786,2.93678994427832,122.290883150786
0.100530964914873,1.075,-0.125,3.79552970572911,127.321201055852,3.79552970572911,127.321201055852
0.100530964914873,1.075,-0.1,4.55121664122356,132.488267705615,4.55121664122356,132.488267705615
0.100530964914873,1.075,-0.075,5.18319905726227,137.22420402297,5.18319905726227,137.22420402297
0.100530964914873,1.075,-0.05,5.67452346347868,141.521186152926,5.67452346347868,141.521186152926
0.100530964914873,1.075,-0.025,6.04494653362529,145.241439408917,6.04494653362529,145.241439408917
0.100530964914873,1.075,0,6.30950381440083,148.47948795668,6.30950381440083,148.47948795668
0.100530964914873,1.075,0.025,6.49074630266168,151.247582757558,6.49074630266168,151.247582757558
0.100530964914873,1.075,0.05,6.60509315419611,153.59871266815,6.60509315419611,153.59871266815
0.100530964914873,1.075,0.075,6.6667839097022,155.560501670733,6.6667839097022,155.560501670733
0.100530964914873,1.075,0.1,6.68845218596132,157.157433204245,6.68845218596132,157.157433204245
0.100530964914873,1.075,0.125,6.67864997567904,158.417643158675,6.67864997567904,158.614851986529
0.100530964914873,1.075,0.15,6.64721706008013,159.360133216259,6.64721706008013,160.165681568411
0.100530964914873,1.075,0.175,6.59950084158967,160.011053052003,6.59950084158967,161.382591786761
0.100530964914873,1.075,0.2,6.543218398204,160.389810772152,6.543218398204,162.240149015722
0.100530964914873,1.075,0.225,6.48149205699108,160.519608904757,6.48149205699108,162.80261865768
0.100530964914873,1.075,0.25,6.42019990377331,160.42072611233,6.42019990377331,163.055712561408
0.100530964914873,1.075,0.275,6.36063900850304,160.114063006531,6.36063900850304,163.056365216722
0.100530964914873,1.075,0.3,6.30708728261472,159.620384765648,6.30708728261472,162.798806149111
0.100530964914873,1.075,0.325,6.25929717537565,158.959134082368,6.25929717537565,162.334295621989
0.100530964914873,1.075,0.35,6.22021411312403,158.15121252176,6.22021411312403,161.663206201691
0.100530964914873,1.075,0.375,6.18832298447931,157.215095868799,6.18832298447931,160.832682232278
0.100530964914873,1.075,0.4,6.16552702220856,156.171696903793,6.16552702220856,159.847287873519
0.100530964914873,1.075,0.425,6.1493276407483,155.038712678003,6.1493276407483,158.751412241464
0.100530964914873,1.075,0.45,6.14089103750053,153.837152594905,6.14089103750053,157.55217946798
0.100530964914873,1.075,0.475,6.13701838775407,152.583954807292,6.13701838775407,156.292375549602
0.100530964914873,1.075,0.5,6.13845773356389,151.300449179877,6.13845773356389,154.980289531339
0.100530964914873,1.075,0.525,6.1415856544657,150.002739137538,6.1415856544657,153.658109396278
0.100530964914873,1.075,0.55,6.1470659302758,148.71279955489,6.1470659302758,152.334064696606
0.100530964914873,1.075,0.575,6.15111436022435,147.445728843595,6.15111436022435,151.050680983884
0.100530964914873,1.075,0.6,6.1546605557308,146.22459986672,6.1546605557308,149.815006560415
0.100530964914873,1.075,0.625,6.15400870400367,145.063172728881,6.15400870400367,148.670844144075
0.100530964914873,1.075,0.65,6.15072084809502,143.986302738464,6.15072084809502,147.62296215027
0.100530964914873,1.075,0.675,6.14142281249091,143.005764556964,6.14142281249091,146.717456447632
0.100530964914873,1.075,0.7,6.12869100094297,142.149307781145,6.12869100094297,145.955635829822
0.100530964914873,1.075,0.725,6.10969179705932,141.425510578665,6.10969179705932,145.387073085261
0.100530964914873,1.075,0.75,6.08840910718187,140.866868801792,6.08840910718187,145.008219643727
0.100530964914873,1.075,0.775,6.06275967757467,140.476659152641,6.06275967757467,144.873634690922
0.100530964914873,1.075,0.8,6.03853011752107,140.295139801914,6.03853011752107,144.973193836658
0.100530964914873,1.075,0.825,6.01459424326159,140.316977147031,6.01459424326159,145.368556720006
0.100530964914873,1.075,0.85,5.99892770992325,140.594744952246,5.99892770992325,146.041192937883
0.100530964914873,1.075,0.875,5.99156122627986,141.109745844203,5.99156122627986,147.062761842905
0.100530964914873,1.075,0.9,6.00304785124927,141.932625101945,6.00304785124927,148.405360746396
0.100530964914873,1.075,0.925,6.03470587794228,143.024241421137,6.03470587794228,150.152816181558
0.100530964914873,1.075,0.95,6.1001149953565,144.477682882063,6.1001149953565,152.269375462473
0.100530964914873,1.075,0.975,6.20158609697005,146.219790500083,6.20158609697005,154.844349212227
0.100530964914873,1.075,1,6.35623059812392,148.363522442762,6.35623059812392,157.838631346372
0.100530964914873,1.075,1.025,6.5653364691992,150.772481093903,6.5653364691992,161.309407859045
0.100530964914873,1.075,1.05,6.84972045348215,153.572200169516,6.84972045348215,165.21809642852
0.100530964914873,1.075,1.075,7.20308787181301,156.519823558456,7.20308787181301,169.484384813363
0.100530964914873,1.075,1.1,7.64819956041471,159.772479305323,7.64819956041471,174.059133240761
0.100530964914873,1.075,1.125,8.15522880777468,162.948459655843,8.15522880777468,178.528477243404
0.100530964914873,1.075,1.15,8.73682100451924,166.227734478264,8.73682100451924,182.819919986974
0.100530964914873,1.075,1.175,8.34892862679081,150.898384998384,8.34892862679081,166.637606266995
0.100530964914873,1.075,1.2,4.60016384741607,77.9599680971972,4.60016384741607,174.71165271366
0.100530964914873,1.075,1.225,0.724875188576269,10.1415780541316,0.724875188576269,94.7253019909977
0.100530964914873,1.1,-0.25,0.28968241046571,-6.98093228603778,0.7360398732975,12.1752117159151
0.100530964914873,1.1,-0.225,0.682520800967693,2.66415305957797,1.14073730223168,33.3028067060335
0.100530964914873,1.1,-0.2,2.37381913594172,66.5301653824697,2.37381913594172,93.6781662966292
0.100530964914873,1.1,-0.175,4.9507792339284,140.924215310099,4.9507792339284,140.924215310099
0.100530964914873,1.1,-0.15,6.47262321634321,162.065763051145,6.47262321634321,165.111179133102
0.100530964914873,1.1,-0.125,7.43626553451637,164.944578757049,7.43626553451637,173.79058202091
0.100530964914873,1.1,-0.1,8.30947841232326,168.806966656463,8.30947841232326,182.148462481847
0.100530964914873,1.1,-0.075,9.05554537186915,172.616660247548,9.05554537186915,189.816558675173
0.100530964914873,1.1,-0.05,9.65221103131004,176.344265344237,9.65221103131004,196.57797789583
0.100530964914873,1.1,-0.025,10.1155254655698,179.667076918136,10.1155254655698,202.525353696976
0.100530964914873,1.1,0,10.4606920050778,182.642231508544,10.4606920050778,207.6694125923
0.100530964914873,1.1,0.025,10.7111485669521,185.233679275097,10.7111485669521,212.197118358552
0.100530964914873,1.1,0.05,10.8837750369362,187.458850118926,10.8837750369362,216.098340372506
0.100530964914873,1.1,0.075,10.9941270270646,189.341488370736,10.9941270270646,219.507427188491
0.100530964914873,1.1,0.1,11.0550619654522,190.88317734707,11.0550619654522,222.382871258887
0.100530964914873,1.1,0.125,11.0762635492125,192.118155893674,11.0762635492125,224.821766435451
0.100530964914873,1.1,0.15,11.0678367404031,193.054216636346,11.0678367404031,226.784899690458
0.100530964914873,1.1,0.175,11.0360228040038,193.71906994776,11.0360228040038,228.352981077182
0.100530964914873,1.1,0.2,10.988908321067,194.129627679465,10.988908321067,229.500110625417
0.100530964914873,1.1,0.225,10.9303037582708,194.303385451308,10.9303037582708,230.297404792334
0.100530964914873,1.1,0.25,10.8665406283712,194.264943711604,10.8665406283712,230.731147647413
0.100530964914873,1.1,0.275,10.7994602134965,194.023856656575,10.7994602134965,230.865085014228
0.100530964914873,1.1,0.3,10.7338478156526,193.610313205461,10.7338478156526,230.694558438611
0.100530964914873,1.1,0.325,10.6699091454712,193.028837339541,10.6699091454712,230.277625669292
0.100530964914873,1.1,0.35,10.6111279906278,192.313227749258,10.6111279906278,229.616089649624
0.100530964914873,1.1,0.375,10.5563860261892,191.464959759095,10.5563860261892,228.763902882724
0.100530964914873,1.1,0.4,10.508143388441,190.52005742057,10.508143388441,227.727299629748
0.100530964914873,1.1,0.425,10.4642617376105,189.478027883248,10.4642617376105,226.557491610192
0.100530964914873,1.1,0.45,10.4264787818982,188.376391092483,10.4264787818982,225.263465844222
0.100530964914873,1.1,0.475,10.3919301158828,187.213155345895,10.3919301158828,223.894833816277
0.100530964914873,1.1,0.5,10.3619508772637,186.027096393681,10.3619508772637,222.461899502142
0.100530964914873,1.1,0.525,10.3332314068062,184.814804597435,10.3332314068062,221.013654078161
0.100530964914873,1.1,0.55,10.3070416715015,183.616405515192,10.3070416715015,219.560471693551
0.100530964914873,1.1,0.575,10.2798919838018,182.426873122123,10.2798919838018,218.151606286626
0.100530964914873,1.1,0.6,10.253342838591,181.288065971173,10.253342838591,216.7964015429
0.100530964914873,1.1,0.625,10.2239711810266,180.192838915087,10.2239711810266,215.545208312798
0.100530964914873,1.1,0.65,10.1940039752787,179.185559037064,10.1940039752787,214.405338009894
0.100530964914873,1.1,0.675,10.1603091433093,178.255955486698,10.1603091433093,213.429062159701
0.100530964914873,1.1,0.7,10.1261792415236,177.452374769521,10.1261792415236,212.620692037259
0.100530964914873,1.1,0.725,10.0889714196636,176.759467231294,10.0889714196636,212.035287933984
0.100530964914873,1.1,0.75,10.0534693809442,176.232308789441,10.0534693809442,211.673143665567
0.100530964914873,1.1,0.775,10.0176885344562,175.846811916296,10.0176885344562,211.593157019793
0.100530964914873,1.1,0.8,9.98835750960349,175.669734444307,9.98835750960349,211.790535589999
0.100530964914873,1.1,0.825,9.96428535453596,175.661790394151,9.96428535453596,212.329536860452
0.100530964914873,1.1,0.85,9.95462868427722,175.909736972203,9.95462868427722,213.199586320651
0.100530964914873,1.1,0.875,9.95907419272875,176.348459998025,9.95907419272875,214.472393343968
0.100530964914873,1.1,0.9,9.98973337768488,177.097355332462,9.98973337768488,216.13254857964
0.100530964914873,1.1,0.925,10.0471090226624,178.048888597719,10.0471090226624,218.259317090398
0.100530964914873,1.1,0.95,10.1468804545551,179.372110432928,10.1468804545551,220.836476856598
0.100530964914873,1.1,0.975,10.2897111289573,180.890490220011,10.2897111289573,223.936425645635
0.100530964914873,1.1,1,10.4955286197942,182.844541365171,10.4955286197942,227.548048411791
0.100530964914873,1.1,1.025,10.762410134839,184.943049441718,10.762410134839,231.675819003581
0.100530964914873,1.1,1.05,11.115035410133,187.550269167641,11.115035410133,236.317488352614
0.100530964914873,1.1,1.075,11.5410277888842,190.222444586082,11.5410277888842,241.258063018668
0.100530964914873,1.1,1.1,12.0692528866569,193.722738153442,12.0692528866569,246.500838812179
0.100530964914873,1.1,1.125,12.6600874514926,197.624036378357,12.6600874514926,251.363477514945
0.100530964914873,1.1,1.15,13.3388930984162,203.565452606779,13.3388930984162,255.842247677702
0.100530964914873,1.1,1.175,12.5155659817585,185.080559362091,12.5155659817585,231.881486265966
0.100530964914873,1.1,1.2,6.67395222148326,88.741705344009,6.67395222148326,266.090523085411
0.100530964914873,1.1,1.225,0.881766356019156,1.32296792624133,0.881766356019156,138.544843913332
0.100530964914873,1.125,-0.25,-0.0440263165153279,-20.1711961325992,1.08649750793073,20.1711961325992
0.100530964914873,1.125,-0.225,0.598756234134426,-9.96086104981328,1.48808626379233,71.8822801941869
0.100530964914873,1.125,-0.2,4.07164919499352,63.8185515580291,4.07164919499352,181.508414008526
0.100530964914873,1.125,-0.175,8.74958715045661,151.545430828347,8.74958715045661,193.131760694464
0.100530964914873,1.125,-0.15,10.8293881115291,172.242814933634,10.8293881115291,225.510425494171
0.100530964914873,1.125,-0.125,11.8165289406741,170.914353062875,11.8165289406741,236.207431293359
0.100530964914873,1.125,-0.1,12.7519293594506,171.85197421839,12.7519293594506,246.592518632934
0.100530964914873,1.125,-0.075,13.5617336660855,173.230154232903,13.5617336660855,256.209477211912
0.100530964914873,1.125,-0.05,14.2288441911647,175.150865404686,14.2288441911647,264.633895347342
0.100530964914873,1.125,-0.025,14.7568777053148,177.081806195258,14.7568777053148,272.041632416589
0.100530964914873,1.125,0,15.1639630453874,179.092556554396,15.1639630453874,278.384923700818
0.100530964914873,1.125,0.025,15.4700743422712,180.98601367521,15.4700743422712,283.978922440728
0.100530964914873,1.125,0.05,15.6924242299081,182.747358083355,15.6924242299081,288.774012638649
0.100530964914873,1.125,0.075,15.8459290721593,184.321034041309,15.8459290721593,292.988822925441
0.100530964914873,1.125,0.1,15.9432515939283,185.686776303958,15.9432515939283,296.541128339867
0.100530964914873,1.125,0.125,15.9943704414598,186.840963934936,15.9943704414598,299.579548521164
0.100530964914873,1.125,0.15,16.0094644028538,187.778651441477,16.0094644028538,302.034404949697
0.100530964914873,1.125,0.175,15.9950926826815,188.501724596189,15.9950926826815,304.02151453984
0.100530964914873,1.125,0.2,15.9597645756468,189.021837099481,15.9597645756468,305.496251508077
0.100530964914873,1.125,0.225,15.9073672554013,189.333232895958,15.9073672554013,306.555445701001
0.100530964914873,1.125,0.25,15.8449623559574,189.462599126629,15.8449623559574,307.175068904232
0.100530964914873,1.125,0.275,15.7742583769522,189.397264405499,15.7742583769522,307.438384753944
0.100530964914873,1.125,0.3,15.7010068420837,189.17574465088,15.7010068420837,307.335709846211
0.100530964914873,1.125,0.325,15.6251525314802,188.78154982294,15.6251525314802,306.94040732226
0.100530964914873,1.125,0.35,15.5513043752327,188.261306519387,15.5513043752327,306.252473768344
0.100530964914873,1.125,0.375,15.4780118080647,187.596894634276,15.4780118080647,305.33833291101
0.100530964914873,1.125,0.4,15.4089590856547,186.840047521784,15.4089590856547,304.2043205648
0.100530964914873,1.125,0.425,15.3416323094279,185.972019495104,15.3416323094279,302.912258570187
0.100530964914873,1.125,0.45,15.2790561564327,185.047690296884,15.2790561564327,301.472274927629
0.100530964914873,1.125,0.475,15.2179548744247,184.047808717777,15.2179548744247,299.943448166536
0.100530964914873,1.125,0.5,15.1609968599957,183.029279754024,15.1609968599957,298.337648092519
0.100530964914873,1.125,0.525,15.1044194842751,181.971879754226,15.1044194842751,296.712769551287
0.100530964914873,1.125,0.55,15.050869997417,180.934001570614,15.050869997417,295.080705080629
0.100530964914873,1.125,0.575,14.9963484030141,179.893570559303,14.9963484030141,293.499571738781
0.100530964914873,1.125,0.6,14.9438467786241,178.910411584796,14.9438467786241,291.979775197146
0.100530964914873,1.125,0.625,14.889347639768,177.959302820518,14.889347639768,290.581015799918
0.100530964914873,1.125,0.65,14.8365902369195,177.102045634743,14.8365902369195,289.31079351602
0.100530964914873,1.125,0.675,14.7817185847097,176.308302444405,14.7817185847097,288.231807909222
0.100530964914873,1.125,0.7,14.7296717659889,175.643402945788,14.7296717659889,287.347177160001
0.100530964914873,1.125,0.725,14.676873048547,175.068654492354,14.676873048547,286.724214837671
0.100530964914873,1.125,0.75,14.6299890012434,174.656266047574,14.6299890012434,286.3599301593
0.100530964914873,1.125,0.775,14.5857467127582,174.353641892643,14.5857467127582,286.328361235585
0.100530964914873,1.125,0.8,14.553178706169,174.24625308186,14.553178706169,286.61829682045
0.100530964914873,1.125,0.825,14.5292008383269,174.258276454875,14.5292008383269,287.313656407051
0.100530964914873,1.125,0.85,14.5260053230105,174.499383281395,14.5260053230105,288.392838407565
0.100530964914873,1.125,0.875,14.5403753907602,174.855822013347,14.5403753907602,289.9540655458
0.100530964914873,1.125,0.9,14.5886648323948,175.478284311193,14.5886648323948,291.964351350077
0.100530964914873,1.125,0.925,14.6668562639178,176.193916689504,14.6668562639178,294.538052350467
0.100530964914873,1.125,0.95,14.7967252981841,177.217845766231,14.7967252981841,297.632148036515
0.100530964914873,1.125,0.975,14.9719093462086,178.289570876287,14.9719093462086,301.357537860837
0.100530964914873,1.125,1,15.2211206588861,179.720938479379,15.2211206588861,305.66277436435
0.100530964914873,1.125,1.025,15.5315390011026,181.124139176696,15.5315390011026,310.5662967278
0.100530964914873,1.125,1.05,15.9414098569793,182.983342063449,15.9414098569793,316.006830033282
0.100530964914873,1.125,1.075,16.4232670200574,184.769803659946,16.4232670200574,321.68812116622
0.100530964914873,1.125,1.1,17.0364431630022,187.555215524641,17.0364431630022,327.541779551917
0.100530964914873,1.125,1.125,17.7323844555807,191.081452158953,17.7323844555807,332.619850993761
0.100530964914873,1.125,1.15,18.6116960880557,198.909875028264,18.6116960880557,336.908076429998
0.100530964914873,1.125,1.175,17.332731786776,180.309565305682,17.332731786776,303.889025887843
0.100530964914873,1.125,1.2,8.89112822649269,76.7259312190842,8.89112822649269,379.145965392817
0.100530964914873,1.125,1.225,0.755400436737017,-12.8400905842831,1.26693807696396,190.875975707215
0.100530964914873,1.15,-0.25,-0.706989600553282,-36.5652377732169,1.48054273788382,36.5652377732169
0.100530964914873,1.15,-0.225,0.139888561903216,-35.6359564261047,1.60905699295201,111.43003302334
0.100530964914873,1.15,-0.2,5.46253148512971,28.4329485974055,5.46253148512971,274.857538258964
0.100530964914873,1.15,-0.175,12.3937481623607,111.595612628398,12.3937481623607,247.194930294263
0.100530964914873,1.15,-0.15,14.9582333456063,126.545324850155,14.9582333456063,287.628925893599
0.100530964914873,1.15,-0.125,15.8494361516795,116.698069178353,15.8494361516795,299.718664755062
0.100530964914873,1.15,-0.1,16.7546138363472,110.300977610907,16.7546138363472,311.631376014906
0.100530964914873,1.15,-0.075,17.5527458752667,105.083873324403,17.5527458752667,322.616363048489
0.100530964914873,1.15,-0.05,18.2294942084267,101.503215466306,18.2294942084267,332.236075995347
0.100530964914873,1.15,-0.025,18.7761832210248,99.0059281293447,18.7761832210248,340.63868865111
0.100530964914873,1.15,0,19.2112074080841,97.5874460586307,19.2112074080841,347.818720466241
0.100530964914873,1.15,0.025,19.5478508705726,96.8142049039185,19.5478508705726,354.141960036946
0.100530964914873,1.15,0.05,19.8017799142202,96.5404336989313,19.8017799142202,359.567945525136
0.100530964914873,1.15,0.075,19.9855094124812,96.5772538025857,19.9855094124812,364.349927360778
0.100530964914873,1.15,0.1,20.1106328548279,96.8250224446432,20.1106328548279,368.395524534218
0.100530964914873,1.15,0.125,20.1865598630094,97.2186122572133,20.1865598630094,371.874917889894
0.100530964914873,1.15,0.15,20.2229361257577,97.693822978348,20.2229361257577,374.709648924537
0.100530964914873,1.15,0.175,20.2260873284323,98.216031575921,20.2260873284323,377.029966049269
0.100530964914873,1.15,0.2,20.2044515422372,98.7464822965705,20.2044515422372,378.787716337653
0.100530964914873,1.15,0.225,20.1615935139168,99.2530355368135,20.1615935139168,380.088745974826
0.100530964914873,1.15,0.25,20.1049316548743,99.7206228612466,20.1049316548743,380.909542244342
0.100530964914873,1.15,0.275,20.0357569108547,100.117538003943,20.0357569108547,381.338301262862
0.100530964914873,1.15,0.3,19.960526867245,100.448995225248,19.960526867245,381.36853776473
0.100530964914873,1.15,0.325,19.8787407819556,100.686457230493,19.8787407819556,381.075729445151
0.100530964914873,1.15,0.35,19.7959599569095,100.85010399098,19.7959599569095,380.464854454048
0.100530964914873,1.15,0.375,19.7103077763535,100.916357845115,19.7103077763535,379.602579736648
0.100530964914873,1.15,0.4,19.6265778294559,100.915214204287,19.6265778294559,378.501459564013
0.100530964914873,1.15,0.425,19.5418675843547,100.828299524467,19.5418675843547,377.222315130357
0.100530964914873,1.15,0.45,19.4604038455732,100.691352158376,19.4604038455732,375.782425909866
0.100530964914873,1.15,0.475,19.3785548209271,100.490293509526,19.3785548209271,374.239018917274
0.100530964914873,1.15,0.5,19.300240155465,100.263546280021,19.300240155465,372.61191314852
0.100530964914873,1.15,0.525,19.2213539855539,99.999691128343,19.2213539855539,370.956519698381
0.100530964914873,1.15,0.55,19.1458138349266,99.7374909913733,19.1458138349266,369.293470928724
0.100530964914873,1.15,0.575,19.0692598597568,99.4661052011841,19.0692598597568,367.677831336624
0.100530964914873,1.15,0.6,18.995953676687,99.2228474887492,18.995953676687,366.129656481941
0.100530964914873,1.15,0.625,18.9214633998059,98.9949859153633,18.9214633998059,364.704911468812
0.100530964914873,1.15,0.65,18.8507898063865,98.8172627058915,18.8507898063865,363.421950572021
0.100530964914873,1.15,0.675,18.7795567151572,98.6719290917709,18.7795567151572,362.338689035143
0.100530964914873,1.15,0.7,18.7139706815159,98.5911701908787,18.7139706815159,361.470897837714
0.100530964914873,1.15,0.725,18.6497518027138,98.5477158428887,18.6497518027138,360.879279657568
0.100530964914873,1.15,0.75,18.594892174896,98.5732626056302,18.594892174896,360.576441549221
0.100530964914873,1.15,0.775,18.545107607971,98.6238163807495,18.545107607971,360.626500566238
0.100530964914873,1.15,0.8,18.5109297208823,98.7360807395023,18.5109297208823,361.03895021425
0.100530964914873,1.15,0.825,18.4877522186695,98.8375603589978,18.4877522186695,361.881760146547
0.100530964914873,1.15,0.85,18.4896474651596,98.9804371208897,18.4896474651596,363.163085671863
0.100530964914873,1.15,0.875,18.5110581419618,99.0456510558063,18.5110581419618,364.954223708148
0.100530964914873,1.15,0.9,18.5709199977161,99.1175028004797,18.5709199977161,367.267840056001
0.100530964914873,1.15,0.925,18.6616506020787,99.0072681186673,18.6616506020787,370.171088943575
0.100530964914873,1.15,0.95,18.8087659347303,98.8559256520554,18.8087659347303,373.69351052753
0.100530964914873,1.15,0.975,19.0007110223245,98.3882401179248,19.0007110223245,377.859646834042
0.100530964914873,1.15,1,19.2718058282073,97.8443439296802,19.2718058282073,382.733584123672
0.100530964914873,1.15,1.025,19.6022145550745,96.8812502312857,19.6022145550745,388.168452134096
0.100530964914873,1.15,1.05,20.0392989700639,95.959793159274,20.0392989700639,394.288234133503
0.100530964914873,1.15,1.075,20.5474099387779,94.8222712634054,20.5474099387779,400.49016819445
0.100530964914873,1.15,1.1,21.2077516091652,94.971849622305,21.2077516091652,407.046882075129
0.100530964914873,1.15,1.125,21.9774166253918,97.8528831413394,21.9774166253918,412.54320384776
0.100530964914873,1.15,1.15,23.0747210693554,113.165375701786,23.0747210693554,417.578076943622
0.100530964914873,1.15,1.175,21.4136286994982,114.529866717407,21.4136286994982,375.884337729018
0.100530964914873,1.15,1.2,10.5625111129922,47.050288713232,10.5625111129922,483.33032575551
0.100530964914873,1.15,1.225,0.284645617329353,-29.6543595784497,2.13469704194868,238.57846757628
0.100530964914873,1.175,-0.25,-1.58902647150335,-10.1401631885797,1.83876821360555,65.1250684761204
0.100530964914873,1.175,-0.225,-0.960012554368994,-27.9970061917802,0.960012554368994,123.699203499896
0.100530964914873,1.175,-0.2,5.27372022016103,-25.7639547440334,5.27372022016103,326.570512776318
0.100530964914873,1.175,-0.175,13.5039148776085,-15.6867838441553,13.5039148776085,277.550695894912
0.100530964914873,1.175,-0.15,16.2016858824481,-14.7926610555359,16.2016858824481,307.952120343677
0.100530964914873,1.175,-0.125,16.7221096086428,-24.6351098137874,16.7221096086428,319.42977574268
0.100530964914873,1.175,-0.1,17.3182960263715,-37.6018717572173,17.3182960263715,331.287912999937
0.100530964914873,1.175,-0.075,17.8403434214654,-50.5770810001577,17.8403434214654,342.451797823672
0.100530964914873,1.175,-0.05,18.301749275001,-61.3141141782584,18.301749275001,352.245675956531
0.100530964914873,1.175,-0.025,18.6820323366276,-69.7997058398721,18.6820323366276,360.825838818982
0.100530964914873,1.175,0,18.9989275787621,-76.0418059961366,18.9989275787621,368.104055733242
0.100530964914873,1.175,0.025,19.2510911281168,-80.6153933552738,19.2510911281168,374.529667431589
0.100530964914873,1.175,0.05,19.4480385008833,-83.8051677522134,19.4480385008833,380.007007445314
0.100530964914873,1.175,0.075,19.5948570276796,-85.9534006434821,19.5948570276796,384.855752564335
0.100530964914873,1.175,0.1,19.6987965326673,-87.2639054148739,19.6987965326673,388.938794882552
0.100530964914873,1.175,0.125,19.7660852139215,-87.9040707867502,19.7660852139215,392.470014268711
0.100530964914873,1.175,0.15,19.8032823249218,-88.0274649108484,19.8032823249218,395.341044501326
0.100530964914873,1.175,0.175,19.8148753776704,-87.7292877841735,19.8148753776704,397.708873494804
0.100530964914873,1.175,0.2,19.8070410838903,-87.133947201747,19.8070410838903,399.50861704738
0.100530964914873,1.175,0.225,19.7819127695522,-86.3016184844456,19.7819127695522,400.860367501973
0.100530964914873,1.175,0.25,19.7454063097777,-85.3303233614847,19.7454063097777,401.733329575582
0.100530964914873,1.175,0.275,19.6976576335494,-84.2545028393098,19.6976576335494,402.221144377325
0.100530964914873,1.175,0.3,19.6442921811496,-83.147942046205,19.6442921811496,402.316256767947
0.100530964914873,1.175,0.325,19.5839581682168,-82.0223505157774,19.5839581682168,402.093640263894
0.100530964914873,1.175,0.35,19.5219022384866,-80.9317579708432,19.5219022384866,401.561043920057
0.100530964914873,1.175,0.375,19.4557090813546,-79.8678212087717,19.4557090813546,400.780682710349
0.100530964914873,1.175,0.4,19.3902129070906,-78.8702975645106,19.3902129070906,399.77013389908
0.100530964914873,1.175,0.425,19.3222541292518,-77.9140668536538,19.3222541292518,398.583168252082
0.100530964914873,1.175,0.45,19.2563142558941,-77.0301288137936,19.2563142558941,397.243356361308
0.100530964914873,1.175,0.475,19.188726956988,-76.1803156704551,19.188726956988,395.7991900322
0.100530964914873,1.175,0.5,19.1237629262987,-75.3921858389146,19.1237629262987,394.277478229736
0.100530964914873,1.175,0.525,19.0574282450651,-74.6184542493789,19.0574282450651,392.72385793399
0.100530964914873,1.175,0.55,18.9939873529433,-73.8884212421629,18.9939873529433,391.166341183137
0.100530964914873,1.175,0.575,18.9292533382435,-73.149620895852,18.9292533382435,389.649670417554
0.100530964914873,1.175,0.6,18.8677436244058,-72.4382169796709,18.8677436244058,388.201513539727
0.100530964914873,1.175,0.625,18.8051668199049,-71.7004116745082,18.8051668199049,386.867363892121
0.100530964914873,1.175,0.65,18.7466178985036,-70.9842633181984,18.7466178985036,385.673353573496
0.100530964914873,1.175,0.675,18.6877203955252,-70.2384560086041,18.6877203955252,384.667096378273
0.100530964914873,1.175,0.7,18.6345716261847,-69.5277314560362,18.6345716261847,383.872320217601
0.100530964914873,1.175,0.725,18.582607919982,-68.8072818398754,18.582607919982,383.339801771073
0.100530964914873,1.175,0.75,18.539519172265,-68.1628400451236,18.539519172265,383.090442040613
0.100530964914873,1.175,0.775,18.5002408188619,-67.5607706221511,18.5002408188619,383.178792566834
0.100530964914873,1.175,0.8,18.474906396186,-67.1114932239508,18.474906396186,383.623432252463
0.100530964914873,1.175,0.825,18.4572982001749,-66.7981327334283,18.4572982001749,384.482658859598
0.100530964914873,1.175,0.85,18.4612131824262,-66.759458749475,18.4612131824262,385.775488229028
0.100530964914873,1.175,0.875,18.4781570528742,-67.0006686183593,18.4781570528742,387.561987295024
0.100530964914873,1.175,0.9,18.5272685838304,-67.6949990541427,18.5272685838304,389.869301524501
0.100530964914873,1.175,0.925,18.5961298901678,-68.8671285284832,18.5961298901678,392.748028223557
0.100530964914873,1.175,0.95,18.711448476142,-70.7381999321804,18.711448476142,396.249199877067
0.100530964914873,1.175,0.975,18.8547865858454,-73.31204788949,18.8547865858454,400.365744218821
0.100530964914873,1.175,1,19.0635584214632,-76.8822067860325,19.0635584214632,405.196995355865
0.100530964914873,1.175,1.025,19.3106705090336,-81.2695710229079,19.3106705090336,410.524315577767
0.100530964914873,1.175,1.05,19.6515803161814,-86.8752082707331,19.6515803161814,416.538129783112
0.100530964914873,1.175,1.075,20.0507204109196,-92.8792008244903,20.0507204109196,422.473932641604
0.100530964914873,1.175,1.1,20.6261787901241,-99.7258305652562,20.6261787901241,428.786792161379
0.100530964914873,1.175,1.125,21.3972559417327,-104.641718007009,21.3972559417327,433.829871564184
0.100530964914873,1.175,1.15,22.8496167685893,-106.697886763827,22.8496167685893,439.010945642778
0.100530964914873,1.175,1.175,21.6525165659395,-86.5239270468218,21.6525165659395,394.413559107935
0.100530964914873,1.175,1.2,10.687604962721,-22.2229058672298,10.687604962721,506.92894568751
0.100530964914873,1.175,1.225,-0.444492185649437,3.21581610819183,3.96047836825177,260.455186934994
0.100530964914873,1.2,-0.25,-1.10074749747343,35.2902495215069,1.73776397709179,132.882279291325
0.100530964914873,1.2,-0.225,-1.02948957318596,17.4437918874866,1.02948957318596,100.056660851114
0.100530964914873,1.2,-0.2,4.31577318781129,-62.6683083145294,4.31577318781129,286.910722109771
0.100530964914873,1.2,-0.175,11.6608417736156,-158.843132030645,11.6608417736156,245.991520431941
0.100530964914873,1.2,-0.15,14.3548732353038,-172.913268401589,14.3548732353038,172.913268401589
0.100530964914873,1.2,-0.125,14.9188522316914,-166.172327800972,14.9188522316914,175.165983148041
0.100530964914873,1.2,-0.1,15.3153993313589,-172.227264242669,15.3153993313589,180.846920187304
0.100530964914873,1.2,-0.075,15.5876066637792,-180.862513172137,15.5876066637792,186.373330172916
0.100530964914873,1.2,-0.05,15.8276274182806,-188.919821668338,15.8276274182806,191.214836747756
0.100530964914873,1.2,-0.025,16.0307147166767,-195.405154018349,16.0307147166767,195.422680035125
0.100530964914873,1.2,0,16.2158526625436,-200.320089941118,16.2158526625436,200.320089941118
0.100530964914873,1.2,0.025,16.3710830194552,-203.997297626433,16.3710830194552,203.997297626433
0.100530964914873,1.2,0.05,16.5000542855204,-206.648463229275,16.5000542855204,206.648463229275
0.100530964914873,1.2,0.075,16.6005229942074,-208.532931860817,16.6005229942074,208.532931860817
0.100530964914873,1.2,0.1,16.6756811682367,-209.784359632923,16.6756811682367,209.784359632923
0.100530964914873,1.2,0.125,16.7280878922076,-210.533519190365,16.7280878922076,210.71909110182
0.100530964914873,1.2,0.15,16.7611092681982,-210.887155909938,16.7611092681982,212.127393744698
0.100530964914873,1.2,0.175,16.77739496874,-210.904703801962,16.77739496874,213.324010114667
0.100530964914873,1.2,0.2,16.7802518224285,-210.689331476056,16.7802518224285,214.23584189629
0.100530964914873,1.2,0.225,16.771036479059,-210.256559180414,16.771036479059,214.952338486364
0.100530964914873,1.2,0.25,16.7530729267345,-209.70779074431,16.7530729267345,215.432628273951
0.100530964914873,1.2,0.275,16.7264970105141,-209.02671105724,16.7264970105141,215.739928616538
0.100530964914873,1.2,0.3,16.6946321105774,-208.311294686542,16.6946321105774,215.855756357651
0.100530964914873,1.2,0.325,16.656754177086,-207.520464150036,16.656754177086,215.825149299114
0.100530964914873,1.2,0.35,16.6160697980645,-206.748119508529,16.6160697980645,215.644608466936
0.100530964914873,1.2,0.375,16.5713077374638,-205.933498797037,16.5713077374638,215.347089246486
0.100530964914873,1.2,0.4,16.5254608878812,-205.167258397435,16.5254608878812,214.938819475783
0.100530964914873,1.2,0.425,16.4769326629296,-204.372906127619,16.4769326629296,214.444980336192
0.100530964914873,1.2,0.45,16.4284761399725,-203.639900494617,16.4284761399725,213.877847185846
0.100530964914873,1.2,0.475,16.378318814763,-202.879169441681,16.378318814763,213.257842550992
0.100530964914873,1.2,0.5,16.3290148176537,-202.181938842569,16.3290148176537,212.600713761051
0.100530964914873,1.2,0.525,16.2787157035124,-201.449062686084,16.2787157035124,211.924287786968
0.100530964914873,1.2,0.55,16.2298679713052,-200.777235690236,16.2298679713052,211.245964938095
0.100530964914873,1.2,0.575,16.1806127538678,-200.059160303908,16.1806127538678,210.582569801553
0.100530964914873,1.2,0.6,16.1334230560867,-199.401382727057,16.1334230560867,209.951881085752
0.100530964914873,1.2,0.625,16.0864617812293,-198.689732343182,16.0864617812293,209.370857731227
0.100530964914873,1.2,0.65,16.0424142201022,-198.045755162738,16.0424142201022,208.856866776191
0.100530964914873,1.2,0.675,15.9994456116842,-197.348820568951,15.9994456116842,208.427607378214
0.100530964914873,1.2,0.7,15.9607203201967,-196.741676218921,15.9607203201967,208.099875304624
0.100530964914873,1.2,0.725,15.9242910269698,-196.096314918263,15.9242910269698,207.891872262034
0.100530964914873,1.2,0.75,15.8942009875136,-195.584584435248,15.8942009875136,207.820770478961
0.100530964914873,1.2,0.775,15.8681077066695,-195.067936039837,15.8681077066695,207.903555075076
0.100530964914873,1.2,0.8,15.8515322115418,-194.758234133239,15.8515322115418,208.160888265163
0.100530964914873,1.2,0.825,15.8412001975787,-194.499052133708,15.8412001975787,208.604163581787
0.100530964914873,1.2,0.85,15.8449520204976,-194.558955355587,15.8449520204976,209.264884198917
0.100530964914873,1.2,0.875,15.8577589269343,-194.747649599807,15.8577589269343,210.139273866566
0.100530964914873,1.2,0.9,15.8908173333255,-195.418651340834,15.8908173333255,211.284863933155
0.100530964914873,1.2,0.925,15.9364690094688,-196.310468558055,15.9364690094688,212.660833819005
0.100530964914873,1.2,0.95,16.0103326560306,-197.912178288518,16.0103326560306,214.378858096364
0.100530964914873,1.2,0.975,16.1021922586147,-199.790128957761,16.1021922586147,216.306098437899
0.100530964914873,1.2,1,16.2330970059867,-202.662199467199,16.2330970059867,218.655206120107
0.100530964914873,1.2,1.025,16.3937950840077,-205.641771392079,16.3937950840077,221.064899278155
0.100530964914873,1.2,1.05,16.612808077753,-209.955247121026,16.612808077753,223.938056109077
0.100530964914873,1.2,1.075,16.8951114731323,-213.80253587712,16.8951114731323,226.43411455684
0.100530964914873,1.2,1.1,17.2939902522909,-220.836662864296,17.2939902522909,229.479759068794
0.100530964914873,1.2,1.125,17.8851693912688,-230.254222772343,17.8851693912688,231.70597242499
0.100530964914873,1.2,1.15,18.8708196718577,-261.134647759818,18.8708196718577,261.134647759818
0.100530964914873,1.2,1.175,18.0192033389347,-251.006851146844,18.0192033389347,251.006851146844
0.100530964914873,1.2,1.2,9.82455066607189,-92.5854718413601,9.82455066607189,398.928822948304
0.100530964914873,1.2,1.225,0.543816588969508,46.6324289357791,5.52399839453189,232.337240549903
0.100530964914873,1.225,-0.25,-0.152040535302639,28.3643557963439,0.862560487000342,85.6842947529494
0.100530964914873,1.225,-0.225,-0.331694949028264,24.0666006399391,0.989924050415708,78.7207469750219
0.100530964914873,1.225,-0.2,2.43526802668652,-66.1728415184333,2.80289523968667,153.728517139884
0.100530964914873,1.225,-0.175,6.52582260646461,-184.408536747403,6.52582260646461,184.408536747403
0.100530964914873,1.225,-0.15,8.58754320690781,-212.732656184195,8.58754320690781,212.732656184195
0.100530964914873,1.225,-0.125,9.3594066621909,-207.147398548305,9.3594066621909,207.147398548305
0.100530964914873,1.225,-0.1,9.65898681059912,-208.870622050996,9.65898681059912,208.870622050996
0.100530964914873,1.225,-0.075,9.77947956994653,-211.408468317836,9.77947956994653,211.408468317836
0.100530964914873,1.225,-0.05,9.8714922156751,-214.035469353537,9.8714922156751,214.035469353537
0.100530964914873,1.225,-0.025,9.95667725715104,-215.979806803112,9.95667725715104,215.979806803112
0.100530964914873,1.225,0,10.0516453808486,-217.465634452524,10.0516453808486,217.465634452524
0.100530964914873,1.225,0.025,10.1390703700188,-218.540428583363,10.1390703700188,218.540428583363
0.100530964914873,1.225,0.05,10.2183114260003,-219.330562826948,10.2183114260003,219.330562826948
0.100530964914873,1.225,0.075,10.2824819654975,-219.899150451461,10.2824819654975,219.899150451461
0.100530964914873,1.225,0.1,10.3324308808991,-220.303671812706,10.3324308808991,220.303671812706
0.100530964914873,1.225,0.125,10.3684422632046,-220.572273488368,10.3684422632046,220.572273488368
0.100530964914873,1.225,0.15,10.3920281397896,-220.748661321504,10.3920281397896,220.748661321504
0.100530964914873,1.225,0.175,10.4049720396312,-220.834142573423,10.4049720396312,220.834142573423
0.100530964914873,1.225,0.2,10.4086670947764,-220.875080842729,10.4086670947764,220.875080842729
0.100530964914873,1.225,0.225,10.4045043413741,-220.852170187165,10.4045043413741,220.852170187165
0.100530964914873,1.225,0.25,10.393782330503,-220.817171793472,10.393782330503,220.817171793472
0.100530964914873,1.225,0.275,10.3773213117709,-220.735181486351,10.3773213117709,220.735181486351
0.100530964914873,1.225,0.3,10.3563537652097,-220.66263152863,10.3563537652097,220.66263152863
0.100530964914873,1.225,0.325,10.3313327195091,-220.553091974022,10.3313327195091,220.553091974022
0.100530964914873,1.225,0.35,10.3033466135221,-220.466314417456,10.3033466135221,220.466314417456
0.100530964914873,1.225,0.375,10.2726830865083,-220.347215331993,10.2726830865083,220.347215331993
0.100530964914873,1.225,0.4,10.2401990890301,-220.257972408994,10.2401990890301,220.257972408994
0.100530964914873,1.225,0.425,10.206159126391,-220.136657340517,10.206159126391,220.136657340517
0.100530964914873,1.225,0.45,10.1711434007407,-220.047810357369,10.1711434007407,220.047810357369
0.100530964914873,1.225,0.475,10.1354866153221,-219.923653031904,10.1354866153221,219.923653031904
0.100530964914873,1.225,0.5,10.0994905325552,-219.831834182828,10.0994905325552,219.831834182828
0.100530964914873,1.225,0.525,10.0636221017848,-219.699091310161,10.0636221017848,219.699091310161
0.100530964914873,1.225,0.55,10.0279342775843,-219.597630338373,10.0279342775843,219.597630338373
0.100530964914873,1.225,0.575,9.99306918102372,-219.448511810468,9.99306918102372,219.448511810468
0.100530964914873,1.225,0.6,9.958885722573,-219.330635787804,9.958885722573,219.330635787804
0.100530964914873,1.225,0.625,9.92622677335725,-219.158544499305,9.92622677335725,219.158544499305
0.100530964914873,1.225,0.65,9.89484372000602,-219.020829991495,9.89484372000602,219.020829991495
0.100530964914873,1.225,0.675,9.86577528740757,-218.82370728692,9.86577528740757,218.82370728692
0.100530964914873,1.225,0.7,9.8388058440935,-218.669774885776,9.8388058440935,218.669774885776
0.100530964914873,1.225,0.725,9.81510223234238,-218.453459467978,9.81510223234238,218.453459467978
0.100530964914873,1.225,0.75,9.79471332287272,-218.297903398263,9.79471332287272,218.297903398263
0.100530964914873,1.225,0.775,9.77875340695027,-218.079310143023,9.77875340695027,218.079310143023
0.100530964914873,1.225,0.8,9.76789503665886,-217.951771911503,9.76789503665886,217.951771911503
0.100530964914873,1.225,0.825,9.76286468984233,-217.761409610987,9.76286468984233,217.761409610987
0.100530964914873,1.225,0.85,9.76542910104594,-217.710442700003,9.76542910104594,217.710442700003
0.100530964914873,1.225,0.875,9.7755058790664,-217.593328544873,9.7755058790664,217.593328544873
0.100530964914873,1.225,0.9,9.79636364526215,-217.689556329122,9.79636364526215,217.689556329122
0.100530964914873,1.225,0.925,9.82711775354241,-217.703190763095,9.82711775354241,217.703190763095
0.100530964914873,1.225,0.95,9.87248692812337,-218.040711458549,9.87248692812337,218.040711458549
0.100530964914873,1.225,0.975,9.93315824970931,-218.242487085929,9.93315824970931,218.242487085929
0.100530964914873,1.225,1,10.0143016054388,-218.923160103709,10.0143016054388,218.923160103709
0.100530964914873,1.225,1.025,10.12794369471,-219.30727150831,10.12794369471,219.30727150831
0.100530964914873,1.225,1.05,10.2751467334666,-220.413379120455,10.2751467334666,220.413379120455
0.100530964914873,1.225,1.075,10.4999637079334,-221.063641666458,10.4999637079334,221.063641666458
0.100530964914873,1.225,1.1,10.7634048816238,-224.152490706446,10.7634048816238,224.152490706446
0.100530964914873,1.225,1.125,11.1249262231986,-230.751449400973,11.1249262231986,230.751449400973
0.100530964914873,1.225,1.15,11.2674317660505,-256.009715361047,11.2674317660505,256.009715361047
0.100530964914873,1.225,1.175,10.5461811326341,-255.860654082165,10.5461811326341,255.860654082165
0.100530964914873,1.225,1.2,6.52166772458166,-127.775670756271,6.52166772458166,204.211848917147
0.100530964914873,1.225,1.225,1.45820221043427,15.5899167016548,3.19811769225049,142.248416189936


==> k7_actual_crest.csv <==
time,x,z,vx,dxvx,max_abs_v,max_abs_dv
0.1005,-0.25,-0.25,-0.095174662298939,1.5620735283401,0.134265507124019,3.45364373735416
0.1005,-0.25,-0.225,-0.0252005550946288,1.00732159869561,0.052456273850002,4.13832690013669
0.1005,-0.25,-0.2,0.110173703913918,1.38661626540662,0.110173703913918,6.24138334169083
0.1005,-0.25,-0.175,0.241194056023767,8.35179418367512,0.241194056023767,8.35179418367512
0.1005,-0.25,-0.15,0.198864535414236,14.7845325424179,0.198864535414236,14.7845325424179
0.1005,-0.25,-0.125,0.173186335960001,18.9802812362322,0.173186335960001,18.9802812362322
0.1005,-0.25,-0.1,0.178034821914348,21.1482122459056,0.178034821914348,21.1482122459056
0.1005,-0.25,-0.075,0.192561724986474,22.5941813102854,0.192561724986474,22.5941813102854
0.1005,-0.25,-0.05,0.199789222257561,23.7601739248332,0.199789222257561,23.7601739248332
0.1005,-0.25,-0.025,0.207236549579129,24.7015937408813,0.207236549579129,24.7015937408813
0.1005,-0.25,0,0.211277221602974,25.5195098563069,0.211277221602974,25.5195098563069
0.1005,-0.25,0.025,0.215499604010502,26.1467656531232,0.215499604010502,26.1467656531232
0.1005,-0.25,0.05,0.21781683073324,26.6820792681857,0.21781683073324,26.6820792681857
0.1005,-0.25,0.075,0.220003794253702,27.0694895399103,0.220003794253702,27.0694895399103
0.1005,-0.25,0.1,0.221083605018586,27.3820487852754,0.221083605018586,27.3820487852754
0.1005,-0.25,0.125,0.221990457329257,27.5850609106513,0.221990457329257,27.5850609106513
0.1005,-0.25,0.15,0.222283890630583,27.7282830496993,0.222283890630583,27.7282830496993
0.1005,-0.25,0.175,0.222428724961233,27.7930220663041,0.222428724961233,27.7930220663041
0.1005,-0.25,0.2,0.222249711511136,27.8112788309952,0.222249711511136,27.8112788309952
0.1005,-0.25,0.225,0.221956056688189,27.7743137771911,0.221956056688189,27.7743137771911
0.1005,-0.25,0.25,0.221491258333137,27.7019038410482,0.221491258333137,27.7019038410482
0.1005,-0.25,0.275,0.220933049396057,27.5909235376694,0.220933049396057,27.5909235376694
0.1005,-0.25,0.3,0.220268817713052,27.4533160245315,0.220268817713052,27.4533160245315
0.1005,-0.25,0.325,0.21951587653457,27.288862264698,0.21951587653457,27.288862264698
0.1005,-0.25,0.35,0.218673462586015,27.1047795070911,0.218673462586015,27.1047795070911
0.1005,-0.25,0.375,0.21773736709454,26.9022807341248,0.21773736709454,26.9022807341248
0.1005,-0.25,0.4,0.216709004663045,26.6858814928606,0.216709004663045,26.6858814928606
0.1005,-0.25,0.425,0.215582910001488,26.4575699985853,0.215582910001488,26.4575699985853
0.1005,-0.25,0.45,0.214361990982712,26.22036729431,0.214361990982712,26.22036729431
0.1005,-0.25,0.475,0.213049877479718,25.9768603780203,0.213049877479718,25.9768603780203
0.1005,-0.25,0.5,0.211651768072073,25.7291965738868,0.211651768072073,25.7291965738868
0.1005,-0.25,0.525,0.21018640287341,25.4806572616378,0.21018640287341,25.4806572616378
0.1005,-0.25,0.55,0.208659715126027,25.2327267780436,0.208659715126027,25.2327267780436
0.1005,-0.25,0.575,0.207110973409994,24.9896720152196,0.207110973409994,24.9896720152196
0.1005,-0.25,0.6,0.20554065163371,24.7522302691064,0.20554065163371,24.7522302691064
0.1005,-0.25,0.625,0.204016503070804,24.526158626196,0.204016503070804,24.526158626196
0.1005,-0.25,0.65,0.202520588491845,24.3111023911374,0.202520588491845,24.3111023911374
0.1005,-0.25,0.675,0.201163217296545,24.1151077363644,0.201163217296545,24.1151077363644
0.1005,-0.25,0.7,0.199885324462847,23.9360479994216,0.199885324462847,23.9360479994216
0.1005,-0.25,0.725,0.198864678429167,23.7855065145254,0.198864678429167,23.7855065145254
0.1005,-0.25,0.75,0.197963596329495,23.6583478095964,0.197963596329495,23.6583478095964
0.1005,-0.25,0.775,0.197469613964751,23.5716893913938,0.197469613964751,23.5716893913938
0.1005,-0.25,0.8,0.197105735860893,23.5151462962887,0.197105735860893,23.5151462962887
0.1005,-0.25,0.825,0.197338840706182,23.5146984511425,0.197338840706182,23.5146984511425
0.1005,-0.25,0.85,0.197654966952384,23.5506561221601,0.197654966952384,23.5506561221601
0.1005,-0.25,0.875,0.198813088495716,23.6635820574169,0.198813088495716,23.6635820574169
0.1005,-0.25,0.9,0.199905159464523,23.8172725780689,0.199905159464523,23.8172725780689
0.1005,-0.25,0.925,0.202165557693673,24.0766288674483,0.202165557693673,24.0766288674483
0.1005,-0.25,0.95,0.204036055387568,24.376920410772,0.204036055387568,24.376920410772
0.1005,-0.25,0.975,0.207539540666608,24.8225175255423,0.207539540666608,24.8225175255423
0.1005,-0.25,1,0.210032158388272,25.3041386569692,0.210032158388272,25.3041386569692
0.1005,-0.25,1.025,0.214924160014811,25.9801899771362,0.214924160014811,25.9801899771362
0.1005,-0.25,1.05,0.217521939538498,26.6905111028762,0.217521939538498,26.6905111028762
0.1005,-0.25,1.075,0.223292055667243,27.6239305658598,0.223292055667243,27.6239305658598
0.1005,-0.25,1.1,0.225403082665221,28.6334956818744,0.225403082665221,28.6334956818744
0.1005,-0.25,1.125,0.237902025740094,29.729558323633,0.237902025740094,29.729558323633
0.1005,-0.25,1.15,0.283034063223784,29.9081623893807,0.283034063223784,29.9081623893807
0.1005,-0.25,1.175,0.301844487579652,24.9624028556823,0.301844487579652,24.9624028556823
0.1005,-0.25,1.2,0.0371612587287275,12.9010910432107,0.192501345035911,12.9010910432107
0.1005,-0.25,1.225,-0.160094803638084,2.90415995318361,0.187333844253246,2.90415995318361
0.1005,-0.225,-0.25,-0.0417084159343611,4.73907378775862,0.190413214338502,4.73907378775862
0.1005,-0.225,-0.225,0.0711049750882857,19.080581998248,0.0711049750882857,21.3369771880317
0.1005,-0.225,-0.2,1.10125466990763,168.436394854838,1.10125466990763,168.436394854838
0.1005,-0.225,-0.175,2.59965728396376,364.678128654475,2.59965728396376,364.678128654475
0.1005,-0.225,-0.15,3.17378650173054,439.6111723132,3.17378650173054,439.6111723132
0.1005,-0.225,-0.125,3.35836802989087,463.236278092036,3.35836802989087,463.236278092036
0.1005,-0.225,-0.1,3.50826794924896,482.829645025279,3.50826794924896,482.829645025279
0.1005,-0.225,-0.075,3.64954583178229,500.216510487727,3.64954583178229,500.216510487727
0.1005,-0.225,-0.05,3.76382955922574,515.203640359993,3.76382955922574,515.203640359993
0.1005,-0.225,-0.025,3.8625471987986,528.028178661551,3.8625471987986,528.028178661551
0.1005,-0.225,0,3.94439673373522,538.885134768851,3.94439673373522,538.885134768851
0.1005,-0.225,0.025,4.01263677823638,547.92241760415,4.01263677823638,547.92241760415
0.1005,-0.225,0.05,4.06823883067541,555.344408632006,4.06823883067541,555.344408632006
0.1005,-0.225,0.075,4.11240495806251,561.273061617841,4.11240495806251,561.273061617841
0.1005,-0.225,0.1,4.14657275945235,565.8799172924,4.14657275945235,565.8799172924
0.1005,-0.225,0.125,4.17151179269676,569.276600300056,4.17151179269676,569.276600300056
0.1005,-0.225,0.15,4.1885694573431,571.606515215302,4.1885694573431,571.606515215302
0.1005,-0.225,0.175,4.19836606686214,572.971610742826,4.19836606686214,572.971610742826
0.1005,-0.225,0.2,4.20201211286703,573.49013525957,4.20201211286703,573.49013525957
0.1005,-0.225,0.225,4.20005244952334,573.253755698128,4.20005244952334,573.253755698128
0.1005,-0.225,0.25,4.19335756911614,572.359692603904,4.19335756911614,572.359692603904
0.1005,-0.225,0.275,4.18241410552686,570.888768808411,4.18241410552686,570.888768808411
0.1005,-0.225,0.3,4.16789507166235,568.921323007423,4.16789507166235,568.921323007423
0.1005,-0.225,0.325,4.15023388748285,566.527514480906,4.15023388748285,566.527514480906
0.1005,-0.225,0.35,4.129956940281,563.774464833738,4.129956940281,563.774464833738
0.1005,-0.225,0.375,4.10745203377174,560.722776712171,4.10745203377174,560.722776712171
0.1005,-0.225,0.4,4.08314465803054,557.429553132204,4.08314465803054,557.429553132204
0.1005,-0.225,0.425,4.05739026479822,553.947673164183,4.05739026479822,553.947673164183
0.1005,-0.225,0.45,4.03054993590126,550.327113277304,4.03054993590126,550.327113277304
0.1005,-0.225,0.475,4.00296402177646,546.615287124336,4.00296402177646,546.615287124336
0.1005,-0.225,0.5,3.97495556097038,542.857760131576,3.97495556097038,542.857760131576
0.1005,-0.225,0.525,3.94686917369813,539.098920929835,3.94686917369813,539.098920929835
0.1005,-0.225,0.55,3.91900682595346,535.382547269256,3.91900682595346,535.382547269256
0.1005,-0.225,0.575,3.89173920642534,531.752486021885,3.89173920642534,531.752486021885
0.1005,-0.225,0.6,3.86535613803095,528.253323171217,3.86535613803095,528.253323171217
0.1005,-0.225,0.625,3.84028112928499,524.930839174761,3.84028112928499,524.930839174761
0.1005,-0.225,0.65,3.8167930927772,521.833050127061,3.8167930927772,521.833050127061
0.1005,-0.225,0.675,3.79540408699023,519.010147254347,3.79540408699023,519.010147254347
0.1005,-0.225,0.7,3.77637327987789,516.516243733079,3.77637327987789,516.516243733079
0.1005,-0.225,0.725,3.76035165883351,514.40848461638,3.76035165883351,514.40848461638
0.1005,-0.225,0.75,3.74755311051125,512.749722369299,3.74755311051125,512.749722369299
0.1005,-0.225,0.775,3.73884140201515,511.606831057832,3.73884140201515,511.606831057832
0.1005,-0.225,0.8,3.73433019639719,511.053758957166,3.73433019639719,511.053758957166
0.1005,-0.225,0.825,3.73520789857927,511.170525407588,3.73520789857927,511.170525407588
0.1005,-0.225,0.85,3.74138289317218,512.043583829048,3.74138289317218,512.043583829048
0.1005,-0.225,0.875,3.75454027289191,513.771119131903,3.75454027289191,513.771119131903
0.1005,-0.225,0.9,3.77420031200186,516.451026356015,3.77420031200186,516.451026356015
0.1005,-0.225,0.925,3.80280113756086,520.208481660011,3.80280113756086,520.208481660011
0.1005,-0.225,0.95,3.83919727517308,525.145830081378,3.83919727517308,525.145830081378
0.1005,-0.225,0.975,3.88690702336519,531.432500807688,3.88690702336519,531.432500807688
0.1005,-0.225,1,3.94383450161316,539.154647955765,3.94383450161316,539.154647955765
0.1005,-0.225,1.025,4.0147553464219,548.560878887875,4.0147553464219,548.560878887875
0.1005,-0.225,1.05,4.09681189647369,559.679500802561,4.09681189647369,559.679500802561
0.1005,-0.225,1.075,4.19427509997154,572.91178368866,4.19427509997154,572.91178368866
0.1005,-0.225,1.1,4.305740035901,588.011619680383,4.305740035901,588.011619680383
0.1005,-0.225,1.125,4.42848169947923,605.3650112323,4.42848169947923,605.3650112323
0.1005,-0.225,1.15,4.58390581491329,623.469227792535,4.58390581491329,623.469227792535
0.1005,-0.225,1.175,4.2555061067007,577.693051906328,4.2555061067007,577.693051906328
0.1005,-0.225,1.2,2.23724472965698,311.635210025791,2.23724472965698,311.635210025791
0.1005,-0.225,1.225,0.229708065568218,48.3256195624862,0.229708065568218,48.3256195624862
0.1005,-0.2,-0.25,0.119376356001828,5.06485054860864,0.119376356001828,6.97184329995844
0.1005,-0.2,-0.225,0.734963620961285,23.6028797416576,0.824989008981451,146.231663328818
0.1005,-0.2,-0.2,6.73228746105906,200.180538604578,6.73228746105906,314.109881498331
0.1005,-0.2,-0.175,14.7274930032433,431.444398074094,14.7274930032433,431.444398074094
0.1005,-0.2,-0.15,17.8276009601716,526.66364245994,17.8276009601716,526.66364245994
0.1005,-0.2,-0.125,18.8881094869499,563.785163810321,18.8881094869499,563.785163810321
0.1005,-0.2,-0.1,19.7944747488616,596.432819644619,19.7944747488616,596.432819644619
0.1005,-0.2,-0.075,20.6009284500255,624.448257121206,20.6009284500255,624.448257121206
0.1005,-0.2,-0.05,21.2896223498005,648.666252592037,21.2896223498005,648.666252592037
0.1005,-0.2,-0.025,21.8774788608385,669.09790559111,21.8774788608385,669.09790559111
0.1005,-0.2,0,22.3710984408173,686.198080188033,22.3710984408173,686.198080188033
0.1005,-0.2,0.025,22.7808488027723,700.262823632404,22.7808488027723,700.262823632404
0.1005,-0.2,0.05,23.1144283623715,711.592583033445,23.1144283623715,711.592583033445
0.1005,-0.2,0.075,23.3795623351962,720.50799145739,23.3795623351962,720.50799145739
0.1005,-0.2,0.1,23.5833573346548,727.248322245333,23.5833573346548,727.248322245333
0.1005,-0.2,0.125,23.7321677288482,732.088788457259,23.7321677288482,732.088788457259
0.1005,-0.2,0.15,23.8322553529374,735.233526697663,23.8322553529374,735.233526697663
0.1005,-0.2,0.175,23.8889485969479,736.906807447001,23.8889485969479,736.906807447001
0.1005,-0.2,0.2,23.9075585054062,737.282081509141,23.9075585054062,737.282081509141
0.1005,-0.2,0.225,23.8925803274827,736.538827202585,23.8925803274827,736.538827202585
0.1005,-0.2,0.25,23.8484247696315,734.821794921242,23.8484247696315,734.821794921242
0.1005,-0.2,0.275,23.7788765849864,732.273706491039,23.7788765849864,732.273706491039
0.1005,-0.2,0.3,23.6875687375962,729.013734008159,23.6875687375962,729.013734008159
0.1005,-0.2,0.325,23.5776802527284,725.155646161514,23.5776802527284,725.155646161514
0.1005,-0.2,0.35,23.4522127873537,720.797338531144,23.4522127873537,720.797338531144
0.1005,-0.2,0.375,23.3138501721027,716.030718161558,23.3138501721027,716.030718161558
0.1005,-0.2,0.4,23.1651112050322,710.937274972322,23.1651112050322,710.937274972322
0.1005,-0.2,0.425,23.0083043720825,705.5933540616,23.0083043720825,705.5933540616
0.1005,-0.2,0.45,22.845607838933,700.069010638271,22.845607838933,700.069010638271
0.1005,-0.2,0.475,22.679080009631,694.43062608758,22.679080009631,694.43062608758
0.1005,-0.2,0.5,22.5106920126868,688.741692226489,22.5106920126868,688.741692226489
0.1005,-0.2,0.525,22.3423789501942,683.063679015962,22.3423789501942,683.063679015962
0.1005,-0.2,0.55,22.1760299654646,677.458265656442,22.1760299654646,677.458265656442
0.1005,-0.2,0.575,22.013584092848,671.986682740145,22.013584092848,671.986682740145
0.1005,-0.2,0.6,21.8569660412789,666.713510140913,21.8569660412789,666.713510140913
0.1005,-0.2,0.625,21.7082486955038,661.704196426418,21.7082486955038,661.704196426418
0.1005,-0.2,0.65,21.5695028458407,657.031021887292,21.5695028458407,657.031021887292
0.1005,-0.2,0.675,21.4430730402455,652.76802675482,21.4430730402455,652.76802675482
0.1005,-0.2,0.7,21.3312769482767,649.00014942145,21.3312769482767,649.00014942145
0.1005,-0.2,0.725,21.236885119066,645.814373601518,21.236885119066,645.814373601518
0.1005,-0.2,0.75,21.1625434490882,643.313349591035,21.1625434490882,643.313349591035
0.1005,-0.2,0.775,21.1116347172509,641.601379152408,21.1116347172509,641.601379152408
0.1005,-0.2,0.8,21.0871720122155,640.803710514168,21.0871720122155,640.803710514168
0.1005,-0.2,0.825,21.0933992186543,641.046577363173,21.0933992186543,641.046577363173
0.1005,-0.2,0.85,21.1336451165559,642.481870348354,21.1336451165559,642.481870348354
0.1005,-0.2,0.875,21.2133906628376,645.263454185119,21.2133906628376,645.263454185119
0.1005,-0.2,0.9,21.3360389132011,649.57123311281,21.3360389132011,649.57123311281
0.1005,-0.2,0.925,21.5089486999305,655.596349539214,21.5089486999305,655.596349539214
0.1005,-0.2,0.95,21.7349543376741,663.539993027174,21.7349543376741,663.539993027174
0.1005,-0.2,0.975,22.0244948201418,673.653753531369,22.0244948201418,673.653753531369
0.1005,-0.2,1,22.3783259351261,686.128028512862,22.3783259351261,686.128028512862
0.1005,-0.2,1.025,22.8123757430745,701.343370635887,22.8123757430745,701.343370635887
0.1005,-0.2,1.05,23.3221494306725,719.377821878259,23.3221494306725,719.377821878259
0.1005,-0.2,1.075,23.9337987296067,740.998394536239,23.9337987296067,740.998394536239
0.1005,-0.2,1.1,24.6279188916465,765.869752157317,24.6279188916465,765.869752157317
0.1005,-0.2,1.125,25.4423010820604,795.556983194694,25.4423010820604,795.556983194694
0.1005,-0.2,1.15,26.3255892792724,828.094933397317,26.3255892792724,828.094933397317
0.1005,-0.2,1.175,24.5127679197242,774.480723739819,24.5127679197242,774.480723739819
0.1005,-0.2,1.2,13.1440439395877,417.892579109713,13.1440439395877,515.549190558119
0.1005,-0.2,1.225,1.8837309734925,59.1668247247844,1.8837309734925,274.838776619134
0.1005,-0.175,-0.25,0.166774228363372,-2.0241870602556,0.166774228363372,4.84977330461917
0.1005,-0.175,-0.225,1.07623699865118,1.59091085691492,1.71976523083895,262.710246086215
0.1005,-0.175,-0.2,9.66774787117149,18.4757831777104,10.340388024717,448.826290393164
0.1005,-0.175,-0.175,21.1078327181414,47.9988585955071,21.1078327181414,391.99335758632
0.1005,-0.175,-0.15,25.8070986185362,72.5559320542755,25.8070986185362,199.375703957349
0.1005,-0.175,-0.125,27.617489659588,91.2577930553177,27.617489659588,173.458052060805
0.1005,-0.175,-0.1,29.1899751690779,107.602901530515,29.1899751690779,202.175282892053
0.1005,-0.175,-0.075,30.5512785387565,121.057071323244,30.5512785387565,236.487896830694
0.1005,-0.175,-0.05,31.7187882179374,132.470104360422,31.7187882179374,267.461826189041
0.1005,-0.175,-0.025,32.7058584756822,141.928428582546,32.7058584756822,295.124883963639
0.1005,-0.175,0,33.5307129917624,149.64738440699,33.5307129917624,319.679010039525
0.1005,-0.175,0.025,34.2096505759092,155.845958239261,34.2096505759092,341.190916628497
0.1005,-0.175,0.05,34.7569020496659,160.664318678027,34.7569020496659,359.864400213716
0.1005,-0.175,0.075,35.1875288523831,164.316832043439,35.1875288523831,375.789839816006
0.1005,-0.175,0.1,35.5135754705338,166.919113261833,35.5135754705338,389.157885583522
0.1005,-0.175,0.125,35.7477033962687,168.645304865954,35.7477033962687,400.074337708987
0.1005,-0.175,0.15,35.9002762512604,169.59336991355,35.9002762512604,408.715074985947
0.1005,-0.175,0.175,35.9816288264124,169.898262111727,35.9816288264124,415.197786765961
0.1005,-0.175,0.2,36.0005034675655,169.643140316329,36.0005034675655,419.686724233415
0.1005,-0.175,0.225,35.9652392229324,168.929901014935,35.9652392229324,422.308518620847
0.1005,-0.175,0.25,35.883058897068,167.827662780748,35.883058897068,423.219436082096
0.1005,-0.175,0.275,35.7606585023065,166.412207672874,35.7606585023065,422.552693483393
0.1005,-0.175,0.3,35.6039298301795,164.739268614444,35.6039298301795,420.459763788527
0.1005,-0.175,0.325,35.418258399884,162.864637256075,35.418258399884,417.078732023824
0.1005,-0.175,0.35,35.2084461118802,160.83185450653,35.2084461118802,412.558690112369
0.1005,-0.175,0.375,34.9788756627553,158.681695141051,34.9788756627553,407.041350614681
0.1005,-0.175,0.4,34.7335170251231,156.447344532331,34.7335170251231,400.675019705679
0.1005,-0.175,0.425,34.4760330303486,154.158665994522,34.4760330303486,393.604103640558
0.1005,-0.175,0.45,34.2098150276469,151.84086133033,34.2098150276469,385.977042610206
0.1005,-0.175,0.475,33.9380662730142,149.516503865682,33.9380662730142,377.940190612405
0.1005,-0.175,0.5,33.6638395967121,147.205550560366,33.6638395967121,369.642567152422
0.1005,-0.175,0.525,33.3901206417635,144.926728411408,33.3901206417635,361.231822016626
0.1005,-0.175,0.55,33.1198502908062,142.69770298598,33.1198502908062,352.85768258791
0.1005,-0.175,0.575,32.8560273106431,140.536855343232,32.8560273106431,344.66843295844
0.1005,-0.175,0.6,32.6016978007845,138.462592318595,32.6016978007845,336.814419640303
0.1005,-0.175,0.625,32.3601026654442,136.496685657315,32.3601026654442,329.443824882105
0.1005,-0.175,0.65,32.1346052001234,134.661203272362,32.1346052001234,322.707414300804
0.1005,-0.175,0.675,31.9289255842039,132.985417082889,31.9289255842039,316.752487336385
0.1005,-0.175,0.7,31.7469497999573,131.497564810987,31.7469497999573,311.730026580733
0.1005,-0.175,0.725,31.5931319224551,130.239055806596,31.5931319224551,307.785720041166
0.1005,-0.175,0.75,31.472067939657,129.246007864767,31.472067939657,305.070575571193
0.1005,-0.175,0.775,31.3892310051079,128.577380990748,31.3892310051079,303.728128197532
0.1005,-0.175,0.8,31.3500693978791,128.277658141918,31.3500693978791,303.909037679732
0.1005,-0.175,0.825,31.361418565005,128.429884364372,31.361418565005,305.75456597306
0.1005,-0.175,0.85,31.4296236378318,129.085799902864,31.4296236378318,309.413960679934
0.1005,-0.175,0.875,31.5633458668301,130.360455334083,31.5633458668301,315.026993414278
0.1005,-0.175,0.9,31.7696669627622,132.310176366381,31.7696669627622,322.738715702811
0.1005,-0.175,0.925,32.0598026074121,135.090814390125,32.0598026074121,332.690035976076
0.1005,-0.175,0.95,32.4409694514529,138.760768343963,32.4409694514529,345.015319404109
0.1005,-0.175,0.975,32.9282936826114,143.522745113823,32.9282936826114,359.862886391206
0.1005,-0.175,1,33.5275083409969,149.442836665368,33.5275083409969,377.342459665912
0.1005,-0.175,1.025,34.2606079616293,156.75950737897,34.2606079616293,397.62287849908
0.1005,-0.175,1.05,35.1280913545004,165.587696465283,35.1280913545004,420.760358555851
0.1005,-0.175,1.075,36.1670798144506,176.152095005519,36.1670798144506,446.96888306815
0.1005,-0.175,1.1,37.3636291710714,188.85955265392,37.3636291710714,476.22417400585
0.1005,-0.175,1.125,38.7778204287605,203.780593351655,38.7778204287605,508.920949948242
0.1005,-0.175,1.15,40.3506693711925,221.727046059429,40.3506693711925,545.026357655554
0.1005,-0.175,1.175,37.704813734339,213.022644819415,37.704813734339,521.130733287896
0.1005,-0.175,1.2,20.2908184107962,116.224720135408,20.2908184107962,796.769046049708
0.1005,-0.175,1.225,2.76800005393149,8.32009733201642,2.76800005393149,427.272404608686
0.1005,-0.15,-0.25,0.0532313275003369,-3.13699082642328,0.0947537480965464,3.13699082642328
0.1005,-0.15,-0.225,0.845770484410856,-13.0487956785366,1.82648178805024,272.618798237179
0.1005,-0.15,-0.2,7.82476120642299,-106.461301366552,10.6135016845338,369.200378873337
0.1005,-0.15,-0.175,17.3737232391792,-217.437664926346,17.3737232391792,334.601821423863
0.1005,-0.15,-0.15,21.5868347420576,-252.554617296104,21.5868347420576,252.554617296104
0.1005,-0.15,-0.125,23.4348657610553,-258.493845263295,23.4348657610553,258.493845263295
0.1005,-0.15,-0.1,25.0296711019495,-263.994177223506,25.0296711019495,263.994177223506
0.1005,-0.15,-0.075,26.4031668657177,-269.149198826192,26.4031668657177,269.149198826192
0.1005,-0.15,-0.05,27.5739817199578,-273.814141130008,27.5739817199578,273.814141130008
0.1005,-0.15,-0.025,28.5616761702968,-277.927750375246,28.5616761702968,277.927750375246
0.1005,-0.15,0,29.3823380197484,-281.516947201083,29.3823380197484,293.505950336019
0.1005,-0.15,0.025,30.0550371389151,-284.630835289536,30.0550371389151,316.918641695391
0.1005,-0.15,0.05,30.5936071582788,-287.265678955814,30.5936071582788,337.197561264801
0.1005,-0.15,0.075,31.0144937480327,-289.485380365636,31.0144937480327,354.455114449781
0.1005,-0.15,0.1,31.3297842487607,-291.290813577,31.3297842487607,368.89025268928
0.1005,-0.15,0.125,31.5529806964935,-292.734466140096,31.5529806964935,380.626629643461
0.1005,-0.15,0.15,31.6945325939652,-293.82664565192,31.6945325939652,389.852558849032
0.1005,-0.15,0.175,31.7653452143897,-294.607181303653,31.7653452143897,396.701234423706
0.1005,-0.15,0.2,31.7742730131187,-295.090438018218,31.7742730131187,401.350858660428
0.1005,-0.15,0.225,31.730049418018,-295.306911624384,31.730049418018,403.942650118248
0.1005,-0.15,0.25,31.6400292411928,-295.271804678022,31.6400292411928,404.647662100457
0.1005,-0.15,0.275,31.5111701114226,-295.009573221528,31.5111701114226,403.613682765048
0.1005,-0.15,0.3,31.3494826257616,-294.535547879612,31.3494826257616,401.007501172001
0.1005,-0.15,0.325,31.1604977922089,-293.8708951521,31.1604977922089,396.982062126221
0.1005,-0.15,0.35,30.9490803910166,-293.031659800564,30.9490803910166,391.702040875717
0.1005,-0.15,0.375,30.7196456611559,-292.037888268598,30.7196456611559,385.324303386914
0.1005,-0.15,0.4,30.4761383268472,-290.907206985047,30.4761383268472,378.012838755164
0.1005,-0.15,0.425,30.2221445608098,-289.660039256325,30.2221445608098,369.927460118935
0.1005,-0.15,0.45,29.9609303805932,-288.31620576461,29.9609303805932,361.232330571452
0.1005,-0.15,0.475,29.6955268764948,-286.897264295598,29.6955268764948,352.089426726323
0.1005,-0.15,0.5,29.4287694607644,-285.42542083838,29.4287694607644,342.663455177361
0.1005,-0.15,0.525,29.1634039808805,-283.923377850046,29.1634039808805,333.117783175437
0.1005,-0.15,0.55,28.9020840372079,-282.415567905273,28.9020840372079,323.617589965523
0.1005,-0.15,0.575,28.6475443153356,-280.925168719551,28.6475443153356,314.326784697943
0.1005,-0.15,0.6,28.4025010780188,-279.478601169121,28.4025010780188,305.410677541216
0.1005,-0.15,0.625,28.1699654752252,-278.098294411967,28.1699654752252,297.032901227341
0.1005,-0.15,0.65,27.9529483023719,-276.81274880984,27.9529483023719,289.358519829765
0.1005,-0.15,0.675,27.7550491782076,-275.641923971359,27.7550491782076,282.550273188468
0.1005,-0.15,0.7,27.5797767955449,-274.61725386924,27.5797767955449,276.772665112791
0.1005,-0.15,0.725,27.4316713180035,-273.753856105977,27.4316713180035,273.753856105977
0.1005,-0.15,0.75,27.3148873395034,-273.088112384463,27.3148873395034,273.088112384463
0.1005,-0.15,0.775,27.2353249618115,-272.626861566476,27.2353249618115,272.626861566476
0.1005,-0.15,0.8,27.1978348040603,-272.414995198198,27.1978348040603,272.414995198198
0.1005,-0.15,0.825,27.210211988365,-272.445935816704,27.210211988365,272.445935816704
0.1005,-0.15,0.85,27.2778879115015,-272.77859721913,27.2778879115015,272.811499134963
0.1005,-0.15,0.875,27.4112862507868,-273.38538557791,27.4112862507868,278.771045321022
0.1005,-0.15,0.9,27.6160300295978,-274.346945428505,27.6160300295978,287.038459936876
0.1005,-0.15,0.925,27.9062378999812,-275.604207920964,27.9062378999812,297.788195614253
0.1005,-0.15,0.95,28.2868937562231,-277.268546622925,28.2868937562231,311.145806606272
0.1005,-0.15,0.975,28.7774037615923,-279.238511862386,28.7774037615923,327.311541788054
0.1005,-0.15,1,29.3806282221401,-281.660029966532,29.3806282221401,346.361678709485
0.1005,-0.15,1.025,30.1235494328377,-284.393750459236,30.1235494328377,368.551761522978
0.1005,-0.15,1.05,31.0048939791847,-287.600697966794,31.0048939791847,393.852203886195
0.1005,-0.15,1.075,32.0628026206477,-291.206043244806,32.0628026206477,422.622916717927
0.1005,-0.15,1.1,33.2906998386089,-295.24165123057,33.2906998386089,454.656924786672
0.1005,-0.15,1.125,34.7355167475273,-299.778714636113,34.7355167475273,490.614638544933
0.1005,-0.15,1.15,36.3658812145478,-304.772600977722,36.3658812145478,529.955636230188
0.1005,-0.15,1.175,34.1130258426026,-279.767371151332,34.1130258426026,510.883538189809
0.1005,-0.15,1.2,18.3706850172606,-149.097256386639,18.3706850172606,726.060398514414
0.1005,-0.15,1.225,2.31176960920341,-23.4740929438221,2.31176960920341,391.101155561794
0.1005,-0.125,-0.25,0.0363874741303878,-0.478116256830265,0.0788827516387808,0.705684558658399
0.1005,-0.125,-0.225,0.546542512977465,-11.1763121433906,1.59442906436592,246.305006225882
0.1005,-0.125,-0.2,5.44867410599889,-85.2834817149798,9.44440417764992,269.137678072247
0.1005,-0.125,-0.175,12.6395267209672,-168.692465173026,12.6395267209672,259.757721707249
0.1005,-0.125,-0.15,16.1326413809733,-193.763890655578,16.1326413809733,207.543317615452
0.1005,-0.125,-0.125,17.8561800301991,-199.024404958453,17.8561800301991,199.024404958453
0.1005,-0.125,-0.1,19.3395446448339,-203.708253521174,19.3395446448339,203.708253521174
0.1005,-0.125,-0.075,20.6021954403569,-208.192264130752,20.6021954403569,208.192264130752
0.1005,-0.125,-0.05,21.6735090106539,-212.247935852087,21.6735090106539,212.247935852087
0.1005,-0.125,-0.025,22.57019457221,-215.90774532799,22.57019457221,215.90774532799
0.1005,-0.125,0,23.3116093438561,-219.118330071141,23.3116093438561,232.585091480602
0.1005,-0.125,0.025,23.9135814054812,-221.958923903108,23.9135814054812,255.220428364638
0.1005,-0.125,0.05,24.3920754188722,-224.387843268845,24.3920754188722,274.803361064757
0.1005,-0.125,0.075,24.7610521002666,-226.473775908682,24.7610521002666,291.425178459567
0.1005,-0.125,0.1,25.0337877603817,-228.192952033228,25.0337877603817,305.292817194072
0.1005,-0.125,0.125,25.2220705233113,-229.595620871221,25.2220705233113,316.513271020375
0.1005,-0.125,0.15,25.3368734884311,-230.673080383215,25.3368734884311,325.279457632606
0.1005,-0.125,0.175,25.3879236871785,-231.461747851496,25.3879236871785,331.712834343581
0.1005,-0.125,0.2,25.3842051683666,-231.963222703937,25.3842051683666,335.993853541874
0.1005,-0.125,0.225,25.3336014868827,-232.205528625728,25.3336014868827,338.255721024647
0.1005,-0.125,0.25,25.2433634664698,-232.197252293699,25.2433634664698,338.670061149854
0.1005,-0.125,0.275,25.1197829725338,-231.962110248383,25.1197829725338,337.379062677169
0.1005,-0.125,0.3,24.9686181426494,-231.513537099977,24.9686181426494,334.548921256842
0.1005,-0.125,0.325,24.794825438998,-230.873491596487,24.794825438998,330.328417420139
0.1005,-0.125,0.35,24.6029133216069,-230.058840942082,24.6029133216069,324.880867041563
0.1005,-0.125,0.375,24.3967566928515,-229.091190726166,24.3967566928515,318.359752306591
0.1005,-0.125,0.4,24.1798644740549,-227.989906979042,24.1798644740549,310.927178722771
0.1005,-0.125,0.425,23.9552842964059,-226.776928157177,23.9552842964059,302.739874897274
0.1005,-0.125,0.45,23.7257820996197,-225.473489947239,23.7257820996197,293.959665337002
0.1005,-0.125,0.475,23.4938382229646,-224.102078599548,23.4938382229646,284.745351669384
0.1005,-0.125,0.5,23.2617364253271,-222.685299879292,23.2617364253271,275.258842069069
0.1005,-0.125,0.525,23.0316609878531,-221.24604931352,23.0316609878531,265.659985512213
0.1005,-0.125,0.55,22.8056751930914,-219.807826007855,22.8056751930914,256.110785283224
0.1005,-0.125,0.575,22.5859547858544,-218.393562029655,22.5859547858544,246.771221169142
0.1005,-0.125,0.6,22.3745982615075,-217.027193071239,22.3745982615075,237.803288497675
0.1005,-0.125,0.625,22.1740814068374,-215.731236021521,22.1740814068374,229.366312779705
0.1005,-0.125,0.65,21.9867750597103,-214.529648927948,21.9867750597103,221.622244018375
0.1005,-0.125,0.675,21.8157921983442,-213.444153461155,21.8157921983442,214.729100481686
0.1005,-0.125,0.7,21.6639754212393,-212.49830562579,21.6639754212393,212.49830562579
0.1005,-0.125,0.725,21.5354558214915,-211.712873599969,21.5354558214915,211.712873599969
0.1005,-0.125,0.75,21.4336815635292,-211.110389294198,21.4336815635292,211.110389294198
0.1005,-0.125,0.775,21.3642554605473,-210.710954982021,21.3642554605473,210.710954982021
0.1005,-0.125,0.8,21.3312575575823,-210.5348655132,21.3312575575823,210.5348655132
0.1005,-0.125,0.825,21.3423400794212,-210.602708698137,21.3423400794212,210.602708698137
0.1005,-0.125,0.85,21.402067649128,-210.929981616479,21.402067649128,210.929981616479
0.1005,-0.125,0.875,21.520932459375,-211.540575694591,21.520932459375,211.540575694591
0.1005,-0.125,0.9,21.703553271491,-212.43988460287,21.703553271491,217.197551287206
0.1005,-0.125,0.925,21.9644161711031,-213.661075139297,21.9644161711031,227.513470672328
0.1005,-0.125,0.95,22.3072977945782,-215.18906975217,22.3072977945782,240.399983522163
0.1005,-0.125,0.975,22.7524387401753,-217.077607595752,22.7524387401753,256.021109575634
0.1005,-0.125,1,23.3011315708797,-219.273056853403,23.3011315708797,274.496536733644
0.1005,-0.125,1.025,23.9820397559152,-221.867137208178,23.9820397559152,296.022717338946
0.1005,-0.125,1.05,24.7912316729521,-224.75211736502,24.7912316729521,320.6460225684
0.1005,-0.125,1.075,25.7697925034363,-228.091656863469,25.7697925034363,348.634279878111
0.1005,-0.125,1.1,26.9059071051624,-231.738477935012,26.9059071051624,379.896331178022
0.1005,-0.125,1.125,28.2585533752126,-235.672430677138,28.2585533752126,415.011200099687
0.1005,-0.125,1.15,29.7759570737073,-239.632803598468,29.7759570737073,453.608261881309
0.1005,-0.125,1.175,28.0865971252838,-219.011589758703,28.0865971252838,441.836204688446
0.1005,-0.125,1.2,15.1965201797287,-115.686887708973,15.1965201797287,597.788027331129
0.1005,-0.125,1.225,1.9206933809141,-14.0756216587737,1.9206933809141,325.177127815522
0.1005,-0.1,-0.25,0.0173795700649357,-0.210501457376624,0.0679417501278216,0.725409062955959
0.1005,-0.1,-0.225,0.300510565776873,-7.09889120909522,1.44270700410352,221.923802669383
0.1005,-0.1,-0.2,3.57238042613921,-60.5354495916281,8.35180115385342,221.554512073752
0.1005,-0.1,-0.175,8.88859407195761,-124.231410662056,10.6607935173125,200.847683697944
0.1005,-0.1,-0.15,11.806958506251,-145.310393970615,11.806958506251,196.712519365879
0.1005,-0.1,-0.125,13.3809371486671,-151.430481959792,13.3809371486671,165.268285965098
0.1005,-0.1,-0.1,14.7300638341858,-157.025201281416,14.7300638341858,157.025201281416
0.1005,-0.1,-0.075,15.8710412886976,-162.00502000176,15.8710412886976,162.00502000176
0.1005,-0.1,-0.05,16.8314985366483,-166.558332366775,16.8314985366483,166.558332366775
0.1005,-0.1,-0.025,17.6303096629948,-170.591604067736,17.6303096629948,170.591604067736
0.1005,-0.1,0,18.285176222291,-174.169123756077,18.285176222291,177.353582267666
0.1005,-0.1,0.025,18.8118386741308,-177.284797563241,18.8118386741308,199.257867359781
0.1005,-0.1,0.05,19.2255859284945,-179.96441846933,19.2255859284945,218.168763370527
0.1005,-0.1,0.075,19.5397632555691,-182.229080617741,19.5397632555691,234.183771620296
0.1005,-0.1,0.1,19.7672453244495,-184.09386302409,19.7672453244495,247.49928863818
0.1005,-0.1,0.125,19.9191741046048,-185.585273775711,19.9191741046048,258.222705156172
0.1005,-0.1,0.15,20.0061654932859,-186.717101971468,20.0061654932859,266.541362399332
0.1005,-0.1,0.175,20.0373585248134,-187.515499296904,20.0373585248134,272.575182036403
0.1005,-0.1,0.2,20.0213493257979,-187.996242974117,20.0213493257979,276.501257507973
0.1005,-0.1,0.225,19.9654776775964,-188.184252452796,19.9654776775964,278.450403506267
0.1005,-0.1,0.25,19.8765561495739,-188.097868791886,19.8765561495739,278.591546390853
0.1005,-0.1,0.275,19.7603465017572,-187.761261005992,19.7603465017572,277.064003062949
0.1005,-0.1,0.3,19.6221204338368,-187.194963519219,19.6221204338368,274.03132847483
0.1005,-0.1,0.325,19.466297428396,-186.422940233996,19.466297428396,269.639227000317
0.1005,-0.1,0.35,19.2968607740886,-185.467321427261,19.2968607740886,264.048300944169
0.1005,-0.1,0.375,19.1171327790275,-184.352172877123,19.1171327790275,257.408922289989
0.1005,-0.1,0.4,18.9300680822216,-183.100672766343,18.9300680822216,249.880378886373
0.1005,-0.1,0.425,18.7381444255861,-181.737091705456,18.7381444255861,241.616261611316
0.1005,-0.1,0.45,18.54355231754,-180.285209114667,18.54355231754,232.775400285779
0.1005,-0.1,0.475,18.3481870344977,-178.769479243461,18.3481870344977,223.513343022022
0.1005,-0.1,0.5,18.1537430910819,-177.213903372926,18.1537430910819,213.988762297457
0.1005,-0.1,0.525,17.9618086588932,-175.643060308865,17.9618086588932,204.358085617083
0.1005,-0.1,0.55,17.7738518890651,-174.080817782581,17.7738518890651,194.779860545648
0.1005,-0.1,0.575,17.591445522866,-172.551878438848,17.591445522866,185.410511596569
0.1005,-0.1,0.6,17.4160965276462,-171.079582835827,17.4160965276462,176.408452878704
0.1005,-0.1,0.625,17.2496724359726,-169.688918619296,17.2496724359726,169.688918619296
0.1005,-0.1,0.65,17.0939691295273,-168.402154325714,17.0939691295273,168.402154325714
0.1005,-0.1,0.675,16.9514817342434,-167.245027537169,16.9514817342434,167.245027537169
0.1005,-0.1,0.7,16.8245149441227,-166.237851164421,16.8245149441227,166.237851164421
0.1005,-0.1,0.725,16.7165562746506,-165.408121948564,16.7165562746506,165.408121948564
0.1005,-0.1,0.75,16.6305888854399,-164.772659515628,16.6305888854399,164.772659515628
0.1005,-0.1,0.775,16.5715079332341,-164.362688546275,16.5715079332341,164.362688546275
0.1005,-0.1,0.8,16.543068103702,-164.188772435344,16.543068103702,164.188772435344
0.1005,-0.1,0.825,16.5520694751261,-164.289516221,16.5520694751261,164.289516221
0.1005,-0.1,0.85,16.6030201563542,-164.664156140683,16.6030201563542,164.664156140683
0.1005,-0.1,0.875,16.7052528526223,-165.365353412223,16.7052528526223,165.365353412223
0.1005,-0.1,0.9,16.8638551407986,-166.37156602916,16.8638551407986,166.37156602916
0.1005,-0.1,0.925,17.0915151327426,-167.761853706103,17.0915151327426,167.761853706103
0.1005,-0.1,0.95,17.39351757241,-169.47617776043,17.39351757241,176.092271217108
0.1005,-0.1,0.975,17.7869921958986,-171.643260009445,17.7869921958986,191.196305314489
0.1005,-0.1,1,18.2767915436192,-174.131686887664,18.2767915436192,209.099920204826
0.1005,-0.1,1.025,18.8858457442164,-177.163045044228,18.8858457442164,229.994441410704
0.1005,-0.1,1.05,19.6175738172478,-180.478292909101,19.6175738172478,253.930259497353
0.1005,-0.1,1.075,20.502015347874,-184.477080811875,20.502015347874,281.175358350161
0.1005,-0.1,1.1,21.5405403026742,-188.717497021153,21.5405403026742,311.639543948741
0.1005,-0.1,1.125,22.7771955278143,-193.804179575119,22.7771955278143,345.920242063252
0.1005,-0.1,1.15,24.1981601873093,-198.379341929474,24.1981601873093,383.65470992955
0.1005,-0.1,1.175,22.9836603398244,-181.747993144942,22.9836603398244,378.710176356764
0.1005,-0.1,1.2,12.4878029231665,-95.9404860861132,12.4878029231665,489.7580513805
0.1005,-0.1,1.225,1.56645284385042,-11.7477615944769,1.56645284385042,268.770335136544
0.1005,-0.075,-0.25,0.0233950459292417,-0.0522447676109074,0.0606866023483274,0.615736697299479
0.1005,-0.075,-0.225,0.189245409376512,-3.4702485514357,1.31322330099145,200.468237921145
0.1005,-0.075,-0.2,2.43127618994525,-33.7509779524778,7.3975604054047,186.474115161003
0.1005,-0.075,-0.175,6.45396246633633,-73.4935619956263,9.01373393393077,158.190117434376
0.1005,-0.075,-0.15,8.89546088581699,-89.4667760620043,8.89546088581699,187.534000956457
0.1005,-0.075,-0.125,10.3173464067649,-95.5771318194306,10.3173464067649,156.48065493467
0.1005,-0.075,-0.1,11.525838765396,-101.123594663272,11.525838765396,125.41443747393
0.1005,-0.075,-0.075,12.5416107120654,-106.140037830549,12.5416107120654,106.140037830549
0.1005,-0.075,-0.05,13.3879453234309,-110.645866077755,13.3879453234309,110.645866077755
0.1005,-0.075,-0.025,14.0847300666453,-114.691308773064,14.0847300666453,114.691308773064
0.1005,-0.075,0,14.6492166038181,-118.251141589071,14.6492166038181,127.469154415202
0.1005,-0.075,0.025,15.0968162390404,-121.365695336526,15.0968162390404,148.608251993681
0.1005,-0.075,0.05,15.4427314224529,-124.028314317655,15.4427314224529,166.836184773196
0.1005,-0.075,0.075,15.6995240356109,-126.27571822758,15.6995240356109,182.231637743109
0.1005,-0.075,0.1,15.8799725989389,-128.111953217905,15.8799725989389,194.999008323756
0.1005,-0.075,0.125,15.9943744856694,-129.570151450613,15.9943744856694,205.231377640205
0.1005,-0.075,0.15,16.0531372021836,-130.661309754736,16.0531372021836,213.120078481087
0.1005,-0.075,0.175,16.0646023492975,-131.415540388269,16.0646023492975,218.774588339334
0.1005,-0.075,0.2,16.0370318044906,-131.848781133544,16.0370318044906,222.373425833059
0.1005,-0.075,0.225,15.9770303760065,-131.988816026632,15.9770303760065,224.039823778984
0.1005,-0.075,0.25,15.8909750351124,-131.854885842053,15.8909750351124,223.942443931082
0.1005,-0.075,0.275,15.7839410576128,-131.47318533608,15.7839410576128,222.214889470582
0.1005,-0.075,0.3,15.6606927827742,-130.86505134394,15.6606927827742,219.01931475074
0.1005,-0.075,0.325,15.5249935996253,-130.055737779369,15.5249935996253,214.496799316974
0.1005,-0.075,0.35,15.380272270643,-129.067860609809,15.380272270643,208.805752396667
0.1005,-0.075,0.375,15.2292116770557,-127.92618664798,15.2292116770557,202.092457717887
0.1005,-0.075,0.4,15.0741833817817,-126.654049322426,15.0741833817817,194.513431060854
0.1005,-0.075,0.425,14.9170345097307,-125.275970150753,14.9170345097307,186.218361227679
0.1005,-0.075,0.45,14.7593582568689,-123.815574229773,14.7593582568689,177.362895434621
0.1005,-0.075,0.475,14.6024247696514,-122.297232892305,14.6024247696514,168.098689048615
0.1005,-0.075,0.5,14.4473285930758,-120.744511070095,14.4473285930758,158.580995691582
0.1005,-0.075,0.525,14.2950367732581,-119.181689358474,14.2950367732581,148.962293623431
0.1005,-0.075,0.55,14.1464248258031,-117.631955458821,14.1464248258031,139.397655859292
0.1005,-0.075,0.575,14.0024457859338,-116.119631335816,14.0024457859338,130.039460968418
0.1005,-0.075,0.6,13.864031369675,-114.667175938221,13.864031369675,121.042774617403
0.1005,-0.075,0.625,13.7324243051698,-113.299255040714,13.7324243051698,113.299255040714
0.1005,-0.075,0.65,13.6088754541259,-112.037092162305,13.6088754541259,112.037092162305
0.1005,-0.075,0.675,13.4952361017034,-110.906300021534,13.4952361017034,110.906300021534
0.1005,-0.075,0.7,13.3933159662818,-109.926024570663,13.3933159662818,109.926024570663
0.1005,-0.075,0.725,13.3059129537005,-109.123955153516,13.3059129537005,109.123955153516
0.1005,-0.075,0.75,13.235598569155,-108.515704350703,13.235598569155,108.515704350703
0.1005,-0.075,0.775,13.1864845349891,-108.133079950265,13.1864845349891,108.133079950265
0.1005,-0.075,0.8,13.1620547113725,-107.985622333373,13.1620547113725,107.985622333373
0.1005,-0.075,0.825,13.1681493389746,-108.112841318692,13.1681493389746,108.112841318692
0.1005,-0.075,0.85,13.2092463707338,-108.513775563634,13.2092463707338,108.513775563634
0.1005,-0.075,0.875,13.293404831493,-109.241778081466,13.293404831493,109.241778081466
0.1005,-0.075,0.9,13.4260940485367,-110.27774523395,13.4260940485367,110.27774523395
0.1005,-0.075,0.925,13.6181902321148,-111.699189213301,13.6181902321148,111.699189213301
0.1005,-0.075,0.95,13.8760567649544,-113.456094123485,13.8760567649544,118.127110963175
0.1005,-0.075,0.975,14.2141083246459,-115.66708622444,14.2141083246459,132.694444253858
0.1005,-0.075,1,14.6394258692582,-118.231188161684,14.6394258692582,150.022734302334
0.1005,-0.075,1.025,15.1707298829564,-121.334597252039,15.1707298829564,170.235629575394
0.1005,-0.075,1.05,15.8155006631548,-124.796176682318,15.8155006631548,193.467259540533
0.1005,-0.075,1.075,16.5970495280753,-128.905370224687,16.5970495280753,219.871078357831
0.1005,-0.075,1.1,17.5228605633461,-133.384420869282,17.5228605633461,249.507583247965
0.1005,-0.075,1.125,18.6260953733215,-138.697377825656,18.6260953733215,282.786136718996
0.1005,-0.075,1.15,19.9123241154238,-144.182853760289,19.9123241154238,319.644276291741
0.1005,-0.075,1.175,19.0442688946799,-133.33320394755,19.0442688946799,320.705973779161
0.1005,-0.075,1.2,10.4238017748873,-69.9369113358912,10.4238017748873,405.261295818383
0.1005,-0.075,1.225,1.33419064114711,-8.29904664192724,1.33419064114711,225.417393038732
0.1005,-0.05,-0.25,0.0124423391041555,-0.241943394341036,0.0576939593239611,0.619864936285394
0.1005,-0.05,-0.225,0.117064324425287,-1.3684125529135,1.20101656661087,180.696668847132
0.1005,-0.05,-0.2,1.84624112538605,-12.852750702855,6.52426175609791,154.389120451962
0.1005,-0.05,-0.175,5.15868831989047,-31.0922869650669,7.51514580238852,135.003296640376
0.1005,-0.05,-0.15,7.2825717963792,-41.1925587244446,7.76447075009718,178.682304009443
0.1005,-0.05,-0.125,8.55340424134716,-47.0107983197755,8.55340424134716,148.13987946018
0.1005,-0.05,-0.1,9.62764738417318,-52.2128884220603,9.62764738417318,117.973062739306
0.1005,-0.05,-0.075,10.5200580246697,-56.9507294998704,10.5200580246697,88.1330319862344
0.1005,-0.05,-0.05,11.2570349664036,-61.1707232892805,11.2570349664036,61.9161960312922
0.1005,-0.05,-0.025,11.855504427578,-64.9526839002482,11.855504427578,64.9526839002482
0.1005,-0.05,0,12.3339963529635,-68.2727221182578,12.3339963529635,83.528538319802
0.1005,-0.05,0.025,12.7064182464645,-71.1740587840578,12.7064182464645,103.94498829766
0.1005,-0.05,0.05,12.988243938795,-73.6523593272797,12.988243938795,121.517258651715
0.1005,-0.05,0.075,13.1910566665036,-75.7405479428168,13.1910566665036,136.325300388554
0.1005,-0.05,0.1,13.3274851521163,-77.4443093223493,13.3274851521163,148.567569598441
0.1005,-0.05,0.125,13.4070578508118,-78.7926801864279,13.4070578508118,158.335081652776
0.1005,-0.05,0.15,13.4398362511834,-79.7974595792226,13.4398362511834,165.815253148702
0.1005,-0.05,0.175,13.4334876870784,-80.4854822945482,13.4334876870784,171.114091753707
0.1005,-0.05,0.2,13.3958224097768,-80.8726383413029,13.3958224097768,174.407088946907
0.1005,-0.05,0.225,13.332819708863,-80.9842289675099,13.332819708863,175.813604888728
0.1005,-0.05,0.25,13.2503458944611,-80.8388381959616,13.2503458944611,175.499565646376
0.1005,-0.05,0.275,13.1528765827223,-80.4607159838991,13.1528765827223,173.594703235209
0.1005,-0.05,0.3,13.0446323115831,-79.870185459674,13.0446323115831,170.258411126603
0.1005,-0.05,0.325,12.9287886743434,-79.090870398176,12.9287886743434,165.627979460345
0.1005,-0.05,0.35,12.8082119540162,-78.1442008981128,12.8082119540162,159.858864980139
0.1005,-0.05,0.375,12.6850009538025,-77.0534850610153,12.6850009538025,153.093606756217
0.1005,-0.05,0.4,12.5609549853763,-75.840813106401,12.5609549853763,145.485521853692
0.1005,-0.05,0.425,12.4373373545877,-74.5293410499265,12.4373373545877,137.180563053044
0.1005,-0.05,0.45,12.3151659547283,-73.141465693912,12.3151659547283,128.330956353421
0.1005,-0.05,0.475,12.1951266085847,-71.7002477273155,12.1951266085847,119.084624452825
0.1005,-0.05,0.5,12.0777414015385,-70.2280904227642,12.0777414015385,109.593230930922
0.1005,-0.05,0.525,11.9633919427732,-68.7479870360039,11.9633919427732,100.005539619292
0.1005,-0.05,0.55,11.8523900160372,-67.2820732769919,11.8523900160372,90.4729156386212
0.1005,-0.05,0.575,11.7450994238031,-65.8533507397415,11.7450994238031,81.1440718742128
0.1005,-0.05,0.6,11.6419043616813,-64.4833898115766,11.6419043616813,72.1702899938061
0.1005,-0.05,0.625,11.5434478038898,-63.1953958341393,11.5434478038898,63.6994830877485
0.1005,-0.05,0.65,11.4504612977475,-62.0099689597651,11.4504612977475,62.0099689597651
0.1005,-0.05,0.675,11.3641721918622,-60.9509294483417,11.3641721918622,60.9509294483417
0.1005,-0.05,0.7,11.2859200116184,-60.0372738336449,11.2859200116184,60.0372738336449
0.1005,-0.05,0.725,11.2178284446629,-59.294221907866,11.2178284446629,59.294221907866
0.1005,-0.05,0.75,11.1620846988776,-58.7381197621023,11.1620846988776,59.882621254783
0.1005,-0.05,0.775,11.1220275533692,-58.3969952414056,11.1220275533692,61.8861952672986
0.1005,-0.05,0.8,11.1009071668798,-58.2827839040296,11.1009071668798,62.5320366455237
0.1005,-0.05,0.825,11.103604300031,-58.428739994302,11.103604300031,61.7168629523022
0.1005,-0.05,0.85,11.1346278595638,-58.8394447905676,11.1346278595638,59.285818527899
0.1005,-0.05,0.875,11.2007345456727,-59.5573937152109,11.2007345456727,59.5573937152109
0.1005,-0.05,0.9,11.3078893074755,-60.5750061936532,11.3078893074755,60.5750061936532
0.1005,-0.05,0.925,11.4650497083204,-61.9504587434371,11.4650497083204,61.9504587434371
0.1005,-0.05,0.95,11.6798820085271,-63.6565096490202,11.6798820085271,66.888426341341
0.1005,-0.05,0.975,11.963801551142,-65.7768426555758,11.963801551142,80.9534858373387
0.1005,-0.05,1,12.3265517334513,-68.2538688630438,12.3265517334513,97.7120960905812
0.1005,-0.05,1.025,12.7820469645582,-71.2101692929045,12.7820469645582,117.293067141411
0.1005,-0.05,1.05,13.3425967171128,-74.5438953294237,13.3425967171128,139.818214304817
0.1005,-0.05,1.075,14.0240459432853,-78.4264924466861,14.0240459432853,165.453692585704
0.1005,-0.05,1.1,14.8416394281185,-82.6977485561474,14.8416394281185,194.243076349833
0.1005,-0.05,1.125,15.817169355496,-87.6044230759897,15.817169355496,226.60618399256
0.1005,-0.05,1.15,16.9706828076317,-92.8779347807561,16.9706828076317,262.467232172265
0.1005,-0.05,1.175,16.298853718646,-87.7190134207629,16.298853718646,268.846265937345
0.1005,-0.05,1.2,8.97111189495908,-47.0722768155213,8.97111189495908,346.925852360235
0.1005,-0.05,1.225,1.14407946540636,-6.04788580223906,1.14407946540636,194.93598084016
0.1005,-0.025,-0.25,0.012563056727419,-0.176563649785067,0.0539319265243175,1.01507602283518
0.1005,-0.025,-0.225,0.120050331326772,0.872159418644677,1.09227539762704,162.642637114218
0.1005,-0.025,-0.2,1.76488040274138,5.43548879980115,5.73070411314382,144.235909787393
0.1005,-0.025,-0.175,4.84840314237285,5.08047593945469,6.76807581295695,163.019117243773
0.1005,-0.025,-0.15,6.77764100359864,-0.287422928348759,8.1934500559357,170.531457262348
0.1005,-0.025,-0.125,7.90911684986435,-5.76917629118355,8.72664051743292,140.483741884037
0.1005,-0.025,-0.1,8.85735202394282,-10.6889086460802,9.21544024278415,111.050722569739
0.1005,-0.025,-0.075,9.63640130408255,-15.1564251562415,9.64827019591309,82.0808109406732
0.1005,-0.025,-0.05,10.2716209437736,-19.1357235428956,10.2716209437736,56.6385017232772
0.1005,-0.025,-0.025,10.7792060359239,-22.7024818753258,10.7792060359239,34.4281915467235
0.1005,-0.025,0,11.1775736228212,-25.8269691788002,11.1775736228212,44.7544516881368
0.1005,-0.025,0.025,11.4799873821075,-28.559619811602,11.4799873821075,64.451556169904
0.1005,-0.025,0.05,11.7018946321765,-30.8882074802012,11.7018946321765,81.3865259813784
0.1005,-0.025,0.075,11.854175728329,-32.8510291351021,11.854175728329,95.6189840152024
0.1005,-0.025,0.1,11.94935325443,-34.4481482580674,11.94935325443,107.357418268685
0.1005,-0.025,0.125,11.9962468686212,-35.7107712972257,11.9962468686212,116.678302567184
0.1005,-0.025,0.15,12.0046934499334,-36.6471711875811,12.0046934499334,123.773984063371
0.1005,-0.025,0.175,11.981680103149,-37.2843405090584,11.981680103149,128.739932368982
0.1005,-0.025,0.2,11.9346852093792,-37.6358972665718,11.9346852093792,131.753385187543
0.1005,-0.025,0.225,11.8690435997602,-37.7264074127645,11.8690435997602,132.925895428311
0.1005,-0.025,0.25,11.790208256571,-37.5728785212801,11.790208256571,132.423137466119
0.1005,-0.025,0.275,11.7020403213153,-37.1985528587566,11.7020403213153,130.368805598786
0.1005,-0.025,0.3,11.6082896876293,-36.6225490874525,11.628735789829,126.920754261724
0.1005,-0.025,0.325,11.5115378777647,-35.867450168285,11.5466220874082,122.211289346413
0.1005,-0.025,0.35,11.4141420966596,-34.9536550217984,11.4496908961956,116.393470511763
0.1005,-0.025,0.375,11.3176192513906,-33.9034536526717,11.3398227918586,109.605419936418
0.1005,-0.025,0.4,11.2232356730685,-32.7379631135658,11.2232356730685,101.997486104393
0.1005,-0.025,0.425,11.1316799594017,-31.4793499356584,11.1316799594017,93.7114819553794
0.1005,-0.025,0.45,11.0434246584885,-30.1490426975912,11.0434246584885,84.8963066446662
0.1005,-0.025,0.475,10.9585858799414,-28.7691506031472,10.9585858799414,75.6958648928903
0.1005,-0.025,0.5,10.877137428457,-27.3610943073188,10.877137428457,66.2583039776842
0.1005,-0.025,0.525,10.7988952642306,-25.946972839393,10.7988952642306,56.7284130382549
0.1005,-0.025,0.55,10.7236280414431,-24.5479108132616,10.7236280414431,47.2539973251901
0.1005,-0.025,0.575,10.6511365836247,-23.1860974932799,10.6511365836247,37.9797918408874
0.1005,-0.025,0.6,10.5812748967582,-21.8820394855728,10.5812748967582,29.0536210382627
0.1005,-0.025,0.625,10.514122033461,-20.6582430971886,10.514122033461,34.3137810134801
0.1005,-0.025,0.65,10.4499012123529,-19.5341567860773,10.4499012123529,41.1615371573613
0.1005,-0.025,0.675,10.3892670082528,-18.5330533363194,10.3892670082528,47.3235381795675
0.1005,-0.025,0.7,10.333084456558,-17.6726481199773,10.333084456558,52.6656886720402
0.1005,-0.025,0.725,10.2828808309506,-16.9777873707243,10.2828808309506,57.0694743877492
0.1005,-0.025,0.75,10.240420455926,-16.4633715395333,10.240420455926,60.3962859449977
0.1005,-0.025,0.775,10.2083974599921,-16.1571699810471,10.2083974599921,62.537163532838
0.1005,-0.025,0.8,10.189717787284,-16.0695419688118,10.189717787284,63.3452937774978
0.1005,-0.025,0.825,10.1885320666343,-16.233326258069,10.1885320666343,62.7270263639549
0.1005,-0.025,0.85,10.2091229013377,-16.6517013825749,10.2091229013377,60.5218372607747
0.1005,-0.025,0.875,10.2573803480809,-17.3658283671673,10.2573803480809,56.6593793796
0.1005,-0.025,0.9,10.3392110544832,-18.3679458934464,10.3392110544832,50.9580425229448
0.1005,-0.025,0.925,10.4625103756542,-19.7120997218161,10.4625103756542,43.3802459029162
0.1005,-0.025,0.95,10.6351023102491,-21.3747740079757,10.6351023102491,33.716647447607
0.1005,-0.025,0.975,10.8671001896746,-23.428412735053,10.8671001896746,35.2547988414243
0.1005,-0.025,1,11.1686302259296,-25.8286692620934,11.1686302259296,51.4681686106798
0.1005,-0.025,1.025,11.5520893267352,-28.6710536647982,11.5520893267352,70.4096797205716
0.1005,-0.025,1.05,12.0303284504052,-31.8863339442331,12.0303284504052,92.2551787152572
0.1005,-0.025,1.075,12.6177088466233,-35.5905693225878,12.6177088466233,117.093381072383
0.1005,-0.025,1.1,13.3300868170275,-39.6870058634803,13.3300868170275,145.066122107269
0.1005,-0.025,1.125,14.1876177242893,-44.3223057698912,14.1876177242893,176.460291466138
0.1005,-0.025,1.15,15.2110544730779,-49.3741058453407,15.2110544730779,211.376770359312
0.1005,-0.025,1.175,14.6081590033398,-48.8813129748118,14.6081590033398,222.316397117672
0.1005,-0.025,1.2,8.04409257102174,-27.5784434493545,8.04409257102174,310.732752512733
0.1005,-0.025,1.225,1.03142351647074,-3.64439919327362,1.03142351647074,174.887786534111
0.1005,0,-0.25,0.00330667475266456,-0.200275438403891,0.0529120210820066,1.27673549561209
0.1005,0,-0.225,0.157476767847779,2.63910427615346,0.995407324696827,146.108817901223
0.1005,0,-0.2,2.09706559958484,21.2200348734093,5.00961332111969,151.343057190265
0.1005,0,-0.175,5.37185732632284,36.4925966871617,7.09775363072958,186.53964271265
0.1005,0,-0.15,7.22222520917351,35.2860804921869,8.55162713821325,167.843564389028
0.1005,0,-0.125,8.21839838001668,30.0335872511385,9.07381403233934,133.289377298411
0.1005,0,-0.1,9.04609466578277,25.3067607353632,9.55336865813546,104.60095113324
0.1005,0,-0.075,9.71464315581118,21.0238932279704,9.9775959593955,76.4761936384861
0.1005,0,-0.05,10.2521788102244,17.209232149006,10.360922622064,51.8184976251563
0.1005,0,-0.025,10.6719809529764,13.8053808019132,10.6957722237766,30.2435503110011
0.1005,0,0,10.9939074155807,10.8235569255187,10.9939074155807,11.1890026916708
0.1005,0,0.025,11.2294838982152,8.22783997814311,11.2449289089949,30.199467957313
0.1005,0,0.05,11.3946578856468,6.01531946626227,11.4618743285199,46.5189426238843
0.1005,0,0.075,11.4991996965693,4.15961575679692,11.6399851465978,60.2032325224555
0.1005,0,0.1,11.5556419148919,2.65031147184386,11.7851330201034,71.4584908941073
0.1005,0,0.125,11.5720158059472,1.46504822423689,11.8959635510936,80.3567927212513
0.1005,0,0.15,11.5579119608473,0.589112482903792,11.977029794783,87.0882194188617
0.1005,0,0.175,11.5196838841107,0.00166427217764728,12.0281759450479,91.7436798483432
0.1005,0,0.2,11.4644267339105,-0.314621474153285,12.0530621907214,94.49803728605
0.1005,0,0.225,11.3969108491472,-0.380160953937936,12.0523715304483,95.4583720885061
0.1005,0,0.25,11.322132093924,-0.213887824593196,12.0291782300344,94.7877620660205
0.1005,0,0.275,11.2434141412815,0.163755066074582,11.9847253831819,92.6056069206289
0.1005,0,0.3,11.1640100640556,0.732855540556754,11.9217096532418,89.0668957414749
0.1005,0,0.325,11.0859715432065,1.47279445854201,11.8417314368233,84.2998078229398
0.1005,0,0.35,11.0111384366328,2.36309608264248,11.747247176282,78.4542690838179
0.1005,0,0.375,10.9404976896861,3.38295936848352,11.6400745464067,71.6643969707814
0.1005,0,0.4,10.8747891526514,4.51163602695922,11.5225189071132,64.0771703478267
0.1005,0,0.425,10.8141691544616,5.72819816766936,11.3965235465903,55.8304775527293
0.1005,0,0.45,10.7585820614599,7.01184459723181,11.2643004334104,47.0696617198047
0.1005,0,0.475,10.7076090617358,8.34157999332438,11.1278625098292,37.9347630391377
0.1005,0,0.5,10.6606997294319,9.69673205545924,10.9893661925604,28.5702407318151
0.1005,0,0.525,10.6171315252486,11.0562593656548,10.8508631028063,19.117087460956
0.1005,0,0.55,10.576158422204,12.3997941227377,10.714478758055,12.3997941227377
0.1005,0,0.575,10.5370359460009,13.7061965446972,10.5822880906696,19.1429478955139
0.1005,0,0.6,10.4991204996873,14.955612736066,10.4991204996873,26.9728632967923
0.1005,0,0.625,10.4619318143885,16.1266392047772,10.4619318143885,34.3821072353817
0.1005,0,0.65,10.4252246724815,17.2002347678295,10.4252246724815,41.2426275060362
0.1005,0,0.675,10.3890665953912,18.1544024509927,10.3890665953912,47.431813995722
0.1005,0,0.7,10.3539037730549,18.9713867406173,10.3539037730549,52.819972898581
0.1005,0,0.725,10.3206246014482,19.6280380812469,10.3206246014482,57.2892594419783
0.1005,0,0.75,10.2906586219361,20.1086590927465,10.2906586219361,60.7065345240807
0.1005,0,0.775,10.2659685939847,20.3880693704906,10.2659685939847,62.961913602349
0.1005,0,0.8,10.2492665424029,20.453852026419,10.2492665424029,63.9159392601633
0.1005,0,0.825,10.2438119241505,20.2774527753351,10.2438119241505,63.4714755152996
0.1005,0,0.85,10.2539244343217,19.8515337401519,10.2539244343217,61.4785196752948
0.1005,0,0.875,10.2843336596907,19.1421469099455,10.2843336596907,57.8592409323724
0.1005,0,0.9,10.3413515673824,18.1494549787032,10.3413515673824,52.4475002169383
0.1005,0,0.925,10.4312723830142,16.8312460991687,10.4312723830142,45.1922685266677
0.1005,0,0.95,10.5628932637949,15.1981551349484,10.5628932637949,35.9065825703938
0.1005,0,0.975,10.7440382997562,13.1961961123319,10.7440382997562,24.5685656449497
0.1005,0,1,10.9866453923832,10.8497131420133,10.9972900241998,11.1943066989202
0.1005,0,1.025,11.299830365637,8.09011195401218,11.299830365637,29.5304114313998
0.1005,0,1.05,11.6994229410698,4.95859122755239,11.6994229410698,50.6962996296532
0.1005,0,1.075,12.1952957980621,1.37408954204633,12.1952957980621,74.78485206332
0.1005,0,1.1,12.8077330045391,-2.60344919025736,12.8077330045391,101.930841010104
0.1005,0,1.125,13.550759298222,-7.07763310629291,13.550759298222,132.416413288799
0.1005,0,1.15,14.451441454658,-11.9591660562259,14.451441454658,166.347684504945
0.1005,0,1.175,13.8105368191498,-15.3630175805402,13.8105368191498,181.25153014133
0.1005,0,1.2,7.57183849844073,-10.435859636894,7.57183849844073,293.91270793936
0.1005,0,1.225,0.958684634792892,-1.71993701612485,0.958684634792892,164.338840206972
0.1005,0.025,-0.25,0.00327882605283408,-0.0898409725359723,0.0506712778281558,1.48749883787783
0.1005,0.025,-0.225,0.25090006630436,4.35486383070817,0.904497287963735,131.153408748915
0.1005,0.025,-0.2,2.80725052747893,34.8364972526132,4.36058764633271,157.2029930562
0.1005,0.025,-0.175,6.63522137100712,63.4304518352909,7.37022872574975,205.927412175462
0.1005,0.025,-0.15,8.49897082634671,65.7470443246754,8.84544185766285,190.897545623626
0.1005,0.025,-0.125,9.36810820830314,60.7838876013961,9.36810820830314,153.876697326258
0.1005,0.025,-0.1,10.0801454608386,56.2845443048505,10.0801454608386,120.204817837417
0.1005,0.025,-0.075,10.6452751995653,52.2346460181593,10.6452751995653,89.9344666307813
0.1005,0.025,-0.05,11.0898690696237,48.6127155045694,11.0898690696237,62.7980554619252
0.1005,0.025,-0.025,11.4273428047715,45.3928970421534,11.4273428047715,45.3928970421534
0.1005,0.025,0,11.67665186906,42.5667497803299,11.67665186906,42.5667497803299
0.1005,0.025,0.025,11.8492834441056,40.113424707653,11.8492834441056,40.113424707653
0.1005,0.025,0.05,11.9605613240592,38.0214190803698,11.9605613240592,38.0214190803698
0.1005,0.025,0.075,12.0200331330401,36.2717760854352,12.0200331330401,36.2717760854352
0.1005,0.025,0.1,12.0397273270417,34.8503159080477,12.0397273270417,43.5675716033643
0.1005,0.025,0.125,12.0273256947577,33.7387339725459,12.1215577771757,51.1730325835573
0.1005,0.025,0.15,11.9919504434465,32.9207607909925,12.2011139213666,56.9333669862535
0.1005,0.025,0.175,11.9395303130779,32.378092866038,12.2513717785223,60.9098242545599
0.1005,0.025,0.2,11.8766918374394,32.0929474301989,12.2760276239332,63.2549534974235
0.1005,0.025,0.225,11.8077380055786,32.0467051082379,12.2756588297873,64.0522105145331
0.1005,0.025,0.25,11.7371844924271,32.2205694068229,12.253338303975,63.4405781306187
0.1005,0.025,0.275,11.6678637085786,32.595505147835,12.2102206894394,61.519561630163
0.1005,0.025,0.3,11.6025358717049,33.1520797088762,12.1489779057936,58.4198657967916
0.1005,0.025,0.325,11.5427479598472,33.8708725474679,12.0711335038439,54.2517411913952
0.1005,0.025,0.35,11.4898370111364,34.732089918715,11.9791051988263,49.141594506926
0.1005,0.025,0.375,11.4442780449558,35.7160185333412,11.8746418225725,43.2064772545741
0.1005,0.025,0.4,11.4063020490681,36.8027074424888,11.7600026839172,36.8027074424888
0.1005,0.025,0.425,11.3755502924441,37.972256437012,11.6370684480779,37.972256437012
0.1005,0.025,0.45,11.3514563288346,39.2047160826389,11.5080028794789,39.2047160826389
0.1005,0.025,0.475,11.3330859884278,40.480083809851,11.3747619837358,40.480083809851
0.1005,0.025,0.5,11.3193799225289,41.7785459931991,11.3193799225289,41.7785459931991
0.1005,0.025,0.525,11.3091016983977,43.0800354609561,11.3091016983977,43.0800354609561
0.1005,0.025,0.55,11.3010017297716,44.3650044229709,11.3010017297716,44.3650044229709
0.1005,0.025,0.575,11.2938236169791,45.6132888524991,11.2938236169791,45.6132888524991
0.1005,0.025,0.6,11.2864287174565,46.8057566908647,11.2864287174565,46.8057566908647
0.1005,0.025,0.625,11.2778257065919,47.9220208884195,11.2778257065919,48.7173198759987
0.1005,0.025,0.65,11.2672858639808,48.9435724103261,11.2672858639808,56.4134145941243
0.1005,0.025,0.675,11.2543636924759,49.8495624676973,11.2543636924759,63.364159011648
0.1005,0.025,0.7,11.2390368384938,50.6224316602952,11.2390368384938,69.4269644214195
0.1005,0.025,0.725,11.2216747445105,51.2405112933852,11.2216747445105,74.4695487099202
0.1005,0.025,0.75,11.203257718858,51.687715756364,11.203257718858,78.3468242688617
0.1005,0.025,0.775,11.1852201332641,51.9410758681127,11.1852201332641,80.9310710835157
0.1005,0.025,0.8,11.1698485582672,51.9867499007584,11.1698485582672,82.0732964689294
0.1005,0.025,0.825,11.1598644317331,51.7998535764896,11.1598644317331,81.6530537097903
0.1005,0.025,0.85,11.1591855740066,51.3697449223276,11.1591855740066,79.515510470759
0.1005,0.025,0.875,11.1720024093832,50.6688851388272,11.1720024093832,75.5510921749977
0.1005,0.025,0.9,11.204232014042,49.6907187419128,11.204232014042,69.5965498408387
0.1005,0.025,0.925,11.2616576242394,48.4043544817252,11.2616576242394,61.557360326042
0.1005,0.025,0.95,11.3526350446688,46.8076350884233,11.3526350446688,51.2589173027357
0.1005,0.025,0.975,11.4845821236885,44.8662696305646,11.4845821236885,44.8662696305646
0.1005,0.025,1,11.6688318605648,42.581521553109,11.6688318605648,42.581521553109
0.1005,0.025,1.025,11.9143690809946,39.9176606798666,11.9143690809946,39.9176606798666
0.1005,0.025,1.05,12.2360664740007,36.8768415600922,12.2360664740007,36.8768415600922
0.1005,0.025,1.075,12.6442749422187,33.428155299864,12.6442749422187,39.4451497027885
0.1005,0.025,1.1,13.1577666532655,29.57128187669,13.1577666532655,64.4595311016953
0.1005,0.025,1.125,13.7915623029733,25.2691864432125,13.7915623029733,94.0172104266475
0.1005,0.025,1.15,14.5706806368286,20.5183543167545,14.5706806368286,126.995061671389
0.1005,0.025,1.175,13.8021770564976,13.7344619996094,13.8021770564976,168.003425548428
0.1005,0.025,1.2,7.50317272470371,4.43073475257482,7.50317272470371,293.671969973563
0.1005,0.025,1.225,0.944354676744186,0.155240813822889,0.944354676744186,161.854239382738
0.1005,0.05,-0.25,-0.00174887477135608,-0.0914677911629204,0.0498834252436452,1.61557229436665
0.1005,0.05,-0.225,0.37213372888453,5.62985505021433,0.822957329474717,117.625437702988
0.1005,0.05,-0.2,3.81921574975254,46.0280629074481,3.81921574975254,182.395697629666
0.1005,0.05,-0.175,8.50550261881305,85.7646752235201,8.50550261881305,221.264036378641
0.1005,0.05,-0.15,10.4674395646257,91.1172925299559,10.4674395646257,209.405298151228
0.1005,0.05,-0.125,11.2153123107379,86.4144409252362,11.2153123107379,173.547665300729
0.1005,0.05,-0.1,11.818020077804,82.136627346443,11.818020077804,140.927986654237
0.1005,0.05,-0.075,12.283934679827,78.2916706769523,12.283934679827,111.623939622548
0.1005,0.05,-0.05,12.6403038274697,74.8488646486941,12.6403038274697,85.3658304286203
0.1005,0.05,-0.025,12.8990378746783,71.7986728510396,12.8990378746783,71.7986728510396
0.1005,0.05,0,13.0796088186588,69.1200900848449,13.0796088186588,69.1200900848449
0.1005,0.05,0.025,13.1924883574384,66.8046237083431,13.1924883574384,66.8046237083431
0.1005,0.05,0.05,13.2530352760972,64.8295569294738,13.2530352760972,64.8295569294738
0.1005,0.05,0.075,13.2700848513187,63.1856747867204,13.2700848513187,63.1856747867204
0.1005,0.05,0.1,13.2554379962595,61.8506149588337,13.2554379962595,61.8506149588337
0.1005,0.05,0.125,13.2162277263609,60.8134195000536,13.2162277263609,60.8134195000536
0.1005,0.05,0.15,13.1612122155075,60.0525470399374,13.1612122155075,60.0525470399374
0.1005,0.05,0.175,13.0958438716552,59.555008701181,13.0958438716552,61.2125571296876
0.1005,0.05,0.2,13.0263156873871,59.2999860241118,13.0263156873871,63.3690747220998
0.1005,0.05,0.225,12.9564770748365,59.2726450076691,12.9564770748365,64.0158459982744
0.1005,0.05,0.25,12.8903759827054,59.4527038884528,12.8903759827054,63.2841868726056
0.1005,0.05,0.275,12.8303910338004,59.8238547546492,12.8303910338004,61.2750966583259
0.1005,0.05,0.3,12.7787990118735,60.3661927606594,12.7787990118735,60.3661927606594
0.1005,0.05,0.325,12.73668489848,61.0623359337145,12.73668489848,61.0623359337145
0.1005,0.05,0.35,12.7048963634739,61.8926497364121,12.7048963634739,61.8926497364121
0.1005,0.05,0.375,12.6834374216595,62.8390315243422,12.6834374216595,62.8390315243422
0.1005,0.05,0.4,12.6720491246655,63.8820605992726,12.6720491246655,63.8820605992726
0.1005,0.05,0.425,12.6698945155777,65.0031905188413,12.6698945155777,65.0031905188413
0.1005,0.05,0.45,12.6759198907529,66.183196118858,12.6759198907529,66.183196118858
0.1005,0.05,0.475,12.6887074344127,67.4032786625109,12.6887074344127,67.4032786625109
0.1005,0.05,0.5,12.7067156948711,68.6444162602984,12.7067156948711,68.6444162602984
0.1005,0.05,0.525,12.7282195631149,69.8876628718161,12.7282195631149,69.8876628718161
0.1005,0.05,0.55,12.751495239682,71.1142263229021,12.751495239682,71.1142263229021
0.1005,0.05,0.575,12.7747906761441,72.3050327049459,12.7747906761441,72.3050327049459
0.1005,0.05,0.6,12.7965050482089,73.4415685518662,12.7965050482089,73.4415685518662
0.1005,0.05,0.625,12.8151393598419,74.5045722522133,12.8151393598419,75.5331164653771
0.1005,0.05,0.65,12.8295220011174,75.475905105826,12.8295220011174,83.1525778151572
0.1005,0.05,0.675,12.8386788370017,76.3359975207429,12.8386788370017,90.045407296871
0.1005,0.05,0.7,12.842176935358,77.0672761222741,12.842176935358,96.0730591848291
0.1005,0.05,0.725,12.8398222006548,77.6497116772066,12.8398222006548,101.106189895703
0.1005,0.05,0.75,12.8322389253179,78.0666320865006,12.8322389253179,105.004072171821
0.1005,0.05,0.775,12.820241955828,78.2973867103659,12.820241955828,107.641478711452
0.1005,0.05,0.8,12.8058515284323,78.3266995374875,12.8058515284323,108.874301584122
0.1005,0.05,0.825,12.7910811614516,78.1331226670421,12.7910811614516,108.583924623737
0.1005,0.05,0.85,12.7797228613994,77.7033620500684,12.7797228613994,106.621181858055
0.1005,0.05,0.875,12.7751206722535,77.0149644423438,12.7751206722535,102.877396325546
0.1005,0.05,0.9,12.7832741635783,76.057116841722,12.7832741635783,97.1960678477014
0.1005,0.05,0.925,12.8089075021109,74.806148983525,12.8089075021109,89.4824157111855
0.1005,0.05,0.95,12.8607509372337,73.2538607238079,12.8607509372337,79.5698822090687
0.1005,0.05,0.975,12.9448517396921,71.3753649234789,12.9448517396921,71.3753649234789
0.1005,0.05,1,13.0733043717848,69.1645423214989,13.0733043717848,69.1645423214989
0.1005,0.05,1.025,13.2533048670531,66.5961093821805,13.2533048670531,66.5961093821805
0.1005,0.05,1.05,13.5009769406536,63.664985445651,13.5009769406536,63.664985445651
0.1005,0.05,1.075,13.8244011940773,60.3483704948582,13.8244011940773,60.3483704948582
0.1005,0.05,1.1,14.244166166418,56.6408501126297,14.244166166418,57.7136994611831
0.1005,0.05,1.125,14.7720691486272,52.5076173033811,14.7720691486272,82.874179682862
0.1005,0.05,1.15,15.4354951030559,47.9385436628703,15.4354951030559,109.430041678607
0.1005,0.05,1.175,14.4599507277781,38.3223199606158,14.4599507277781,182.423157200247
0.1005,0.05,1.2,7.77453500932954,17.0216657353269,7.77453500932954,307.790152914279
0.1005,0.05,1.225,0.963512647569503,1.61459258143946,0.963512647569503,166.442670941679
0.1005,0.075,-0.25,-0.000929047703954469,-0.0147412461245662,0.0480549991078213,1.70273917940361
0.1005,0.075,-0.225,0.530849548121847,6.7723068879968,0.747880191703907,105.527906897939
0.1005,0.075,-0.2,5.09115540329109,55.1657976939493,5.09115540329109,233.188259231423
0.1005,0.075,-0.175,10.8884752127122,103.944157855074,10.8884752127122,232.844629459488
0.1005,0.075,-0.15,13.0152934181146,111.767621923318,13.0152934181146,223.65053039412
0.1005,0.075,-0.125,13.6493129245163,107.333838294064,13.6493129245163,188.943048980989
0.1005,0.075,-0.1,14.147442977928,103.274635770573,14.147442977928,157.351191605599
0.1005,0.075,-0.075,14.5203906783664,99.6498441477915,14.5203906783664,129.001031637913
0.1005,0.075,-0.05,14.7928574554701,96.389947566931,14.7928574554701,103.598985728979
0.1005,0.075,-0.025,14.9778433579559,93.5158369066943,14.9778433579559,93.5158369066943
0.1005,0.075,0,15.0932110090879,90.9842134604029,15.0932110090879,90.9842134604029
0.1005,0.075,0.025,15.1500467725577,88.8044689983066,15.1500467725577,88.8044689983066
0.1005,0.075,0.05,15.1625391925993,86.9420633910993,15.1625391925993,86.9420633910993
0.1005,0.075,0.075,15.1397753322038,85.3979904372261,15.1397753322038,85.3979904372261
0.1005,0.075,0.1,15.0926783533447,84.1438263335436,15.0926783533447,84.1438263335436
0.1005,0.075,0.125,15.0283732882694,83.1744769203036,15.0283732882694,83.1744769203036
0.1005,0.075,0.15,14.9549185240816,82.4655018573603,14.9549185240816,82.4655018573603
0.1005,0.075,0.175,14.8775834421936,82.0074418519491,14.8775834421936,82.0074418519491
0.1005,0.075,0.2,14.8019639295683,81.7783231758435,14.8019639295683,81.7783231758435
0.1005,0.075,0.225,14.7316132154495,81.7656140353345,14.7316132154495,81.7656140353345
0.1005,0.075,0.25,14.6700399070364,81.9488413639936,14.6700399070364,81.9488413639936
0.1005,0.075,0.275,14.6192552973809,82.3133583129756,14.6192552973809,82.3133583129756
0.1005,0.075,0.3,14.5810287538973,82.8395986559048,14.5810287538973,82.8395986559048
0.1005,0.075,0.325,14.5560343664878,83.5115063456308,14.5560343664878,83.5115063456308
0.1005,0.075,0.35,14.5446299591324,84.310069957158,14.5446299591324,84.310069957158
0.1005,0.075,0.375,14.5463829814097,85.2183364421175,14.5463829814097,85.2183364421175
0.1005,0.075,0.4,14.5605546596739,86.2176510334998,14.5605546596739,86.2176510334998
0.1005,0.075,0.425,14.5858573675797,87.2905233133962,14.5858573675797,87.2905233133962
0.1005,0.075,0.45,14.6207639235033,88.4185506768214,14.6207639235033,88.4185506768214
0.1005,0.075,0.475,14.6633991771932,89.5839420135788,14.6633991771932,89.5839420135788
0.1005,0.075,0.5,14.7117528140721,90.768494058865,14.7117528140721,90.768494058865
0.1005,0.075,0.525,14.7636403882387,91.9542504160256,14.7636403882387,91.9542504160256
0.1005,0.075,0.55,14.8168727109592,93.12317902469,14.8168727109592,93.12317902469
0.1005,0.075,0.575,14.8692392207612,94.2572123973194,14.8692392207612,94.2572123973194
0.1005,0.075,0.6,14.9186757225209,95.3384768196699,14.9186757225209,95.3384768196699
0.1005,0.075,0.625,14.9632275664568,96.3487956191021,14.9632275664568,97.4836547522021
0.1005,0.075,0.65,15.001259542927,97.2704668027756,15.001259542927,105.008394396371
0.1005,0.075,0.675,15.0313476120422,98.0851996057038,15.0313476120422,111.825627925193
0.1005,0.075,0.7,15.0525916525978,98.7755248934395,15.0525916525978,117.80031422476
0.1005,0.075,0.725,15.0643596144161,99.3230841252594,15.0643596144161,122.806903544231
0.1005,0.075,0.75,15.0667995138298,99.7107519466846,15.0667995138298,126.708052766976
0.1005,0.075,0.775,15.0603129296196,99.9202596416394,15.0603129296196,129.382484504608
0.1005,0.075,0.8,15.0464240158748,99.9349280727407,15.0464240158748,130.68922106817
0.1005,0.075,0.825,15.026781175765,99.7369139540356,15.026781175765,130.513900426568
0.1005,0.075,0.85,15.0046380954023,99.3099256979171,15.0046380954023,128.709954904578
0.1005,0.075,0.875,14.9830621292616,98.6371650385054,14.9830621292616,125.173590397811
0.1005,0.075,0.9,14.9674273895075,97.7022367580205,14.9674273895075,119.749858305395
0.1005,0.075,0.925,14.9623361351572,96.4904794559041,14.9623361351572,112.350232355074
0.1005,0.075,0.95,14.9757242832946,94.984076386501,14.9757242832946,102.807677610908
0.1005,0.075,0.975,15.0137778902302,93.1723738485489,15.0137778902302,93.1723738485489
0.1005,0.075,1,15.0874966213128,91.0335661915707,15.0874966213128,91.0335661915707
0.1005,0.075,1.025,15.2046381133651,88.5640919909326,15.2046381133651,88.5640919909326
0.1005,0.075,1.05,15.3797589091859,85.7345497237049,15.3797589091859,85.7345497237049
0.1005,0.075,1.075,15.6221563026475,82.553310307303,15.6221563026475,82.553310307303
0.1005,0.075,1.1,15.9502183723942,78.9800845305079,15.9502183723942,78.9800845305079
0.1005,0.075,1.125,16.3773913607358,75.0227248429611,16.3773913607358,77.9245254034879
0.1005,0.075,1.15,16.928028071207,70.6216620701081,16.928028071207,104.064414379902
0.1005,0.075,1.175,15.6831767911887,58.7146890471839,15.6831767911887,204.941710901061
0.1005,0.075,1.2,8.33646711486001,27.4873835255964,8.33646711486001,333.817844765475
0.1005,0.075,1.225,1.02347804020945,2.92571520780626,1.02347804020945,176.871198397124
0.1005,0.1,-0.25,-0.00291597795276772,-0.0178348578612278,0.046744011399682,1.735650943841
0.1005,0.1,-0.225,0.708118653242026,7.55734693399509,0.708118653242026,126.509935881312
0.1005,0.1,-0.2,6.55990757802782,62.1556320552105,6.55990757802782,292.544404129487
0.1005,0.1,-0.175,13.6685285449457,117.984869580635,13.6685285449457,240.809697960974
0.1005,0.1,-0.15,16.0176665486253,127.814801459507,16.0176665486253,233.830299655258
0.1005,0.1,-0.125,16.5437522352616,123.63441582004,16.5437522352616,200.24657368268
0.1005,0.1,-0.1,16.9435350394359,119.800306682228,16.9435350394359,169.675315998252
0.1005,0.1,-0.075,17.2281142606318,116.378786073199,17.2281142606318,142.256347309699
0.1005,0.1,-0.05,17.4214750151971,113.299428066485,17.4214750151971,117.698313682285
0.1005,0.1,-0.025,17.5364320699622,110.589469791551,17.5364320699622,110.589469791551
0.1005,0.1,0,17.590402090021,108.202144162809,17.590402090021,108.202144162809
0.1005,0.1,0.025,17.5942520244211,106.152158926597,17.5942520244211,106.152158926597
0.1005,0.1,0.05,17.5616623964397,104.400943945107,17.5616623964397,104.400943945107
0.1005,0.1,0.075,17.5014835242248,102.954157477164,17.5014835242248,102.954157477164
0.1005,0.1,0.1,17.4241143355202,101.779975412148,17.4241143355202,101.779975412148
0.1005,0.1,0.125,17.3364194278129,100.877257199728,17.3364194278129,100.877257199728
0.1005,0.1,0.15,17.2459412423866,100.219228306725,17.2459412423866,100.219228306725
0.1005,0.1,0.175,17.1576550784451,99.7996238967591,17.1576550784451,99.7996238967591
0.1005,0.1,0.2,17.0766564570598,99.5951596318296,17.0766564570598,99.5951596318296
0.1005,0.1,0.225,17.006167839238,99.5958228754495,17.006167839238,99.5958228754495
0.1005,0.1,0.25,16.9492130761581,99.7806355111297,16.9492130761581,99.7806355111297
0.1005,0.1,0.275,16.9074392741674,100.136944322539,16.9074392741674,100.136944322539
0.1005,0.1,0.3,16.8821441575225,100.645248563369,16.8821441575225,100.645248563369
0.1005,0.1,0.325,16.873610894036,101.291112275436,16.873610894036,101.291112275436
0.1005,0.1,0.35,16.8817359894153,102.055963874723,16.8817359894153,102.055963874723
0.1005,0.1,0.375,16.9056766239932,102.924220078214,16.9056766239932,102.924220078214
0.1005,0.1,0.4,16.9442407661174,103.877891843875,16.9442407661174,103.877891843875
0.1005,0.1,0.425,16.9957175149526,104.900695444585,16.9957175149526,104.900695444585
0.1005,0.1,0.45,17.0581329030955,105.975010789703,17.0581329030955,105.975010789703
0.1005,0.1,0.475,17.1291798960554,107.084146513727,17.1291798960554,107.084146513727
0.1005,0.1,0.5,17.2064069076913,108.210717293416,17.2064069076913,108.210717293416
0.1005,0.1,0.525,17.2871911057203,109.337795803086,17.2871911057203,109.337795803086
0.1005,0.1,0.55,17.3689072954389,110.448141385692,17.3689072954389,110.448141385692
0.1005,0.1,0.575,17.4488998806384,111.524676949773,17.4488998806384,111.524676949773
0.1005,0.1,0.6,17.5246748838776,112.550247249691,17.5246748838776,112.550247249691
0.1005,0.1,0.625,17.593823918218,113.507670907449,17.593823918218,114.788346069658
0.1005,0.1,0.65,17.6542914621989,114.379856848816,17.6542914621989,122.200472372701
0.1005,0.1,0.675,17.7041875728901,115.149577941057,17.7041875728901,128.924259360778
0.1005,0.1,0.7,17.7422083114235,115.799836485138,17.7422083114235,134.828865767892
0.1005,0.1,0.725,17.7672389026599,116.313483104663,17.7672389026599,139.791786023095
0.1005,0.1,0.75,17.7790521817548,116.673684180995,17.7790521817548,143.680253020143
0.1005,0.1,0.775,17.7775437564521,116.863595632776,17.7775437564521,146.375572790189
0.1005,0.1,0.8,17.7639091231798,116.866608012039,17.7639091231798,147.741900124567
0.1005,0.1,0.825,17.7392578317078,116.666546953913,17.7392578317078,147.666715129831
0.1005,0.1,0.85,17.7065847178019,116.246977508181,17.7065847178019,146.009360600019
0.1005,0.1,0.875,17.6683707829875,115.592945011417,17.6683707829875,142.666799310245
0.1005,0.1,0.9,17.6298281828797,114.687886706651,17.6298281828797,137.491027899346
0.1005,0.1,0.925,17.5949044045531,113.51887352169,17.5949044045531,130.392895363175
0.1005,0.1,0.95,17.5714975476458,112.068472601942,17.5714975476458,121.213544322667
0.1005,0.1,0.975,17.5650435073443,110.326908135047,17.5650435073443,110.326908135047
0.1005,0.1,1,17.5866492918399,108.274497978875,17.5866492918399,108.274497978875
0.1005,0.1,1.025,17.643198275642,105.906108840738,17.643198275642,105.906108840738
0.1005,0.1,1.05,17.7495152073042,103.198095902913,17.7495152073042,103.198095902913
0.1005,0.1,1.075,17.9138839020239,100.151919224621,17.9138839020239,100.151919224621
0.1005,0.1,1.1,18.1551400408277,96.7389118212845,18.1551400408277,96.7389118212845
0.1005,0.1,1.125,18.4851548316909,92.952080503367,18.4851548316909,92.952080503367
0.1005,0.1,1.15,18.9287060365955,88.7482309307549,18.9287060365955,99.0903547892587
0.1005,0.1,1.175,17.3618816019457,75.0315853808396,17.3618816019457,234.050089075897
0.1005,0.1,1.2,9.13171565295931,35.8778441049682,9.13171565295931,369.64577663036
0.1005,0.1,1.225,1.10729630228972,3.90109772165706,1.10729630228972,192.154334041983
0.1005,0.125,-0.25,-0.00163562556108918,0.023241176098965,0.0445050906445606,1.74278164631405
0.1005,0.125,-0.225,0.907089806973692,8.17873954414633,0.907089806973692,160.482630943714
0.1005,0.125,-0.2,8.18306654230616,67.2686043100972,8.18306654230616,358.363478981232
0.1005,0.125,-0.175,16.7562222146938,128.275649586553,16.7562222146938,270.164681218713
0.1005,0.125,-0.15,19.370545945072,139.624575510146,19.370545945072,240.211716007869
0.1005,0.125,-0.125,19.7955219766868,135.697295034461,19.7955219766868,207.735452199468
0.1005,0.125,-0.1,20.1019203185309,132.082652987468,20.1019203185309,178.165445771348
0.1005,0.125,-0.075,20.3038045321597,128.869676021809,20.3038045321597,151.663016572363
0.1005,0.125,-0.05,20.4223002650229,125.970503361051,20.4223002650229,127.930024186896
0.1005,0.125,-0.025,20.4717912910304,123.427704553109,20.4717912910304,123.427704553109
0.1005,0.125,0,20.4677800288202,121.183155593695,20.4677800288202,121.183155593695
0.1005,0.125,0.025,20.4220981373395,119.261597596976,20.4220981373395,119.261597596976
0.1005,0.125,0.05,20.3470053548385,117.618158462321,20.3470053548385,117.618158462321
0.1005,0.125,0.075,20.2518714976721,116.264775714341,20.2518714976721,116.264775714341
0.1005,0.125,0.1,20.1460362796252,115.166408493372,20.1460362796252,115.166408493372
0.1005,0.125,0.125,20.0365623935143,114.325804399805,20.0365623935143,114.325804399805
0.1005,0.125,0.15,19.9301782875161,113.714785126472,19.9301782875161,113.714785126472
0.1005,0.125,0.175,19.831833619862,113.329585718065,19.831833619862,113.329585718065
0.1005,0.125,0.2,19.7459672705412,113.146564406089,19.7459672705412,113.146564406089
0.1005,0.125,0.225,19.6756261576294,113.157451692856,19.6756261576294,113.157451692856
0.1005,0.125,0.25,19.6232750957426,113.341505482233,19.6232750957426,113.341505482233
0.1005,0.125,0.275,19.590288418424,113.687419458569,19.590288418424,113.687419458569
0.1005,0.125,0.3,19.5774637353425,114.176257255521,19.5774637353425,114.176257255521
0.1005,0.125,0.325,19.5847503286372,114.794726520837,19.5847503286372,114.794726520837
0.1005,0.125,0.35,19.6115793507475,115.524993326338,19.6115793507475,115.524993326338
0.1005,0.125,0.375,19.656737059731,116.35251336984,19.656737059731,116.35251336984
0.1005,0.125,0.4,19.7185862073281,117.260116812821,19.7185862073281,117.260116812821
0.1005,0.125,0.425,19.7950236364068,118.232503828971,19.7950236364068,118.232503828971
0.1005,0.125,0.45,19.8836415720511,119.252898686397,19.8836415720511,119.252898686397
0.1005,0.125,0.475,19.9817294277393,120.305566400804,19.9817294277393,120.305566400804
0.1005,0.125,0.5,20.0864077587292,121.373953513217,20.0864077587292,121.373953513217
0.1005,0.125,0.525,20.1946452648588,122.44208522901,20.1946452648588,122.44208522901
0.1005,0.125,0.55,20.3033908162296,123.49351142985,20.3033908162296,123.49351142985
0.1005,0.125,0.575,20.4095798771284,124.512137472773,20.4095798771284,124.512137472773
0.1005,0.125,0.6,20.5102906938618,125.48152854583,20.5102906938618,125.48152854583
0.1005,0.125,0.625,20.6027098165596,126.385569904824,20.6027098165596,127.741001742092
0.1005,0.125,0.65,20.6843478302781,127.207777912009,20.6843478302781,135.02378626009
0.1005,0.125,0.675,20.7529200041843,127.932157190837,20.7529200041843,141.637779354232
0.1005,0.125,0.7,20.8066766711044,128.54212395497,20.8066766711044,147.455971843537
0.1005,0.125,0.725,20.8441293988926,129.022038848577,20.8441293988926,152.359521484581
0.1005,0.125,0.75,20.8645844439965,129.355140055492,20.8645844439965,156.219550427019
0.1005,0.125,0.775,20.8676028831128,129.526531894731,20.8676028831128,158.920971453083
0.1005,0.125,0.8,20.8538771093791,129.519087866663,20.8538771093791,160.331852701663
0.1005,0.125,0.825,20.8242497979909,129.319261903748,20.8242497979909,160.343184038107
0.1005,0.125,0.85,20.7811488797065,128.909143982743,20.7811488797065,158.818158523835
0.1005,0.125,0.875,20.7268999187229,128.277466477597,20.7268999187229,155.657164900859
0.1005,0.125,0.9,20.6660392449842,127.404725748293,20.6660392449842,150.715805449257
0.1005,0.125,0.925,20.6025350777917,126.283318953545,20.6025350777917,143.908472668229
0.1005,0.125,0.95,20.5434310472688,124.890756098086,20.5434310472688,135.07927983432
0.1005,0.125,0.975,20.494450107939,123.225041473612,20.494450107939,124.162555280035
0.1005,0.125,1,20.4655673211809,121.258542397472,20.4655673211809,121.258542397472
0.1005,0.125,1.025,20.4643346677151,118.997340702503,20.4643346677151,118.997340702503
0.1005,0.125,1.05,20.5040535606453,116.406115520591,20.5040535606453,116.406115520591
0.1005,0.125,1.075,20.5941893373181,113.501842308187,20.5941893373181,113.501842308187
0.1005,0.125,1.1,20.7515780637315,110.239885814162,20.7515780637315,110.239885814162
0.1005,0.125,1.125,20.9894760371778,106.634460042912,20.9894760371778,106.634460042912
0.1005,0.125,1.15,21.3299151526542,102.620910853795,21.3299151526542,102.620910853795
0.1005,0.125,1.175,19.4032579713845,87.5847386513846,19.4032579713845,268.272921653088
0.1005,0.125,1.2,10.114423425043,42.3677274698092,10.114423425043,413.127630345042
0.1005,0.125,1.225,1.21691175297483,4.7090286060938,1.21691175297483,211.233732227281
0.1005,0.15,-0.25,-0.00205104027006546,0.0110702966308499,0.0423291656793648,1.72008878653724
0.1005,0.15,-0.225,1.11485399619409,8.51062744723505,1.11485399619409,196.503303462257
0.1005,0.15,-0.2,9.90783477934589,70.4997975295192,9.90783477934589,428.684097079435
0.1005,0.15,-0.175,20.0520562594753,134.91210353581,20.0520562594753,314.935666729786
0.1005,0.15,-0.15,22.9650625911717,147.357264964084,22.9650625911717,243.013747696883
0.1005,0.15,-0.125,23.2947032651598,143.67110320308,23.2947032651598,211.622515157497
0.1005,0.15,-0.1,23.5137901145385,140.282828672061,23.5137901145385,183.044699972492
0.1005,0.15,-0.075,23.6376530372122,137.267438153052,23.6376530372122,157.439909547728
0.1005,0.15,-0.05,23.686061264394,134.54976537962,23.686061264394,134.54976537962
0.1005,0.15,-0.025,23.673823812481,132.165432479855,23.673823812481,132.165432479855
0.1005,0.15,0,23.6155611674041,130.063378229908,23.6155611674041,130.063378229908
0.1005,0.15,0.025,23.5232950654478,128.264801788287,23.5232950654478,128.264801788287
0.1005,0.15,0.05,23.4085248850846,126.728653650797,23.4085248850846,126.728653650797
0.1005,0.15,0.075,23.2806504519827,125.465491741412,23.2806504519827,125.465491741412
0.1005,0.15,0.1,23.1483523271901,124.442281114931,23.1483523271901,124.442281114931
0.1005,0.15,0.125,23.0186069759055,123.661684807817,23.0186069759055,123.661684807817
0.1005,0.15,0.15,22.8975654203297,123.096685556117,22.8975654203297,123.096685556117
0.1005,0.15,0.175,22.7900017337386,122.744113720896,22.7900017337386,122.744113720896
0.1005,0.15,0.2,22.699838154531,122.581171275065,22.699838154531,122.581171275065
0.1005,0.15,0.225,22.6298773963797,122.600492719106,22.6298773963797,122.600492719106
0.1005,0.15,0.25,22.582110502142,122.782105603225,22.582110502142,122.782105603225
0.1005,0.15,0.275,22.5576163834587,123.11572066812,22.5576163834587,123.11572066812
0.1005,0.15,0.3,22.556747985981,123.583190702408,22.556747985981,123.583190702408
0.1005,0.15,0.325,22.5791226165859,124.17226266821,22.5791226165859,124.17226266821
0.1005,0.15,0.35,22.6237460479892,124.865934026868,22.6237460479892,124.865934026868
0.1005,0.15,0.375,22.6890477476928,125.650684909369,22.6890477476928,125.650684909369
0.1005,0.15,0.4,22.7729776829763,126.510211567302,22.7729776829763,126.510211567302
0.1005,0.15,0.425,22.8730597689075,127.430210479306,22.8730597689075,127.430210479306
0.1005,0.15,0.45,22.9864815825273,128.3947893244,22.9864815825273,128.3947893244
0.1005,0.15,0.475,23.1101492275164,129.389178283568,23.1101492275164,129.389178283568
0.1005,0.15,0.5,23.2407838078357,130.397708622154,23.2407838078357,130.397708622154
0.1005,0.15,0.525,23.3749635780114,131.40534294937,23.3749635780114,131.40534294937
0.1005,0.15,0.55,23.5092414064041,132.396509481304,23.5092414064041,132.396509481304
0.1005,0.15,0.575,23.6401565781714,133.35603243207,23.6401565781714,133.35603243207
0.1005,0.15,0.6,23.7643943740402,134.268352723409,23.7643943740402,134.268352723409
0.1005,0.15,0.625,23.8787398103895,135.118267193129,23.8787398103895,136.587423197392
0.1005,0.15,0.65,23.9803149574883,135.890179675123,23.9803149574883,143.72464979966
0.1005,0.15,0.675,24.066428292451,136.569001206337,24.066428292451,150.212792469863
0.1005,0.15,0.7,24.1349498251359,137.139070474363,24.1349498251359,155.92910232014
0.1005,0.15,0.725,24.1839792169477,137.585623769047,24.1839792169477,160.757939533607
0.1005,0.15,0.75,24.2124567669503,137.892896041652,24.2124567669503,164.57502925522
0.1005,0.15,0.775,24.219526529328,138.046759194942,24.219526529328,167.268062178245
0.1005,0.15,0.8,24.2055374869041,138.031240369042,24.2055374869041,168.710207963464
0.1005,0.15,0.825,24.1709096439506,137.833290985531,24.1709096439506,168.794541783174
0.1005,0.15,0.85,24.1177594489579,137.436492394432,24.1177594489579,167.390061093228
0.1005,0.15,0.875,24.0479830229157,136.82950435685,24.0479830229157,164.398209795496
0.1005,0.15,0.9,23.965846504413,135.99501776038,23.965846504413,159.68134198457
0.1005,0.15,0.925,23.8748804642422,134.924267249777,23.8748804642422,153.15352962619
0.1005,0.15,0.95,23.7819067123754,133.598325145658,23.7819067123754,144.666803609817
0.1005,0.15,0.975,23.6922004491188,132.012098061394,23.6922004491188,134.15359792253
0.1005,0.15,1,23.6155639476773,130.14395537742,23.6155639476773,130.14395537742
0.1005,0.15,1.025,23.5590879801363,127.993663804921,23.5590879801363,127.993663804921
0.1005,0.15,1.05,23.5359486699069,125.535816763011,23.5359486699069,125.535816763011
0.1005,0.15,1.075,23.5551329479649,122.776025673606,23.5551329479649,122.776025673606
0.1005,0.15,1.1,23.6334133479171,119.685047631986,23.6334133479171,119.685047631986
0.1005,0.15,1.125,23.7831655576099,116.259597814863,23.7831655576099,116.259597814863
0.1005,0.15,1.15,24.0261655724748,112.456351553142,24.0261655724748,112.456351553142
0.1005,0.15,1.175,21.7111629027688,96.5301659533145,21.7111629027688,306.264724805186
0.1005,0.15,1.2,11.2348517078276,47.0172855824582,11.2348517078276,462.347205043426
0.1005,0.15,1.225,1.34065529881714,5.24452761533083,1.34065529881714,233.199077743346
0.1005,0.175,-0.25,-0.000981899072025895,0.0242991910098223,0.0395363452028848,1.68676845128165
0.1005,0.175,-0.225,1.33111256795402,8.68039642616062,1.33111256795402,233.690699545516
0.1005,0.175,-0.2,11.6940100771356,72.0614468195617,11.6940100771356,501.653249310729
0.1005,0.175,-0.175,23.4740382307526,138.232219495885,23.4740382307526,361.785458691174
0.1005,0.175,-0.15,26.7071297468433,151.350021207778,26.7071297468433,242.495504227202
0.1005,0.175,-0.125,26.9477733269028,147.903809136997,26.9477733269028,212.173116986971
0.1005,0.175,-0.1,27.0847283873856,144.736200209429,27.0847283873856,184.571560706503
0.1005,0.175,-0.075,27.135838819487,141.920002959704,27.135838819487,159.849856786845
0.1005,0.175,-0.05,27.1184372050681,139.381526925417,27.1184372050681,139.381526925417
0.1005,0.175,-0.025,27.0487067246409,137.15678217559,27.0487067246409,137.15678217559
0.1005,0.175,0,26.9395777698591,135.195074507702,26.9395777698591,135.195074507702
0.1005,0.175,0.025,26.8039526676857,133.518572681147,26.8039526676857,133.518572681147
0.1005,0.175,0.05,26.6520324340021,132.086876333766,26.6520324340021,132.086876333766
0.1005,0.175,0.075,26.4937189347802,130.911503930948,26.4937189347802,130.911503930948
0.1005,0.175,0.1,26.3367006563918,129.960281865607,26.3367006563918,129.960281865607
0.1005,0.175,0.125,26.1881732921728,129.236708285866,26.1881732921728,129.236708285866
0.1005,0.175,0.15,26.0535173692534,128.714727977589,26.0535173692534,128.714727977589
0.1005,0.175,0.175,25.9375219478968,128.391933213932,25.9375219478968,128.391933213932
0.1005,0.175,0.2,25.8434891841295,128.24652294743,25.8434891841295,128.24652294743
0.1005,0.175,0.225,25.7740951779579,128.271887804806,25.7740951779579,128.271887804806
0.1005,0.175,0.25,25.7308086986465,128.449053877828,25.7308086986465,128.449053877828
0.1005,0.175,0.275,25.7144873764889,128.768518347183,25.7144873764889,128.768518347183
0.1005,0.175,0.3,25.7250232598212,129.213118342653,25.7250232598212,129.213118342653
0.1005,0.175,0.325,25.7617512567763,129.771425309163,25.7617512567763,129.771425309163
0.1005,0.175,0.35,25.82325350574,130.427399476352,25.82325350574,130.427399476352
0.1005,0.175,0.375,25.9076390443934,131.168376800558,25.9076390443934,131.168376800558
0.1005,0.175,0.4,26.0124560417694,131.978991421088,26.0124560417694,131.978991421088
0.1005,0.175,0.425,26.1348853469406,132.845817798441,26.1348853469406,132.845817798441
0.1005,0.175,0.45,26.2717248532786,133.753875939991,26.2717248532786,133.753875939991
0.1005,0.175,0.475,26.4195250111531,134.689292681108,26.4195250111531,134.689292681108
0.1005,0.175,0.5,26.5746230644367,135.637287622735,26.5746230644367,135.637287622735
0.1005,0.175,0.525,26.733235700242,136.583745934,26.733235700242,136.583745934
0.1005,0.175,0.55,26.8915332696139,137.513962249549,26.8915332696139,137.513962249549
0.1005,0.175,0.575,27.0456926548798,138.413728790339,27.0456926548798,138.413728790339
0.1005,0.175,0.6,27.1920141700061,139.268327729897,27.1920141700061,139.268327729897
0.1005,0.175,0.625,27.3269248148145,140.063599099086,27.3269248148145,141.617851943773
0.1005,0.175,0.65,27.4471552048244,140.784743292935,27.4471552048244,148.594808418123
0.1005,0.175,0.675,27.5496672735416,141.417826032658,27.5496672735416,154.942735995069
0.1005,0.175,0.7,27.631927625256,141.94788885641,27.631927625256,160.542873156966
0.1005,0.175,0.725,27.6917115090875,142.361477464403,27.6917115090875,165.283211133838
0.1005,0.175,0.75,27.7275351974515,142.643347208969,27.7275351974515,169.043575659353
0.1005,0.175,0.775,27.7382565447453,142.780893577659,27.7382565447453,171.71513965876
0.1005,0.175,0.8,27.7237655461432,142.758348359675,27.7237655461432,173.17531105432
0.1005,0.175,0.825,27.6842580611347,142.56449320019,27.6842580611347,173.320390443947
0.1005,0.175,0.85,27.6213336845166,142.182618002031,27.6213336845166,172.023776186427
0.1005,0.175,0.875,27.536761014496,141.603662171106,27.536761014496,169.189761730126
0.1005,0.175,0.9,27.4341971186155,140.809300647738,27.4341971186155,164.68527496304
0.1005,0.175,0.925,27.3171897784919,139.793703323798,27.3171897784919,158.426782802638
0.1005,0.175,0.95,27.1918115919445,138.535938351354,27.1918115919445,150.271004445914
0.1005,0.175,0.975,27.0635617689752,137.03478085157,27.0635617689752,140.152398871709
0.1005,0.175,1,26.941291899775,135.265358718957,26.941291899775,135.265358718957
0.1005,0.175,1.025,26.8325942517245,133.232579668712,26.8325942517245,133.232579668712
0.1005,0.175,1.05,26.7494326272677,130.906405907321,26.7494326272677,130.906405907321
0.1005,0.175,1.075,26.7016366093689,128.299127088381,26.7016366093689,128.299127088381
0.1005,0.175,1.1,26.7044796724919,125.375502953127,26.7044796724919,125.375502953127
0.1005,0.175,1.125,26.7711796969341,122.141339302105,26.7711796969341,122.141339302105
0.1005,0.175,1.15,26.9214715955157,118.54654838793,26.9214715955157,118.54654838793
0.1005,0.175,1.175,24.2020416334042,102.159749045695,24.2020416334042,346.726699880504
0.1005,0.175,1.2,12.4512555862427,49.9916857139219,12.4512555862427,515.431747959349
0.1005,0.175,1.225,1.47764355933831,5.6170536717353,1.47764355933831,257.135756568176
0.1005,0.2,-0.25,-0.00100725502951636,0.00663492193696577,0.0368599237431117,1.64218059339764
0.1005,0.2,-0.225,1.54711450751867,8.62452835202978,1.54711450751867,271.199014114815
0.1005,0.2,-0.2,13.4975337628206,72.0062383489443,13.4975337628206,575.549824507088
0.1005,0.2,-0.175,26.9374594424619,138.39334261291,26.9374594424619,409.523762833002
0.1005,0.2,-0.15,30.5031954767048,151.808147295668,30.5031954767048,238.890134507529
0.1005,0.2,-0.125,30.6604701092061,148.593723138631,30.6604701092061,209.618290540782
0.1005,0.2,-0.1,30.7211890509553,145.650122015655,30.7211890509553,182.982999349497
0.1005,0.2,-0.075,30.70419520356,143.025835196672,30.70419520356,159.128327331273
0.1005,0.2,-0.05,30.6256790391578,140.667230779056,30.6256790391578,140.667230779056
0.1005,0.2,-0.025,30.5021639386878,138.595861404264,30.5021639386878,138.595861404264
0.1005,0.2,0,30.345808718503,136.774068725956,30.345808718503,136.774068725956
0.1005,0.2,0.025,30.1696859240754,135.215120804291,30.1696859240754,135.215120804291
0.1005,0.2,0.05,29.9833211512624,133.887125160026,29.9833211512624,133.887125160026
0.1005,0.2,0.075,29.7966537375575,132.79640016676,29.7966537375575,132.79640016676
0.1005,0.2,0.1,29.6167832753132,131.916221972988,29.6167832753132,131.916221972988
0.1005,0.2,0.125,29.4508394549195,131.24732941109,29.4508394549195,131.24732941109
0.1005,0.2,0.15,29.3036865285907,130.767199286579,29.3036865285907,130.767199286579
0.1005,0.2,0.175,29.1799659032717,130.472208693966,29.1799659032717,130.472208693966
0.1005,0.2,0.2,29.0825187166806,130.342945975182,29.0825187166806,130.342945975182
0.1005,0.2,0.225,29.0138105349085,130.372524001558,29.0138105349085,130.372524001558
0.1005,0.2,0.25,28.9748885813525,130.543699548745,28.9748885813525,130.543699548745
0.1005,0.2,0.275,28.9663531140615,130.847239991806,28.9663531140615,130.847239991806
0.1005,0.2,0.3,28.9877015300702,131.26734264852,28.9877015300702,131.26734264852
0.1005,0.2,0.325,29.0379779165072,131.793157904079,29.0379779165072,131.793157904079
0.1005,0.2,0.35,29.1153874281447,132.409801489867,29.1153874281447,132.409801489867
0.1005,0.2,0.375,29.2177254430442,133.105354959422,29.2177254430442,133.105354959422
0.1005,0.2,0.4,29.3421743924433,133.865496226557,29.3421743924433,133.865496226557
0.1005,0.2,0.425,29.4855864812458,134.677630111509,29.4855864812458,134.677630111509
0.1005,0.2,0.45,29.6444007848963,135.527761296662,29.6444007848963,135.527761296662
0.1005,0.2,0.475,29.814829509548,136.402886776793,29.814829509548,136.402886776793
0.1005,0.2,0.5,29.9928551985978,137.289185184047,29.9928551985978,137.289185184047
0.1005,0.2,0.525,30.1743501349653,138.173428813075,30.1743501349653,138.173428813075
0.1005,0.2,0.55,30.3551325066893,139.041872850945,30.3551325066893,139.041872850945
0.1005,0.2,0.575,30.5310307976164,139.881200995481,30.5310307976164,139.881200995481
0.1005,0.2,0.6,30.6979952950255,140.677684845356,30.6979952950255,140.677684845356
0.1005,0.2,0.625,30.8521021583061,141.418044849505,30.8521021583061,143.095248102827
0.1005,0.2,0.65,30.9897349593518,142.088530437583,30.9897349593518,149.897996810913
0.1005,0.2,0.675,31.1075037587807,142.676043415022,31.1075037587807,156.091956238266
0.1005,0.2,0.7,31.2025331832025,143.166773771531,31.2025331832025,161.562584266307
0.1005,0.2,0.725,31.2722470208134,143.547991948105,31.2722470208134,166.201238839106
0.1005,0.2,0.75,31.3148277488635,143.805764870952,31.3148277488635,169.892230245871
0.1005,0.2,0.775,31.3287836257915,143.927983489231,31.3287836257915,172.529751053254
0.1005,0.2,0.8,31.3136828226726,143.900469041634,31.3136828226726,173.996088343104
0.1005,0.2,0.825,31.2693749366611,143.71207630493,31.2693749366611,174.189994072384
0.1005,0.2,0.85,31.1971537110729,143.348165760515,31.1971537110729,172.990322387246
0.1005,0.2,0.875,31.098446491089,142.799021093325,31.098446491089,170.302955373564
0.1005,0.2,0.9,30.9766240668543,142.049204844727,30.9766240668543,166.001087796234
0.1005,0.2,0.925,30.8349000304599,141.091032316561,30.8349000304599,160.001556964631
0.1005,0.2,0.95,30.6790825270606,139.90779259118,30.6790825270606,152.168416858244
0.1005,0.2,0.975,30.514345511153,138.494533076998,30.514345511153,142.434928880241
0.1005,0.2,1,30.3492974079307,136.832670478538,30.3492974079307,136.832670478538
0.1005,0.2,1.025,30.1912138713698,134.920633795546,30.1912138713698,134.920633795546
0.1005,0.2,1.05,30.0518407392664,132.737654186347,30.0518407392664,132.737654186347
0.1005,0.2,1.075,29.940692365112,130.285751574435,29.940692365112,130.285751574435
0.1005,0.2,1.1,29.8728765689464,127.542826254102,29.8728765689464,127.542826254102
0.1005,0.2,1.125,29.8609426696343,124.500700530604,29.8609426696343,124.500700530604
0.1005,0.2,1.15,29.9242899728859,121.127584513308,29.9242899728859,121.127584513308
0.1005,0.2,1.175,26.7931347989774,104.658769522539,26.7931347989774,388.475689906841
0.1005,0.2,1.2,13.7212043523594,51.3713304015109,13.7212043523594,570.687591576976
0.1005,0.2,1.225,1.6197944588221,5.77137476476347,1.6197944588221,282.233234456268
0.1005,0.225,-0.25,-0.000575100939643103,0.00577425704144929,0.034025755807328,1.59783121723023
0.1005,0.225,-0.225,1.76105682998241,8.42604868351803,1.76105682998241,308.26134832753
0.1005,0.225,-0.2,15.2822403251203,70.5103711217926,15.2822403251203,648.77006982064
0.1005,0.225,-0.175,30.3698132858859,135.698348939827,30.3698132858859,457.035659699468
0.1005,0.225,-0.15,34.270638003341,149.046492926937,34.270638003341,232.45250342726
0.1005,0.225,-0.125,34.3505493522438,146.063813006037,34.3505493522438,204.217117832008
0.1005,0.225,-0.1,34.3402871381143,143.338168998247,34.3402871381143,178.53449456321
0.1005,0.225,-0.075,34.2601763921565,140.906258823718,34.2601763921565,155.533528551599
0.1005,0.225,-0.05,34.1248198277156,138.723810717698,34.1248198277156,138.723810717698
0.1005,0.225,-0.025,33.9515131145365,136.805969753294,33.9515131145365,136.805969753294
0.1005,0.225,0,33.7512735751816,135.121142882196,33.7512735751816,135.121142882196
0.1005,0.225,0.025,33.5376887142433,133.678903352548,33.5376887142433,133.678903352548
0.1005,0.225,0.05,33.3193481178777,132.451769416941,33.3193481178777,132.451769416941
0.1005,0.225,0.075,33.106482157324,131.443998187855,33.106482157324,131.443998187855
0.1005,0.225,0.1,32.9054348787013,130.632125417989,32.9054348787013,130.632125417989
0.1005,0.225,0.125,32.7234453321702,130.015847538863,32.7234453321702,130.015847538863
0.1005,0.225,0.15,32.5647643700587,129.575094257626,32.5647643700587,129.575094257626
0.1005,0.225,0.175,32.434002638112,129.305866551704,32.434002638112,129.305866551704
0.1005,0.225,0.2,32.3334905249345,129.190655546204,32.3334905249345,129.190655546204
0.1005,0.225,0.225,32.2655605800306,129.222649840909,32.2655605800306,129.222649840909
0.1005,0.225,0.25,32.2308192348325,129.386142567999,32.2308192348325,129.386142567999
0.1005,0.225,0.275,32.229662439679,129.672284583116,32.229662439679,129.672284583116
0.1005,0.225,0.3,32.2611922765676,130.066569529501,32.2611922765676,130.066569529501
0.1005,0.225,0.325,32.3242008360808,130.558736061951,32.3242008360808,130.558736061951
0.1005,0.225,0.35,32.4165262581795,131.135040598306,32.4165262581795,131.135040598306
0.1005,0.225,0.375,32.5356812984413,131.784284669718,32.5356812984413,131.784284669718
0.1005,0.225,0.4,32.6784981786422,132.493187190909,32.6784981786422,132.493187190909
0.1005,0.225,0.425,32.8415277218654,133.249956502232,32.8415277218654,133.249956502232
0.1005,0.225,0.45,33.0208681384894,134.041576693912,33.0208681384894,134.041576693912
0.1005,0.225,0.475,33.212419610959,134.855905116371,33.212419610959,134.855905116371
0.1005,0.225,0.5,33.4118283297863,135.680065247553,33.4118283297863,135.680065247553
0.1005,0.225,0.525,33.6146496710809,136.501737388938,33.6146496710809,136.501737388938
0.1005,0.225,0.55,33.8163666720681,137.30810531881,33.8163666720681,137.30810531881
0.1005,0.225,0.575,34.0124907202367,138.086811458013,34.0124907202367,138.086811458013
0.1005,0.225,0.6,34.1986354622197,138.825047131561,34.1986354622197,138.825047131561
0.1005,0.225,0.625,34.3705645829125,139.510551448001,34.3705645829125,141.308037640828
0.1005,0.225,0.65,34.52432056186,140.130476015387,34.52432056186,147.924040440742
0.1005,0.225,0.675,34.6562116198427,140.672812018166,34.6562116198427,153.951771456402
0.1005,0.225,0.7,34.7630125623974,141.124604400014,34.7630125623974,159.280706887705
0.1005,0.225,0.725,34.8418642613024,141.474295925744,34.8418642613024,163.805859971866
0.1005,0.225,0.75,34.8905837930549,141.708708736587,34.8905837930549,167.415667709501
0.1005,0.225,0.775,34.9074272219435,141.817007809782,34.9074272219435,170.00781766471
0.1005,0.225,0.8,34.8915709104766,141.785595655313,34.8915709104766,171.468879493102
0.1005,0.225,0.825,34.8426597833274,141.604735140034,34.8426597833274,171.70082131246
0.1005,0.225,0.85,34.7615531587982,141.260099803988,34.7615531587982,170.587010062994
0.1005,0.225,0.875,34.6495445728763,140.74356573492,34.6495445728763,168.036102155486
0.1005,0.225,0.9,34.5095050861306,140.039628081701,34.5095050861306,163.926140652379
0.1005,0.225,0.925,34.3446161202519,139.142447840286,34.3446161202519,158.176085267714
0.1005,0.225,0.95,34.1600915415648,138.03474673928,34.1600915415648,150.65530177296
0.1005,0.225,0.975,33.9612118016088,136.713762015993,33.9612118016088,141.29829321828
0.1005,0.225,1,33.7558628090813,135.159749763399,33.7558628090813,135.159749763399
0.1005,0.225,1.025,33.5516032857296,133.373792329986,33.5516032857296,133.373792329986
0.1005,0.225,1.05,33.3593036973013,131.33333168131,33.3593036973013,131.33333168131
0.1005,0.225,1.075,33.1889618653725,129.043608399087,33.1889618653725,129.043608399087
0.1005,0.225,1.1,33.0546682249781,126.480136423916,33.0546682249781,126.480136423916
0.1005,0.225,1.125,32.9693263812322,123.639478996658,32.9693263812322,123.639478996658
0.1005,0.225,1.15,32.9509810361191,120.488125086727,32.9509810361191,120.488125086727
0.1005,0.225,1.175,29.4111397447179,104.303917989911,29.4111397447179,430.392358757473
0.1005,0.225,1.2,15.0077547498982,51.3083743773529,15.0077547498982,626.50365695017
0.1005,0.225,1.225,1.7649107817053,5.77916565015794,1.7649107817053,307.708390079061
0.1005,0.25,-0.25,-0.000787131792092858,-0.0088856596968217,0.0315249838510825,1.55292099604666
0.1005,0.25,-0.225,1.96705130532157,8.05589610237156,1.96705130532157,344.160349093342
0.1005,0.25,-0.2,17.0118200030164,67.6603643195255,17.0118200030164,719.842362994897
0.1005,0.25,-0.175,33.7002829755059,130.344485874638,33.7002829755059,503.301198470427
0.1005,0.25,-0.15,37.9307170977553,143.302828383328,37.9307170977553,223.424366391427
0.1005,0.25,-0.125,37.9388271951073,140.547254172637,37.9388271951073,196.21117152656
0.1005,0.25,-0.1,37.8632562088349,138.039840918771,37.8632562088349,171.470984333229
0.1005,0.25,-0.075,37.7246357768406,135.795606819482,37.7246357768406,149.310198426852
0.1005,0.25,-0.05,37.5369857520749,133.788572327327,37.5369857520749,133.788572327327
0.1005,0.25,-0.025,37.3175492729268,132.019901285402,37.3175492729268,132.019901285402
0.1005,0.25,0,37.0769397760233,130.470875574874,37.0769397760233,130.470875574874
0.1005,0.25,0.025,36.8286800012963,129.141818104039,36.8286800012963,129.141818104039
0.1005,0.25,0.05,36.5809456322269,128.014313052068,36.5809456322269,128.014313052068
0.1005,0.25,0.075,36.3438690252843,127.08678048514,36.3438690252843,127.08678048514
0.1005,0.25,0.1,36.1233923746478,126.341975492625,36.1233923746478,126.341975492625
0.1005,0.25,0.125,35.9266173502835,125.776163917423,35.9266173502835,125.776163917423
0.1005,0.25,0.15,35.7574145344494,125.373521070377,35.7574145344494,125.373521070377
0.1005,0.25,0.175,35.620217555899,125.128251828817,35.620217555899,125.128251828817
0.1005,0.25,0.2,35.5169980112003,125.025796395327,35.5169980112003,125.025796395327
0.1005,0.25,0.225,35.4498763482526,125.05861695883,35.4498763482526,125.05861695883
0.1005,0.25,0.25,35.4191178746083,125.213134463658,35.4191178746083,125.213134463658
0.1005,0.25,0.275,35.4248778499528,125.480449627444,35.4248778499528,125.480449627444
0.1005,0.25,0.3,35.4659302937234,125.847678426551,35.4659302937234,125.847678426551
0.1005,0.25,0.325,35.5408048567468,126.304923072559,35.5408048567468,126.304923072559
0.1005,0.25,0.35,35.6470206050365,126.839759397714,35.6470206050365,126.839759397714
0.1005,0.25,0.375,35.7818122830929,127.44159740746,35.7818122830929,127.44159740746
0.1005,0.25,0.4,35.941698906051,128.098299777861,35.941698906051,128.098299777861
0.1005,0.25,0.425,36.1229427349124,128.798823691334,36.1229427349124,128.798823691334
0.1005,0.25,0.45,36.3213324780698,129.531201560542,36.3213324780698,129.531201560542
0.1005,0.25,0.475,36.5324729974451,130.284117615159,36.5324729974451,130.284117615159
0.1005,0.25,0.5,36.7517033801968,131.045701164787,36.7517033801968,131.045701164787
0.1005,0.25,0.525,36.9742797046322,131.804500649765,36.9742797046322,131.804500649765
0.1005,0.25,0.55,37.1953797722778,132.548701730455,37.1953797722778,132.548701730455
0.1005,0.25,0.575,37.4102138002896,133.2668310193,37.4102138002896,133.2668310193
0.1005,0.25,0.6,37.6140922511245,133.947109898253,37.6140922511245,133.947109898253
0.1005,0.25,0.625,37.8024774870013,134.578151141576,37.8024774870013,136.528984870651
0.1005,0.25,0.65,37.9711116615073,135.148196425151,37.9711116615073,142.946569213198
0.1005,0.25,0.675,38.1160030083256,135.646059847216,38.1160030083256,148.796558521042
0.1005,0.25,0.7,38.2336301502459,136.059975851856,38.2336301502459,153.972560115506
0.1005,0.25,0.725,38.3208365976839,136.379093664718,38.3208365976839,158.37310370489
0.1005,0.25,0.75,38.3751490046246,136.591583705544,38.3751490046246,161.890941702821
0.1005,0.25,0.775,38.3945298194326,136.687096924776,38.3945298194326,164.427020613133
0.1005,0.25,0.8,38.3778725920437,136.653639510307,38.3778725920437,165.87251051495
0.1005,0.25,0.825,38.3245334151295,136.481580880219,38.3245334151295,166.132208308369
0.1005,0.25,0.85,38.2350983807423,136.158608264812,38.2350983807423,165.094518678011
0.1005,0.25,0.875,38.1105780067365,135.676089802597,38.1105780067365,162.670248422785
0.1005,0.25,0.9,37.9535816133628,135.021177886966,37.9535816133628,158.743132761445
0.1005,0.25,0.925,37.7670143016377,134.186579348266,37.7670143016377,153.233255205819
0.1005,0.25,0.95,37.5558413043425,133.158645003925,37.5558413043425,146.016618940972
0.1005,0.25,0.975,37.3250735323755,131.931779670127,37.3250735323755,137.027368869474
0.1005,0.25,1,37.0823627948225,130.491262013668,37.0823627948225,130.491262013668
0.1005,0.25,1.025,36.8350027992251,128.833468750522,36.8350027992251,128.833468750522
0.1005,0.25,1.05,36.5936536276956,126.942701586681,36.5936536276956,126.942701586681
0.1005,0.25,1.075,36.3680421429116,124.817166303774,36.3680421429116,124.817166303774
0.1005,0.25,1.1,36.1721064755114,122.441401384026,36.1721064755114,122.441401384026
0.1005,0.25,1.125,36.0181614192015,119.803455180552,36.0181614192015,119.803455180552
0.1005,0.25,1.15,35.9239982506743,116.882347494209,35.9239982506743,116.882347494209
0.1005,0.25,1.175,31.9863458611408,101.305987219984,31.9863458611408,471.463438982687
0.1005,0.25,1.2,16.2754605657868,49.9020439947536,16.2754605657868,681.426422250597
0.1005,0.25,1.225,1.90738235716442,5.61556023443147,1.90738235716442,332.862797469889
0.1005,0.275,-0.25,-0.000953190285072628,-0.0113945750608931,0.029192899438225,1.51241723023016
0.1005,0.275,-0.225,2.16279392079751,7.56507978557254,2.16279392079751,378.249899365382
0.1005,0.275,-0.2,18.6552021792467,63.6084908523253,18.6552021792467,787.418992702517
0.1005,0.275,-0.175,36.8671484530328,122.610030677058,36.8671484530328,547.384703750401
0.1005,0.275,-0.15,41.4133847628073,134.876285515209,41.4133847628073,212.05823551083
0.1005,0.275,-0.125,41.3555160607884,132.348551879748,41.3555160607884,185.855877958222
0.1005,0.275,-0.1,41.2198449218732,130.053696282143,41.2198449218732,162.046076888466
0.1005,0.275,-0.075,41.0275157513636,127.997120712816,41.0275157513636,140.713826501857
0.1005,0.275,-0.05,40.7917777067717,126.161289873972,40.7917777067717,126.161289873972
0.1005,0.275,-0.025,40.5300285064134,124.54138704395,40.5300285064134,124.54138704395
0.1005,0.275,0,40.252313418608,123.124845934728,40.252313418608,123.124845934728
0.1005,0.275,0.025,39.9722643515292,121.908051795667,39.9722643515292,121.908051795667
0.1005,0.275,0.05,39.6975275464676,120.877356779079,39.6975275464676,120.877356779079
0.1005,0.275,0.075,39.4382718871325,120.02872022291,39.4382718871325,120.02872022291
0.1005,0.275,0.1,39.1999659487127,119.348534943234,39.1999659487127,119.348534943234
0.1005,0.275,0.125,38.9896723319159,118.831661949474,38.9896723319159,118.831661949474
0.1005,0.275,0.15,38.8108432918488,118.465046359316,38.8108432918488,118.465046359316
0.1005,0.275,0.175,38.6678053699593,118.242241591239,38.6678053699593,118.242241591239
0.1005,0.275,0.2,38.5621570555748,118.150828666164,38.5621570555748,118.150828666164
0.1005,0.275,0.225,38.4958569233863,118.183152338404,38.4958569233863,118.183152338404
0.1005,0.275,0.25,38.4688304761233,118.327336866254,38.4688304761233,118.327336866254
0.1005,0.275,0.275,38.4810301002756,118.574737618557,38.4810301002756,118.574737618557
0.1005,0.275,0.3,38.5309127307174,118.913879011818,38.5309127307174,118.913879011818
0.1005,0.275,0.325,38.6167761884559,119.335369867279,38.6167761884559,119.335369867279
0.1005,0.275,0.35,38.7358369764513,119.828001011377,38.7358369764513,119.828001011377
0.1005,0.275,0.375,38.8850786047022,120.381854407294,38.8850786047022,120.381854407294
0.1005,0.275,0.4,39.0607262388436,120.985884729214,39.0607262388436,120.985884729214
0.1005,0.275,0.425,39.2587786747023,121.62982783766,39.2587786747023,121.62982783766
0.1005,0.275,0.45,39.4747356420542,122.302733817479,39.4747356420542,122.302733817479
0.1005,0.275,0.475,39.7039316322736,122.994136494459,39.7039316322736,122.994136494459
0.1005,0.275,0.5,39.9414191959681,123.69314188686,39.9414191959681,123.69314188686
0.1005,0.275,0.525,40.1821812928564,124.389200390387,40.1821812928564,124.389200390387
0.1005,0.275,0.55,40.4211100484442,125.071454677245,40.4211100484442,125.071454677245
0.1005,0.275,0.575,40.6531434852727,125.729378518285,40.6531434852727,125.729378518285
0.1005,0.275,0.6,40.8733059211097,126.352140160988,40.8733059211097,126.352140160988
0.1005,0.275,0.625,41.0767922458938,126.929343814336,41.0767922458938,129.04404599281
0.1005,0.275,0.65,41.2590562462287,127.450164497523,41.2590562462287,135.252760829025
0.1005,0.275,0.675,41.415847884768,127.904454087672,41.415847884768,140.914759916488
0.1005,0.275,0.7,41.5433522521454,128.281349150093,41.5433522521454,145.927639195862
0.1005,0.275,0.725,41.6381695459119,128.571087493837,41.6381695459119,150.193634963867
0.1005,0.275,0.75,41.6975228097217,128.762677537202,41.6975228097217,153.609569946683
0.1005,0.275,0.775,41.7191539243998,128.846917993537,41.7191539243998,156.079963721185
0.1005,0.275,0.8,41.7016351628566,128.812540444604,41.7016351628566,157.500186785275
0.1005,0.275,0.825,41.6441354887612,128.651136039203,41.6441354887612,157.778366624378
0.1005,0.275,0.85,41.5468912247113,128.350941105956,41.5468912247113,156.807323627007
0.1005,0.275,0.875,41.4107735239175,127.904643738016,41.4107735239175,154.50078284805
0.1005,0.275,0.9,41.2379991501792,127.299692715462,41.2379991501792,150.747252233749
0.1005,0.275,0.925,41.0313996575803,126.530251705294,41.0313996575803,145.469054385925
0.1005,0.275,0.95,40.795487826533,125.582632826086,40.795487826533,138.54755016951
0.1005,0.275,0.975,40.535287346781,124.452897788394,40.535287346781,129.91804290867
0.1005,0.275,1,40.2579200521327,123.125874518506,40.2579200521327,123.125874518506
0.1005,0.275,1.025,39.9707979335951,121.599901173227,39.9707979335951,121.599901173227
0.1005,0.275,1.05,39.6839661585598,119.858323880549,39.6839661585598,119.858323880549
0.1005,0.275,1.075,39.4073822089668,117.901781748294,39.4073822089668,117.901781748294
0.1005,0.275,1.1,39.1543078618712,115.7132080382,39.1543078618712,115.7132080382
0.1005,0.275,1.125,38.9371158243388,113.284766768466,38.9371158243388,113.284766768466
0.1005,0.275,1.15,38.772730085757,110.594417678434,38.772730085757,110.594417678434
0.1005,0.275,1.175,34.4565812437792,95.9289568611082,34.4565812437792,510.751193085817
0.1005,0.275,1.2,17.4928064249954,47.2925931893929,17.4928064249954,734.106176743882
0.1005,0.275,1.225,2.04459861719685,5.32644962269588,2.04459861719685,357.041483871616
0.1005,0.3,-0.25,-0.00136627188390606,-0.0176941419243786,0.0272761388411037,1.47426882136877
0.1005,0.3,-0.225,2.34424383457583,6.94286475131637,2.34424383457583,409.939976590656
0.1005,0.3,-0.2,20.1831315795669,58.4601023866207,20.1831315795669,850.286134346672
0.1005,0.3,-0.175,39.8128192176518,112.715968209589,39.8128192176518,588.44404170053
0.1005,0.3,-0.15,44.6543482229261,124.025111886245,44.6543482229261,198.600563631875
0.1005,0.3,-0.125,44.5360547318075,121.722532682626,44.5360547318075,173.398134710009
0.1005,0.3,-0.1,44.3457262716039,119.639258624652,44.3457262716039,150.508631786916
0.1005,0.3,-0.075,44.1042552766382,117.76713607894,44.1042552766382,129.993615778436
0.1005,0.3,-0.05,43.8247976377708,116.101070462532,43.8247976377708,116.101070462532
0.1005,0.3,-0.025,43.5243439706173,114.626775036449,43.5243439706173,114.626775036449
0.1005,0.3,0,43.2128920934308,113.341198817452,43.2128920934308,113.341198817452
0.1005,0.3,0.025,42.9037729077752,112.233948011422,42.9037729077752,112.233948011422
0.1005,0.3,0.05,42.6044899971154,111.29864710398,42.6044899971154,111.29864710398
0.1005,0.3,0.075,42.3249647785552,110.526695728147,42.3249647785552,110.526695728147
0.1005,0.3,0.1,42.0704665502165,109.909839063156,42.0704665502165,109.909839063156
0.1005,0.3,0.125,41.8478336541733,109.440106950891,41.8478336541733,109.440106950891
0.1005,0.3,0.15,41.6602889713326,109.108322493466,41.6602889713326,109.108322493466
0.1005,0.3,0.175,41.5119396111751,108.906485102705,41.5119396111751,108.906485102705
0.1005,0.3,0.2,41.404139456297,108.825001641638,41.404139456297,108.825001641638
0.1005,0.3,0.225,41.3386236177129,108.855561311611,41.3386236177129,108.855561311611
0.1005,0.3,0.25,41.3150656059286,108.988399433195,41.3150656059286,108.988399433195
0.1005,0.3,0.275,41.3331869527373,109.214821297585,41.3331869527373,109.214821297585
0.1005,0.3,0.3,41.3911890853334,109.524995357633,41.3911890853334,109.524995357633
0.1005,0.3,0.325,41.4871312707117,109.909872704478,41.4871312707117,109.909872704478
0.1005,0.3,0.35,41.6179728179979,110.359593869436,41.6179728179979,110.359593869436
0.1005,0.3,0.375,41.7804521389796,110.864828140678,41.7804521389796,110.864828140678
0.1005,0.3,0.4,41.9705364128059,111.41570186981,41.9705364128059,111.41570186981
0.1005,0.3,0.425,42.1839744718049,112.00268595514,42.1839744718049,112.00268595514
0.1005,0.3,0.45,42.4160078226024,112.615901125157,42.4160078226024,112.615901125157
0.1005,0.3,0.475,42.6617178739043,113.245701828649,42.6617178739043,113.245701828649
0.1005,0.3,0.5,42.9158992570439,113.882215065093,42.9158992570439,113.882215065093
0.1005,0.3,0.525,43.1732803916548,114.515757711134,43.1732803916548,114.515757711134
0.1005,0.3,0.55,43.4284964739224,115.136479700506,43.4284964739224,115.136479700506
0.1005,0.3,0.575,43.67623108426,115.734738731589,43.67623108426,115.734738731589
0.1005,0.3,0.6,43.9112534644521,116.300724696006,43.9112534644521,116.300724696006
0.1005,0.3,0.625,44.1285055820792,116.824916400049,44.1285055820792,119.130431662765
0.1005,0.3,0.65,44.3231889625115,117.29755161869,44.3231889625115,125.120718353849
0.1005,0.3,0.675,44.4908033719547,117.70931365163,44.4908033719547,130.585291393956
0.1005,0.3,0.7,44.6272853847495,118.050475006965,44.6272853847495,135.425780281204
0.1005,0.3,0.725,44.728988627263,118.312012306073,44.728988627263,139.548063445614
0.1005,0.3,0.75,44.7928921880527,118.484188164734,44.7928921880527,142.853112787293
0.1005,0.3,0.775,44.8164955729478,118.558373076465,44.8164955729478,145.248915600543
0.1005,0.3,0.8,44.7981323796026,118.524737797123,44.7981323796026,146.635178880593
0.1005,0.3,0.825,44.7367336919912,118.375168518825,44.7367336919912,146.923190534166
0.1005,0.3,0.85,44.632303118581,118.099623553721,44.632303118581,146.01041344377
0.1005,0.3,0.875,44.4854785005814,117.690655520553,44.4854785005814,143.813217292626
0.1005,0.3,0.9,44.2982505360024,117.137855428035,44.2982505360024,140.225250367273
0.1005,0.3,0.925,44.0732218271741,116.434621480226,44.0732218271741,135.170632422621
0.1005,0.3,0.95,43.8146865865113,115.570006722662,43.8146865865113,128.536670991451
0.1005,0.3,0.975,43.5274432294395,114.538447871212,43.5274432294395,120.25910435077
0.1005,0.3,1,43.21840398178,113.328313598202,43.21840398178,113.328313598202
0.1005,0.3,1.025,42.8947576369817,111.935246132942,42.8947576369817,111.935246132942
0.1005,0.3,1.05,42.5663571339286,110.347072025668,42.5663571339286,110.347072025668
0.1005,0.3,1.075,42.2429323750343,108.560590087812,42.2429323750343,108.560590087812
0.1005,0.3,1.1,41.9376003711019,106.564114600329,41.9376003711019,106.564114600329
0.1005,0.3,1.125,41.6622487511326,104.346080518375,41.6622487511326,104.346080518375
0.1005,0.3,1.15,41.4336051793983,101.891876430113,41.4336051793983,101.891876430113
0.1005,0.3,1.175,36.7648947008306,88.4017147608609,36.7648947008306,547.418527733891
0.1005,0.3,1.2,18.6310167644358,43.59259983773,18.6310167644358,783.340755555223
0.1005,0.3,1.225,2.17263049473199,4.90487959830952,2.17263049473199,379.665154821451
0.1005,0.325,-0.25,-0.00178984915588076,-0.0162726534129325,0.0256113789142027,1.43921829216795
0.1005,0.325,-0.225,2.50907441428542,6.22018767711095,2.50907441428542,438.708571016723
0.1005,0.325,-0.2,21.5701967147203,52.3527441072571,21.5701967147203,907.358515931864
0.1005,0.325,-0.175,42.4871157630902,100.925250785075,42.4871157630902,625.725897516595
0.1005,0.325,-0.15,47.5968257746799,111.038396645841,47.5968257746799,183.302362383753
0.1005,0.325,-0.125,47.4238285249079,108.961611223883,47.4238285249079,159.090835216887
0.1005,0.325,-0.1,47.18396321646,107.085571907318,47.18396321646,137.110787325141
0.1005,0.325,-0.075,46.898020654736,105.397498050056,46.898020654736,117.403073507902
0.1005,0.325,-0.05,46.5789524457216,103.897491719721,46.5789524457216,103.897491719721
0.1005,0.325,-0.025,46.2434790936278,102.568073778194,46.2434790936278,102.568073778194
0.1005,0.325,0,45.9014628601724,101.4104549373,45.9014628601724,101.4104549373
0.1005,0.325,0.025,45.5660409685144,100.41179276695,45.5660409685144,100.41179276695
0.1005,0.325,0.05,45.2445205585913,99.5694219213212,45.2445205585913,99.5694219213212
0.1005,0.325,0.075,44.946656685533,98.8730428344903,44.946656685533,98.8730428344903
0.1005,0.325,0.1,44.6774923821297,98.3174770592669,44.6774923821297,98.3174770592669
0.1005,0.325,0.125,44.4437017723645,97.8937249056234,44.4437017723645,97.8937249056234
0.1005,0.325,0.15,44.2482705627993,97.5950990126097,44.2482705627993,97.5950990126097
0.1005,0.325,0.175,44.0951312192009,97.413128014858,44.0951312192009,97.413128014858
0.1005,0.325,0.2,43.9853981123291,97.3402297009525,43.9853981123291,97.3402297009525
0.1005,0.325,0.225,43.9206176699641,97.3680612966551,43.9206176699641,97.3680612966551
0.1005,0.325,0.25,43.9002246697526,97.4885079405542,43.9002246697526,97.4885079405542
0.1005,0.325,0.275,43.9237386284399,97.6931701797838,43.9237386284399,97.6931701797838
0.1005,0.325,0.3,43.9891235647431,97.9736086531325,43.9891235647431,97.9736086531325
0.1005,0.325,0.325,44.0942258525084,98.3213020060107,44.0942258525084,98.3213020060107
0.1005,0.325,0.35,44.235768328747,98.7276072374016,44.235768328747,98.7276072374016
0.1005,0.325,0.375,44.4102684980099,99.1838788705904,44.4102684980099,99.1838788705904
0.1005,0.325,0.4,44.6134574920995,99.6813448238184,44.6134574920995,99.6813448238184
0.1005,0.325,0.425,44.8408579465753,100.211264779533,44.8408579465753,100.211264779533
0.1005,0.325,0.45,45.0874754321052,100.76478926683,45.0874754321052,100.76478926683
0.1005,0.325,0.475,45.3481623577552,101.333129006387,45.3481623577552,101.333129006387
0.1005,0.325,0.5,45.6174774618753,101.907398115887,45.6174774618753,101.907398115887
0.1005,0.325,0.525,45.8899197324708,102.478815401156,45.8899197324708,102.478815401156
0.1005,0.325,0.55,46.1598885623602,103.038492928487,46.1598885623602,103.038492928487
0.1005,0.325,0.575,46.4218401137822,103.577724326687,46.4218401137822,103.577724326687
0.1005,0.325,0.6,46.6703077937848,104.087644442974,46.6703077937848,104.087644442974
0.1005,0.325,0.625,46.9000108673879,104.559697240956,46.9000108673879,107.071323481774
0.1005,0.325,0.65,47.1059142827481,104.98504672477,47.1059142827481,112.834705243256
0.1005,0.325,0.675,47.2833029576258,105.355370711946,47.2833029576258,118.093519243458
0.1005,0.325,0.7,47.4278743403519,105.661838005195,47.4278743403519,122.753326761175
0.1005,0.325,0.725,47.5357788874154,105.896453409196,47.5357788874154,126.723771245424
0.1005,0.325,0.75,47.6037506266173,106.050323862339,47.6037506266173,129.909804874855
0.1005,0.325,0.775,47.6291024678839,106.115890330544,47.6291024678839,132.22308858338
0.1005,0.325,0.8,47.6099116810126,106.084081315525,47.6099116810126,133.567395018084
0.1005,0.325,0.825,47.5449457760416,105.947909974221,47.5449457760416,133.857502003348
0.1005,0.325,0.85,47.43393330444,105.697957522629,47.43393330444,132.995097139762
0.1005,0.325,0.875,47.2773799609145,105.327983521479,47.2773799609145,130.899697492488
0.1005,0.325,0.9,47.0769731940086,104.828006007828,47.0769731940086,127.469477787546
0.1005,0.325,0.925,46.8352253360616,104.192750813669,46.8352253360616,122.631083288369
0.1005,0.325,0.95,46.5560884544651,103.41143046555,46.5560884544651,116.276920901518
0.1005,0.325,0.975,46.2443245242679,102.480001852879,46.2443245242679,108.344153303299
0.1005,0.325,1,45.9064544096324,101.386641539377,45.9064544096324,101.386641539377
0.1005,0.325,1.025,45.5496960730765,100.12882874078,45.5496960730765,100.12882874078
0.1005,0.325,1.05,45.1834589957131,98.6937051862994,45.1834589957131,98.6937051862994
0.1005,0.325,1.075,44.817573584714,97.0804530659551,44.817573584714,97.0804530659551
0.1005,0.325,1.1,44.4646813381805,95.2759447856957,44.4646813381805,95.2759447856957
0.1005,0.325,1.125,44.1366193374122,93.272870926115,44.1366193374122,93.272870926115
0.1005,0.325,1.15,43.8495354638893,91.055484813962,43.8495354638893,91.055484813962
0.1005,0.325,1.175,38.8608650264968,78.9800219359925,38.8608650264968,580.711156534688
0.1005,0.325,1.2,19.664437348029,38.9339551270438,19.664437348029,828.044501976656
0.1005,0.325,1.225,2.28896227282551,4.38027176262217,2.28896227282551,400.207165306246
0.1005,0.35,-0.25,-0.00217216018124432,-0.0150042027271052,0.0242837626814807,1.40464722361678
0.1005,0.35,-0.225,2.65443696751295,5.39754953871509,2.65443696751295,464.093264691673
0.1005,0.35,-0.2,22.793755348629,45.4025030502882,22.793755348629,957.685533527892
0.1005,0.35,-0.175,44.8452502626366,87.4729807006019,44.8452502626366,658.570648588795
0.1005,0.35,-0.15,50.1907332724303,96.1864494237258,50.1907332724303,166.412019133244
0.1005,0.35,-0.125,49.9685887648274,94.3335940860113,49.9685887648274,143.182849213249
0.1005,0.35,-0.1,49.6844466551653,92.6639252912941,49.6844466551653,122.102807110009
0.1005,0.35,-0.075,49.3585558722786,91.157599683665,49.3585558722786,103.193061507694
0.1005,0.35,-0.05,49.0040842313822,89.8223875492007,49.0040842313822,89.8223875492007
0.1005,0.35,-0.025,48.6371431802007,88.6355528233887,48.6371431802007,88.6355528233887
0.1005,0.35,0,48.2677973974289,87.6045956093385,48.2677973974289,87.6045956093385
0.1005,0.35,0.025,47.9087302806874,86.7125139655351,47.9087302806874,86.7125139655351
0.1005,0.35,0.05,47.5673173574133,85.9618848315956,47.5673173574133,85.9618848315956
0.1005,0.35,0.075,47.2529604653225,85.3394101105394,47.2529604653225,85.3394101105394
0.1005,0.35,0.1,46.9706739055438,84.8440681074586,46.9706739055438,84.8440681074586
0.1005,0.35,0.125,46.7268425817276,84.4649192952677,46.7268425817276,84.4649192952677
0.1005,0.35,0.15,46.5243577570476,84.1984858259726,46.5243577570476,84.1984858259726
0.1005,0.35,0.175,46.3669006315301,84.0352327797517,46.3669006315301,84.0352327797517
0.1005,0.35,0.2,46.2554477938552,83.9700463705069,46.2554477938552,83.9700463705069
0.1005,0.35,0.225,46.1913157565577,83.9941900042798,46.1913157565577,83.9941900042798
0.1005,0.35,0.25,46.1737734302523,84.101477523558,46.1737734302523,84.101477523558
0.1005,0.35,0.275,46.2021215292447,84.2835964592725,46.2021215292447,84.2835964592725
0.1005,0.35,0.3,46.2741402078197,84.5336640954826,46.2741402078197,84.5336640954826
0.1005,0.35,0.325,46.3874622123055,84.8435734391752,46.3874622123055,84.8435734391752
0.1005,0.35,0.35,46.5386151215152,85.205993578604,46.5386151215152,85.205993578604
0.1005,0.35,0.375,46.7239048500807,85.6129059936321,46.7239048500807,85.6129059936321
0.1005,0.35,0.4,46.9388602369333,86.0566972847249,46.9388602369333,86.0566972847249
0.1005,0.35,0.425,47.1787929913564,86.5293858383747,47.1787929913564,86.5293858383747
0.1005,0.35,0.45,47.4385023303357,87.0231897658004,47.4385023303357,87.0231897658004
0.1005,0.35,0.475,47.7126301227136,87.5301554634711,47.7126301227136,87.5301554634711
0.1005,0.35,0.5,47.9955268576841,88.0424150234273,47.9955268576841,88.0424150234273
0.1005,0.35,0.525,48.2814817768963,88.5520628615704,48.2814817768963,88.5520628615704
0.1005,0.35,0.55,48.5646858401983,89.0512073811206,48.5646858401983,89.0512073811206
0.1005,0.35,0.575,48.839387072819,89.5320309154997,48.839387072819,89.5320309154997
0.1005,0.35,0.6,49.0999116839916,89.9866638326939,49.0999116839916,89.9866638326939
0.1005,0.35,0.625,49.3407733945917,90.4074288213808,49.3407733945917,93.1452150563526
0.1005,0.35,0.65,49.5567323181747,90.786503939322,49.5567323181747,98.674086078687
0.1005,0.35,0.675,49.7428713394228,91.116410734051,49.7428713394228,103.719632942406
0.1005,0.35,0.7,49.8946861900564,91.3893735631129,49.8946861900564,108.191353440105
0.1005,0.35,0.725,50.0081294657729,91.598173274295,50.0081294657729,112.002631510205
0.1005,0.35,0.75,50.0797369089988,91.7350449162011,50.0797369089988,115.062413643444
0.1005,0.35,0.775,50.1066280526606,91.7930912601041,50.1066280526606,117.286000182452
0.1005,0.35,0.8,50.0866851952362,91.7644845335224,50.0866851952362,118.581259627146
0.1005,0.35,0.825,50.0184869424046,91.6427193178501,50.0184869424046,118.86640972088
0.1005,0.35,0.85,49.9015697237952,91.4197947516345,49.9015697237952,118.047418131169
0.1005,0.35,0.875,49.7362546034366,91.0896831786631,49.7362546034366,116.046872580283
0.1005,0.35,0.9,49.524039077215,90.6440707369534,49.524039077215,112.767570220042
0.1005,0.35,0.925,49.2672550103783,90.0775220698947,49.2672550103783,108.138558249196
0.1005,0.35,0.95,48.9696660186366,89.3812566747107,48.9696660186366,102.057511877029
0.1005,0.35,0.975,48.6358582796352,88.5505928292506,48.6358582796352,94.4628066348093
0.1005,0.35,1,48.2721652446017,87.5761336153072,48.2721652446017,87.5761336153072
0.1005,0.35,1.025,47.8856357234846,86.4541832167126,47.8856357234846,86.4541832167126
0.1005,0.35,1.05,47.4854963436754,85.1747264612141,47.4854963436754,85.1747264612141
0.1005,0.35,1.075,47.0814177258158,83.7353251526674,47.0814177258158,83.7353251526674
0.1005,0.35,1.1,46.6858814847922,82.1259108839273,46.6858814847922,82.1259108839273
0.1005,0.35,1.125,46.3103869219604,80.3384325188276,46.3103869219604,80.3384325188276
0.1005,0.35,1.15,45.9708998738869,78.3615134406444,45.9708998738869,78.3615134406444
0.1005,0.35,1.175,40.7001208484944,67.9044566891646,40.7001208484944,609.972655282531
0.1005,0.35,1.2,20.5707377123067,33.4375826919766,20.5707377123067,867.27414214475
0.1005,0.35,1.225,2.39082885421826,3.75620856346286,2.39082885421826,418.212108902988
0.1005,0.375,-0.25,-0.00251850063989898,-0.0104966408242705,0.0231470597659013,1.36964650346004
0.1005,0.375,-0.225,2.77828367371152,4.49599253762185,2.77828367371152,485.698564286415
0.1005,0.375,-0.2,23.8343776148962,37.7397819972657,23.8343776148962,1000.4477762149
0.1005,0.375,-0.175,46.849038358496,72.614854757537,46.849038358496,686.409631299847
0.1005,0.375,-0.15,52.3929650153826,79.7533594710237,52.3929650153826,148.179271390467
0.1005,0.375,-0.125,52.1273238213772,78.1246624837463,52.1273238213772,125.925126529576
0.1005,0.375,-0.1,51.8039552949327,76.658556123828,51.8039552949327,105.735690300085
0.1005,0.375,-0.075,51.4426899910878,75.3334757295669,51.4426899910878,87.6157806964563
0.1005,0.375,-0.05,51.0568418418631,74.1603986717938,51.0568418418631,74.1603986717938
0.1005,0.375,-0.025,50.6620189636425,73.1154393275798,50.6620189636425,73.1154393275798
0.1005,0.375,0,50.2684382948884,72.2089093019058,50.2684382948884,72.2089093019058
0.1005,0.375,0.025,49.8884044412515,71.4226302001195,49.8884044412515,71.4226302001195
0.1005,0.375,0.05,49.5293387993761,70.7619126031452,49.5293387993761,70.7619126031452
0.1005,0.375,0.075,49.2003434879262,70.2125257897183,49.2003434879262,70.2125257897183
0.1005,0.375,0.1,48.9064006401228,69.7759081764787,48.9064006401228,69.7759081764787
0.1005,0.375,0.125,48.6536452563354,69.4405464908006,48.6536452563354,69.4405464908006
0.1005,0.375,0.15,48.4448828579056,69.2050794192214,48.4448828579056,69.2050794192214
0.1005,0.375,0.175,48.2835741204862,69.0597738626903,48.2835741204862,69.0597738626903
0.1005,0.375,0.2,48.1705738452532,69.0013079374185,48.1705738452532,69.0013079374185
0.1005,0.375,0.225,48.1069946513658,69.0210785688344,48.1069946513658,69.0210785688344
0.1005,0.375,0.25,48.0919597009961,69.114424698094,48.0919597009961,69.114424698094
0.1005,0.375,0.275,48.1245746764043,69.2734316610806,48.1245746764043,69.2734316610806
0.1005,0.375,0.3,48.2024581378658,69.4925411792111,48.2024581378658,69.4925411792111
0.1005,0.375,0.325,48.3230521469356,69.7642391298612,48.3230521469356,69.7642391298612
0.1005,0.375,0.35,48.4827122646237,70.0823775125568,48.4827122646237,70.0823775125568
0.1005,0.375,0.375,48.6775556667479,70.4396660077064,48.6775556667479,70.4396660077064
0.1005,0.375,0.4,48.9029324215962,70.8295791598591,48.9029324215962,70.8295791598591
0.1005,0.375,0.425,49.153966435886,71.2449527662566,49.153966435886,71.2449527662566
0.1005,0.375,0.45,49.4252739634661,71.6790313715067,49.4252739634661,71.6790313715067
0.1005,0.375,0.475,49.7113099608,72.1247352504556,49.7113099608,72.1247352504556
0.1005,0.375,0.5,50.0062396059754,72.5751832567333,50.0062396059754,72.5751832567333
0.1005,0.375,0.525,50.3041667929812,73.0233785169611,50.3041667929812,73.0233785169611
0.1005,0.375,0.55,50.5990961367953,73.4623887248358,50.5990961367953,73.4623887248358
0.1005,0.375,0.575,50.8850931298304,73.8853266750592,50.8850931298304,73.8853266750592
0.1005,0.375,0.6,51.1562973752575,74.2852589637172,51.1562973752575,74.2852589637172
0.1005,0.375,0.625,51.4070446002537,74.6554541489609,51.4070446002537,77.6329931861759
0.1005,0.375,0.65,51.6319080956974,74.9890014200424,51.6319080956974,82.9206829763808
0.1005,0.375,0.675,51.8257994267854,75.279383111799,51.8257994267854,87.7464040412545
0.1005,0.375,0.7,51.9840263021915,75.5197015767998,51.9840263021915,92.0235142464565
0.1005,0.375,0.725,52.1023792330002,75.7037184336886,52.1023792330002,95.6692156594175
0.1005,0.375,0.75,52.1772024120663,75.8244987638729,52.1772024120663,98.5963252636024
0.1005,0.375,0.775,52.2054656472416,75.8761567565293,52.2054656472416,100.723918092027
0.1005,0.375,0.8,52.1848522674599,75.8516234452518,52.1848522674599,101.963763056073
0.1005,0.375,0.825,52.1138074631898,75.7454525925907,52.1138074631898,102.237741087803
0.1005,0.375,0.85,51.991655761189,75.5502977887122,51.991655761189,101.455800284082
0.1005,0.375,0.875,51.8186062291882,75.2612647652206,51.8186062291882,99.5439490071806
0.1005,0.375,0.9,51.5959246028257,74.8705464012203,51.5959246028257,96.4091657420998
0.1005,0.375,0.925,51.3258587898688,74.373956758749,51.3258587898688,91.9834217932394
0.1005,0.375,0.95,51.011913039176,73.7630202025912,51.011913039176,86.1690463157316
0.1005,0.375,0.975,50.6586260713951,73.0344878014602,50.6586260713951,78.9063644467027
0.1005,0.375,1,50.2720365543826,72.1789953934641,50.2720365543826,72.1789953934641
0.1005,0.375,1.025,49.8591928465367,71.194571691172,49.8591928465367,71.194571691172
0.1005,0.375,1.05,49.4289871044917,70.0708315099236,49.4289871044917,70.0708315099236
0.1005,0.375,1.075,48.9911478988275,68.8075532132061,48.9911478988275,68.8075532132061
0.1005,0.375,1.1,48.5577921176199,67.3936187234498,48.5577921176199,67.3936187234498
0.1005,0.375,1.125,48.1403786728333,65.8249293749043,48.1403786728333,65.8249293749043
0.1005,0.375,1.15,47.7544609337296,64.0894826447246,47.7544609337296,64.0894826447246
0.1005,0.375,1.175,42.2444005147722,55.4269849447409,42.2444005147722,634.633802110912
0.1005,0.375,1.2,21.3303959240033,27.2309861210818,21.3303959240033,900.210706763806
0.1005,0.375,1.225,2.47610494907252,3.05306060643455,2.47610494907252,433.282879607036
0.1005,0.4,-0.25,-0.00269422293792026,-0.00595602061105336,0.0222245346670396,1.33198058607695
0.1005,0.4,-0.225,2.87865389304532,3.52359443586232,2.87865389304532,503.190968633312
0.1005,0.4,-0.2,24.6758351123293,29.4874733313837,24.6758351123293,1034.96077228255
0.1005,0.4,-0.175,48.4663200510579,56.5951666607437,48.4663200510579,708.768131089372
0.1005,0.4,-0.15,54.1675433617801,62.0169793760547,54.1675433617801,128.852821439275
0.1005,0.4,-0.125,53.863954929488,60.6110486647169,53.863954929488,107.566914155402
0.1005,0.4,-0.1,53.5065013745412,59.3481429125666,53.5065013745412,88.2600400669039
0.1005,0.4,-0.075,53.1143461356416,58.2028323715559,53.1143461356416,70.9227425473626
0.1005,0.4,-0.05,52.7012126255062,57.1912182527366,52.7012126255062,57.1912182527366
0.1005,0.4,-0.025,52.2820131769097,56.2866983468896,52.2820131769097,56.2866983468896
0.1005,0.4,0,51.8673329908832,55.5038585375341,51.8673329908832,55.5038585375341
0.1005,0.4,0.025,51.4689426117519,54.8221283239355,51.4689426117519,54.8221283239355
0.1005,0.4,0.05,51.0944865942359,54.2506089286249,51.0944865942359,54.2506089286249
0.1005,0.4,0.075,50.7526522931687,53.7732518436165,50.7526522931687,53.7732518436165
0.1005,0.4,0.1,50.4485283183533,53.3946823106723,50.4485283183533,53.3946823106723
0.1005,0.4,0.125,50.1879218812451,53.1022093114957,50.1879218812451,53.1022093114957
0.1005,0.4,0.15,49.9736577352782,52.8970643936356,49.9736577352782,52.8970643936356
0.1005,0.4,0.175,49.8089291449509,52.7689300046705,49.8089291449509,52.7689300046705
0.1005,0.4,0.2,49.6945475720462,52.7165749700764,49.6945475720462,52.7165749700764
0.1005,0.4,0.225,49.6313986367325,52.7312979131448,49.6313986367325,52.7312979131448
0.1005,0.4,0.25,49.6185187729936,52.8101429545719,49.6185187729936,52.8101429545719
0.1005,0.4,0.275,49.6548125774054,52.9454626402007,49.6548125774054,52.9454626402007
0.1005,0.4,0.3,49.7377826244314,53.1331281872439,49.7377826244314,53.1331281872439
0.1005,0.4,0.325,49.8646857807007,53.3661495399463,49.8646857807007,53.3661495399463
0.1005,0.4,0.35,50.031742420797,53.639622124592,50.031742420797,53.639622124592
0.1005,0.4,0.375,50.2348938825737,53.9469499833346,50.2348938825737,53.9469499833346
0.1005,0.4,0.4,50.4693428570273,54.2827316375711,50.4693428570273,54.2827316375711
0.1005,0.4,0.425,50.7300428296999,54.6406037683483,50.7300428296999,54.6406037683483
0.1005,0.4,0.45,51.0114553393522,55.0148615699487,51.0114553393522,55.0148615699487
0.1005,0.4,0.475,51.307868254932,55.3992878059847,51.307868254932,55.3992878059847
0.1005,0.4,0.5,51.6132880980892,55.7880088153355,51.6132880980892,55.7880088153355
0.1005,0.4,0.525,51.9216542113451,56.1749203504078,51.9216542113451,56.1749203504078
0.1005,0.4,0.55,52.2268110474127,56.5540736297867,52.2268110474127,56.5540736297867
0.1005,0.4,0.575,52.5226621279487,56.9194810994159,52.5226621279487,56.9194810994159
0.1005,0.4,0.6,52.8031871532944,57.2651821090095,52.8031871532944,57.2651821090095
0.1005,0.4,0.625,53.0625629817224,57.5853330218911,53.0625629817224,60.8134057209933
0.1005,0.4,0.65,53.2952044631041,57.8739968649516,53.2952044631041,65.8540175518784
0.1005,0.4,0.675,53.4958680786912,58.1255139505843,53.4958680786912,70.454104667193
0.1005,0.4,0.7,53.6597051783639,58.3339761919546,53.6597051783639,74.5308696154141
0.1005,0.4,0.725,53.7823555710263,58.4939529892208,53.7823555710263,78.005327421138
0.1005,0.4,0.75,53.8600091509056,58.5995353263794,53.8600091509056,80.7941444000732
0.1005,0.4,0.775,53.8894897759433,58.6455686328222,53.8894897759433,82.8201707497859
0.1005,0.4,0.8,53.8683278485584,58.6260749453526,53.8683278485584,83.9990476484543
0.1005,0.4,0.825,53.7948275218325,58.5362271191016,53.7948275218325,84.2563317490006
0.1005,0.4,0.85,53.6681604647533,58.3698729401815,53.6681604647533,83.5059132664297
0.1005,0.4,0.875,53.4883997998791,58.1225790523515,53.4883997998791,81.6772543601973
0.1005,0.4,0.9,53.2566566803098,57.7878825705836,53.2566566803098,78.6814627116659
0.1005,0.4,0.925,52.9750489190684,57.3618474130206,52.9750489190684,74.4534983575495
0.1005,0.4,0.95,52.6469223306938,56.8375424376967,52.6469223306938,68.90027912429
0.1005,0.4,0.975,52.2766938125127,56.2117099072347,52.2766938125127,61.9641846911085
0.1005,0.4,1,51.8702370948107,55.4767688108697,51.8702370948107,55.4767688108697
0.1005,0.4,1.025,51.4344928833392,54.630464855136,51.4344928833392,54.630464855136
0.1005,0.4,1.05,50.9781800727252,53.6644052852933,50.9781800727252,53.6644052852933
0.1005,0.4,1.075,50.5109453312986,52.5779023634238,50.5109453312986,52.5779023634238
0.1005,0.4,1.1,50.0447293124716,51.3618285735138,50.0447293124716,51.3618285735138
0.1005,0.4,1.125,49.5908096304546,50.0126215823472,49.5908096304546,50.0126215823472
0.1005,0.4,1.15,49.1645708374135,48.5214428966993,49.1645708374135,62.1761519723962
0.1005,0.4,1.175,43.4618557748854,41.7956410437326,43.4618557748854,654.221919386435
0.1005,0.4,1.2,21.9274177528315,20.4401503393338,21.9274177528315,926.174795828491
0.1005,0.4,1.225,2.54291017296175,2.28068125025765,2.54291017296175,445.09120260903
0.1005,0.425,-0.25,-0.00281735896200713,-0.00152977360017314,0.0214123723737227,1.29077920407194
0.1005,0.425,-0.225,2.9540127534123,2.4975385759211,2.9540127534123,516.303633071846
0.1005,0.425,-0.2,25.3049061973788,20.7738879589151,25.3049061973788,1060.67286625574
0.1005,0.425,-0.175,49.6712294120578,39.6678391393723,49.6712294120578,725.263462404559
0.1005,0.425,-0.15,55.4853118670309,43.2604764375278,55.4853118670309,108.681648275185
0.1005,0.425,-0.125,55.1493723249288,42.0773195840335,55.1493723249288,88.3582445158434
0.1005,0.425,-0.1,54.7628473706268,41.0159895192206,54.7628473706268,69.926597456186
0.1005,0.425,-0.075,54.3443132872325,40.0502224129452,54.3443132872325,53.3660304022073
0.1005,0.425,-0.05,53.9078732497407,39.198489688812,53.9078732497407,39.198489688812
0.1005,0.425,-0.025,53.4678205293125,38.4340786973705,53.4678205293125,38.4340786973705
0.1005,0.425,0,53.0350880850302,37.7735720492036,53.0350880850302,37.7735720492036
0.1005,0.425,0.025,52.6209638320234,37.1960212851766,52.6209638320234,37.1960212851766
0.1005,0.425,0.05,52.2333139539191,36.7125736189454,52.2333139539191,36.7125736189454
0.1005,0.425,0.075,51.8804468595086,36.3068399467309,51.8804468595086,36.3068399467309
0.1005,0.425,0.1,51.567568525981,35.985382050057,51.567568525981,35.985382050057
0.1005,0.425,0.125,51.3001855213486,35.7353624408089,51.3001855213486,38.3270856060447
0.1005,0.425,0.15,51.08115986849,35.5597554008445,51.08115986849,41.423303442063
0.1005,0.425,0.175,50.9134404782799,35.4483469987648,50.9134404782799,43.4116203374381
0.1005,0.425,0.2,50.7978172720574,35.401443735228,50.7978172720574,44.4034249795634
0.1005,0.425,0.225,50.7349704603551,35.4106867442815,50.7349704603551,44.4343646690481
0.1005,0.425,0.25,50.7238733257479,35.4744798479969,50.7238733257479,43.6040120817407
0.1005,0.425,0.275,50.7632508425911,35.5857154089605,50.7632508425911,41.961545907185
0.1005,0.425,0.3,50.8505138740449,35.7414866236155,50.8505138740449,39.5979737151491
0.1005,0.425,0.325,50.9827559935692,35.9354912809642,50.9827559935692,36.5724520367953
0.1005,0.425,0.35,51.1560868043835,36.163948086156,51.1560868043835,36.163948086156
0.1005,0.425,0.375,51.3662942925403,36.4210520132154,51.3662942925403,36.4210520132154
0.1005,0.425,0.4,51.6084580430458,36.7024576749124,51.6084580430458,36.7024576749124
0.1005,0.425,0.425,51.877384162468,37.0026599280631,51.877384162468,37.0026599280631
0.1005,0.425,0.45,52.1674034322415,37.3169652784192,52.1674034322415,37.3169652784192
0.1005,0.425,0.475,52.4726601796668,37.6400556319075,52.4726601796668,37.6400556319075
0.1005,0.425,0.5,52.7870257466711,37.9670377148897,52.7870257466711,37.9670377148897
0.1005,0.425,0.525,53.1042989904967,38.2927291930895,53.1042989904967,38.2927291930895
0.1005,0.425,0.55,53.4181869384323,38.6121373745595,53.4181869384323,38.6121373745595
0.1005,0.425,0.575,53.7224558859244,38.9202075394892,53.7224558859244,38.9202075394892
0.1005,0.425,0.6,54.0109471900037,39.2119117620149,54.0109471900037,39.2119117620149
0.1005,0.425,0.625,54.277704647346,39.4823436350483,54.277704647346,42.9666033869797
0.1005,0.425,0.65,54.5170043399523,39.7264722566228,54.5170043399523,47.7550164937211
0.1005,0.425,0.675,54.7234752575275,39.939578247329,54.7234752575275,52.1244448679323
0.1005,0.425,0.7,54.8921290881174,40.1166264565956,54.8921290881174,55.9958811088201
0.1005,0.425,0.725,55.0184855081194,40.253133948481,55.0184855081194,59.2942022691308
0.1005,0.425,0.75,55.0985922353089,40.3440220409011,55.0985922353089,61.9398336203157
0.1005,0.425,0.775,55.1291625229605,40.3851014570011,55.1291625229605,63.8594896345744
0.1005,0.425,0.8,55.1075791624103,40.371168945803,55.1075791624103,64.9725400930763
0.1005,0.425,0.825,55.0320479139408,40.2983968959065,55.0320479139408,65.2083729227338
0.1005,0.425,0.85,54.9015831671415,40.1613348982927,54.9015831671415,64.4845988078009
0.1005,0.425,0.875,54.7161753651651,39.9566069318954,54.7161753651651,62.7343920170747
0.1005,0.425,0.9,54.4767633508025,39.6783571196842,54.4767633508025,59.8726580791763
0.1005,0.425,0.925,54.1854028195369,39.3237962231369,54.1854028195369,55.8377544687758
0.1005,0.425,0.95,53.845246120456,38.8864782878736,53.845246120456,50.5407106290688
0.1005,0.425,0.975,53.4606756650507,38.3644238721749,53.4606756650507,43.9265763179466
0.1005,0.425,1,53.0373437988594,37.7503807923334,53.0373437988594,37.7503807923334
0.1005,0.425,1.025,52.5821950367852,37.0435610928022,52.5821950367852,37.0435610928022
0.1005,0.425,1.05,52.1036925531377,36.2356712433537,52.1036925531377,36.2356712433537
0.1005,0.425,1.075,51.6115416280945,35.3277827238839,51.6115416280945,35.3277827238839
0.1005,0.425,1.1,51.1173914903279,34.3104300224288,51.1173914903279,34.3104300224288
0.1005,0.425,1.125,50.6325353246639,33.1831645837426,50.6325353246639,42.7822589460381
0.1005,0.425,1.15,50.1720714933327,31.9375614318732,50.1720714933327,60.4046152955197
0.1005,0.425,1.175,44.3266606221741,27.2616187619982,44.3266606221741,668.354353788062
0.1005,0.425,1.2,22.3485877527043,13.191193954866,22.3485877527043,944.616204172597
0.1005,0.425,1.225,2.58969533004582,1.45532631658651,2.58969533004582,453.37056338055
0.1005,0.45,-0.25,-0.00277622057479348,0.00228557775002097,0.0207261138657091,1.24462556295318
0.1005,0.45,-0.225,3.00319182147795,1.43046082605588,3.00319182147795,524.833597379192
0.1005,0.45,-0.2,25.7117467024011,11.7262600651009,25.7117467024011,1077.16793353095
0.1005,0.45,-0.175,50.4442379411556,22.0832579502577,50.4442379411556,735.607194483074
0.1005,0.45,-0.15,56.3244246602135,23.7667896261076,56.3244246602135,87.9146386078805
0.1005,0.45,-0.125,55.9616725875271,22.8055125469611,55.9616725875271,68.5488369834305
0.1005,0.45,-0.1,55.5511507869038,21.9458079922315,55.5511507869038,50.9865920169844
0.1005,0.45,-0.075,55.1107029358705,21.158941856286,55.1107029358705,35.1981095301871
0.1005,0.45,-0.05,54.6549804304215,20.467027705213,54.6549804304215,21.1081245862178
0.1005,0.45,-0.025,54.1975566187988,19.8421669208624,54.1975566187988,19.8421669208624
0.1005,0.45,0,53.7498485801316,19.3038612799494,53.7498485801316,19.3038612799494
0.1005,0.45,0.025,53.3225773376935,18.8300176102737,53.3225773376935,18.8300176102737
0.1005,0.45,0.05,52.9239463480869,18.4344565697489,52.9239463480869,20.4862983135455
0.1005,0.45,0.075,52.5618223224906,18.0999324047804,52.5618223224906,26.9726353542625
0.1005,0.45,0.1,52.2416227413034,17.8353490972126,52.2416227413034,32.2594625416118
0.1005,0.45,0.125,51.968512354576,17.6273948980928,51.968512354576,36.343214729659
0.1005,0.45,0.15,51.7454649738216,17.4810375012417,51.7454649738216,39.346832831591
0.1005,0.45,0.175,51.575162946279,17.3859711438545,51.575162946279,41.2860426802717
0.1005,0.45,0.2,51.4584331743298,17.3441886146895,51.4584331743298,42.2697258018254
0.1005,0.45,0.225,51.3957433147943,17.3475651757072,51.3957433147943,42.3301881220651
0.1005,0.45,0.25,51.3860500048839,17.3959491776379,51.3860500048839,41.5647489264309
0.1005,0.45,0.275,51.4279025321024,17.4827177945016,51.4279025321024,40.0190000270065
0.1005,0.45,0.3,51.5186581086981,17.6062333075564,51.5186581086981,37.7816926021607
0.1005,0.45,0.325,51.6552585927898,17.7608566672907,51.6552585927898,34.9083665003882
0.1005,0.45,0.35,51.8337352730154,17.9439561250092,51.8337352730154,31.4818967420866
0.1005,0.45,0.375,52.0497393333693,18.1505084672494,52.0497393333693,27.5649049982651
0.1005,0.45,0.4,52.2982561899339,18.3772402819338,52.2982561899339,23.2364356660397
0.1005,0.45,0.425,52.5739641465608,18.6195018246045,52.5739641465608,18.6195018246045
0.1005,0.45,0.45,52.87109008269,18.873622820282,52.87109008269,18.873622820282
0.1005,0.45,0.475,53.1836560046415,19.1351817405754,53.1836560046415,19.1351817405754
0.1005,0.45,0.5,53.5054238106862,19.4002780593907,53.5054238106862,19.4002780593907
0.1005,0.45,0.525,53.8300737227105,19.6646439498297,53.8300737227105,19.6646439498297
0.1005,0.45,0.55,54.1512006336039,19.9242599180243,54.1512006336039,19.9242599180243
0.1005,0.45,0.575,54.462455259001,20.1749862541335,54.462455259001,20.1749862541335
0.1005,0.45,0.6,54.7575660341105,20.4127555327982,54.7575660341105,20.4127555327982
0.1005,0.45,0.625,55.0304643268304,20.6335625625655,55.0304643268304,24.3722898980707
0.1005,0.45,0.65,55.2753136714024,20.8333303750056,55.2753136714024,28.9040635383003
0.1005,0.45,0.675,55.4866342552167,21.008213987515,55.4866342552167,33.0384716588345
0.1005,0.45,0.7,55.6593260707432,21.1541342752932,55.6593260707432,36.7002814846012
0.1005,0.45,0.725,55.7888042160332,21.2674425456022,55.7888042160332,39.8182352607585
0.1005,0.45,0.75,55.871005337964,21.3440322251725,55.871005337964,42.3164908867057
0.1005,0.45,0.775,55.9025429038727,21.3804926137867,55.9025429038727,44.1256395568696
0.1005,0.45,0.8,55.8806883004861,21.3726300223957,55.8806883004861,45.1687380125241
0.1005,0.45,0.825,55.8035528353035,21.3173197787566,55.8035528353035,45.3790394701073
0.1005,0.45,0.85,55.6700375048784,21.2101883357892,55.6700375048784,44.6778101542086
0.1005,0.45,0.875,55.4800443834209,21.0484603845982,55.4800443834209,43.0020111513582
0.1005,0.45,0.9,55.2343946896606,20.827462261748,55.2343946896606,40.2702442693119
0.1005,0.45,0.925,54.9350634149271,20.5448691237378,54.9350634149271,36.4244085984087
0.1005,0.45,0.95,54.5850783194442,20.1955660871871,54.5850783194442,31.3794865120254
0.1005,0.45,0.975,54.1887524286004,19.777862763644,54.1887524286004,25.0834518356299
0.1005,0.45,1,53.7516029187837,19.286029749038,53.7516029187837,19.286029749038
0.1005,0.45,1.025,53.2805241398669,18.719359048037,53.2805241398669,19.4154113050396
0.1005,0.45,1.05,52.7838286867562,18.0712813558441,52.7838286867562,20.2568208756304
0.1005,0.45,1.075,52.2712071785506,17.342753202097,52.2712071785506,20.6694787161505
0.1005,0.45,1.1,51.7541382091452,16.5261006609757,51.7541382091452,27.7410585889462
0.1005,0.45,1.125,51.2438639633764,15.6215487327425,51.2438639633764,43.1051741194414
0.1005,0.45,1.15,50.7553617695061,14.6237250051843,50.7553617695061,60.2953484819201
0.1005,0.45,1.175,44.8195185471585,12.07757484394,44.8195185471585,676.744294628235
0.1005,0.45,1.2,22.5842318812639,5.61306704724776,22.5842318812639,955.122680903139
0.1005,0.45,1.225,2.615348067492,0.590416630880206,2.615348067492,457.921789844737
0.1005,0.475,-0.25,-0.0027155496548328,0.0043931890299781,0.0200963218717016,1.19332403083808
0.1005,0.475,-0.225,3.02532592607586,0.338306462460365,3.02532592607586,528.644332657106
0.1005,0.475,-0.2,25.8895073587294,2.47312732726799,25.8895073587294,1084.163849507
0.1005,0.475,-0.175,50.7720364579823,4.09609286940914,50.7720364579823,739.603682769639
0.1005,0.475,-0.15,56.6698800195348,3.8204379025128,56.6698800195348,79.6208038848479
0.1005,0.475,-0.125,56.2858767621471,3.08119860782423,56.2858767621471,63.1371259179383
0.1005,0.475,-0.1,55.8563612938748,2.4222774701461,55.8563612938748,47.028881808818
0.1005,0.475,-0.075,55.3984852283385,1.81457486905144,55.3984852283385,32.0859421815076
0.1005,0.475,-0.05,54.9274449376367,1.28175257962198,54.9274449376367,19.0615360656254
0.1005,0.475,-0.025,54.4561504560166,0.79667151905918,54.4561504560166,18.6924712217116
0.1005,0.475,0,53.9964989640489,0.379968916932536,53.9964989640489,19.011009514987
0.1005,0.475,0.025,53.5586834360827,0.0099941446796436,53.5586834360827,27.9976307302951
0.1005,0.475,0.05,53.1512523207786,-0.298173990607807,53.1512523207786,35.6392474583186
0.1005,0.475,0.075,52.7816593177522,-0.561418718960969,52.7816593177522,41.9945358581315
0.1005,0.475,0.1,52.4555489906025,-0.769547312493683,52.4555489906025,47.1379277769076
0.1005,0.475,0.125,52.1777678952141,-0.935460313652141,52.1777678952141,51.1268736448061
0.1005,0.475,0.15,51.951421732881,-1.05293854406917,51.951421732881,54.0367941230191
0.1005,0.475,0.175,51.7789480206835,-1.13176831240812,51.7789480206835,55.9269686981775
0.1005,0.475,0.2,51.661233133969,-1.16876840863449,51.661233133969,56.8719359109556
0.1005,0.475,0.225,51.5985536455394,-1.17142611757898,51.5985536455394,56.9336041231889
0.1005,0.475,0.25,51.5898731963367,-1.13876815383762,51.5898731963367,56.1852876787131
0.1005,0.475,0.275,51.633587287217,-1.07667676450157,51.633587287217,54.6913906432333
0.1005,0.475,0.3,51.7270236220112,-0.985717206014122,51.7270236220112,52.5242213729879
0.1005,0.475,0.325,51.8669948574186,-0.870708519193025,51.8669948574186,49.7502231995197
0.1005,0.475,0.35,52.049478255166,-0.733249089442011,52.049478255166,46.4410397615162
0.1005,0.475,0.375,52.270011268266,-0.577486510562569,52.270011268266,42.6646377350712
0.1005,0.475,0.4,52.5235093817328,-0.405688674565266,52.5235093817328,38.4922843786552
0.1005,0.475,0.425,52.8045465916379,-0.221594200378197,52.8045465916379,33.9929909859045
0.1005,0.475,0.45,53.1072699255802,-0.0278880618660035,53.1072699255802,29.2378373186173
0.1005,0.475,0.475,53.42560286722,0.171939393139737,53.42560286722,24.2964611936197
0.1005,0.475,0.5,53.7532215898032,0.374956625572305,53.7532215898032,19.239859006996
0.1005,0.475,0.525,54.0837117222581,0.577835771870503,54.0837117222581,18.3516710808699
0.1005,0.475,0.55,54.4105792088043,0.77751062005292,54.4105792088043,18.221233378748
0.1005,0.475,0.575,54.7273835094756,0.970782302103862,54.7273835094756,18.094203447965
0.1005,0.475,0.6,55.0277624841356,1.15451891397341,55.0277624841356,17.9726692350159
0.1005,0.475,0.625,55.3055598591667,1.32565201945578,55.3055598591667,21.1993369089399
0.1005,0.475,0.65,55.5548476709883,1.48101851134627,55.5548476709883,25.4306649763582
0.1005,0.475,0.675,55.7700629475798,1.61770426944666,55.7700629475798,29.2874509707388
0.1005,0.475,0.7,55.9460130836732,1.7325175490327,55.9460130836732,32.7027562605335
0.1005,0.475,0.725,56.0780357842033,1.82273661661313,56.0780357842033,35.6056909218683
0.1005,0.475,0.75,56.1619728678235,1.88511088084805,56.1619728678235,37.9301283591678
0.1005,0.475,0.775,56.1943678007261,1.91715897534398,56.1943678007261,39.6069901928617
0.1005,0.475,0.8,56.1723927614393,1.91550739697206,56.1723927614393,40.5700726320326
0.1005,0.475,0.825,56.0940984594251,1.87797349711544,56.0940984594251,40.7539336318986
0.1005,0.475,0.85,55.9582791643437,1.8009648438366,55.9582791643437,40.0906353017774
0.1005,0.475,0.875,55.7647883637054,1.6826736987666,55.7647883637054,38.5210229496787
0.1005,0.475,0.9,55.5143290810775,1.51916729115671,55.5143290810775,35.9729054270404
0.1005,0.475,0.925,55.2088434224004,1.309126096257,55.2088434224004,32.3965991348988
0.1005,0.475,0.95,54.8512249883666,1.04813860495013,54.8512249883666,27.7134547044132
0.1005,0.475,0.975,54.4457753564308,0.735563999966857,54.4457753564308,21.8847196117877
0.1005,0.475,1,53.9978564186212,0.366348719969001,53.9978564186212,18.6779249288636
0.1005,0.475,1.025,53.514382072447,-0.0591264434119341,53.514382072447,19.9470293346852
0.1005,0.475,1.05,53.003482136623,-0.546779792869075,53.003482136623,20.8593146761979
0.1005,0.475,1.075,52.4749153433119,-1.0945308754414,52.4749153433119,31.4630874660707
0.1005,0.475,1.1,51.9399417584547,-1.70952877484726,51.9399417584547,44.3974573544361
0.1005,0.475,1.125,51.4098714248472,-2.38951686749034,51.4098714248472,58.9709677929643
0.1005,0.475,1.15,50.899527414344,-3.13835160066843,50.899527414344,75.2643686382443
0.1005,0.475,1.175,44.9272236947132,-3.50465003672737,44.9272236947132,679.196975437794
0.1005,0.475,1.2,22.6275541269487,-2.16789817066011,22.6275541269487,957.414367033221
0.1005,0.475,1.225,2.61901060187875,-0.29920921890246,2.61901060187875,458.609577306203
0.1005,0.5,-0.25,-0.00256542180553196,0.00557904700261963,0.0195431040386836,1.13626663794722
0.1005,0.5,-0.225,3.02002127445502,-0.764274870825775,3.02002127445502,527.664636207519
0.1005,0.5,-0.2,25.8347685097474,-6.85616372890857,25.8347685097474,1081.51493969926
0.1005,0.5,-0.175,50.6478032213483,-14.0400305479569,50.6478032213483,737.151987090572
0.1005,0.5,-0.15,56.514056396455,-16.2928013111787,56.514056396455,77.1136575821003
0.1005,0.5,-0.125,56.1143413673571,-16.8102656523438,56.1143413673571,61.3419417963613
0.1005,0.5,-0.1,55.6708750684185,-17.2680363041772,55.6708750684185,45.9305729535862
0.1005,0.5,-0.075,55.2000438149261,-17.6964569771962,55.2000438149261,31.5898148796161
0.1005,0.5,-0.05,54.7176825256831,-18.0697397794496,54.7176825256831,19.3628989231299
0.1005,0.5,-0.025,54.2360072242499,-18.4147902332966,54.2360072242499,25.964865532485
0.1005,0.5,0,53.7674663503634,-18.7094739078615,53.7674663503634,35.8466288046174
0.1005,0.5,0.025,53.3216988737095,-18.9753132934414,53.3216988737095,44.3959177783177
0.1005,0.5,0.05,52.9076612720777,-19.1957636539487,52.9076612720777,51.6701786741192
0.1005,0.5,0.075,52.5323769526006,-19.3875148308324,52.5323769526006,57.7305124924638
0.1005,0.5,0.1,52.2017720219652,-19.5389795882683,52.2017720219652,62.6424131883725
0.1005,0.5,0.125,51.9203671197333,-19.6627265870469,51.9203671197333,66.4641980995687
0.1005,0.5,0.15,51.6914461179392,-19.7512385391066,51.6914461179392,69.2638379748881
0.1005,0.5,0.175,51.5172028595739,-19.8138105150701,51.5172028595739,71.1000220365038
0.1005,0.5,0.2,51.3986226022872,-19.8460567749872,51.3986226022872,72.0410402105811
0.1005,0.5,0.225,51.3357992852987,-19.8548290937701,51.3357992852987,72.1470788261075
0.1005,0.5,0.25,51.3277377046086,-19.8380266907571,51.3277377046086,71.4860685451834
0.1005,0.5,0.275,51.372693516637,-19.8007817394058,51.372693516637,70.1198888544945
0.1005,0.5,0.3,51.4679953366763,-19.7425888478051,51.4679953366763,68.1160452563165
0.1005,0.5,0.325,51.6103444120691,-19.6674342360169,51.6103444120691,65.5379193545796
0.1005,0.5,0.35,51.7956919103361,-19.5758846368737,51.7956919103361,62.4527239512057
0.1005,0.5,0.375,52.019481868741,-19.471199976914,52.019481868741,58.9250210925738
0.1005,0.5,0.4,52.2765862021222,-19.3546423240063,52.2765862021222,55.0218788036387
0.1005,0.5,0.425,52.561496435376,-19.2290299335677,52.561496435376,50.8086953273806
0.1005,0.5,0.45,52.8683051589686,-19.0960593478741,52.8683051589686,46.3524947828941
0.1005,0.5,0.475,53.1908599513206,-18.9582846588294,53.1908599513206,41.7191823130925
0.1005,0.5,0.5,53.5227761424084,-18.817661617064,53.5227761424084,36.9757905116582
0.1005,0.5,0.525,53.8575675964921,-18.6765787629404,53.8575675964921,32.1884216894761
0.1005,0.5,0.55,54.1886759495507,-18.5371367051923,54.1886759495507,27.4241475309388
0.1005,0.5,0.575,54.5095919531709,-18.4016023469481,54.5095919531709,22.7489640511096
0.1005,0.5,0.6,54.813887557817,-18.2721504781992,54.813887557817,18.3044883825886
0.1005,0.5,0.625,55.0953406168056,-18.1509343106825,55.0953406168056,20.0512076007116
0.1005,0.5,0.65,55.3479567061204,-18.0401656371542,55.3479567061204,24.0576759238215
0.1005,0.5,0.675,55.5661101076027,-17.9418694347195,55.5661101076027,27.7060106312467
0.1005,0.5,0.7,55.7445415624276,-17.8582861785073,55.7445415624276,30.9322113828167
0.1005,0.5,0.725,55.8785297154355,-17.7912847073627,55.8785297154355,33.6684951892724
0.1005,0.5,0.75,55.9638492399403,-17.7431532947997,55.9638492399403,35.8516407383575
0.1005,0.5,0.775,55.9969889071822,-17.7155688694898,55.9969889071822,37.4156370259426
0.1005,0.5,0.8,55.9750523237301,-17.7109129245493,55.9750523237301,38.2971497271077
0.1005,0.5,0.825,55.8960406379961,-17.7306284717591,55.8960406379961,38.4337291359805
0.1005,0.5,0.85,55.7586766236599,-17.7772581140751,55.7586766236599,37.7602817252733
0.1005,0.5,0.875,55.5627703505479,-17.8519585352709,55.5627703505479,36.2205066810028
0.1005,0.5,0.9,55.308948517119,-17.957515727372,55.308948517119,33.745073024651
0.1005,0.5,0.925,54.9991176733157,-18.0947223737273,54.9991176733157,30.2869221517387
0.1005,0.5,0.95,54.6360881112397,-18.266694911474,54.6360881112397,25.7703267495514
0.1005,0.5,0.975,54.2241371727387,-18.4737236864032,54.2241371727387,20.1587807061912
0.1005,0.5,1,53.7685337807853,-18.7193529621499,53.7685337807853,20.7207783331443
0.1005,0.5,1.025,53.2761861010347,-19.0030992226033,53.2761861010347,28.8285743841929
0.1005,0.5,1.05,52.7551169744864,-19.3290897703799,52.7551169744864,38.2586601603512
0.1005,0.5,1.075,52.2151137266515,-19.6954656746178,52.2151137266515,49.0525226706307
0.1005,0.5,1.1,51.6673058867535,-20.1073370402822,51.6673058867535,61.2845757129541
0.1005,0.5,1.125,51.1230384326683,-20.5621921440013,51.1230384326683,75.0679558908584
0.1005,0.5,1.15,50.5971053171416,-21.0606217631205,50.5971053171416,90.4657663327214
0.1005,0.5,1.175,44.6430920051701,-19.2299319296143,44.6430920051701,675.612870334779
0.1005,0.5,1.2,22.4752307126139,-10.0212962391709,22.4752307126139,951.348238323638
0.1005,0.5,1.225,2.60030760056664,-1.19841218301759,2.60030760056664,455.364893626653
0.1005,0.525,-0.25,-0.00244892551690845,0.00510241853040343,0.0190047654567578,1.07397906732495
0.1005,0.525,-0.225,2.9871565364613,-1.86144344885224,2.9871565364613,521.889143418431
0.1005,0.525,-0.2,25.5471432974295,-16.1321825551593,25.5471432974295,1069.2100861388
0.1005,0.525,-0.175,50.070925445042,-32.0691388331024,50.070925445042,728.24441814104
0.1005,0.525,-0.15,55.8562362397989,-36.2865024755707,55.8562362397989,74.6369319741601
0.1005,0.525,-0.125,55.4463648341499,-36.5814725905853,55.4463648341499,59.5876538656279
0.1005,0.525,-0.1,54.9939602336563,-36.8383270694978,54.9939602336563,44.8772854209445
0.1005,0.525,-0.075,54.5146697103072,-37.0865983304643,54.5146697103072,37.0865983304643
0.1005,0.525,-0.05,54.0249660883444,-37.3003952708594,54.0249660883444,37.3003952708594
0.1005,0.525,-0.025,53.536425767062,-37.5045634294148,53.536425767062,43.1685476325762
0.1005,0.525,0,53.0620414209741,-37.6771978218308,53.0620414209741,52.5340517328753
0.1005,0.525,0.025,52.6109397252906,-37.8381781087241,52.6109397252906,60.6465104739152
0.1005,0.525,0.05,52.1924873908625,-37.9708588307051,52.1924873908625,67.5548647778355
0.1005,0.525,0.075,51.8133113631354,-38.0905596322187,51.8133113631354,73.3211042047559
0.1005,0.525,0.1,51.4796288115378,-38.1853169131714,51.4796288115378,78.003076238137
0.1005,0.525,0.125,51.1956635825304,-38.2665063187157,51.1956635825304,81.6589005432393
0.1005,0.525,0.15,50.9648924297308,-38.3260321863295,50.9648924297308,84.3499551505614
0.1005,0.525,0.175,50.7892921228247,-38.3721011645542,50.7892921228247,86.1336394736199
0.1005,0.525,0.2,50.6699650620979,-38.3996079565862,50.6699650620979,87.0725410040976
0.1005,0.525,0.225,50.6068479027695,-38.4143740884414,50.6068479027695,87.2246825894378
0.1005,0.525,0.25,50.5990072120758,-38.4134838984789,50.5990072120758,86.6529465710207
0.1005,0.525,0.275,50.6445835898652,-38.4010693526921,50.6445835898652,85.4164179897425
0.1005,0.525,0.3,50.7409287005337,-38.3757475036191,50.7409287005337,83.5779976604784
0.1005,0.525,0.325,50.884656943743,-38.340518823002,50.884656943743,81.1978442548984
0.1005,0.525,0.35,51.0717164690696,-38.29503275731,51.0717164690696,78.3388515221098
0.1005,0.525,0.375,51.2974823670889,-38.2415705453907,51.2974823670889,75.0620815337563
0.1005,0.525,0.4,51.5568065804439,-38.1804535524848,51.5568065804439,71.4304620257895
0.1005,0.525,0.425,51.8441225695933,-38.1135260213136,51.8441225695933,67.5057211331919
0.1005,0.525,0.45,52.1534922965132,-38.0415322198121,52.1534922965132,63.3508549614739
0.1005,0.525,0.475,52.4787117696078,-37.9660573332933,52.4787117696078,59.0280004233333
0.1005,0.525,0.5,52.8133592460156,-37.8881020699258,52.8133592460156,54.6002363056888
0.1005,0.525,0.525,53.1509010812147,-37.8090929942803,53.1509010812147,50.1298441139111
0.1005,0.525,0.55,53.4847381107589,-37.7301796492372,53.4847381107589,45.6799966407991
0.1005,0.525,0.575,53.8083165780712,-37.6526762424551,53.8083165780712,41.3128420787628
0.1005,0.525,0.6,54.1151655335114,-37.577815813266,54.1151655335114,37.577815813266
0.1005,0.525,0.625,54.3990211878477,-37.506810435656,54.3990211878477,37.506810435656
0.1005,0.525,0.65,54.6538448891847,-37.4409436660499,54.6538448891847,37.4409436660499
0.1005,0.525,0.675,54.8739726190154,-37.3813125447027,54.8739726190154,37.3813125447027
0.1005,0.525,0.7,55.054099578403,-37.3292456723016,55.054099578403,37.3292456723016
0.1005,0.525,0.725,55.1894703379486,-37.2856976191463,55.1894703379486,37.2856976191463
0.1005,0.525,0.75,55.2758120045184,-37.2520619492077,55.2758120045184,37.2520619492077
0.1005,0.525,0.775,55.3095846724384,-37.2291140815954,55.3095846724384,37.2291140815954
0.1005,0.525,0.8,55.2878409427054,-37.2183555852136,55.2878409427054,37.2183555852136
0.1005,0.525,0.825,55.2085600975437,-37.220339189593,55.2085600975437,37.220339189593
0.1005,0.525,0.85,55.0704084729028,-37.2367351097008,55.0704084729028,37.2367351097008
0.1005,0.525,0.875,54.8731827987068,-37.2678213633898,54.8731827987068,37.2678213633898
0.1005,0.525,0.9,54.6174455868281,-37.3155043790288,54.6174455868281,37.3155043790288
0.1005,0.525,0.925,54.305100858612,-37.3797174024043,54.305100858612,37.3797174024043
0.1005,0.525,0.95,53.9388846712171,-37.4626638002704,53.9388846712171,37.4626638002704
0.1005,0.525,0.975,53.5230862131075,-37.5638176659698,53.5230862131075,37.5638176659698
0.1005,0.525,1,53.0628878704698,-37.6857311129834,53.0628878704698,39.8465022551607
0.1005,0.525,1.025,52.5652304476576,-37.8272013254011,52.5652304476576,47.4985642128329
0.1005,0.525,1.05,52.0380345777227,-37.9912230108651,52.0380345777227,56.3945280833846
0.1005,0.525,1.075,51.4911550566193,-38.1754082135816,51.4911550566193,66.5740597457416
0.1005,0.525,1.1,50.9355933211637,-38.3836076254397,50.9355933211637,78.104605602754
0.1005,0.525,1.125,50.3827879128065,-38.6122438882411,50.3827879128065,91.0976062391105
0.1005,0.525,1.15,49.8475271240144,-38.8597608554271,49.8475271240144,105.600817453326
0.1005,0.525,1.175,43.9666448702585,-34.845407668528,43.9666448702585,665.98601234773
0.1005,0.525,1.2,22.1269486512813,-17.8199456306464,22.1269486512813,936.915811124083
0.1005,0.525,1.225,2.55913445299377,-2.09237025019069,2.55913445299377,448.183936389426
0.1005,0.55,-0.25,-0.00231694157218455,0.00385917460037932,0.0185071753969005,1.00657366439042
0.1005,0.55,-0.225,2.92711911375673,-2.93840637876793,2.92711911375673,511.37888238037
0.1005,0.55,-0.2,25.0296828827436,-25.2255407933659,25.0296828827436,1047.37552001703
0.1005,0.55,-0.175,49.04735811724,-49.7372131918101,49.04735811724,712.968501773638
0.1005,0.55,-0.15,54.703113819087,-55.8745916274974,54.703113819087,72.1698153460455
0.1005,0.55,-0.125,54.2886558592385,-55.9465333907057,54.2886558592385,57.8536318366387
0.1005,0.55,-0.1,53.8323521934763,-56.0016968077508,53.8323521934763,56.0016968077508
0.1005,0.55,-0.075,53.3491148785944,-56.0689994683009,53.3491148785944,56.0689994683009
0.1005,0.55,-0.05,52.8560705609847,-56.1223527127887,52.8560705609847,56.1223527127887
0.1005,0.55,-0.025,52.3641951653936,-56.1846793954229,52.3641951653936,59.9652279989884
0.1005,0.55,0,51.887029393456,-56.2343162842643,51.887029393456,68.8146532873862
0.1005,0.55,0.025,51.4332206222164,-56.2895218567451,51.4332206222164,76.4896881656637
0.1005,0.55,0.05,51.0125549852387,-56.3336032540013,51.0125549852387,83.032429276227
0.1005,0.55,0.075,50.631292112642,-56.3804714456759,50.631292112642,88.5043628862129
0.1005,0.55,0.1,50.2959541609763,-56.4178559279335,50.2959541609763,92.9568489045183
0.1005,0.55,0.125,50.0104948024686,-56.4558790016378,50.0104948024686,96.4468546295863
0.1005,0.55,0.15,49.7786010812983,-56.485933039327,49.7786010812983,99.0299256864784
0.1005,0.55,0.175,49.6020578869442,-56.5150750964331,49.6020578869442,100.761553844444
0.1005,0.55,0.2,49.482104598741,-56.5375344535978,49.482104598741,101.699101492405
0.1005,0.55,0.225,49.4185450656357,-56.5580498857248,49.4185450656357,101.898044560765
0.1005,0.55,0.25,49.4105291011114,-56.5729303587524,49.4105291011114,101.416505697203
0.1005,0.55,0.275,49.4561064364068,-56.5852665097136,49.4561064364068,100.310544894805
0.1005,0.55,0.3,49.5526743506796,-56.5928239016231,49.5526743506796,98.638626379723
0.1005,0.55,0.325,49.6967845120537,-56.5975867798994,49.6967845120537,96.457550212289
0.1005,0.55,0.35,49.88440533156,-56.5983024010876,49.88440533156,93.8259845872081
0.1005,0.55,0.375,50.1108670717643,-56.5962515028123,50.1108670717643,90.8014124119683
0.1005,0.55,0.4,50.3710254300394,-56.5908214393055,50.3710254300394,87.4426694923755
0.1005,0.55,0.425,50.6592799021185,-56.5828674057073,50.6592799021185,83.8077669921121
0.1005,0.55,0.45,50.9696858050181,-56.5721817368587,50.9696858050181,79.9556945037621
0.1005,0.55,0.475,51.2960115705405,-56.5593713385063,51.2960115705405,75.9447918930379
0.1005,0.55,0.5,51.6318224934155,-56.5444769939606,51.6318224934155,71.8341899015518
0.1005,0.55,0.525,51.9705611699079,-56.5279595069898,51.9705611699079,67.6823307468533
0.1005,0.55,0.55,52.3056118062922,-56.5100070109303,52.3056118062922,63.5484849729568
0.1005,0.55,0.575,52.6303994562223,-56.4909839620399,52.6303994562223,59.4909412485476
0.1005,0.55,0.6,52.9384345158635,-56.47116374773,52.9384345158635,56.47116374773
0.1005,0.55,0.625,53.2234341917345,-56.4508297001427,53.2234341917345,56.4508297001427
0.1005,0.55,0.65,53.4793400493049,-56.4303071775765,53.4793400493049,56.4303071775765
0.1005,0.55,0.675,53.7004713973729,-56.4097921594234,53.7004713973729,56.4097921594234
0.1005,0.55,0.7,53.8815028214011,-56.3896518099442,53.8815028214011,56.3896518099442
0.1005,0.55,0.725,54.0176649966482,-56.369976204196,54.0176649966482,56.369976204196
0.1005,0.55,0.75,54.1046633575019,-56.3511836952248,54.1046633575019,56.3511836952248
0.1005,0.55,0.775,54.138947474962,-56.3332339935733,54.138947474962,56.3332339935733
0.1005,0.55,0.8,54.1175465637467,-56.3166212982179,54.1175465637467,56.3166212982179
0.1005,0.55,0.825,54.0384334166783,-56.3011491313256,54.0384334166783,56.3011491313256
0.1005,0.55,0.85,53.9002483416597,-56.2874195055304,53.9002483416597,56.2874195055304
0.1005,0.55,0.875,53.7027863572737,-56.2750547214821,53.7027863572737,56.2750547214821
0.1005,0.55,0.9,53.4465803863036,-56.2647903266174,53.4465803863036,56.2647903266174
0.1005,0.55,0.925,53.1335385483552,-56.2560396338497,53.1335385483552,56.2560396338497
0.1005,0.55,0.95,52.7663631865428,-56.2496737984022,52.7663631865428,56.2496737984022
0.1005,0.55,0.975,52.3493553179879,-56.2448491809241,52.3493553179879,56.2448491809241
0.1005,0.55,1,51.8876593515414,-56.2425427414309,51.8876593515414,58.6075775491343
0.1005,0.55,1.025,51.3882398367263,-56.2415382867288,51.3882398367263,65.8041715482021
0.1005,0.55,1.05,50.8589740743654,-56.2429117354903,50.8589740743654,74.1663283424065
0.1005,0.55,1.075,50.3097635142741,-56.2447149528188,50.3097635142741,83.7312505196594
0.1005,0.55,1.1,49.7515507489473,-56.2485054088269,49.7515507489473,94.560384649487
0.1005,0.55,1.125,49.1958524354866,-56.2509196098868,49.1958524354866,106.762312787931
0.1005,0.55,1.15,48.6575449002062,-56.2472687049226,48.6575449002062,120.371522567914
0.1005,0.55,1.175,42.9038665714404,-50.0953672555127,42.9038665714404,650.404919398745
0.1005,0.55,1.2,21.5857764602796,-25.4332421288879,21.5857764602796,914.244333809471
0.1005,0.55,1.225,2.49586247442536,-2.96556237358795,2.49586247442536,437.128208717888
0.1005,0.575,-0.25,-0.0022584333471745,0.00238205893317977,0.0179735661227198,0.935221393512394
0.1005,0.575,-0.225,2.84054147309909,-3.97841789387249,2.84054147309909,496.259625804814
0.1005,0.575,-0.2,24.2884753744358,-34.0055394439815,24.2884753744358,1016.27157776029
0.1005,0.575,-0.175,47.5892138535646,-66.7869324611729,47.5892138535646,691.504889506998
0.1005,0.575,-0.15,53.0682862969612,-74.7687821479893,53.0682862969612,74.7687821479893
0.1005,0.575,-0.125,52.6548306223386,-74.6160196434423,52.6548306223386,74.6160196434423
0.1005,0.575,-0.1,52.1996725577157,-74.4690591632944,52.1996725577157,74.4690591632944
0.1005,0.575,-0.075,51.7170293741923,-74.3538031043102,51.7170293741923,74.3538031043102
0.1005,0.575,-0.05,51.2246639335207,-74.2461458051204,51.2246639335207,74.2461458051204
0.1005,0.575,-0.025,50.7330191413156,-74.165155074354,50.7330191413156,76.0953971353887
0.1005,0.575,0,50.2561587777025,-74.091220467149,50.2561587777025,84.4278671350756
0.1005,0.575,0.025,49.8023069746793,-74.039410771137,49.8023069746793,91.6636920934791
0.1005,0.575,0.05,49.3816557886627,-73.9943753486059,49.3816557886627,97.8400646554689
0.1005,0.575,0.075,49.0001445971226,-73.9674213721441,49.0001445971226,103.016320698352
0.1005,0.575,0.1,48.6645972817837,-73.946983946821,48.6645972817837,107.238703690228
0.1005,0.575,0.125,48.3787373539726,-73.9410730984685,48.3787373539726,110.561891219119
0.1005,0.575,0.15,48.1464671932522,-73.9412723001706,48.1464671932522,113.036506317481
0.1005,0.575,0.175,47.9694146830791,-73.952903807729,47.9694146830791,114.715392356623
0.1005,0.575,0.2,47.8489675832384,-73.9699989654796,47.8489675832384,115.651264049832
0.1005,0.575,0.225,47.7848282023279,-73.9958341237846,47.7848282023279,115.896588400968
0.1005,0.575,0.25,47.7762456223676,-74.0262415294986,47.7762456223676,115.505081652568
0.1005,0.575,0.275,47.8212075326968,-74.0630348409046,47.8212075326968,114.529500311211
0.1005,0.575,0.3,47.9171760639324,-74.1033117598538,47.9171760639324,113.024080840176
0.1005,0.575,0.325,48.0606673804767,-74.1478995689343,48.0606673804767,111.04210130783
0.1005,0.575,0.35,48.2476915260704,-74.1947519965155,48.2476915260704,108.638123073296
0.1005,0.575,0.375,48.4735601277535,-74.244067571914,48.4735601277535,105.865955465264
0.1005,0.575,0.4,48.7331553405006,-74.2943614398147,48.7331553405006,102.78040616848
0.1005,0.575,0.425,49.0208681998196,-74.3454525924686,49.0208681998196,99.4357144856736
0.1005,0.575,0.45,49.3307708260522,-74.3962152871835,49.3307708260522,95.8868943923168
0.1005,0.575,0.475,49.6566290855386,-74.4462496747609,49.6566290855386,92.188455528418
0.1005,0.575,0.5,49.9920190820693,-74.4946550226006,49.9920190820693,88.3955920596571
0.1005,0.575,0.525,50.3303842698513,-74.5409064677847,50.3303842698513,84.562885390957
0.1005,0.575,0.55,50.6651160184363,-74.5842421508376,50.6651160184363,80.7457041023731
0.1005,0.575,0.575,50.9896424666653,-74.6240586177666,50.9896424666653,76.9984622913829
0.1005,0.575,0.6,51.297478951725,-74.659680363908,51.297478951725,74.659680363908
0.1005,0.575,0.625,51.5823476479761,-74.6904400501578,51.5823476479761,74.6904400501578
0.1005,0.575,0.65,51.8381935745312,-74.7157207976592,51.8381935745312,74.7157207976592
0.1005,0.575,0.675,52.0593430871709,-74.734786069591,52.0593430871709,74.734786069591
0.1005,0.575,0.7,52.2404729148928,-74.7470696454201,52.2404729148928,74.7470696454201
0.1005,0.575,0.725,52.3768233775062,-74.7517488542128,52.3768233775062,74.7517488542128
0.1005,0.575,0.75,52.4641004511226,-74.7483163102751,52.4641004511226,74.7483163102751
0.1005,0.575,0.775,52.4987666258212,-74.735840937118,52.4987666258212,74.735840937118
0.1005,0.575,0.8,52.4778494159542,-74.7138934280058,52.4778494159542,74.7138934280058
0.1005,0.575,0.825,52.3993385050936,-74.6814120188651,52.3993385050936,74.6814120188651
0.1005,0.575,0.85,52.2618695013915,-74.6380661682264,52.2618695013915,74.6380661682264
0.1005,0.575,0.875,52.0652588875901,-74.582645710263,52.0652588875901,74.582645710263
0.1005,0.575,0.9,51.8100314101798,-74.5149247034351,51.8100314101798,74.5149247034351
0.1005,0.575,0.925,51.4981217066421,-74.4335332963522,51.4981217066421,74.4335332963522
0.1005,0.575,0.95,51.1322207954195,-74.3383195890616,51.1322207954195,74.3383195890616
0.1005,0.575,0.975,50.7166618842339,-74.2277422453395,50.7166618842339,74.2277422453395
0.1005,0.575,1,50.2565763863246,-74.1016411831534,50.2565763863246,76.7064785980835
0.1005,0.575,1.025,49.7589684249206,-73.9582623218864,49.7589684249206,83.4472264600655
0.1005,0.575,1.05,49.2317019102277,-73.7973601203181,49.2317019102277,91.2754093794085
0.1005,0.575,1.075,48.6847321817112,-73.6167520191065,48.6847321817112,100.22489959839
0.1005,0.575,1.1,48.1289790189774,-73.4164757872954,48.1289790189774,110.352429531645
0.1005,0.575,1.125,47.5760526915521,-73.1925817453829,47.5760526915521,121.762245633231
0.1005,0.575,1.15,47.0409684155824,-72.9385472506092,47.0409684155824,134.47812185444
0.1005,0.575,1.175,41.4670390352516,-64.725964050769,41.4670390352516,629.052711772462
0.1005,0.575,1.2,20.8579020263535,-32.7328453061992,20.8579020263535,883.59698027079
0.1005,0.575,1.225,2.41116046136097,-3.80215947125539,2.41116046136097,422.325475641346
0.1005,0.6,-0.25,-0.00219923682777417,0.000424674936613338,0.0174481974711498,0.860754495112975
0.1005,0.6,-0.225,2.72862232931118,-4.96811881159752,2.72862232931118,476.724499064718
0.1005,0.6,-0.2,23.3330843432975,-42.344724376633,23.3330843432975,976.29670979541
0.1005,0.6,-0.175,45.715268491416,-82.9666858575087,45.715268491416,664.129990047138
0.1005,0.6,-0.15,50.9728276486037,-92.6854345921082,50.9728276486037,92.6854345921082
0.1005,0.6,-0.125,50.5660209888074,-92.3065531294102,50.5660209888074,92.3065531294102
0.1005,0.6,-0.1,50.1170759942299,-91.9560759508747,50.1170759942299,91.9560759508747
0.1005,0.6,-0.075,49.6396142498205,-91.6568306726894,49.6396142498205,91.6568306726894
0.1005,0.6,-0.05,49.1519643769512,-91.3866355796225,49.1519643769512,91.3866355796225
0.1005,0.6,-0.025,48.664151306,-91.1608352724466,48.664151306,91.3022679979135
0.1005,0.6,0,48.1906933516899,-90.9618587315093,48.1906933516899,99.1157487141703
0.1005,0.6,0.025,47.739486681638,-90.8016408490297,47.739486681638,105.909690286241
0.1005,0.6,0.05,47.3210826800951,-90.6661773327171,47.3210826800951,111.717828719469
0.1005,0.6,0.075,46.9411775016343,-90.5641810873199,46.9411775016343,116.596110543097
0.1005,0.6,0.1,46.6068697999113,-90.4848128753571,46.6068697999113,120.586686564063
0.1005,0.6,0.125,46.3217142238308,-90.4339551906559,46.3217142238308,123.741093660068
0.1005,0.6,0.15,46.0898173648171,-90.4034087044691,46.0898173648171,126.105705642874
0.1005,0.6,0.175,45.9126990924022,-90.3967353579825,45.9126990924022,127.730169785563
0.1005,0.6,0.2,45.7918963246428,-90.407793608759,45.7918963246428,128.662975385019
0.1005,0.6,0.225,45.7270498603243,-90.4383705946315,45.7270498603243,128.953243862278
0.1005,0.6,0.25,45.7175173031503,-90.4838422454637,45.7175173031503,128.650540481673
0.1005,0.6,0.275,45.7612582168781,-90.5447217074559,45.7612582168781,127.804118570928
0.1005,0.6,0.3,45.855814615421,-90.6174533755243,45.855814615421,126.464136578687
0.1005,0.6,0.325,45.9976971375326,-90.7016887329672,45.9976971375326,124.680235402989
0.1005,0.6,0.35,46.1829762812057,-90.7945967213184,46.1829762812057,122.502954328397
0.1005,0.6,0.375,46.4069725964666,-90.8952792755888,46.4069725964666,119.982363784043
0.1005,0.6,0.4,46.6646159034413,-91.0013827882683,46.6646159034413,117.169288654116
0.1005,0.6,0.425,46.9503148856145,-91.1116793420324,46.9503148856145,114.114159184147
0.1005,0.6,0.45,47.2581811009918,-91.2241238899983,47.2581811009918,110.868034988657
0.1005,0.6,0.475,47.5820030632625,-91.33730230029,47.5820030632625,107.481573601962
0.1005,0.6,0.5,47.9153911104295,-91.4493667523887,47.9153911104295,104.006038754501
0.1005,0.6,0.525,48.2518141378809,-91.5588025793481,48.2518141378809,100.49213771512
0.1005,0.6,0.55,48.5846944934685,-91.6638877022271,48.5846944934685,96.9913330521277
0.1005,0.6,0.575,48.9074874290346,-91.7630511600194,48.9074874290346,93.5541568506328
0.1005,0.6,0.6,49.2137372059305,-91.8546522342437,49.2137372059305,91.8546522342437
0.1005,0.6,0.625,49.4971943858572,-91.937080164228,49.4971943858572,91.937080164228
0.1005,0.6,0.65,49.7518315202572,-92.0087503006147,49.7518315202572,92.0087503006147
0.1005,0.6,0.675,49.9720046792023,-92.0680115500675,49.9720046792023,92.0680115500675
0.1005,0.6,0.7,50.1524169765171,-92.1133242241655,50.1524169765171,92.1133242241655
0.1005,0.6,0.725,50.2883400732477,-92.1429876747731,50.2883400732477,92.1429876747731
0.1005,0.6,0.75,50.3755051025798,-92.1555060720686,50.3755051025798,92.1555060720686
0.1005,0.6,0.775,50.4104079151697,-92.149118400204,50.4104079151697,92.149118400204
0.1005,0.6,0.8,50.3900996837633,-92.1223752986988,50.3900996837633,92.1223752986988
0.1005,0.6,0.825,50.3126058245164,-92.0734501641079,50.3126058245164,92.0734501641079
0.1005,0.6,0.85,50.1765838922557,-92.0009349917976,50.1765838922557,92.0009349917976
0.1005,0.6,0.875,49.9818886696861,-91.9029460394928,49.9818886696861,91.9029460394928
0.1005,0.6,0.9,49.7290653964717,-91.7780852168814,49.7290653964717,91.7780852168814
0.1005,0.6,0.925,49.4200895453922,-91.6244418310873,49.4200895453922,91.6244418310873
0.1005,0.6,0.95,49.0576724454405,-91.4405456696793,49.0576724454405,91.4405456696793
0.1005,0.6,0.975,48.6461905009347,-91.2245147586245,48.6461905009347,91.2245147586245
0.1005,0.6,1,48.190797938819,-90.9746544280436,48.190797938819,93.848839610313
0.1005,0.6,1.025,47.6985446183153,-90.6891808983026,47.6985446183153,100.132848044404
0.1005,0.6,1.05,47.1773223727447,-90.3660131973183,47.1773223727447,107.426210574909
0.1005,0.6,1.075,46.6371384356178,-90.0034352828514,46.6371384356178,115.759079640445
0.1005,0.6,1.1,46.0889363194496,-89.5993102071358,46.0889363194496,125.184291218309
0.1005,0.6,1.125,45.5444257785485,-89.1500114107111,45.5444257785485,135.800763554397
0.1005,0.6,1.15,45.0188094996726,-88.6467661812984,45.0188094996726,147.623643298683
0.1005,0.6,1.175,39.6748494831989,-78.4829920526881,39.6748494831989,602.205950420616
0.1005,0.6,1.2,19.9528272983884,-39.58938054655,19.9528272983884,845.371194743808
0.1005,0.6,1.225,2.30618402372202,-4.58756247086491,2.30618402372202,403.967636121262
0.1005,0.625,-0.25,-0.00222190524157935,0.00092212365007149,0.016827830863172,0.784870416462856
0.1005,0.625,-0.225,2.59270712758441,-5.88831277502068,2.59270712758441,453.029742265253
0.1005,0.625,-0.2,22.1760125110498,-50.11021652256,22.1760125110498,927.98182010959
0.1005,0.625,-0.175,43.4502796914248,-98.017268174531,43.4502796914248,631.212367393879
0.1005,0.625,-0.15,48.4445719852692,-109.334125642518,48.4445719852692,109.334125642518
0.1005,0.625,-0.125,48.0500822182152,-108.726276761571,48.0500822182152,108.726276761571
0.1005,0.625,-0.1,47.6124588328947,-108.171093262085,47.6124588328947,108.171093262085
0.1005,0.625,-0.075,47.1447960458741,-107.6855299211,47.1447960458741,107.6855299211
0.1005,0.625,-0.05,46.66595078251,-107.251674394821,46.66595078251,107.251674394821
0.1005,0.625,-0.025,46.1856118299953,-106.879081712808,46.1856118299953,106.879081712808
0.1005,0.625,0,45.7187096339784,-106.554076428051,45.7187096339784,112.616778889764
0.1005,0.625,0.025,45.2728818305075,-106.283850916181,45.2728818305075,118.96503141824
0.1005,0.625,0.05,44.8590119447398,-106.057112170075,44.8590119447398,124.402037182921
0.1005,0.625,0.075,44.4826112692244,-105.878797606676,44.4826112692244,128.978916912387
0.1005,0.625,0.1,44.1510394822324,-105.739752113896,44.1510394822324,132.734924191895
0.1005,0.625,0.125,43.8677312510582,-105.642910215724,43.8677312510582,135.717454703952
0.1005,0.625,0.15,43.6369947490854,-105.580935198406,43.6369947490854,137.96943411655
0.1005,0.625,0.175,43.4602832636054,-105.555088344094,43.4602832636054,139.536659897378
0.1005,0.625,0.2,43.3392889077683,-105.559474203529,43.3392889077683,140.463907766754
0.1005,0.625,0.225,43.273626840348,-105.594052596668,43.273626840348,140.796546236184
0.1005,0.625,0.25,43.2627756249807,-105.654006503511,43.2627756249807,140.580304944431
0.1005,0.625,0.275,43.304698618728,-105.738347282991,43.304698618728,139.860689922436
0.1005,0.625,0.3,43.3970346746421,-105.843026967605,43.3970346746421,138.683969949639
0.1005,0.625,0.325,43.5363181421092,-105.966407058124,43.5363181421092,137.096007198897
0.1005,0.625,0.35,43.7186999852579,-106.104967622484,43.7186999852579,135.143427834409
0.1005,0.625,0.375,43.9395371528646,-106.256651826748,43.9395371528646,132.87248325258
0.1005,0.625,0.4,44.1938291129797,-106.418293131986,44.1938291129797,130.330075845925
0.1005,0.625,0.425,44.4760285259438,-106.587583217571,44.4760285259438,127.562781615559
0.1005,0.625,0.45,44.7803095587246,-106.761589545766,44.7803095587246,124.617736518932
0.1005,0.625,0.475,45.1005089200547,-106.937864070585,45.1005089200547,121.54171958445
0.1005,0.625,0.5,45.4302949935313,-107.113630118997,45.4302949935313,118.382076702092
0.1005,0.625,0.525,45.7631870687385,-107.286368231578,45.7631870687385,115.185624216017
0.1005,0.625,0.55,46.0926625559515,-107.453408076422,46.0926625559515,111.999920049391
0.1005,0.625,0.575,46.4122282479422,-107.61219479951,46.4122282479422,108.87160247058
0.1005,0.625,0.6,46.7154814651824,-107.76013425541,46.7154814651824,107.76013425541
0.1005,0.625,0.625,46.9962250581841,-107.894649612782,46.9962250581841,107.894649612782
0.1005,0.625,0.65,47.2484831991123,-108.013206420724,47.2484831991123,108.013206420724
0.1005,0.625,0.675,47.4666649986182,-108.113204712839,47.4666649986182,108.113204712839
0.1005,0.625,0.7,47.6455240186313,-108.192163484786,47.6455240186313,108.192163484786
0.1005,0.625,0.725,47.7803859144512,-108.247450600572,47.7803859144512,108.247450600572
0.1005,0.625,0.75,47.867031167996,-108.276639217049,47.867031167996,108.276639217049
0.1005,0.625,0.775,47.902010787628,-108.277054356495,47.902010787628,108.277054356495
0.1005,0.625,0.8,47.8824242468312,-108.246325106317,47.8824242468312,108.246325106317
0.1005,0.625,0.825,47.806353284935,-108.181728413478,47.806353284935,108.181728413478
0.1005,0.625,0.85,47.6725030511561,-108.080940564457,47.6725030511561,108.080940564457
0.1005,0.625,0.875,47.4807853385189,-107.941199880064,47.4807853385189,107.941199880064
0.1005,0.625,0.9,47.2317934113175,-107.760191381896,47.2317934113175,107.760191381896
0.1005,0.625,0.925,46.9275591610448,-107.535150904291,46.9275591610448,107.535150904291
0.1005,0.625,0.95,46.5708449619673,-107.263678630193,46.5708449619673,107.263678630193
0.1005,0.625,0.975,46.1660806989132,-106.943084224067,46.1660806989132,106.943084224067
0.1005,0.625,1,45.7184792787236,-106.570711680535,45.7184792787236,109.735341144296
0.1005,0.625,1.025,45.2351377587089,-106.14406978717,45.2351377587089,115.561237639326
0.1005,0.625,1.05,44.724019369834,-105.660063248318,44.724019369834,122.318718570841
0.1005,0.625,1.075,44.195170409822,-105.11650852731,44.195170409822,130.033474113517
0.1005,0.625,1.1,43.6596110061522,-104.5102135241,43.6596110061522,138.755685130653
0.1005,0.625,1.125,43.1291395740504,-103.836646879368,43.1291395740504,148.577495587638
0.1005,0.625,1.15,42.6191984968933,-103.086599772858,42.6191984968933,159.507986730227
0.1005,0.625,1.175,37.5522888371906,-91.1117388960713,37.5522888371906,570.236286146063
0.1005,0.625,1.2,18.8832046143119,-45.8729997281371,18.8832046143119,800.10109924414
0.1005,0.625,1.225,2.18235418374968,-5.30371792070775,2.18235418374968,382.313829002775
0.1005,0.65,-0.25,-0.00215211920840731,0.000525890617301609,0.0162060462861615,0.709024951274733
0.1005,0.65,-0.225,2.43487934243679,-6.72920762580392,2.43487934243679,425.500182656359
0.1005,0.65,-0.2,20.8333917043342,-57.1789774422353,20.8333917043342,871.996668154463
0.1005,0.65,-0.175,40.8258795684141,-111.692729827498,40.8258795684141,593.216936256198
0.1005,0.65,-0.15,45.5190173331439,-124.437040995046,45.5190173331439,124.437040995046
0.1005,0.65,-0.125,45.1426221821026,-123.598187901153,45.1426221821026,123.598187901153
0.1005,0.65,-0.1,44.7214527846482,-122.836200612567,44.7214527846482,122.836200612567
0.1005,0.65,-0.075,44.2682850463505,-122.162583887572,44.2682850463505,122.162583887572
0.1005,0.65,-0.05,43.8023436077112,-121.563034724142,43.8023436077112,121.563034724142
0.1005,0.65,-0.025,43.3331748262173,-121.041971728336,43.3331748262173,121.041971728336
0.1005,0.65,0,42.8759814219501,-120.589058567606,42.8759814219501,124.675831450693
0.1005,0.65,0.025,42.438299271972,-120.2072480872,42.438299271972,130.573947997458
0.1005,0.65,0.05,42.0312449720157,-119.887543080736,42.0312449720157,135.63586581242
0.1005,0.65,0.075,41.6602673445531,-119.631463090339,41.6602673445531,139.907175078066
0.1005,0.65,0.1,41.3329231469752,-119.431257611937,41.3329231469752,143.42481320251
0.1005,0.65,0.125,41.0526200473699,-119.287147010803,41.0526200473699,146.231539563718
0.1005,0.65,0.15,40.8238316421278,-119.192481946831,40.8238316421278,148.36722047687
0.1005,0.65,0.175,40.6480146334489,-119.146364159182,40.6480146334489,149.873483266147
0.1005,0.65,0.2,40.5270007651739,-119.143040770652,40.5270007651739,150.791636514065
0.1005,0.65,0.225,40.4604328287419,-119.180723162811,40.4604328287419,151.163099923071
0.1005,0.65,0.25,40.4479092697673,-119.254343511607,40.4479092697673,151.029918808344
0.1005,0.65,0.275,40.4874391049266,-119.361452231191,40.4874391049266,150.433737537726
0.1005,0.65,0.3,40.5767667114935,-119.497478286182,40.5767667114935,149.417026378047
0.1005,0.65,0.325,40.7124846824248,-119.659512648092,40.7124846824248,148.021804905427
0.1005,0.65,0.35,40.8908394741636,-119.843330683612,40.8908394741636,146.290840193341
0.1005,0.65,0.375,41.1072545039543,-120.045725101324,41.1072545039543,144.266530447604
0.1005,0.65,0.4,41.3568178912694,-120.262707713783,41.3568178912694,141.991886480949
0.1005,0.65,0.425,41.6340537553637,-120.490892781978,41.6340537553637,139.509612418139
0.1005,0.65,0.45,41.9332202723474,-120.726453857282,41.9332202723474,136.862936356374
0.1005,0.65,0.475,42.2482283734622,-120.965909903882,42.2482283734622,134.094749933024
0.1005,0.65,0.5,42.5728272457986,-121.205548199287,42.5728272457986,131.248486114889
0.1005,0.65,0.525,42.9006117684896,-121.441845530058,42.9006117684896,128.367066337544
0.1005,0.65,0.55,43.225137850048,-121.671173055938,43.225137850048,125.494139735464
0.1005,0.65,0.575,43.5399884872153,-121.88999526756,43.5399884872153,122.672450882578
0.1005,0.65,0.6,43.8388377268221,-122.094748989149,43.8388377268221,122.094748989149
0.1005,0.65,0.625,44.1155649564022,-122.281899415769,44.1155649564022,122.281899415769
0.1005,0.65,0.65,44.3642695711871,-122.447938313634,44.3642695711871,122.447938313634
0.1005,0.65,0.675,44.5794375907657,-122.589333540337,44.5794375907657,122.589333540337
0.1005,0.65,0.7,44.7558963577646,-122.702625969655,44.7558963577646,122.702625969655
0.1005,0.65,0.725,44.8890490366653,-122.784282629642,44.8890490366653,122.784282629642
0.1005,0.65,0.75,44.9747483596051,-122.830889613173,44.9747483596051,122.830889613173
0.1005,0.65,0.775,45.0096237387641,-122.838910262755,45.0096237387641,122.838910262755
0.1005,0.65,0.8,44.9908452540556,-122.804968096853,44.9908452540556,122.804968096853
0.1005,0.65,0.825,44.9165741632188,-122.725528492129,44.9165741632188,122.725528492129
0.1005,0.65,0.85,44.7855847013142,-122.597229093446,44.7855847013142,122.597229093446
0.1005,0.65,0.875,44.5978692466493,-122.416563282226,44.5978692466493,122.416563282226
0.1005,0.65,0.9,44.3540894372561,-122.180124872587,44.3540894372561,122.180124872587
0.1005,0.65,0.925,44.0563582167142,-121.884498859543,44.0563582167142,121.884498859543
0.1005,0.65,0.95,43.7075077113683,-121.526117674518,43.7075077113683,121.526117674518
0.1005,0.65,0.975,43.3120477625327,-121.10178353417,43.3120477625327,121.10178353417
0.1005,0.65,1,42.8752663276063,-120.607566743307,42.8752663276063,124.074263051668
0.1005,0.65,1.025,42.404336294142,-120.040702872807,42.404336294142,129.440334857704
0.1005,0.65,1.05,41.9073052380743,-119.396688387893,41.9073052380743,135.660254748269
0.1005,0.65,1.075,41.3942874620285,-118.673477373843,41.3942874620285,142.755248829676
0.1005,0.65,1.1,40.876387257542,-117.866310186568,40.876387257542,150.773273493752
0.1005,0.65,1.125,40.3655384793372,-116.970514713414,40.3655384793372,159.799063001726
0.1005,0.65,1.15,39.8774029778243,-115.976121089921,39.8774029778243,169.837225232521
0.1005,0.65,1.175,35.1307515425699,-102.362536549573,35.1307515425699,533.607328425372
0.1005,0.65,1.2,17.6650057173035,-51.4578793739807,17.6650057173035,748.452859740802
0.1005,0.65,1.225,2.04168034104167,-5.93903185287641,2.04168034104167,357.685550830969
0.1005,0.675,-0.25,-0.00215812948726112,0.00631612725788677,0.0154439618268353,0.635045055402291
0.1005,0.675,-0.225,2.25709061119987,-7.46670075633227,2.25709061119987,394.521443838741
0.1005,0.675,-0.2,19.3239923589326,-63.4141962118105,19.3239923589326,809.140590980374
0.1005,0.675,-0.175,37.8792693978187,-123.730580936631,37.8792693978187,550.698744978723
0.1005,0.675,-0.15,42.2380262700703,-137.700795003648,42.2380262700703,137.700795003648
0.1005,0.675,-0.125,41.8855079859126,-136.627092266329,41.8855079859126,136.627092266329
0.1005,0.675,-0.1,41.485999633961,-135.656523784482,41.485999633961,135.656523784482
0.1005,0.675,-0.075,41.0520394824514,-134.791976969761,41.0520394824514,134.791976969761
0.1005,0.675,-0.05,40.6031848441043,-134.025291815642,40.6031848441043,134.025291815642
0.1005,0.675,-0.025,40.1489165496027,-133.353512654304,40.1489165496027,133.353512654304
0.1005,0.675,0,39.704670988104,-132.771536222909,39.704670988104,135.031034748651
0.1005,0.675,0.025,39.2779476798033,-132.276420053832,39.2779476798033,140.473386207997
0.1005,0.675,0.05,38.8800724707711,-131.862785579883,38.8800724707711,145.155261884353
0.1005,0.675,0.075,38.5164873068193,-131.527577096046,38.5164873068193,149.115654257783
0.1005,0.675,0.1,38.1949343659663,-131.265331329367,38.1949343659663,152.390080180736
0.1005,0.675,0.125,37.9188416702026,-131.072790441122,37.9188416702026,155.015900233561
0.1005,0.675,0.15,37.6928466247392,-130.944559187929,37.6928466247392,157.030537129555
0.1005,0.675,0.175,37.5184501588758,-130.87710354602,37.5184501588758,158.470941165809
0.1005,0.675,0.2,37.3976300040165,-130.865166062097,37.3976300040165,159.375355799697
0.1005,0.675,0.225,37.3300923560633,-130.904929968111,37.3300923560633,159.780932962559
0.1005,0.675,0.25,37.3155679260063,-130.991291424114,37.3155679260063,159.726286560712
0.1005,0.675,0.275,37.3521434345444,-131.120186054103,37.3521434345444,159.249007906256
0.1005,0.675,0.3,37.4376855288639,-131.286648989367,37.4376855288639,158.387923449438
0.1005,0.675,0.325,37.5688744571736,-131.486422575777,37.5688744571736,157.181100370677
0.1005,0.675,0.35,37.7420719511753,-131.714655424991,37.7420719511753,155.667539042092
0.1005,0.675,0.375,37.9527955256039,-131.966954099352,37.9527955256039,153.885724071652
0.1005,0.675,0.4,38.1962437683981,-132.238556624636,38.1962437683981,151.874828369449
0.1005,0.675,0.425,38.4670387051319,-132.524985339046,38.4670387051319,149.673651869913
0.1005,0.675,0.45,38.7595456395507,-132.821550350096,38.7595456395507,147.321544502741
0.1005,0.675,0.475,39.0677753648159,-133.123731104482,39.0677753648159,144.857492920265
0.1005,0.675,0.5,39.3855817753641,-133.426899741199,39.3855817753641,142.321031796573
0.1005,0.675,0.525,39.7066603575993,-133.726522404402,39.7066603575993,139.751176916983
0.1005,0.675,0.55,40.0246698667463,-134.018028883317,40.0246698667463,137.187673614626
0.1005,0.675,0.575,40.3332939446648,-134.296889930545,40.3332939446648,134.669364696577
0.1005,0.675,0.6,40.6263079688018,-134.558592524667,40.6263079688018,134.558592524667
0.1005,0.675,0.625,40.89769167073,-134.798619342677,40.89769167073,134.798619342677
0.1005,0.675,0.65,41.1416444845519,-135.012517105795,41.1416444845519,135.012517105795
0.1005,0.675,0.675,41.3527523723838,-135.195778959216,41.3527523723838,135.195778959216
0.1005,0.675,0.7,41.5259415923015,-135.344016687002,41.5259415923015,135.344016687002
0.1005,0.675,0.725,41.6567148508223,-135.452726191283,41.6567148508223,135.452726191283
0.1005,0.675,0.75,41.7410228625808,-135.517591543601,41.7410228625808,135.517591543601
0.1005,0.675,0.775,41.7755941168411,-135.534101055718,41.7755941168411,135.534101055718
0.1005,0.675,0.8,41.7576961111546,-135.498016541828,41.7576961111546,135.498016541828
0.1005,0.675,0.825,41.6855883461824,-135.404811664757,41.6855883461824,135.404811664757
0.1005,0.675,0.85,41.5581427576877,-135.25032052434,41.5581427576877,135.25032052434
0.1005,0.675,0.875,41.3754480893771,-135.030008874483,41.3754480893771,135.030008874483
0.1005,0.675,0.9,41.1382657815132,-134.739750368028,41.1382657815132,134.739750368028
0.1005,0.675,0.925,40.8488009882063,-134.375041897326,40.8488009882063,134.375041897326
0.1005,0.675,0.95,40.5099911613401,-133.931714599478,40.5099911613401,133.931714599478
0.1005,0.675,0.975,40.1264299042073,-133.405398738466,40.1264299042073,133.405398738466
0.1005,0.675,1,39.7035216717959,-132.791728134177,39.7035216717959,136.565464368027
0.1005,0.675,1.025,39.2485074505685,-132.086677696898,39.2485074505685,141.469630161326
0.1005,0.675,1.05,38.7695685028462,-131.28553512497,38.7695685028462,147.150376512852
0.1005,0.675,1.075,38.276861659877,-130.384971738656,38.276861659877,153.623795538808
0.1005,0.675,1.1,37.7816353035052,-129.380293546192,37.7816353035052,160.93676517276
0.1005,0.675,1.125,37.2959330988263,-128.264706633112,37.2959330988263,169.165171754995
0.1005,0.675,1.15,36.8356809253003,-127.029899707648,36.8356809253003,178.311498921339
0.1005,0.675,1.175,32.4477636091794,-111.979814341583,32.4477636091794,492.877639059838
0.1005,0.675,1.2,16.3172224127522,-56.2120844352966,16.3172224127522,691.229650886431
0.1005,0.675,1.225,1.88624557410099,-6.47147311254854,1.88624557410099,330.472667426183
0.1005,0.7,-0.25,-0.00184679797841886,0.00850786851183759,0.0147267351779168,0.564571403245646
0.1005,0.7,-0.225,2.06245153842277,-8.09831660858324,2.06245153842277,360.549593651645
0.1005,0.7,-0.2,17.6706082274627,-68.7012163152239,17.6706082274627,740.352513108199
0.1005,0.7,-0.175,34.6549890613495,-133.895263329776,34.6549890613495,504.309757703769
0.1005,0.7,-0.15,38.6515562151535,-148.858423642852,38.6515562151535,148.858423642852
0.1005,0.7,-0.125,38.3288654728194,-147.54798953298,38.3288654728194,147.54798953298
0.1005,0.7,-0.1,37.9562445415628,-146.366282125336,37.9562445415628,146.366282125336
0.1005,0.7,-0.075,37.5463188473584,-145.309346539811,37.5463188473584,145.309346539811
0.1005,0.7,-0.05,37.1187292094172,-144.37324955365,37.1187292094172,144.37324955365
0.1005,0.7,-0.025,36.683162488399,-143.54935735863,36.683162488399,143.54935735863
0.1005,0.7,0,36.2550836471293,-142.836236897837,36.2550836471293,143.433039248441
0.1005,0.7,0.025,35.8421697801047,-142.226371248966,35.8421697801047,148.413660608877
0.1005,0.7,0.05,35.4558116769386,-141.716871363155,35.4558116769386,152.709560796224
0.1005,0.7,0.075,35.1016065806615,-141.301056315524,35.1016065806615,156.353187771057
0.1005,0.7,0.1,34.7873879919723,-140.974994316087,34.7873879919723,159.378593810837
0.1005,0.7,0.125,34.5167235070911,-140.732582484585,34.5167235070911,161.817752403205
0.1005,0.7,0.15,34.2943587695474,-140.56920132116,34.2943587695474,163.705628605105
0.1005,0.7,0.175,34.1219253072212,-140.479075455582,34.1219253072212,165.074497583172
0.1005,0.7,0.2,34.0015191206754,-140.457153734607,34.0015191206754,165.959535945289
0.1005,0.7,0.225,33.9329727202814,-140.497822531428,33.9329727202814,166.393629172732
0.1005,0.7,0.25,33.9161405414893,-140.595774263248,33.9161405414893,166.411964464508
0.1005,0.7,0.275,33.9492341812566,-140.745458295365,33.9492341812566,166.048083159469
0.1005,0.7,0.3,34.0302466960796,-140.941422304657,34.0302466960796,165.337176330013
0.1005,0.7,0.325,34.1559832066851,-141.178128335513,34.1559832066851,164.313363895195
0.1005,0.7,0.35,34.3229329617202,-141.450047865722,34.3229329617202,163.011889638726
0.1005,0.7,0.375,34.5267388514251,-141.751636807621,34.5267388514251,161.467331308638
0.1005,0.7,0.4,34.7627271987741,-142.077332987251,34.7627271987741,159.715033698721
0.1005,0.7,0.425,35.0256458875227,-142.421585895381,35.0256458875227,157.789900199761
0.1005,0.7,0.45,35.3099876352042,-142.778827885459,35.3099876352042,155.727410043641
0.1005,0.7,0.475,35.6098893202347,-143.143510920753,35.6098893202347,153.562652984179
0.1005,0.7,0.5,35.9193315506034,-143.510082235531,35.9193315506034,151.331268531811
0.1005,0.7,0.525,36.2321358322736,-143.873007788714,36.2321358322736,149.068375672441
0.1005,0.7,0.55,36.5420866205887,-144.226765385673,36.5420866205887,146.809812443776
0.1005,0.7,0.575,36.8429933072173,-144.565844748557,36.8429933072173,144.590531265438
0.1005,0.7,0.6,37.1287556566898,-144.884766866155,37.1287556566898,144.884766866155
0.1005,0.7,0.625,37.3934788376947,-145.178050659423,37.3934788376947,145.178050659423
0.1005,0.7,0.65,37.6314850270317,-145.440271056458,37.6314850270317,145.440271056458
0.1005,0.7,0.675,37.83748546377,-145.665976252064,37.83748546377,145.665976252064
0.1005,0.7,0.7,38.0065270930427,-145.849805164695,38.0065270930427,145.849805164695
0.1005,0.7,0.725,38.1342380941245,-145.986330381903,38.1342380941245,145.986330381903
0.1005,0.7,0.75,38.216687289648,-146.070264461986,38.216687289648,146.070264461986
0.1005,0.7,0.775,38.2507293804294,-146.096196736871,38.2507293804294,146.096196736871
0.1005,0.7,0.8,38.2337467872045,-146.058920330608,38.2337467872045,146.058920330608
0.1005,0.7,0.825,38.1641266297472,-145.953036227291,38.1641266297472,145.953036227291
0.1005,0.7,0.85,38.0408520488719,-145.773414992517,38.0408520488719,145.773414992517
0.1005,0.7,0.875,37.8641414470243,-145.514678130697,37.8641414470243,145.514678130697
0.1005,0.7,0.9,37.6348636157444,-145.171746499946,37.6348636157444,145.171746499946
0.1005,0.7,0.925,37.3553556274933,-144.739307387522,37.3553556274933,144.739307387522
0.1005,0.7,0.95,37.0286591614971,-144.212261403765,37.0286591614971,144.212261403765
0.1005,0.7,0.975,36.6595010352416,-143.585483775607,36.6595010352416,143.585483775607
0.1005,0.7,1,36.2533889514873,-142.85371721175,36.2533889514873,146.923616680291
0.1005,0.7,1.025,35.8176948744805,-142.01228816673,35.8176948744805,151.363623426438
0.1005,0.7,1.05,35.3607038277322,-141.055660196779,35.3607038277322,156.502846828207
0.1005,0.7,1.075,34.8926935386794,-139.980091163498,34.8926935386794,162.352875603715
0.1005,0.7,1.1,34.42500566159,-138.780090067817,34.42500566159,168.959141192734
0.1005,0.7,1.125,33.9699103159625,-137.447851269359,33.9699103159625,176.388802124436
0.1005,0.7,1.15,33.543487197596,-135.975706012753,33.543487197596,184.642676479097
0.1005,0.7,1.175,29.5473925547837,-119.723111587092,29.5473925547837,448.695622632877
0.1005,0.7,1.2,14.8623253470727,-60.0171892115896,14.8623253470727,629.36312371145
0.1005,0.7,1.225,1.7190237526825,-6.8962199343862,1.7190237526825,301.124480959775
0.1005,0.725,-0.25,-0.00167417357903775,0.0212560956002968,0.0138480636099249,0.49879400036293
0.1005,0.725,-0.225,1.85329382738609,-8.59128533601222,1.85329382738609,324.097997944678
0.1005,0.725,-0.2,15.8979941630629,-72.8965233163277,15.8979941630629,666.696966623286
0.1005,0.725,-0.175,31.2023113931529,-141.918581166832,31.2023113931529,454.788885023206
0.1005,0.725,-0.15,34.8151007306834,-157.611973513329,34.8151007306834,157.611973513329
0.1005,0.725,-0.125,34.5281353923521,-156.060432677771,34.5281353923521,156.060432677771
0.1005,0.725,-0.1,34.1877291725767,-154.665715018024,34.1877291725767,154.665715018024
0.1005,0.725,-0.075,33.8066386753963,-153.413206390675,33.8066386753963,153.413206390675
0.1005,0.725,-0.05,33.4046022532623,-152.306262322014,33.4046022532623,152.306262322014
0.1005,0.725,-0.025,32.9915460187157,-151.327911690394,32.9915460187157,151.327911690394
0.1005,0.725,0,32.5829673804332,-150.482549327772,32.5829673804332,150.482549327772
0.1005,0.725,0.025,32.1867509735547,-149.756221513156,32.1867509735547,154.131197699856
0.1005,0.725,0.05,31.8143603044807,-149.149942223796,31.8143603044807,158.034201215808
0.1005,0.725,0.075,31.4715773183928,-148.652179610386,31.4715773183928,161.353843333529
0.1005,0.725,0.1,31.1663366584166,-148.261410703387,31.1663366584166,164.123370057168
0.1005,0.725,0.125,30.902375065079,-147.967933359591,30.902375065079,166.368798068529
0.1005,0.725,0.15,30.684558516021,-147.768425364623,30.684558516021,168.123104498978
0.1005,0.725,0.175,30.5146786967109,-147.654437951922,30.5146786967109,169.413500171915
0.1005,0.725,0.2,30.3949645379664,-147.621426337901,30.3949645379664,170.27241163287
0.1005,0.725,0.225,30.325403920116,-147.661752068191,30.325403920116,170.728208301401
0.1005,0.725,0.25,30.3059921731306,-147.77007342722,30.3059921731306,170.81285575446
0.1005,0.725,0.275,30.3350939835777,-147.939245933508,30.3350939835777,170.555694220234
0.1005,0.725,0.3,30.4108481777148,-148.163426480524,30.4108481777148,169.988408408333
0.1005,0.725,0.325,30.5302120308449,-148.435755248789,30.5302120308449,169.141084778302
0.1005,0.725,0.35,30.6898234282411,-148.750084422159,30.6898234282411,168.045290292138
0.1005,0.725,0.375,30.8854770713626,-149.099710672036,30.8854770713626,166.731649951154
0.1005,0.725,0.4,31.1126494640371,-149.478309630401,31.1126494640371,165.231729376188
0.1005,0.725,0.425,31.3662400840271,-149.879262993015,31.3662400840271,163.576512868888
0.1005,0.725,0.45,31.6408924620114,-150.29615364718,31.6408924620114,161.797638906494
0.1005,0.725,0.475,31.9308947180704,-150.722413427156,31.9308947180704,159.926289967609
0.1005,0.725,0.5,32.2303782447314,-151.151588934082,32.2303782447314,157.994228635722
0.1005,0.725,0.525,32.5333151894256,-151.577148361634,32.5333151894256,156.032671819766
0.1005,0.725,0.55,32.8336402739993,-151.992642243083,32.8336402739993,154.073561387277
0.1005,0.725,0.575,33.1253126762787,-152.391571045687,33.1253126762787,152.391571045687
0.1005,0.725,0.6,33.4023815519016,-152.767520473212,33.4023815519016,152.767520473212
0.1005,0.725,0.625,33.6591008038327,-153.114020694547,33.6591008038327,153.114020694547
0.1005,0.725,0.65,33.8899408731573,-153.424720138103,33.8899408731573,153.424720138103
0.1005,0.725,0.675,34.0897605698716,-153.693171868271,34.0897605698716,153.693171868271
0.1005,0.725,0.7,34.2537538110647,-153.913115371293,34.2537538110647,153.913115371293
0.1005,0.725,0.725,34.3776951413101,-154.078111652325,34.3776951413101,154.078111652325
0.1005,0.725,0.75,34.4577989878313,-154.182024037322,34.4577989878313,154.182024037322
0.1005,0.725,0.775,34.4910651614742,-154.218396260611,34.4910651614742,154.218396260611
0.1005,0.725,0.8,34.4750204067107,-154.181254399033,34.4750204067107,154.181254399033
0.1005,0.725,0.825,34.4081954579876,-154.064090364282,34.4081954579876,154.064090364282
0.1005,0.725,0.85,34.2897169404698,-153.861135586131,34.2897169404698,153.861135586131
0.1005,0.725,0.875,34.1199445665682,-153.565793517936,34.1199445665682,153.565793517936
0.1005,0.725,0.9,33.8998909244239,-153.172538781048,33.8998909244239,153.172538781048
0.1005,0.725,0.925,33.63203000432,-152.674667403997,33.63203000432,152.674667403997
0.1005,0.725,0.95,33.3195499445313,-152.066915866419,33.3195499445313,152.066915866419
0.1005,0.725,0.975,32.9673055187808,-151.342512851242,32.9673055187808,151.443847911102
0.1005,0.725,1,32.5809577424447,-150.496431919968,32.5809577424447,154.848377860168
0.1005,0.725,1.025,32.1679887599321,-149.522005225412,32.1679887599321,158.821610695083
0.1005,0.725,1.05,31.7368476917235,-148.414463096853,31.7368476917235,163.41730881319
0.1005,0.725,1.075,31.2978896306246,-147.167654292979,31.2978896306246,168.641926341522
0.1005,0.725,1.1,30.8626254080806,-145.77745372651,30.8626254080806,174.540393726979
0.1005,0.725,1.125,30.443505383444,-144.232147909603,30.443505383444,181.169775025247
0.1005,0.725,1.15,30.0568213155161,-142.527801676869,30.0568213155161,188.531209615009
0.1005,0.725,1.175,26.4793426806621,-125.335281873998,26.4793426806621,401.803991540674
0.1005,0.725,1.2,13.3253775704534,-62.7377047857286,13.3253775704534,563.922411693451
0.1005,0.725,1.225,1.54254231394476,-7.1843922013812,1.54254231394476,270.160265923437
0.1005,0.75,-0.25,-0.000832832496171611,0.0234696182655653,0.0131245094375685,0.438979971544951
0.1005,0.75,-0.225,1.63399881289177,-8.9566318539261,1.63399881289177,285.753184291346
0.1005,0.75,-0.2,14.0357603771705,-75.8999658304188,14.0357603771705,589.378452529218
0.1005,0.75,-0.175,27.578773527769,-147.582486522682,27.578773527769,402.972386085486
0.1005,0.75,-0.15,30.7931165137582,-163.712418136216,30.7931165137582,163.712418136216
0.1005,0.75,-0.125,30.548014673898,-161.919107671235,30.548014673898,161.919107671235
0.1005,0.75,-0.1,30.2451500900463,-160.308750473337,30.2451500900463,160.308750473337
0.1005,0.75,-0.075,29.8978588897343,-158.86014753429,29.8978588897343,158.86014753429
0.1005,0.75,-0.05,29.525634064852,-157.580073875862,29.525634064852,157.580073875862
0.1005,0.75,-0.025,29.1389940848742,-156.446506534522,29.1389940848742,156.446506534522
0.1005,0.75,0,28.7531999094015,-155.466701885546,28.7531999094015,155.466701885546
0.1005,0.75,0.025,28.3766132580899,-154.622738361823,28.3766132580899,157.385904771926
0.1005,0.75,0.05,28.0205852946517,-153.91748931528,28.0205852946517,160.888159971642
0.1005,0.75,0.075,27.6912805592764,-153.336292142418,27.6912805592764,163.87638962588
0.1005,0.75,0.1,27.3966159931033,-152.878711842134,27.3966159931033,166.382272685188
0.1005,0.75,0.125,27.1406381483748,-152.532562325055,27.1406381483748,168.426470870616
0.1005,0.75,0.15,26.9282633510381,-152.295004964893,26.9282633510381,170.039494662724
0.1005,0.75,0.175,26.7615417415942,-152.155596026495,26.7615417415942,171.243868090423
0.1005,0.75,0.2,26.6427993132835,-152.109814858672,26.6427993132835,172.068978788954
0.1005,0.75,0.225,26.572248244907,-152.148387406396,26.572248244907,172.538909747813
0.1005,0.75,0.25,26.5500116590462,-152.265661001663,26.5500116590462,172.682239272384
0.1005,0.75,0.275,26.5746571089687,-152.453108612503,26.5746571089687,172.524243256914
0.1005,0.75,0.3,26.6444707074729,-152.704341535102,26.6444707074729,172.093011364087
0.1005,0.75,0.325,26.7565998777819,-153.011287129357,26.7565998777819,171.414678103412
0.1005,0.75,0.35,26.9078417481046,-153.367093518786,26.9078417481046,170.517090981702
0.1005,0.75,0.375,27.0941740032878,-153.763952737827,27.0941740032878,169.426972622667
0.1005,0.75,0.4,27.3112394376657,-154.194732511529,27.3112394376657,168.172092722767
0.1005,0.75,0.425,27.5541166353347,-154.651775490162,27.5541166353347,166.779550327159
0.1005,0.75,0.45,27.817619293766,-155.127790149827,27.817619293766,165.277139123229
0.1005,0.75,0.475,28.0962125486939,-155.615207592435,28.0962125486939,163.692160218797
0.1005,0.75,0.5,28.38419974216,-156.106658156706,28.38419974216,162.052498916715
0.1005,0.75,0.525,28.6757288292864,-156.594632001836,28.6757288292864,160.385493621215
0.1005,0.75,0.55,28.9649067929632,-157.071737547017,28.9649067929632,158.719186255103
0.1005,0.75,0.575,29.2458678345565,-157.530512719397,29.2458678345565,157.530512719397
0.1005,0.75,0.6,29.5128325229307,-157.963585720389,29.5128325229307,157.963585720389
0.1005,0.75,0.625,29.7602292931163,-158.363538084639,29.7602292931163,158.363538084639
0.1005,0.75,0.65,29.9826980745966,-158.723052513315,29.9826980745966,158.723052513315
0.1005,0.75,0.675,30.1752721285207,-159.034748903351,30.1752721285207,159.034748903351
0.1005,0.75,0.7,30.3333117449964,-159.291398340153,30.3333117449964,159.291398340153
0.1005,0.75,0.725,30.4527665693867,-159.485646549685,30.4527665693867,159.485646549685
0.1005,0.75,0.75,30.5300128020467,-159.610391345036,30.5300128020467,159.610391345036
0.1005,0.75,0.775,30.5622272274137,-159.65828021373,30.5622272274137,159.65828021373
0.1005,0.75,0.8,30.5470918378857,-159.622384173207,30.5470918378857,159.622384173207
0.1005,0.75,0.825,30.483318056812,-159.495316085852,30.483318056812,159.495316085852
0.1005,0.75,0.85,30.3701788038935,-159.270374884981,30.3701788038935,159.270374884981
0.1005,0.75,0.875,30.2082206587906,-158.940096930327,30.2082206587906,158.940096930327
0.1005,0.75,0.9,29.998590699774,-158.498066249714,29.998590699774,158.498066249714
0.1005,0.75,0.925,29.7439587461212,-157.936717659292,29.7439587461212,157.936717659292
0.1005,0.75,0.95,29.4476325983793,-157.249966979418,29.4476325983793,157.249966979418
0.1005,0.75,0.975,29.1146740290554,-156.430188980298,29.1146740290554,157.056682212009
0.1005,0.75,1,28.7508462918869,-155.471638506838,28.7508462918869,160.065289589946
0.1005,0.75,1.025,28.3638494741215,-154.366826758045,28.3638494741215,163.569077647234
0.1005,0.75,1.05,27.9622130836081,-153.110403122708,27.9622130836081,167.61808920858
0.1005,0.75,1.075,27.5565148742095,-151.695513013194,27.5565148742095,172.21531114242
0.1005,0.75,1.1,27.1583114341735,-150.117482984153,27.1583114341735,177.403395225737
0.1005,0.75,1.125,26.7804484804163,-148.363037744598,26.7804484804163,183.230881500284
0.1005,0.75,1.15,26.4392142715565,-146.429327358981,26.4392142715565,189.69776439746
0.1005,0.75,1.175,23.3002965604544,-128.591179899434,23.3002965604544,353.032391976269
0.1005,0.75,1.2,11.7353930750992,-64.267644716257,11.7353930750992,496.099344419095
0.1005,0.75,1.225,1.36091899725967,-7.34358184703092,1.36091899725967,238.154119194653
0.1005,0.775,-0.25,-0.000423234309372165,0.0414020879512769,0.0122001235791913,0.384998236297424
0.1005,0.775,-0.225,1.40685302046099,-9.14713387322209,1.40685302046099,246.153416678216
0.1005,0.775,-0.2,12.1141546465575,-77.5568755205268,12.1141546465575,509.722395299256
0.1005,0.775,-0.175,23.8450960128824,-150.609010058986,23.8450960128824,349.779284843949
0.1005,0.775,-0.15,26.6540743476805,-166.853591519834,26.6540743476805,166.853591519834
0.1005,0.775,-0.125,26.4568050082139,-164.813840360583,26.4568050082139,164.813840360583
0.1005,0.775,-0.1,26.1969321136259,-162.986208453965,26.1969321136259,162.986208453965
0.1005,0.775,-0.075,25.8882953018135,-161.337937820863,25.8882953018135,161.337937820863
0.1005,0.775,-0.05,25.5502759250591,-159.883329245695,25.5502759250591,159.883329245695
0.1005,0.775,-0.025,25.1939163476657,-158.591907819178,25.1939163476657,158.591907819178
0.1005,0.775,0,24.8343393830337,-157.476548110013,24.8343393830337,157.476548110013
0.1005,0.775,0.025,24.4803354363074,-156.513089100765,24.4803354363074,157.91149891109
0.1005,0.775,0.05,24.1432175390085,-155.707940223621,24.1432175390085,161.004045045824
0.1005,0.775,0.075,23.8295064599798,-155.041903771477,23.8295064599798,163.65161053171
0.1005,0.775,0.1,23.5471550096502,-154.51658032186,23.5471550096502,165.884918763512
0.1005,0.775,0.125,23.3005122153436,-154.116506399601,23.3005122153436,167.718756773019
0.1005,0.775,0.15,23.0945842772944,-153.839829027096,23.0945842772944,169.18160978104
0.1005,0.775,0.175,22.931686395909,-153.67370557106,22.931686395909,170.290954800363
0.1005,0.775,0.2,22.8142728087897,-153.613890572489,22.8142728087897,171.073441769994
0.1005,0.775,0.225,22.7427955228754,-153.649296568846,22.7427955228754,171.548632964186
0.1005,0.775,0.25,22.7175322318496,-153.774080497459,22.7175322318496,171.741915574747
0.1005,0.775,0.275,22.7372739622962,-153.97827440595,22.7372739622962,171.674357404571
0.1005,0.775,0.3,22.8004788799246,-154.255002693128,22.8004788799246,171.370576310711
0.1005,0.775,0.325,22.9045077070579,-154.594977881082,22.9045077070579,170.852671805748
0.1005,0.775,0.35,23.0463408670287,-154.990676770765,23.0463408670287,170.144847820267
0.1005,0.775,0.375,23.222163232815,-155.433206735531,23.222163232815,169.269879969378
0.1005,0.775,0.4,23.4278078530189,-155.914651428398,23.4278078530189,168.251788922422
0.1005,0.775,0.425,23.6585568644772,-156.426338819531,23.6585568644772,167.113766694494
0.1005,0.775,0.45,23.9094182768105,-156.960125353337,23.9094182768105,165.879792352001
0.1005,0.775,0.475,24.1750584918858,-157.507461171736,24.1750584918858,164.573276210425
0.1005,0.775,0.5,24.4499772569598,-158.060084883554,24.4499772569598,163.21824755737
0.1005,0.775,0.525,24.7285221098884,-158.609518402246,24.7285221098884,161.838162087986
0.1005,0.775,0.55,25.0049971861688,-159.147458062785,25.0049971861688,160.457179311693
0.1005,0.775,0.575,25.2737347454074,-159.66547419011,25.2737347454074,159.66547419011
0.1005,0.775,0.6,25.5291523110063,-160.155278505718,25.5291523110063,160.155278505718
0.1005,0.775,0.625,25.7658747958112,-160.608477516942,25.7658747958112,160.608477516942
0.1005,0.775,0.65,25.9787381839384,-161.01684988988,25.9787381839384,161.01684988988
0.1005,0.775,0.675,26.1629705335295,-161.372024531984,26.1629705335295,161.372024531984
0.1005,0.775,0.7,26.3141267084023,-161.665902564974,26.3141267084023,161.665902564974
0.1005,0.775,0.725,26.4283494451582,-161.890108991851,26.4283494451582,161.890108991851
0.1005,0.775,0.75,26.5022074781177,-162.036736541713,26.5022074781177,162.036736541713
0.1005,0.775,0.775,26.5330690858132,-162.097357620937,26.5330690858132,162.097357620937
0.1005,0.775,0.8,26.518806162198,-162.0643485692,26.518806162198,162.0643485692
0.1005,0.775,0.825,26.458320209919,-161.929150610871,26.458320209919,161.929150610871
0.1005,0.775,0.85,26.3510708250322,-161.684545462615,26.3510708250322,161.684545462615
0.1005,0.775,0.875,26.1977932047438,-161.321734030452,26.1977932047438,161.321734030452
0.1005,0.775,0.9,25.9998174696408,-160.83405637568,25.9998174696408,160.83405637568
0.1005,0.775,0.925,25.7599995569554,-160.212348593966,25.7599995569554,160.212348593966
0.1005,0.775,0.95,25.4818268328825,-159.450685049283,25.4818268328825,159.450685049283
0.1005,0.775,0.975,25.170541145915,-158.539441407969,25.170541145915,159.663310954601
0.1005,0.775,1,24.832083427304,-157.473590579689,24.832083427304,162.272600800844
0.1005,0.775,1.025,24.4743192934313,-156.243066030303,24.4743192934313,165.303678474432
0.1005,0.775,1.05,24.105954980175,-154.843973951316,24.105954980175,168.803470582866
0.1005,0.775,1.075,23.7377021576184,-153.266090827968,23.7377021576184,172.770734909637
0.1005,0.775,1.1,23.3812911531742,-151.506990705979,23.3812911531742,177.246677624411
0.1005,0.775,1.125,23.0498563653378,-149.54794346473,23.0498563653378,182.269927927724
0.1005,0.775,1.15,22.7598116262694,-147.391200786072,22.7598116262694,187.841210527212
0.1005,0.775,1.175,20.0715567284613,-129.228898985812,20.0715567284613,303.304028126116
0.1005,0.775,1.2,10.1230637588157,-64.4641576745492,10.1230637588157,427.225059681583
0.1005,0.775,1.225,1.17672380306269,-7.33282253427087,1.17672380306269,205.752965018452
0.1005,0.8,-0.25,0.00111983069923624,0.0368547661696473,0.0115677536641641,0.337830822261513
0.1005,0.8,-0.225,1.17791310724599,-9.1954044085078,1.17791310724599,206.014129746981
0.1005,0.8,-0.2,10.1698686985721,-77.789166819787,10.1698686985721,429.193469377327
0.1005,0.8,-0.175,20.0719860631845,-150.806638754381,20.0719860631845,296.226451911313
0.1005,0.8,-0.15,22.477041478405,-166.812470775027,22.477041478405,166.812470775027
0.1005,0.8,-0.125,22.3339255603813,-164.52777995094,22.3339255603813,164.52777995094
0.1005,0.8,-0.1,22.1224640452995,-162.480096885787,22.1224640452995,162.480096885787
0.1005,0.8,-0.075,21.8575869270916,-160.63310421586,21.8575869270916,160.63310421586
0.1005,0.8,-0.05,21.5581115302075,-159.001535906285,21.5581115302075,159.001535906285
0.1005,0.8,-0.025,21.2360478406185,-157.552253687213,21.2360478406185,157.552253687213
0.1005,0.8,0,20.9060409709484,-156.29878444689,20.9060409709484,156.29878444689
0.1005,0.8,0.025,20.5776377061185,-155.214802844082,20.5776377061185,155.480080707376
0.1005,0.8,0.05,20.2618870423758,-154.307053327353,20.2618870423758,158.152984513658
0.1005,0.8,0.075,19.9658980304817,-153.554484016042,19.9658980304817,160.450797855547
0.1005,0.8,0.1,19.6975190098762,-152.958775380296,19.6975190098762,162.401698785338
0.1005,0.8,0.125,19.4615600439665,-152.502836386626,19.4615600439665,164.015889182599
0.1005,0.8,0.15,19.2630369692712,-152.184653171246,19.2630369692712,165.318817246909
0.1005,0.8,0.175,19.1046363126085,-151.989939612746,19.1046363126085,166.323723166797
0.1005,0.8,0.2,18.9889003334638,-151.914074744371,18.9889003334638,167.05390279727
0.1005,0.8,0.225,18.916592338657,-151.94467931302,18.916592338657,167.524886339641
0.1005,0.8,0.25,18.8881298728002,-152.075358917479,18.8881298728002,167.758510137484
0.1005,0.8,0.275,18.9025771435558,-152.29497222315,18.9025771435558,167.771918928166
0.1005,0.8,0.3,18.9585653119273,-152.595958627596,18.9585653119273,167.586058497952
0.1005,0.8,0.325,19.0537052827199,-152.96794373162,19.0537052827199,167.219156401128
0.1005,0.8,0.35,19.1851710461444,-153.402623800308,19.1851710461444,166.691667973207
0.1005,0.8,0.375,19.3493844747886,-153.890078733659,19.3493844747886,166.022515892686
0.1005,0.8,0.4,19.5423845676001,-154.421546517532,19.5423845676001,165.23192129478
0.1005,0.8,0.425,19.759683275847,-154.987366831756,19.759683275847,164.339226954034
0.1005,0.8,0.45,19.996501691574,-155.578507246839,19.996501691574,163.36457585583
0.1005,0.8,0.475,20.2477322779424,-156.185455435005,20.2477322779424,162.327528598438
0.1005,0.8,0.5,20.5080915824887,-156.799032277852,20.5080915824887,161.248249487299
0.1005,0.8,0.525,20.7721512822678,-157.409815908687,20.7721512822678,160.14634813157
0.1005,0.8,0.55,21.0344336677506,-158.008564403061,21.0344336677506,159.042092794585
0.1005,0.8,0.575,21.289494162816,-158.585921216833,21.289494162816,158.585921216833
0.1005,0.8,0.6,21.5319679346494,-159.132643106596,21.5319679346494,159.132643106596
0.1005,0.8,0.625,21.7567026914097,-159.639429326763,21.7567026914097,159.639429326763
0.1005,0.8,0.65,21.9587497644875,-160.097087491809,21.9587497644875,160.097087491809
0.1005,0.8,0.675,22.1335603471846,-160.496365093716,22.1335603471846,160.496365093716
0.1005,0.8,0.7,22.2769002840807,-160.828174658174,22.2769002840807,160.828174658174
0.1005,0.8,0.725,22.3851370085734,-161.083294034416,22.3851370085734,161.083294034416
0.1005,0.8,0.75,22.4550431438281,-161.252807611109,22.4550431438281,161.252807611109
0.1005,0.8,0.775,22.4842153785754,-161.327483671633,22.4842153785754,161.327483671633
0.1005,0.8,0.8,22.4707186346155,-161.298669508073,22.4707186346155,161.298669508073
0.1005,0.8,0.825,22.4136900360718,-161.157052071932,22.4136900360718,161.157052071932
0.1005,0.8,0.85,22.3127661708677,-160.894366304775,22.3127661708677,160.894366304775
0.1005,0.8,0.875,22.1689302277037,-160.501111572702,22.1689302277037,160.501111572702
0.1005,0.8,0.9,21.9836664660932,-159.969572711429,21.9836664660932,159.969572711429
0.1005,0.8,0.925,21.7600979787374,-159.289936303475,21.7600979787374,159.289936303475
0.1005,0.8,0.95,21.501835014729,-158.455227337635,21.501835014729,158.455227337635
0.1005,0.8,0.975,21.2144134206462,-157.45522690811,21.2144134206462,159.004834581251
0.1005,0.8,1,20.9038566794318,-156.283870884395,20.9038566794318,161.209949447273
0.1005,0.8,1.025,20.5783578911051,-154.930582713657,20.5783578911051,163.764980480714
0.1005,0.8,1.05,20.2466538189814,-153.390426894227,20.2466538189814,166.711027750609
0.1005,0.8,1.075,19.9198184323427,-151.652860139512,19.9198184323427,170.045695420282
0.1005,0.8,1.1,19.6095473201586,-149.714188871575,19.6095473201586,173.805073794108
0.1005,0.8,1.125,19.3296003268511,-147.554765092523,19.3296003268511,178.021565641507
0.1005,0.8,1.15,19.0961787549865,-145.176872083922,19.0961787549865,182.692685848375
0.1005,0.8,1.175,16.8624329782976,-127.044256279111,16.8624329782976,253.62540397189
0.1005,0.8,1.2,8.5240951173184,-63.2385050631228,8.5240951173184,358.744368164442
0.1005,0.8,1.225,0.995548687471707,-7.17835876269534,0.995548687471707,173.651808165097
0.1005,0.825,-0.25,0.00152650559884197,0.0558356540856424,0.0105878315182438,0.295963459912128
0.1005,0.825,-0.225,0.94874666871397,-9.03083146494833,0.94874666871397,166.094069299566
0.1005,0.825,-0.2,8.23790901294548,-76.4237772160438,8.23790901294548,349.372595876452
0.1005,0.825,-0.175,16.3306863543711,-147.880217652003,16.3306863543711,243.408674959817
0.1005,0.825,-0.15,18.342546063462,-163.267216492248,18.342546063462,163.267216492248
0.1005,0.825,-0.125,18.2595427228474,-160.73218714454,18.2595427228474,160.73218714454
0.1005,0.825,-0.1,18.1020714528493,-158.462627923016,18.1020714528493,158.462627923016
0.1005,0.825,-0.075,17.8858123953333,-156.412260601761,17.8858123953333,156.412260601761
0.1005,0.825,-0.05,17.6293887980432,-154.601809952365,17.6293887980432,154.601809952365
0.1005,0.825,-0.025,17.3455164331487,-152.99113511353,17.3455164331487,152.99113511353
0.1005,0.825,0,17.0486283038231,-151.597988386704,17.0486283038231,151.597988386704
0.1005,0.825,0.025,16.7488412622229,-150.391096153055,16.7488412622229,150.391096153055
0.1005,0.825,0.05,16.4571243050235,-149.379514861144,16.4571243050235,152.05864621303
0.1005,0.825,0.075,16.1810561493408,-148.538742539718,16.1810561493408,153.995006055998
0.1005,0.825,0.1,15.9285027982876,-147.871515341362,15.9285027982876,155.65226098748
0.1005,0.825,0.125,15.7046700390949,-147.358315380041,15.7046700390949,157.035343596812
0.1005,0.825,0.15,15.5146640408316,-146.997390059377,15.5146640408316,158.167247702064
0.1005,0.825,0.175,15.3615147891867,-146.77267796843,15.3615147891867,159.056511850917
0.1005,0.825,0.2,15.2479077078469,-146.679332704621,15.2479077078469,159.723463265488
0.1005,0.825,0.225,15.1749134620224,-146.703593306641,15.1749134620224,160.179301673447
0.1005,0.825,0.25,15.1431298392274,-146.838549278574,15.1431298392274,160.442555156965
0.1005,0.825,0.275,15.151904375702,-147.071903781959,15.151904375702,160.526262989107
0.1005,0.825,0.3,15.2000736027862,-147.395409766374,15.2000736027862,160.44784471314
0.1005,0.825,0.325,15.2855164051735,-147.797660715113,15.2855164051735,160.221549137361
0.1005,0.825,0.35,15.4056286045174,-148.269567497985,15.4056286045174,159.864167538783
0.1005,0.825,0.375,15.5570906161762,-148.800240852414,15.5570906161762,159.390709500485
0.1005,0.825,0.4,15.7361736766767,-149.380075673241,15.7361736766767,158.817645103273
0.1005,0.825,0.425,15.9386425924192,-149.998471276192,15.9386425924192,158.160434968819
0.1005,0.825,0.45,16.1599569839053,-150.645518052593,16.1599569839053,157.435415413246
0.1005,0.825,0.475,16.3952586332371,-151.310773583271,16.3952586332371,156.658279012345
0.1005,0.825,0.5,16.63950615959,-151.984161579048,16.63950615959,155.845346697376
0.1005,0.825,0.525,16.8875180598667,-152.655330778936,16.8875180598667,155.012369604325
0.1005,0.825,0.55,17.1340604170312,-153.314131983437,17.1340604170312,154.175746565176
0.1005,0.825,0.575,17.3739332866039,-153.950275061465,17.3739332866039,153.950275061465
0.1005,0.825,0.6,17.6020161271614,-154.553608750775,17.6020161271614,154.553608750775
0.1005,0.825,0.625,17.8133989789868,-155.11389112453,17.8133989789868,155.11389112453
0.1005,0.825,0.65,18.0033770982473,-155.621032973965,18.0033770982473,155.621032973965
0.1005,0.825,0.675,18.1676414243864,-156.064827820759,18.1676414243864,156.064827820759
0.1005,0.825,0.7,18.3022006468385,-156.43532061533,18.3022006468385,156.43532061533
0.1005,0.825,0.725,18.4036591152171,-156.722311023471,18.4036591152171,156.722311023471
0.1005,0.825,0.75,18.4690304582311,-156.916074292662,18.4690304582311,156.916074292662
0.1005,0.825,0.775,18.4961454428055,-157.006351988834,18.4961454428055,157.006351988834
0.1005,0.825,0.8,18.4833071507027,-156.983788525109,18.4833071507027,156.983788525109
0.1005,0.825,0.825,18.4298842896045,-156.837948526733,18.4298842896045,156.837948526733
0.1005,0.825,0.85,18.3357473456189,-156.56004730582,18.3357473456189,156.56004730582
0.1005,0.825,0.875,18.202109175435,-156.139283054971,18.202109175435,156.139283054971
0.1005,0.825,0.9,18.0306818352944,-155.567722794601,18.0306818352944,155.567722794601
0.1005,0.825,0.925,17.8248163317288,-154.833937763917,17.8248163317288,154.833937763917
0.1005,0.825,0.95,17.5883427006383,-153.931206218359,17.5883427006383,153.931206218359
0.1005,0.825,0.975,17.327021008236,-152.84717652562,17.327021008236,154.772061479265
0.1005,0.825,1,17.0470859763711,-151.576719840447,17.0470859763711,156.568669597017
0.1005,0.825,1.025,16.7569438913269,-150.106326944905,16.7569438913269,158.64316175623
0.1005,0.825,1.05,16.4655337745637,-148.432898978592,16.4655337745637,161.032029139915
0.1005,0.825,1.075,16.1841133883324,-146.541796388383,16.1841133883324,163.730124206453
0.1005,0.825,1.1,15.9245777833144,-144.432111914277,15.9245777833144,166.77002212715
0.1005,0.825,1.125,15.7010713029383,-142.077751075253,15.7010713029383,170.175553100019
0.1005,0.825,1.15,15.5298655616626,-139.486755043878,15.5298655616626,173.944215215508
0.1005,0.825,1.175,13.7450753697226,-121.76294131595,13.7450753697226,205.096210303846
0.1005,0.825,1.2,6.97422683110652,-60.4336270549289,6.97422683110652,292.246620232495
0.1005,0.825,1.225,0.819424920604181,-6.81853010457381,0.819424920604181,142.62399955572
0.1005,0.85,-0.25,0.00370865691864726,0.0368276024546264,0.010038624008684,0.261019585208552
0.1005,0.85,-0.225,0.727767503730733,-8.71553854990849,0.727767503730733,127.235489279758
0.1005,0.85,-0.2,6.3625297559556,-73.4118099053775,6.3625297559556,271.977516494122
0.1005,0.85,-0.175,12.7054571402563,-141.673107514693,12.7054571402563,192.519797273906
0.1005,0.85,-0.15,14.3445969291931,-156.028323058402,14.3445969291931,156.028323058402
0.1005,0.85,-0.125,14.3282158017056,-153.247091222987,14.3282158017056,153.247091222987
0.1005,0.85,-0.1,14.2302592643368,-150.75217727452,14.2302592643368,150.75217727452
0.1005,0.85,-0.075,14.0678922679415,-148.501164768056,14.0678922679415,148.501164768056
0.1005,0.85,-0.05,13.8589631571052,-146.508914475851,13.8589631571052,146.508914475851
0.1005,0.85,-0.025,13.6174361837276,-144.737514527754,13.6174361837276,144.737514527754
0.1005,0.85,0,13.3571118922712,-143.201418122358,13.3571118922712,143.201418122358
0.1005,0.85,0.025,13.0890659754089,-141.870427372715,13.0890659754089,141.870427372715
0.1005,0.85,0.05,12.8239206533228,-140.751455386465,12.8239206533228,142.505444756814
0.1005,0.85,0.075,12.5699884880806,-139.820223594077,12.5699884880806,144.069387717493
0.1005,0.85,0.1,12.3349961030684,-139.0780160066,12.3349961030684,145.420867685046
0.1005,0.85,0.125,12.124716819783,-138.504982135181,12.124716819783,146.561611626896
0.1005,0.85,0.15,11.9442625561188,-138.098275004079,11.9442625561188,147.510557002821
0.1005,0.85,0.175,11.7971158980518,-137.8411785735,11.7971158980518,148.272824281324
0.1005,0.85,0.2,11.6860660376367,-137.727910568265,11.6860660376367,148.864801982607
0.1005,0.85,0.225,11.6125606438828,-137.743888425465,11.6125606438828,149.294124296076
0.1005,0.85,0.25,11.5773652698303,-137.881318743188,11.5773652698303,149.575446039063
0.1005,0.85,0.275,11.5801571454648,-138.127005281502,11.5801571454648,149.718140175434
0.1005,0.85,0.3,11.6199811279334,-138.471822758607,11.6199811279334,149.735783346255
0.1005,0.85,0.325,11.6950176197043,-138.903434274526,11.6950176197043,149.638890650179
0.1005,0.85,0.35,11.8028958150499,-139.411859737731,11.8028958150499,149.440419044556
0.1005,0.85,0.375,11.9405817080352,-139.985271671441,11.9405817080352,149.151600585743
0.1005,0.85,0.4,12.104594992065,-140.613158088175,12.104594992065,148.78506703389
0.1005,0.85,0.425,12.2909775115753,-141.283983742965,12.2909775115753,148.352474930887
0.1005,0.85,0.45,12.4954461224043,-141.986917690088,12.4954461224043,147.866311051596
0.1005,0.85,0.475,12.7134153039001,-142.710593431589,12.7134153039001,147.338451715957
0.1005,0.85,0.5,12.9401056378326,-143.44399992491,12.9401056378326,146.781351754264
0.1005,0.85,0.525,13.1706061916463,-144.175878566063,13.1706061916463,146.206948812109
0.1005,0.85,0.55,13.3999469508779,-144.895129971744,13.3999469508779,145.627752188311
0.1005,0.85,0.575,13.6231975207836,-145.590581743243,13.6231975207836,145.590581743243
0.1005,0.85,0.6,13.8355009787707,-146.251110471013,13.8355009787707,146.251110471013
0.1005,0.85,0.625,14.0322165555494,-146.865629482442,14.0322165555494,146.865629482442
0.1005,0.85,0.65,14.2089006414261,-147.423043407381,14.2089006414261,147.423043407381
0.1005,0.85,0.675,14.3615137954973,-147.91235662467,14.3615137954973,147.91235662467
0.1005,0.85,0.7,14.4863206707511,-148.322555691154,14.4863206707511,148.322555691154
0.1005,0.85,0.725,14.580197171225,-148.642731099587,14.580197171225,148.642731099587
0.1005,0.85,0.75,14.6404039691109,-148.862023295793,14.6404039691109,148.862023295793
0.1005,0.85,0.775,14.6650482409088,-148.969574289121,14.6650482409088,148.969574289121
0.1005,0.85,0.8,14.6526656692195,-148.954789289531,14.6526656692195,148.954789289531
0.1005,0.85,0.825,14.6029114029874,-148.806774221493,14.6029114029874,148.806774221493
0.1005,0.85,0.85,14.5158659651465,-148.515374203298,14.5158659651465,148.515374203298
0.1005,0.85,0.875,14.3930470205727,-148.069495143526,14.3930470205727,148.069495143526
0.1005,0.85,0.9,14.23634258398,-147.45968577426,14.23634258398,147.45968577426
0.1005,0.85,0.925,14.0494390037107,-146.674400998979,14.0494390037107,146.674400998979
0.1005,0.85,0.95,13.8362929342751,-145.705251760431,13.8362929342751,145.705251760431
0.1005,0.85,0.975,13.6030462183994,-144.539932126841,13.6030462183994,146.720874692813
0.1005,0.85,1,13.3559931957605,-143.171504962023,13.3559931957605,148.102380460646
0.1005,0.85,1.025,13.1039863464337,-141.586651667718,13.1039863464337,149.691750265476
0.1005,0.85,1.05,12.8559368127793,-139.780315709037,12.8559368127793,151.516824078064
0.1005,0.85,1.075,12.6236281003745,-137.738271477492,12.6236281003745,153.574309861102
0.1005,0.85,1.1,12.4188265091396,-135.457309657582,12.4188265091396,155.887705120008
0.1005,0.85,1.125,12.2565629170574,-132.911703743271,12.2565629170574,158.478275148644
0.1005,0.85,1.15,12.1526728255808,-130.107988377603,12.1526728255808,161.337162029868
0.1005,0.85,1.175,10.8016918247884,-113.205080005529,10.8016918247884,158.895689036557
0.1005,0.85,1.2,5.51623357570684,-55.9816981751375,5.51623357570684,229.42172670983
0.1005,0.85,1.225,0.656033749281256,-6.30364300907357,0.656033749281256,113.481207109579
0.1005,0.875,-0.25,0.00353667922022327,0.0547193380515792,0.00883288715969433,0.230296522903874
0.1005,0.875,-0.225,0.514935673172001,-8.14394308662463,0.514935673172001,90.3126016574133
0.1005,0.875,-0.2,4.58255946320932,-68.5525141209201,4.58255946320932,198.838723252956
0.1005,0.875,-0.175,9.27689679633851,-131.861855113578,9.27689679633851,144.825679828749
0.1005,0.875,-0.15,10.5746456813135,-144.748384746696,10.5746456813135,144.748384746696
0.1005,0.875,-0.125,10.6307458280756,-141.713416548649,10.6307458280756,141.713416548649
0.1005,0.875,-0.1,10.5980449562077,-138.99041348759,10.5980449562077,138.99041348759
0.1005,0.875,-0.075,10.4943788906343,-136.531512980396,10.4943788906343,136.531512980396
0.1005,0.875,-0.05,10.3375945767369,-134.354228658802,10.3375945767369,134.354228658802
0.1005,0.875,-0.025,10.1423262479459,-132.416783071126,10.1423262479459,132.416783071126
0.1005,0.875,0,9.9222658625484,-130.735210493461,9.9222658625484,130.735210493461
0.1005,0.875,0.025,9.68905300205336,-129.27679632896,9.68905300205336,129.27679632896
0.1005,0.875,0.05,9.45330342405529,-128.048627828672,9.45330342405529,129.19991228321
0.1005,0.875,0.075,9.22381539685752,-127.024845000807,9.22381539685752,130.376768293338
0.1005,0.875,0.1,9.00838884787056,-126.206179595595,9.00838884787056,131.408692964172
0.1005,0.875,0.125,8.81322350356964,-125.571722615182,8.81322350356964,132.292975805519
0.1005,0.875,0.15,8.64356843594613,-125.117757879863,8.64356843594613,133.045507680739
0.1005,0.875,0.175,8.50328889572114,-124.826740594022,8.50328889572114,133.667191373712
0.1005,0.875,0.2,8.39536066019263,-124.691913943813,8.39536066019263,134.171111500207
0.1005,0.875,0.225,8.32158234562205,-124.697935245206,8.32158234562205,134.560842972488
0.1005,0.875,0.25,8.28294256401198,-124.836024115357,8.28294256401198,134.847547978367
0.1005,0.875,0.275,8.2794474693319,-125.092219472456,8.2794474693319,135.036640675561
0.1005,0.875,0.3,8.31039068111145,-125.45642774326,8.31039068111145,135.138072246946
0.1005,0.875,0.325,8.37426694811172,-125.915517049221,8.37426694811172,135.158455896034
0.1005,0.875,0.35,8.46897158711551,-126.458561168521,8.46897158711551,135.107032541256
0.1005,0.875,0.375,8.59177566405526,-127.072904287322,8.59177566405526,134.99116099482
0.1005,0.875,0.4,8.73947625181922,-127.747104258801,8.73947625181922,134.819696540838
0.1005,0.875,0.425,8.90841442725838,-128.468769381586,8.90841442725838,134.600435563756
0.1005,0.875,0.45,9.09459142770515,-129.226146944832,9.09459142770515,134.342048444143
0.1005,0.875,0.475,9.2937170587874,-130.006993428454,9.2937170587874,134.052558475214
0.1005,0.875,0.5,9.5013004549115,-130.799378550742,9.5013004549115,133.740577289702
0.1005,0.875,0.525,9.71272289887107,-131.591153863495,9.71272289887107,133.414198012806
0.1005,0.875,0.55,9.9233053266834,-132.370299797176,9.9233053266834,133.082066978104
0.1005,0.875,0.575,10.1284064098463,-133.124748815904,10.1284064098463,133.124748815904
0.1005,0.875,0.6,10.3234615747136,-133.842455197127,10.3234615747136,133.842455197127
0.1005,0.875,0.625,10.5041153365719,-134.511439040101,10.5041153365719,134.511439040101
0.1005,0.875,0.65,10.6662173883125,-135.119681863118,10.6662173883125,135.119681863118
0.1005,0.875,0.675,10.8060087709226,-135.655302654867,10.8060087709226,135.655302654867
0.1005,0.875,0.7,10.9200483005004,-136.106369599955,10.9200483005004,136.106369599955
0.1005,0.875,0.725,11.0054863787841,-136.461097129575,11.0054863787841,136.461097129575
0.1005,0.875,0.75,11.0598787062693,-136.707726639433,11.0598787062693,136.707726639433
0.1005,0.875,0.775,11.0815999336228,-136.834522930304,11.0815999336228,136.834522930304
0.1005,0.875,0.8,11.0694813650415,-136.83004548347,11.0694813650415,136.83004548347
0.1005,0.875,0.825,11.0234380895688,-136.682484412843,11.0234380895688,136.682484412843
0.1005,0.875,0.85,10.9438457767535,-136.380964702685,10.9438457767535,136.380964702685
0.1005,0.875,0.875,10.832474891008,-135.913347354433,10.832474891008,135.913347354433
0.1005,0.875,0.9,10.6915057006863,-135.269726426662,10.6915057006863,135.269726426662
0.1005,0.875,0.925,10.5248715599046,-134.437200028335,10.5248715599046,134.437200028335
0.1005,0.875,0.95,10.3368145551889,-133.407433321303,10.3368145551889,133.70971503717
0.1005,0.875,0.975,10.1337190140413,-132.166126739442,10.1337190140413,134.525911674045
0.1005,0.875,1,9.92215406830182,-130.707274180601,9.92215406830182,135.486869422636
0.1005,0.875,1.025,9.71120760915497,-129.014412023494,9.71120760915497,136.584662991446
0.1005,0.875,1.05,9.51005124720595,-127.084746844252,9.51005124720595,137.841452487366
0.1005,0.875,1.075,9.33068107647989,-124.899029574176,9.33068107647989,139.252043969526
0.1005,0.875,1.1,9.18512093460304,-122.458014875345,9.18512093460304,140.83500538467
0.1005,0.875,1.125,9.08884514360154,-119.72780681748,9.08884514360154,142.603778182059
0.1005,0.875,1.15,9.05775347877814,-116.72220861629,9.05775347877814,144.550190643887
0.1005,0.875,1.175,8.11447676871499,-101.074776207557,8.11447676871499,130.67318861076
0.1005,0.875,1.2,4.1902427403117,-49.7045217056211,4.1902427403117,172.115042912442
0.1005,0.875,1.225,0.506161371366366,-5.54130059018903,0.506161371366366,87.1237499790071
0.1005,0.9,-0.25,0.00615293893389872,0.0172374640300558,0.00828275163172399,0.205974009317954
0.1005,0.9,-0.225,0.322084609779549,-7.4156899152534,0.322084609779549,56.2924814851942
0.1005,0.9,-0.2,2.95059726854767,-61.8324889869715,2.95059726854767,131.919406999425
0.1005,0.9,-0.175,6.14356636632968,-118.331338444355,6.14356636632968,118.331338444355
0.1005,0.9,-0.15,7.14229546921462,-129.277721278,7.14229546921462,129.277721278
0.1005,0.9,-0.125,7.27763786329678,-125.995112918296,7.27763786329678,125.995112918296
0.1005,0.9,-0.1,7.31586531405634,-123.039773223551,7.31586531405634,123.039773223551
0.1005,0.9,-0.075,7.27642834558846,-120.37761443411,7.27642834558846,120.37761443411
0.1005,0.9,-0.05,7.17639209567862,-118.012032980589,7.17639209567862,118.012032980589
0.1005,0.9,-0.025,7.03174067904421,-115.909694175407,7.03174067904421,115.909694175407
0.1005,0.9,0,6.85552680868213,-114.078638544806,6.85552680868213,114.078638544806
0.1005,0.9,0.025,6.66041973885925,-112.491035262006,6.66041973885925,112.491035262006
0.1005,0.9,0.05,6.45671648467328,-111.149135071184,6.45671648467328,111.942507322483
0.1005,0.9,0.075,6.25399893626617,-110.029536980886,6.25399893626617,112.71935253434
0.1005,0.9,0.1,6.0599720302493,-109.129979412681,6.0599720302493,113.417213203687
0.1005,0.9,0.125,5.88144219806093,-108.430512231358,5.88144219806093,114.031758922822
0.1005,0.9,0.15,5.7237144059998,-107.925443441311,5.7237144059998,114.573670668782
0.1005,0.9,0.175,5.59114249010328,-107.597314894255,5.59114249010328,115.041359810158
0.1005,0.9,0.2,5.48685685549637,-107.437929422279,5.48685685549637,115.443316955439
0.1005,0.9,0.225,5.41306964896612,-107.431544265663,5.41306964896612,115.780071371729
0.1005,0.9,0.25,5.37098699025303,-107.568206145656,5.37098699025303,116.058551405167
0.1005,0.9,0.275,5.36098315708481,-107.833289910897,5.36098315708481,116.280785538591
0.1005,0.9,0.3,5.38260843135839,-108.215655656613,5.38260843135839,116.452688472878
0.1005,0.9,0.325,5.43469956043667,-108.701369043896,5.43469956043667,116.577285688832
0.1005,0.9,0.35,5.51543246827064,-109.278514095368,5.51543246827064,116.659881883285
0.1005,0.9,0.375,5.6224059888124,-109.933564813208,5.6224059888124,116.704132226509
0.1005,0.9,0.4,5.75271221565279,-110.654112706215,5.75271221565279,116.715001185013
0.1005,0.9,0.425,5.90301269051962,-111.426869058394,5.90301269051962,116.696519107952
0.1005,0.9,0.45,6.06961215615007,-112.239122032412,6.06961215615007,116.653480738958
0.1005,0.9,0.475,6.24853731454222,-113.077730193393,6.24853731454222,116.590116021506
0.1005,0.9,0.5,6.43560552241102,-113.929800576849,6.43560552241102,116.511158024797
0.1005,0.9,0.525,6.62651316283518,-114.782306078132,6.62651316283518,116.42090625827
0.1005,0.9,0.55,6.81689153548982,-115.622248392089,6.81689153548982,116.32411040677
0.1005,0.9,0.575,7.00241327276693,-116.43672154567,7.00241327276693,116.43672154567
0.1005,0.9,0.6,7.17882426092356,-117.212665658086,7.17882426092356,117.212665658086
0.1005,0.9,0.625,7.3420820066435,-117.937330020675,7.3420820066435,117.937330020675
0.1005,0.9,0.65,7.48834472395252,-118.59761580194,7.48834472395252,118.59761580194
0.1005,0.9,0.675,7.61416573225689,-119.18097798677,7.61416573225689,119.18097798677
0.1005,0.9,0.7,7.71640785640174,-119.674291760209,7.71640785640174,119.674291760209
0.1005,0.9,0.725,7.79253409479565,-120.065269810841,7.79253409479565,120.065269810841
0.1005,0.9,0.75,7.84039577841464,-120.340782580003,7.84039577841464,120.340782580003
0.1005,0.9,0.775,7.85868326895389,-120.488829069508,7.85868326895389,120.488829069508
0.1005,0.9,0.8,7.84650883049208,-120.49633638141,7.84650883049208,120.49633638141
0.1005,0.9,0.825,7.80411241572871,-120.351552423862,7.80411241572871,120.351552423862
0.1005,0.9,0.85,7.7321256152048,-120.041616048613,7.7321256152048,120.041616048613
0.1005,0.9,0.875,7.63266425248716,-119.55485468368,7.63266425248716,119.55485468368
0.1005,0.9,0.9,7.50812290311091,-118.87894530307,7.50812290311091,118.87894530307
0.1005,0.9,0.925,7.36281991184137,-118.001906322138,7.36281991184137,118.001906322138
0.1005,0.9,0.95,7.20114521558338,-116.912535430756,7.20114521558338,117.498173754793
0.1005,0.9,0.975,7.0299369715982,-115.597849779979,7.0299369715982,117.95663650954
0.1005,0.9,1,6.85581280200224,-114.048619838388,6.85581280200224,118.488315823823
0.1005,0.9,1.025,6.6884230665425,-112.249873153517,6.6884230665425,119.088395585582
0.1005,0.9,1.05,6.5368482812781,-110.195511048185,6.5368482812781,119.767785026383
0.1005,0.9,1.075,6.41380138679161,-107.867618556071,6.41380138679161,120.525966929173
0.1005,0.9,1.1,6.33104547361361,-105.264039929345,6.33104547361361,121.368801684367
0.1005,0.9,1.125,6.30526226289989,-102.351670753204,6.30526226289989,122.31098652828
0.1005,0.9,1.15,6.35163873666011,-99.1429373432201,6.35163873666011,123.335427751181
0.1005,0.9,1.175,5.77913269347068,-85.2200157690023,5.77913269347068,110.882675377224
0.1005,0.9,1.2,3.04671384844111,-41.5584988838062,3.04671384844111,122.253378259603
0.1005,0.9,1.225,0.380531099770792,-4.61266614137658,0.380531099770792,64.4743819412695
0.1005,0.925,-0.25,0.00466496030537993,0.0361638018602125,0.00663249355292921,0.184308345565286
0.1005,0.925,-0.225,0.146464207112977,-6.37991335689499,0.202936581619733,31.0496753588065
0.1005,0.925,-0.2,1.5081841631532,-53.0165015633475,1.5081841631532,73.2946476407679
0.1005,0.925,-0.175,3.39407887821506,-100.722508702803,3.39407887821506,100.722508702803
0.1005,0.925,-0.15,4.1486073184747,-109.239340409318,4.1486073184747,109.239340409318
0.1005,0.925,-0.125,4.3689016529394,-105.697988677392,4.3689016529394,105.697988677392
0.1005,0.925,-0.1,4.48400133235203,-102.506366133944,4.48400133235203,102.506366133944
0.1005,0.925,-0.075,4.5135123103869,-99.6291195157214,4.5135123103869,99.6291195157214
0.1005,0.925,-0.05,4.47504626947361,-97.0700741210809,4.47504626947361,97.0700741210809
0.1005,0.925,-0.025,4.3849446485794,-94.7950181958512,4.3849446485794,94.7950181958512
0.1005,0.925,0,4.25646808257211,-92.8108123880016,4.25646808257211,92.8108123880016
0.1005,0.925,0.025,4.10266753704333,-91.0897272575655,4.10266753704333,91.0897272575655
0.1005,0.925,0.05,3.93403654337607,-89.6317395363267,3.93403654337607,90.4182311482682
0.1005,0.925,0.075,3.76055044558734,-88.4139801200507,3.76055044558734,90.7771273790445
0.1005,0.925,0.1,3.59012127783178,-87.431786941419,3.59012127783178,91.1246592909577
0.1005,0.925,0.125,3.42994700761671,-86.6656908898881,3.42994700761671,91.4525356994603
0.1005,0.925,0.15,3.28556333731832,-86.1078652222818,3.28556333731832,91.7680637192413
0.1005,0.925,0.175,3.1617068143005,-85.7410550465223,3.1617068143005,92.0657097942775
0.1005,0.925,0.2,3.06176552291125,-85.5552820447837,3.06176552291125,92.3504747004725
0.1005,0.925,0.225,2.98832314507632,-85.5346935358984,2.98832314507632,92.6189799601922
0.1005,0.925,0.25,2.94286788754752,-85.667864290152,2.94286788754752,92.8745570874462
0.1005,0.925,0.275,2.92613534341217,-85.939795605435,2.92613534341217,93.1153572598806
0.1005,0.925,0.3,2.93797737057211,-86.3381021099534,2.93797737057211,93.3436110666539
0.1005,0.925,0.325,2.97758404907497,-86.8482821427708,2.97758404907497,93.5584838249536
0.1005,0.925,0.35,3.04344717146124,-87.4573220831022,3.04344717146124,93.7615306030979
0.1005,0.925,0.375,3.13351312821128,-88.1509971037876,3.13351312821128,93.9525528033078
0.1005,0.925,0.4,3.24519971320031,-88.9158883535446,3.24519971320031,94.1327190417242
0.1005,0.925,0.425,3.37551180071279,-89.7379241671228,3.37551180071279,94.3022067889632
0.1005,0.925,0.45,3.52108629332724,-90.6034280041006,3.52108629332724,94.4619841098539
0.1005,0.925,0.475,3.67828969834198,-91.4984256298622,3.67828969834198,94.612428626069
0.1005,0.925,0.5,3.84327574994602,-92.4090780327789,3.84327574994602,94.7544272913937
0.1005,0.925,0.525,4.01207693566342,-93.3215012832378,4.01207693566342,94.8884319053769
0.1005,0.925,0.55,4.18066398077491,-94.2217516982772,4.18066398077491,95.015334051738
0.1005,0.925,0.575,4.34504089709147,-95.0960648284409,4.34504089709147,95.1355534459404
0.1005,0.925,0.6,4.501295897351,-95.930421626307,4.501295897351,95.930421626307
0.1005,0.925,0.625,4.64571125927063,-96.7112346313732,4.64571125927063,96.7112346313732
0.1005,0.925,0.65,4.77479128436757,-97.4244163839255,4.77479128436757,97.4244163839255
0.1005,0.925,0.675,4.88540469109547,-98.0566347028687,4.88540469109547,98.0566347028687
0.1005,0.925,0.7,4.97476599930539,-98.5937266551075,4.97476599930539,98.5937266551075
0.1005,0.925,0.725,5.04064064290067,-99.022701051085,5.04064064290067,99.022701051085
0.1005,0.925,0.75,5.08123993954759,-99.3293168633866,5.08123993954759,99.3293168633866
0.1005,0.925,0.775,5.0955395779948,-99.500988103105,5.0955395779948,99.500988103105
0.1005,0.925,0.8,5.08302313615615,-99.5234379488468,5.08302313615615,99.5234379488468
0.1005,0.925,0.825,5.04419478609083,-99.3844699188861,5.04419478609083,99.3844699188861
0.1005,0.925,0.85,4.9800710499372,-99.0699368349171,4.9800710499372,99.0699368349171
0.1005,0.925,0.875,4.89300835447637,-98.5678317079024,4.89300835447637,98.5678317079024
0.1005,0.925,0.9,4.78579946011082,-97.8645560360699,4.78579946011082,97.8645560360699
0.1005,0.925,0.925,4.66298077733514,-96.9477458432285,4.66298077733514,96.9477458432285
0.1005,0.925,0.95,4.52934814965812,-95.8052016653797,4.52934814965812,96.5757890864156
0.1005,0.925,0.975,4.39194229013107,-94.4231033307902,4.39194229013107,96.6675692873517
0.1005,0.925,1,4.25778234919345,-92.7920700822354,4.25778234919345,96.7636759336799
0.1005,0.925,1.025,4.13671856439618,-90.8950207818048,4.13671856439618,96.8573953014161
0.1005,0.925,1.05,4.03820691941138,-88.7275069854606,4.03820691941138,96.9542958939023
0.1005,0.925,1.075,3.97516593600616,-86.2668230785697,3.97516593600616,97.051340993726
0.1005,0.925,1.1,3.95969138813998,-83.5156206540215,3.95969138813998,97.1499838772805
0.1005,0.925,1.125,4.00896558599093,-80.4307480385172,4.00896558599093,97.2563708981751
0.1005,0.925,1.15,4.13821295287858,-77.0340730597268,4.13821295287858,97.3570169307276
0.1005,0.925,1.175,3.88699737747536,-65.323566767124,3.88699737747536,86.8373108560776
0.1005,0.925,1.2,2.12940635005791,-31.3439029981481,2.12940635005791,81.937763106248
0.1005,0.925,1.225,0.27779166764923,-3.38677051054683,0.27779166764923,46.5636730288571
0.1005,0.95,-0.25,0.00756366639088382,-0.0214907500180165,0.00756366639088382,0.163181440249235
0.1005,0.95,-0.225,0.00470037766633408,-5.18640559804398,0.158177715835375,24.000510503521
0.1005,0.95,-0.2,0.317253696118059,-42.1331343617417,0.946413544813434,42.1331343617417
0.1005,0.95,-0.175,1.142275206419,-78.9656001722727,1.32113042748749,78.9656001722727
0.1005,0.95,-0.15,1.71956133290523,-84.5208589021735,1.71956133290523,84.5208589021735
0.1005,0.95,-0.125,2.03195115905674,-80.7265886429248,2.03195115905674,80.7265886429248
0.1005,0.95,-0.1,2.22979708402037,-77.2940817852194,2.22979708402037,77.2940817852194
0.1005,0.95,-0.075,2.3341987620464,-74.2088603492742,2.3341987620464,74.2088603492742
0.1005,0.95,-0.05,2.36214136229685,-71.4538231656496,2.36214136229685,71.4538231656496
0.1005,0.95,-0.025,2.3312463753189,-69.0076272053095,2.3312463753189,69.0076272053095
0.1005,0.95,0,2.25427591570989,-66.8662240052634,2.25427591570989,66.8662240052634
0.1005,0.95,0.025,2.14524750095293,-65.0090085863234,2.14524750095293,65.0090085863234
0.1005,0.95,0.05,2.01448076500727,-63.4298927084125,2.01448076500727,64.4525307516542
0.1005,0.95,0.075,1.87268457784611,-62.1094361727839,1.87268457784611,64.3790236602049
0.1005,0.95,0.1,1.7278039437625,-61.0394857140305,1.7278039437625,64.3596694578236
0.1005,0.95,0.125,1.58761307160809,-60.2019464020951,1.58761307160809,64.3857598979615
0.1005,0.95,0.15,1.457809323871,-59.586818080073,1.457809323871,64.4585540092757
0.1005,0.95,0.175,1.34360821492945,-59.1771207625162,1.34360821492945,64.5706998973161
0.1005,0.95,0.2,1.24863824333123,-58.9613543242752,1.24863824333123,64.7221551034275
0.1005,0.95,0.225,1.17590477530097,-58.9233585583899,1.17590477530097,64.9068585320408
0.1005,0.95,0.25,1.12718413811376,-59.050496639025,1.12718413811376,65.1236757088534
0.1005,0.95,0.275,1.10360152957173,-59.3271540018843,1.10360152957173,65.3675615755892
0.1005,0.95,0.3,1.10532574235682,-59.7398758462293,1.10532574235682,65.6365938258142
0.1005,0.95,0.325,1.13191952735405,-60.2733834337887,1.13191952735405,65.9264457835129
0.1005,0.95,0.35,1.18220909183651,-60.9136563009294,1.18220909183651,66.2346791339932
0.1005,0.95,0.375,1.25450522706147,-61.6456127004313,1.25450522706147,66.5574385659354
0.1005,0.95,0.4,1.34657084688448,-62.4548527361325,1.34657084688448,66.8919739599488
0.1005,0.95,0.425,1.45577156036551,-63.3264157541918,1.45577156036551,67.2347194661599
0.1005,0.95,0.45,1.57909599420028,-64.2456515309014,1.57909599420028,67.5827534992876
0.1005,0.95,0.475,1.71326981062682,-65.197696616224,1.71326981062682,67.9326722116398
0.1005,0.95,0.5,1.85480250046228,-66.1677317842194,1.85480250046228,68.2814761189838
0.1005,0.95,0.525,2.00008463739655,-67.1410106307584,2.00008463739655,68.6258320464414
0.1005,0.95,0.55,2.14544502980993,-68.1025842578616,2.14544502980993,68.9627288366414
0.1005,0.95,0.575,2.28724421339172,-69.0378834280176,2.28724421339172,69.2888302311691
0.1005,0.95,0.6,2.42192959249607,-69.9318278904771,2.42192959249607,69.9318278904771
0.1005,0.95,0.625,2.54613728463637,-70.7701272388882,2.54613728463637,70.7701272388882
0.1005,0.95,0.65,2.65673089972638,-71.5375242922947,2.65673089972638,71.5375242922947
0.1005,0.95,0.675,2.75092891216436,-72.220154210358,2.75092891216436,72.220154210358
0.1005,0.95,0.7,2.82630416033973,-72.8024903267043,2.82630416033973,72.8024903267043
0.1005,0.95,0.725,2.88096661228176,-73.2712850989827,2.88096661228176,73.2712850989827
0.1005,0.95,0.75,2.91348300996569,-73.6106076750035,2.91348300996569,73.6106076750035
0.1005,0.95,0.775,2.9231685351054,-73.80804965683,2.9231685351054,73.80804965683
0.1005,0.95,0.8,2.90985519093987,-73.8471270314519,2.90985519093987,73.8471270314519
0.1005,0.95,0.825,2.87438516242011,-73.7164736400511,2.87438516242011,73.7164736400511
0.1005,0.95,0.85,2.81810744915685,-73.3989644579038,2.81810744915685,73.3989644579038
0.1005,0.95,0.875,2.74372564320148,-72.884347573957,2.74372564320148,72.884347573957
0.1005,0.95,0.9,2.65433078819621,-72.1549857695732,2.65433078819621,72.1549857695732
0.1005,0.95,0.925,2.55483920782931,-71.2014682062654,2.55483920782931,71.2014682062654
0.1005,0.95,0.95,2.45027691941382,-70.0062527659752,2.45027691941382,70.7272045030673
0.1005,0.95,0.975,2.34814199564143,-68.5598028791745,2.34814199564143,70.4443797621661
0.1005,0.95,1,2.25556006541331,-66.8460815773317,2.25556006541331,70.09407654374
0.1005,0.95,1.025,2.18299064399147,-64.8533349827047,2.18299064399147,69.6744480259254
0.1005,0.95,1.05,2.13979025532855,-62.5697137625564,2.13979025532855,69.1774119343496
0.1005,0.95,1.075,2.13974733689697,-59.9778200847336,2.13974733689697,68.6077701237693
0.1005,0.95,1.1,2.19455695493187,-57.0738845307583,2.19455695493187,67.9503035786106
0.1005,0.95,1.125,2.32298256839538,-53.8183616449368,2.32298256839538,67.2180634125825
0.1005,0.95,1.15,2.53918475744656,-50.2306201453234,2.53918475744656,66.3836240677333
0.1005,0.95,1.175,2.54782132429807,-41.262177839797,2.54782132429807,58.3463399619892
0.1005,0.95,1.2,1.49707177928006,-19.042401721251,1.49707177928006,53.3178358337307
0.1005,0.95,1.225,0.212873592307693,-1.98987511385267,0.212873592307693,34.4145939857202
0.1005,0.975,-0.25,0.00397335831804029,0.00121218150703739,0.00397335831804029,0.141198648448259
0.1005,0.975,-0.225,-0.110166683274789,-3.62710433918802,0.110166683274789,18.0747715699628
0.1005,0.975,-0.2,-0.579260156137864,-28.9072639635859,0.61094031206486,28.9072639635859
0.1005,0.975,-0.175,-0.516722267671998,-52.6739412155181,0.817199842836928,52.6739412155181
0.1005,0.975,-0.15,-0.0354729172602421,-54.7371384920279,0.567683595572923,54.7371384920279
0.1005,0.975,-0.125,0.374601123903358,-50.6794315472694,0.381914944412263,50.6794315472694
0.1005,0.975,-0.1,0.661361241565848,-47.0020754058386,0.661361241565848,47.0020754058386
0.1005,0.975,-0.075,0.845230322532803,-43.692203343456,0.845230322532803,43.692203343456
0.1005,0.975,-0.05,0.944563152845351,-40.7344997428847,0.944563152845351,40.7344997428847
0.1005,0.975,-0.025,0.976829446648306,-38.1080928589107,0.976829446648306,38.1080928589107
0.1005,0.975,0,0.955454569120341,-35.8056850079632,0.955454569120341,35.8056850079632
0.1005,0.975,0.025,0.894545375532578,-33.8086125920582,0.894545375532578,34.3614782057335
0.1005,0.975,0.05,0.80489159397471,-32.106408307821,0.80489159397471,33.7116714773986
0.1005,0.975,0.075,0.69744660045866,-30.6818497712301,0.69744660045866,33.1846654116752
0.1005,0.975,0.1,0.580532243218058,-29.5228660412438,0.580532243218058,32.7801107139544
0.1005,0.975,0.125,0.462249735001064,-28.6130377365548,0.575348828372885,32.4849007724282
0.1005,0.975,0.15,0.348639294621568,-27.9392802417871,0.580809608523409,32.2972574901272
0.1005,0.975,0.175,0.245283131842967,-27.4855571106302,0.584249492051923,32.2056240755753
0.1005,0.975,0.2,0.156148275917107,-27.238046911534,0.585816535232064,32.2066619354382
0.1005,0.975,0.225,0.0846232943296806,-27.1809064061915,0.58563974797737,32.2902574740671
0.1005,0.975,0.25,0.0328308904955564,-27.2997449325007,0.58386597641565,32.4517876162889
0.1005,0.975,0.275,0.00228496836826443,-27.5788130269272,0.580631814616251,32.6822551773141
0.1005,0.975,0.3,-0.00648837787416364,-28.0032773676395,0.576084337116227,32.9761136095626
0.1005,0.975,0.325,0.00646313070577496,-28.5574256679961,0.570365406831848,33.3251406961708
0.1005,0.975,0.35,0.0403329910059005,-29.2260859471333,0.563622973127167,33.7231821560509
0.1005,0.975,0.375,0.0938204794625178,-29.9935549733819,0.556002545951544,34.1625136195734
0.1005,0.975,0.4,0.165063575438235,-30.8444066491277,0.547653078216862,34.6366091999506
0.1005,0.975,0.425,0.251814395256972,-31.7629445268267,0.538722516946565,35.1380431622212
0.1005,0.975,0.45,0.35144228556699,-32.7335526085873,0.529360604691537,35.6600812096006
0.1005,0.975,0.475,0.461056463664409,-33.7405660306362,0.530999929898146,36.1954611805936
0.1005,0.975,0.5,0.577551433270657,-34.7682199480577,0.577551433270657,36.7373507600074
0.1005,0.975,0.525,0.697696823228352,-35.8009364929788,0.697696823228352,37.2785588315795
0.1005,0.975,0.55,0.818210534282394,-36.8228141494168,0.818210534282394,37.8122343922941
0.1005,0.975,0.575,0.935825129548036,-37.8184547592816,0.935825129548036,38.3311861042855
0.1005,0.975,0.6,1.0473824659386,-38.7717936038781,1.0473824659386,38.828611915333
0.1005,0.975,0.625,1.1498797071869,-39.6677529475282,1.1498797071869,39.6677529475282
0.1005,0.975,0.65,1.24058347548846,-40.4900255904669,1.24058347548846,40.4900255904669
0.1005,0.975,0.675,1.31705639746399,-41.2240568253621,1.31705639746399,41.2240568253621
0.1005,0.975,0.7,1.3772885175917,-41.8531494015305,1.3772885175917,41.8531494015305
0.1005,0.975,0.725,1.41970863767154,-42.3635485024401,1.41970863767154,42.3635485024401
0.1005,0.975,0.75,1.44332343806472,-42.7379421059721,1.44332343806472,42.7379421059721
0.1005,0.975,0.775,1.44773033300518,-42.9637249174734,1.44773033300518,42.9637249174734
0.1005,0.975,0.8,1.43323549350608,-43.0226842149213,1.43323549350608,43.0226842149213
0.1005,0.975,0.825,1.40091292223244,-42.9037457812014,1.40091292223244,42.9037457812014
0.1005,0.975,0.85,1.35263340761819,-42.5875241870498,1.35263340761819,42.5875241870498
0.1005,0.975,0.875,1.29126746540039,-42.0647638571176,1.29126746540039,42.0647638571176
0.1005,0.975,0.9,1.22048755815114,-41.3148391273324,1.22048755815114,41.3148391273324
0.1005,0.975,0.925,1.14530167865875,-40.3302259055625,1.14530167865875,40.3302259055625
0.1005,0.975,0.95,1.07138071761908,-39.0895724692296,1.07138071761908,39.599918193702
0.1005,0.975,0.975,1.0062422740906,-37.5861101985319,1.0062422740906,38.9319086152944
0.1005,0.975,1,0.957705307513357,-35.79943635124,0.957705307513357,38.1288940898771
0.1005,0.975,1.025,0.936206611430758,-33.7209220751291,0.936206611430758,37.1854770392853
0.1005,0.975,1.05,0.951791326844584,-31.3348317549604,0.951791326844584,36.0898593358542
0.1005,0.975,1.075,1.01824783795002,-28.6256109333709,1.01824783795002,34.8427223521251
0.1005,0.975,1.1,1.1478512664637,-25.5886103009769,1.1478512664637,33.4259679069117
0.1005,0.975,1.125,1.35978433440315,-22.1794350927645,1.35978433440315,31.8436504539554
0.1005,0.975,1.15,1.66829595127776,-18.420692678872,1.66829595127776,30.0734701719528
0.1005,0.975,1.175,1.86101347706984,-12.7263743012232,1.86101347706984,25.0854571373574
0.1005,0.975,1.2,1.196255597014,-4.4423042987304,1.196255597014,38.7567793901392
0.1005,0.975,1.225,0.180929961214314,-0.238333791234208,0.180929961214314,29.196547776273
0.1005,1,-0.25,0.00706734804058654,-0.0828810754954823,0.00706734804058654,0.122528277721192
0.1005,1,-0.225,-0.175043473076468,-1.92480726329929,0.175043473076468,29.8770180584096
0.1005,1,-0.2,-1.10903962349765,-13.4360752367305,1.10903962349765,30.246623658459
0.1005,1,-0.175,-1.45320738627134,-21.8351449149756,1.45320738627134,26.3777138843379
0.1005,1,-0.15,-0.974138895259203,-19.798105760706,0.974138895259203,23.3211711859828
0.1005,1,-0.125,-0.458839969839574,-15.473200286614,0.458839969839574,17.8389587514849
0.1005,1,-0.1,-0.0770811135522307,-11.5439428576792,0.434409568596746,12.900840397941
0.1005,1,-0.075,0.192780268414087,-8.01863000267505,0.453631257400153,8.79256090091808
0.1005,1,-0.05,0.368623792990466,-4.85709210872594,0.470915295568198,5.41973673785365
0.1005,1,-0.025,0.469056866622829,-2.05095330176133,0.486202985452318,2.67868854205349
0.1005,1,0,0.507235506440246,0.416403617066397,0.507235506440246,0.652807467061595
0.1005,1,0.025,0.49809459030067,2.55817591991388,0.511273215565977,2.55817591991388
0.1005,1,0.05,0.45247423503715,4.38888460122792,0.521178849065049,4.38888460122792
0.1005,1,0.075,0.381948527088808,5.92409999706905,0.529400015252946,5.92409999706905
0.1005,1,0.1,0.295054935911295,7.17781937018698,0.536055204156641,7.17781937018698
0.1005,1,0.125,0.200397375968978,8.16634909478379,0.541192926333883,8.16634909478379
0.1005,1,0.15,0.104316898253669,8.90392283650483,0.544921080387918,8.90392283650483
0.1005,1,0.175,0.0128386422419316,9.40706951519749,0.54730577182895,9.40706951519749
0.1005,1,0.2,-0.0697254651043794,9.69052454579246,0.548449430443739,9.69052454579246
0.1005,1,0.225,-0.139572254988013,9.77086716266236,0.548430081965499,9.77086716266236
0.1005,1,0.25,-0.194210681589577,9.66335994808572,0.547347758349536,9.66335994808572
0.1005,1,0.275,-0.23172434981507,9.38459238085961,0.545288605435274,9.38459238085961
0.1005,1,0.3,-0.251205527800069,8.95028412900329,0.542351948497599,8.95028412900329
0.1005,1,0.325,-0.252303498293438,8.37703427990679,0.538629480457354,8.37703427990679
0.1005,1,0.35,-0.235434841618449,7.68092428685645,0.534220625896943,7.68092428685645
0.1005,1,0.375,-0.201502160400779,6.878563305759,0.529220830802769,6.878563305759
0.1005,1,0.4,-0.151971845868897,5.98630571149422,0.523729863150234,5.98630571149422
0.1005,1,0.425,-0.0886926161540771,5.02075533380864,0.517845635698567,5.02075533380864
0.1005,1,0.45,-0.0138952430963236,3.99847143880626,0.511668136398171,3.99847143880626
0.1005,1,0.475,0.0699296203970833,2.93601190947505,0.50529681103853,3.49808003127145
0.1005,1,0.5,0.160079719413629,1.85010274541888,0.498831479143086,3.69505926449087
0.1005,1,0.525,0.25372464653727,0.757181034884968,0.492372460161631,3.7774627480493
0.1005,1,0.55,0.347988435571737,-0.325858119674461,0.486018784655837,3.74439725749164
0.1005,1,0.575,0.440001358375255,-1.3828209284729,0.479871244150657,3.59851545433418
0.1005,1,0.6,0.527014379194616,-2.39658335142976,0.527014379194616,3.34487676309742
0.1005,1,0.625,0.606416971040442,-3.35138641352155,0.606416971040442,3.39211676926361
0.1005,1,0.65,0.675888759079539,-4.22973349985073,0.675888759079539,4.22973349985073
0.1005,1,0.675,0.733374875957255,-5.01659220604951,0.733374875957255,5.01659220604951
0.1005,1,0.7,0.777284343735615,-5.69382926492039,0.777284343735615,5.69382926492039
0.1005,1,0.725,0.806412841236306,-6.24757074003915,0.806412841236306,6.24757074003915
0.1005,1,0.75,0.820195345400143,-6.65861920155111,0.820195345400143,6.65861920155111
0.1005,1,0.775,0.818573502377416,-6.91487173586581,0.818573502377416,6.91487173586581
0.1005,1,0.8,0.802295117022978,-6.99544090496463,0.802295117022978,6.99544090496463
0.1005,1,0.825,0.772748939667735,-6.89080662612339,0.772748939667735,6.89080662612339
0.1005,1,0.85,0.732263183582908,-6.57757553128385,0.732263183582908,6.57757553128385
0.1005,1,0.875,0.683990810742339,-6.04976723393245,0.683990810742339,6.04976723393245
0.1005,1,0.9,0.632072848346828,-5.28059988598977,0.632072848346828,5.28059988598977
0.1005,1,0.925,0.581777048047785,-4.26850722219612,0.581777048047785,4.26850722219612
0.1005,1,0.95,0.539231088917757,-2.98273651493722,0.539231088917757,2.99971245145706
0.1005,1,0.975,0.512227245407651,-1.42634901719007,0.512227245407651,1.93852858874945
0.1005,1,1,0.508970520939724,0.434892506703914,0.508970520939724,0.670343079085295
0.1005,1,1.025,0.540277560273229,2.5949336806304,0.540277560273229,2.5949336806304
0.1005,1,1.05,0.616387337767555,5.08838835918859,0.616387337767555,5.08838835918859
0.1005,1,1.075,0.751752344319224,7.91175941951774,0.751752344319224,7.91175941951774
0.1005,1,1.1,0.958439626790058,11.0919607009086,0.958439626790058,11.0919607009086
0.1005,1,1.125,1.25727056405178,14.6530905220058,1.25727056405178,14.6530905220058
0.1005,1,1.15,1.66143864335791,18.5908764169665,1.66143864335791,18.5908764169665
0.1005,1,1.175,1.9498702382541,20.4086038029223,1.9498702382541,21.1148896456469
0.1005,1,1.2,1.2942057171795,12.4472872379147,1.2942057171795,40.5814673338332
0.1005,1,1.225,0.20259734676171,1.66220415651638,0.20259734676171,32.0098871126281
0.1005,1.025,-0.25,0.000330759050890543,-0.05292624734969,0.00131330162183622,0.123446099673066
0.1005,1.025,-0.225,-0.203358066799169,0.208559562947163,0.203358066799169,33.2126122306648
0.1005,1.025,-0.2,-1.23000697134856,4.62429826332586,1.23000697134856,32.5481943229396
0.1005,1.025,-0.175,-1.56764634397989,13.9530560544256,1.56764634397989,30.9092138841212
0.1005,1.025,-0.15,-0.979905589080372,20.6206308142451,0.979905589080372,27.9757225124558
0.1005,1.025,-0.125,-0.353650590572242,25.1973808046941,0.624357003405845,25.1973808046941
0.1005,1.025,-0.1,0.129545651693496,29.3685289059461,0.627922283470301,29.3685289059461
0.1005,1.025,-0.075,0.489772598665128,33.1231328079666,0.62174604857764,33.1231328079666
0.1005,1.025,-0.05,0.747202830079817,36.4889484166041,0.747202830079817,36.4889484166041
0.1005,1.025,-0.025,0.91980358769316,39.4764108926461,0.91980358769316,39.4764108926461
0.1005,1.025,0,1.02179742235288,42.105740501274,1.02179742235288,42.105740501274
0.1005,1.025,0.025,1.06797510311448,44.3884235225979,1.06797510311448,44.3884235225979
0.1005,1.025,0.05,1.06985383340505,46.3441525122327,1.06985383340505,46.3441525122327
0.1005,1.025,0.075,1.03916397363109,47.9858539755642,1.03916397363109,47.9858539755642
0.1005,1.025,0.1,0.984935997087866,49.3317488541204,0.984935997087866,49.3317488541204
0.1005,1.025,0.125,0.916079701717397,50.3962640676426,0.916079701717397,50.3962640676426
0.1005,1.025,0.15,0.839354913474765,51.1966940861066,0.839354913474765,51.1966940861066
0.1005,1.025,0.175,0.761164246547419,51.7486005321615,0.761164246547419,51.7486005321615
0.1005,1.025,0.2,0.686216783104011,52.068876426862,0.686216783104011,52.068876426862
0.1005,1.025,0.225,0.618725654299262,52.1738112659504,0.618725654299262,52.1738112659504
0.1005,1.025,0.25,0.561579616499104,52.0802281015092,0.56474750494413,52.0802281015092
0.1005,1.025,0.275,0.517119002396158,51.804865611088,0.563900070316224,51.804865611088
0.1005,1.025,0.3,0.486657186607413,51.3646457564155,0.562613216496899,51.3646457564155
0.1005,1.025,0.325,0.470974294036589,50.7765889954992,0.560924732175857,50.7765889954992
0.1005,1.025,0.35,0.470068222471021,50.0577830007895,0.558887202519143,50.0577830007895
0.1005,1.025,0.375,0.483467241583613,49.2254277151521,0.556543584648891,49.2254277151521
0.1005,1.025,0.4,0.510126875663765,48.2967893473375,0.553945154127072,48.2967893473375
0.1005,1.025,0.425,0.548628446844365,47.2891709290451,0.551138152241727,47.2891709290451
0.1005,1.025,0.45,0.597168870463988,46.2200088581518,0.597168870463988,46.2200088581518
0.1005,1.025,0.475,0.653684673178882,45.1066304593719,0.653684673178882,45.1066304593719
0.1005,1.025,0.5,0.715906170185834,43.9666369317095,0.715906170185834,43.9666369317095
0.1005,1.025,0.525,0.781424639626123,42.8172763924632,0.781424639626123,42.8172763924632
0.1005,1.025,0.55,0.847802155578842,41.6763354579901,0.847802155578842,41.6763354579901
0.1005,1.025,0.575,0.912581171617797,40.5608316143038,0.912581171617797,40.5608316143038
0.1005,1.025,0.6,0.973458964158409,39.4888123282288,0.973458964158409,39.4888123282288
0.1005,1.025,0.625,1.02822133420819,38.4768339832213,1.02822133420819,38.4768339832213
0.1005,1.025,0.65,1.07500854540923,37.5433758609098,1.07500854540923,37.5433758609098
0.1005,1.025,0.675,1.11213616985123,36.7041781660407,1.11213616985123,36.8431422834529
0.1005,1.025,0.7,1.13849902197126,35.9784761183273,1.13849902197126,36.3127992851194
0.1005,1.025,0.725,1.15322177667684,35.3806491473117,1.15322177667684,35.8919981963233
0.1005,1.025,0.75,1.15626802489821,34.9312422814488,1.15626802489821,35.594903288596
0.1005,1.025,0.775,1.14784358259534,34.6424562501478,1.14784358259534,35.4364506749989
0.1005,1.025,0.8,1.12929462389246,34.5370188189356,1.12929462389246,35.4306833602963
0.1005,1.025,0.825,1.10217557872946,34.6237728772454,1.10217557872946,35.5924541753144
0.1005,1.025,0.85,1.06952104991662,34.9288956563617,1.06952104991662,35.9358928984977
0.1005,1.025,0.875,1.03450575090607,35.4562880277985,1.03450575090607,36.4754138015225
0.1005,1.025,0.9,1.002134611558,36.2372223758768,1.002134611558,37.2258293587842
0.1005,1.025,0.925,0.977498238388019,37.2687848957298,0.977498238388019,38.2002741902617
0.1005,1.025,0.95,0.967800252038756,38.589093100983,0.967800252038756,39.4156047380762
0.1005,1.025,0.975,0.980404393949602,40.1867740050124,0.980404393949602,40.8819444168017
0.1005,1.025,1,1.02484398775058,42.1078047812593,1.02484398775058,42.620861291243
0.1005,1.025,1.025,1.11123765183648,44.3322220908017,1.11123765183648,44.6362600040766
0.1005,1.025,1.05,1.2513802880348,46.911843664547,1.2513802880348,46.9585171334178
0.1005,1.025,1.075,1.45883650886812,49.8221155274,1.45883650886812,49.8221155274
0.1005,1.025,1.1,1.74728314005103,53.1131311678818,1.74728314005103,53.1131311678818
0.1005,1.025,1.125,2.13704742187126,56.7894348423931,2.13704742187126,56.7894348423931
0.1005,1.025,1.15,2.64239924496571,60.8977486048093,2.64239924496571,60.8977486048093
0.1005,1.025,1.175,2.92125417357328,58.2892728888206,2.92125417357328,58.2892728888206
0.1005,1.025,1.2,1.83914540288382,31.8218984702735,1.83914540288382,61.4600731278899
0.1005,1.025,1.225,0.267079074873409,3.99179504250804,0.267079074873409,44.1720124201096
0.1005,1.05,-0.25,0.00328719490233055,-0.234792102598528,0.00328719490233055,0.234792102598528
0.1005,1.05,-0.225,-0.163391409745439,2.38957874520206,0.163391409745439,26.7513750011266
0.1005,1.05,-0.2,-0.857923123792579,24.9085882733205,0.857923123792579,28.3771846144298
0.1005,1.05,-0.175,-0.714622948005638,54.4522283900228,1.33601881015721,54.4522283900228
0.1005,1.05,-0.15,0.103476615260336,66.4421838746413,1.36075146028243,66.4421838746413
0.1005,1.05,-0.125,0.847842409357863,71.2935150977893,1.23149270943016,71.2935150977893
0.1005,1.05,-0.1,1.43840005517683,75.7425157492375,1.43840005517683,75.7425157492375
0.1005,1.05,-0.075,1.89607075914458,79.7314609186866,1.89607075914458,79.7314609186866
0.1005,1.05,-0.05,2.24033115547758,83.3183491712171,2.24033115547758,83.3183491712171
0.1005,1.05,-0.025,2.49027019427843,86.5059074453282,2.49027019427843,86.5059074453282
0.1005,1.05,0,2.66004231549991,89.3161040276271,2.66004231549991,89.3161040276271
0.1005,1.05,0.025,2.76517716510589,91.7619140637401,2.76517716510589,91.7619140637401
0.1005,1.05,0.05,2.81745788168224,93.8604745465528,2.81745788168224,93.8604745465528
0.1005,1.05,0.075,2.82913810939829,95.6281272598571,2.82913810939829,95.6281272598571
0.1005,1.05,0.1,2.80963267436962,97.0809647773739,2.80963267436962,97.0809647773739
0.1005,1.05,0.125,2.76829255495977,98.236289248669,2.76829255495977,98.236289248669
0.1005,1.05,0.15,2.71230187087233,99.1103287328876,2.71230187087233,99.1103287328876
0.1005,1.05,0.175,2.64848069569353,99.7208069116553,2.64848069569353,99.7208069116553
0.1005,1.05,0.2,2.58197332723221,100.08440950288,2.58197332723221,100.08440950288
0.1005,1.05,0.225,2.51740787098217,100.219086697148,2.51740787098217,100.219086697148
0.1005,1.05,0.25,2.45811030269156,100.142009430074,2.45811030269156,100.142009430074
0.1005,1.05,0.275,2.40684040665209,99.8712758888358,2.40684040665209,99.8712758888358
0.1005,1.05,0.3,2.36534931878872,99.424477560877,2.36534931878872,99.424477560877
0.1005,1.05,0.325,2.33484283144673,98.8198214631429,2.33484283144673,98.8198214631429
0.1005,1.05,0.35,2.31575792293238,98.0752347644957,2.31575792293238,98.0752347644957
0.1005,1.05,0.375,2.30805458382769,97.2090013747777,2.30805458382769,97.2090013747777
0.1005,1.05,0.4,2.31112977484465,96.2393071286419,2.31112977484465,96.2393071286419
0.1005,1.05,0.425,2.3240016027017,95.1844713253291,2.3240016027017,95.1844713253291
0.1005,1.05,0.45,2.34531146383844,94.0628825485187,2.34531146383844,94.0628825485187
0.1005,1.05,0.475,2.3734361304535,92.8928316443306,2.3734361304535,92.8928316443306
0.1005,1.05,0.5,2.40655378531219,91.6928858028301,2.40655378531219,91.6928858028301
0.1005,1.05,0.525,2.44269707005292,90.4812059722302,2.44269707005292,90.4812059722302
0.1005,1.05,0.55,2.47987964904618,89.2765615083893,2.47987964904618,89.2765615083893
0.1005,1.05,0.575,2.51608304465286,88.0968208142707,2.51608304465286,88.0968208142707
0.1005,1.05,0.6,2.54946080537101,86.9610553277355,2.54946080537101,86.9610553277355
0.1005,1.05,0.625,2.57823045428454,85.8865779571748,2.57823045428454,85.8865779571748
0.1005,1.05,0.65,2.60099574864531,84.8929886129467,2.60099574864531,84.8929886129467
0.1005,1.05,0.675,2.61648900514097,83.9966171933742,2.61648900514097,84.0080910738004
0.1005,1.05,0.7,2.62408124172635,83.2180278832103,2.62408124172635,83.4066695989383
0.1005,1.05,0.725,2.6232872303931,82.5718731047077,2.6232872303931,82.9401923238459
0.1005,1.05,0.75,2.61456976884019,82.0804567772898,2.61456976884019,82.6273858780779
0.1005,1.05,0.775,2.5984803784079,81.7556356658391,2.5984803784079,82.4858447010308
0.1005,1.05,0.8,2.57690485593924,81.6227620816457,2.57690485593924,82.5347637141106
0.1005,1.05,0.825,2.55167277972133,81.6891285127085,2.55167277972133,82.7908081002086
0.1005,1.05,0.85,2.52642565402122,81.9852443853484,2.52642565402122,83.2742752243374
0.1005,1.05,0.875,2.50450653658282,82.5111224428063,2.50450653658282,83.9999821444004
0.1005,1.05,0.9,2.49163165500205,83.3056568446393,2.49163165500205,84.990629579209
0.1005,1.05,0.925,2.49290836326816,84.3576096999492,2.49290836326816,86.2574285617883
0.1005,1.05,0.95,2.51639870014106,85.7188527058579,2.51639870014106,87.8279953048821
0.1005,1.05,0.975,2.56928825309609,87.3615739824387,2.56928825309609,89.7067136035462
0.1005,1.05,1,2.6621463939876,89.3563671723893,2.6621463939876,91.9306501110065
0.1005,1.05,1.025,2.80470354932714,91.6528488621246,2.80470354932714,94.491718043435
0.1005,1.05,1.05,3.00993017399722,94.3451520700247,3.00993017399722,97.4435445171578
0.1005,1.05,1.075,3.29087366853536,97.3575431428862,3.29087366853536,100.756329267526
0.1005,1.05,1.1,3.66236857928759,100.805904724643,3.66236857928759,104.509930870076
0.1005,1.05,1.125,4.1451050161501,104.62200159325,4.1451050161501,108.656231125367
0.1005,1.05,1.15,4.75469314796147,108.905902491743,4.75469314796147,113.304251335528
0.1005,1.05,1.175,4.9071167828381,101.228239159568,4.9071167828381,105.368005729962
0.1005,1.05,1.2,2.90597921599466,53.5622465914671,2.90597921599466,103.722128790033
0.1005,1.05,1.225,0.403402360824712,6.3550162525263,0.403402360824712,66.8173135268324
0.1005,1.075,-0.25,-0.0103899925831006,-0.216477716439219,0.0103899925831006,0.216477716439219
0.1005,1.075,-0.225,-0.0795210700477572,5.16818827110397,0.190903548601591,30.2593889976997
0.1005,1.075,-0.2,0.0423564095301037,48.5380094811603,1.34065800978632,48.5380094811603
0.1005,1.075,-0.175,1.20598526735777,101.2638226145,2.28964786110655,101.2638226145
0.1005,1.075,-0.15,2.39920445154845,119.324684870469,2.39920445154845,119.324684870469
0.1005,1.075,-0.125,3.26878839405248,124.600386365419,3.26878839405248,124.600386365419
0.1005,1.075,-0.1,3.97459434847285,129.352255978078,3.97459434847285,129.352255978078
0.1005,1.075,-0.075,4.53455678725658,133.621489159456,4.53455678725658,133.621489159456
0.1005,1.075,-0.05,4.97147986261432,137.450099740838,4.97147986261432,137.450099740838
0.1005,1.075,-0.025,5.30355509086338,140.848954191529,5.30355509086338,140.848954191529
0.1005,1.075,0,5.54612913908191,143.84791370623,5.54612913908191,143.84791370623
0.1005,1.075,0.025,5.71462112400297,146.456196829145,5.71462112400297,146.456196829145
0.1005,1.075,0.05,5.82145718073703,148.699182975565,5.82145718073703,148.699182975565
0.1005,1.075,0.075,5.87914919581744,150.589089336885,5.87914919581744,150.589089336885
0.1005,1.075,0.1,5.89757158822598,152.147709600909,5.89757158822598,152.147709600909
0.1005,1.075,0.125,5.88647400608819,153.39003971984,5.88647400608819,153.39003971984
0.1005,1.075,0.15,5.85345287680528,154.336109577658,5.85345287680528,154.336109577658
0.1005,1.075,0.175,5.80578139639138,155.002673414339,5.80578139639138,155.002673414339
0.1005,1.075,0.2,5.74901765461132,155.408982345305,5.74901765461132,155.408982345305
0.1005,1.075,0.225,5.68826286379449,155.57278899032,5.68826286379449,155.57278899032
0.1005,1.075,0.25,5.62727225108784,155.513068125277,5.62727225108784,155.513068125277
0.1005,1.075,0.275,5.56928523087088,155.2481456458,5.56928523087088,155.2481456458
0.1005,1.075,0.3,5.51649854126218,154.796958823228,5.51649854126218,154.796958823228
0.1005,1.075,0.325,5.47059892464009,154.178183970937,5.47059892464009,154.178183970937
0.1005,1.075,0.35,5.43248204523748,153.410828100857,5.43248204523748,153.410828100857
0.1005,1.075,0.375,5.40258794234409,152.513796507908,5.40258794234409,152.513796507908
0.1005,1.075,0.4,5.38078154820339,151.506209352319,5.38078154820339,151.506209352319
0.1005,1.075,0.425,5.36655866855186,150.407120359964,5.36655866855186,150.407120359964
0.1005,1.075,0.45,5.35903507671445,149.235776112412,5.35903507671445,149.235776112412
0.1005,1.075,0.475,5.35706119374425,148.011303042767,5.35706119374425,148.011303042767
0.1005,1.075,0.5,5.35929466486569,146.753078529448,5.35929466486569,146.753078529448
0.1005,1.075,0.525,5.36423507635273,145.480205892311,5.36423507635273,145.480205892311
0.1005,1.075,0.55,5.37038138848235,144.212210515414,5.37038138848235,144.212210515414
0.1005,1.075,0.575,5.3761709227684,142.968031965838,5.3761709227684,142.968031965838
0.1005,1.075,0.6,5.38025196995813,141.767405204701,5.38025196995813,141.767405204701
0.1005,1.075,0.625,5.38127917945652,140.628884919748,5.38127917945652,140.628884919748
0.1005,1.075,0.65,5.37836844564899,139.572573149893,5.37836844564899,139.572573149893
0.1005,1.075,0.675,5.37065780618644,138.61627710002,5.37065780618644,138.61627710002
0.1005,1.075,0.7,5.35806270648126,137.780805723609,5.35806270648126,137.780805723609
0.1005,1.075,0.725,5.34045086529198,137.082607309125,5.34045086529198,137.082607309125
0.1005,1.075,0.75,5.31888802038435,136.543864713983,5.31888802038435,136.543864713983
0.1005,1.075,0.775,5.29419036836732,136.17862233901,5.29419036836732,136.17862233901
0.1005,1.075,0.8,5.26894968715022,136.011671623289,5.26894968715022,136.011671623289
0.1005,1.075,0.825,5.24511373580818,136.052868967292,5.24511373580818,136.249007934682
0.1005,1.075,0.85,5.22720646151285,136.331806475971,5.22720646151285,136.883423351084
0.1005,1.075,0.875,5.21844888467201,136.851150002879,5.21844888467201,137.808622203111
0.1005,1.075,0.9,5.22573335574245,137.649039157871,5.22573335574245,139.049144778808
0.1005,1.075,0.925,5.25365882786045,138.716042259068,5.25365882786045,140.621966934994
0.1005,1.075,0.95,5.31193581494405,140.104961772416,5.31193581494405,142.555624121094
0.1005,1.075,0.975,5.40664031623613,141.786651298983,5.40664031623613,144.861217593712
0.1005,1.075,1,5.55071308712755,143.837822797978,5.55071308712755,147.575804824369
0.1005,1.075,1.025,5.75189017628711,146.198453067501,5.75189017628711,150.699067937689
0.1005,1.075,1.05,6.02652324966419,148.981106764025,6.02652324966419,154.28414760274
0.1005,1.075,1.075,6.38452616122711,152.080725159156,6.38452616122711,158.309526384528
0.1005,1.075,1.1,6.84528598272026,155.664131369501,6.84528598272026,162.854470322992
0.1005,1.075,1.125,7.42557200626677,159.567147706399,7.42557200626677,167.884024026897
0.1005,1.075,1.15,8.14494997882984,164.000449036358,8.14494997882984,173.506310745255
0.1005,1.075,1.175,8.03215286435407,150.146263913125,8.03215286435407,159.959705535061
0.1005,1.075,1.2,4.54384812729782,78.5231877403698,4.54384812729782,170.694123627193
0.1005,1.075,1.225,0.589828541312579,9.44827596370921,0.589828541312579,101.452686483757
0.1005,1.1,-0.25,-0.00826103425178459,-0.428752311321027,0.00826103425178459,0.428752311321027
0.1005,1.1,-0.225,0.0987757287715595,8.36977775106997,0.287990515187862,45.644237340402
0.1005,1.1,-0.2,1.59726392415805,75.974258016829,2.00464380590615,94.7225084636545
0.1005,1.1,-0.175,4.40012373489743,154.834927959448,4.40012373489743,154.834927959448
0.1005,1.1,-0.15,6.12602643943658,179.403413806724,6.12602643943658,179.403413806724
0.1005,1.1,-0.125,7.13255749719405,184.655992465547,7.13255749719405,184.655992465547
0.1005,1.1,-0.1,7.96049380427028,189.594151953372,7.96049380427028,189.594151953372
0.1005,1.1,-0.075,8.63155552022037,194.088553563341,8.63155552022037,194.088553563341
0.1005,1.1,-0.05,9.16727527280151,198.128496229776,9.16727527280151,198.128496229776
0.1005,1.1,-0.025,9.58723658292523,201.724990597508,9.58723658292523,201.724990597508
0.1005,1.1,0,9.9069979120922,204.894965413477,9.9069979120922,204.894965413477
0.1005,1.1,0.025,10.1426283755754,207.660795218045,10.1426283755754,207.660795218045
0.1005,1.1,0.05,10.3070984459409,210.038982325349,10.3070984459409,210.038982325349
0.1005,1.1,0.075,10.4133318836753,212.049239696845,10.4133318836753,212.049239696845
0.1005,1.1,0.1,10.4717899518049,213.709924421596,10.4717899518049,213.709924421596
0.1005,1.1,0.125,10.4926047205992,215.039582103673,10.4926047205992,215.039582103673
0.1005,1.1,0.15,10.483941635681,216.057578980704,10.483941635681,216.057578980704
0.1005,1.1,0.175,10.4534733866417,216.782312845954,10.4534733866417,216.782312845954
0.1005,1.1,0.2,10.4072982455841,217.233512529861,10.4072982455841,217.233512529861
0.1005,1.1,0.225,10.3509389734453,217.429831793454,10.3509389734453,217.429831793454
0.1005,1.1,0.25,10.2886671021276,217.391117937783,10.2886671021276,217.391117937783
0.1005,1.1,0.275,10.2241622238226,217.13638597645,10.2241622238226,217.13638597645
0.1005,1.1,0.3,10.1601215321219,216.685541997414,10.1601215321219,216.685541997414
0.1005,1.1,0.325,10.0986865791404,216.057944286193,10.0986865791404,216.057944286193
0.1005,1.1,0.35,10.0412447656025,215.273551417214,10.0412447656025,215.273551417214
0.1005,1.1,0.375,9.98870247263191,214.352000120086,9.98870247263191,214.352000120086
0.1005,1.1,0.4,9.94141282250433,213.313296524005,9.94141282250433,213.313296524005
0.1005,1.1,0.425,9.89934717600119,212.177278962128,9.89934717600119,212.177278962128
0.1005,1.1,0.45,9.86210905024563,210.96398371774,9.86210905024563,210.96398371774
0.1005,1.1,0.475,9.82903169356343,209.693377401767,9.82903169356343,209.693377401767
0.1005,1.1,0.5,9.79926133435974,208.385497654468,9.79926133435974,208.385497654468
0.1005,1.1,0.525,9.77178574581777,207.060373799036,9.77178574581777,207.060373799036
0.1005,1.1,0.55,9.7455932447094,205.738011178765,9.7455932447094,205.738011178765
0.1005,1.1,0.575,9.71961252524047,204.438439318605,9.71961252524047,204.438439318605
0.1005,1.1,0.6,9.69298123533834,203.181604337087,9.69298123533834,203.181604337087
0.1005,1.1,0.625,9.66484576259601,201.987460329545,9.66484576259601,201.987460329545
0.1005,1.1,0.65,9.63481080491919,200.875897245721,9.63481080491919,200.875897245721
0.1005,1.1,0.675,9.6025022501172,199.866668103811,9.6025022501172,199.866668103811
0.1005,1.1,0.7,9.56832491261162,198.979690386866,9.56832491261162,198.979690386866
0.1005,1.1,0.725,9.53262309537168,198.234262440093,9.53262309537168,198.234262440093
0.1005,1.1,0.75,9.49695777424723,197.650602239632,9.49695777424723,197.650602239632
0.1005,1.1,0.775,9.46259661114783,197.247012640946,9.46259661114783,197.247012640946
0.1005,1.1,0.8,9.43264654782617,197.044697110902,9.43264654782617,197.044697110902
0.1005,1.1,0.825,9.40945522128419,197.059818863934,9.40945522128419,197.059818863934
0.1005,1.1,0.85,9.39811277187351,197.31610201789,9.39811277187351,197.31610201789
0.1005,1.1,0.875,9.40213879420059,197.825215242855,9.40213879420059,198.16109975906
0.1005,1.1,0.9,9.42910543251531,198.616615688392,9.42910543251531,199.669358549307
0.1005,1.1,0.925,9.48371857861252,199.69278860223,9.48371857861252,201.559718528504
0.1005,1.1,0.95,9.57659954863728,201.095304830858,9.57659954863728,203.8752390372
0.1005,1.1,0.975,9.71358224353743,202.808442965436,9.71358224353743,206.616130929486
0.1005,1.1,1,9.90895302791775,204.89783923729,9.90895302791775,209.841771351139
0.1005,1.1,1.025,10.1695830132938,207.312498699383,10.1695830132938,213.530476763556
0.1005,1.1,1.05,10.5139253810103,210.163355115224,10.5139253810103,217.770484806577
0.1005,1.1,1.075,10.9499466495774,213.336833662251,10.9499466495774,222.501571786955
0.1005,1.1,1.1,11.5006310411134,217.028509210832,11.5006310411134,227.860062161644
0.1005,1.1,1.125,12.1788069158223,221.038918807158,12.1788069158223,233.746410475186
0.1005,1.1,1.15,13.0100139882929,225.671635073535,13.0100139882929,240.365711150728
0.1005,1.1,1.175,12.468534822052,205.904941072,12.468534822052,220.405435071062
0.1005,1.1,1.2,6.8631265550499,107.815491110993,6.8631265550499,265.037955666411
0.1005,1.1,1.225,0.878085059297953,12.8284612097099,0.878085059297953,149.74189405624
0.1005,1.125,-0.25,-0.027111759250265,0.207487335633545,0.027111759250265,1.65897510499537
0.1005,1.125,-0.225,0.343519289744146,12.4765119476006,0.420865356532308,66.3712407359299
0.1005,1.125,-0.2,3.85005850643481,104.481159001218,3.85005850643481,192.366476101088
0.1005,1.125,-0.175,8.97112502452156,211.309457043461,8.97112502452156,211.309457043461
0.1005,1.125,-0.15,11.4030254034395,243.855848260442,11.4030254034395,243.855848260442
0.1005,1.125,-0.125,12.5438920081571,250.608306380733,12.5438920081571,250.608306380733
0.1005,1.125,-0.1,13.5005566037391,256.535995553968,13.5005566037391,256.535995553968
0.1005,1.125,-0.075,14.2871416407852,261.648828551341,14.2871416407852,261.648828551341
0.1005,1.125,-0.05,14.927663498138,266.240012580367,14.927663498138,266.240012580367
0.1005,1.125,-0.025,15.440786043031,270.284885024677,15.440786043031,270.284885024677
0.1005,1.125,0,15.8430056407443,273.862769084518,15.8430056407443,273.862769084518
0.1005,1.125,0.025,16.150663251374,276.962448262539,16.150663251374,276.962448262539
0.1005,1.125,0.05,16.377160925432,279.628637002575,16.377160925432,279.628637002575
0.1005,1.125,0.075,16.5359247967155,281.869581862317,16.5359247967155,281.869581862317
0.1005,1.125,0.1,16.6378187275071,283.718995462532,16.6378187275071,283.718995462532
0.1005,1.125,0.125,16.6935024654373,285.192572665022,16.6935024654373,285.192572665022
0.1005,1.125,0.15,16.7115774783277,286.319234751667,16.7115774783277,286.319234751667
0.1005,1.125,0.175,16.7002410367635,287.118034090164,16.7002410367635,287.118034090164
0.1005,1.125,0.2,16.6660586823733,287.615147597557,16.6660586823733,287.615147597557
0.1005,1.125,0.225,16.6150750041914,287.831175742403,16.6150750041914,287.831175742403
0.1005,1.125,0.25,16.5520507752042,287.790505945966,16.5520507752042,287.790505945966
0.1005,1.125,0.275,16.4811870222589,287.51438003993,16.4811870222589,287.51438003993
0.1005,1.125,0.3,16.4056844003861,287.025961689856,16.4056844003861,287.025961689856
0.1005,1.125,0.325,16.3282062183823,286.346664917041,16.3282062183823,286.346664917041
0.1005,1.125,0.35,16.2506516498057,285.498804001663,16.2506516498057,285.498804001663
0.1005,1.125,0.375,16.1744485003675,284.503742896116,16.1744485003675,284.503742896116
0.1005,1.125,0.4,16.1004655387118,283.383207217833,16.1004655387118,283.383207217833
0.1005,1.125,0.425,16.0291940018399,282.158434560158,16.0291940018399,282.158434560158
0.1005,1.125,0.45,15.9607537961189,280.850747672403,15.9607537961189,280.850747672403
0.1005,1.125,0.475,15.8949953271941,279.481266482692,15.8949953271941,279.481266482692
0.1005,1.125,0.5,15.8315800620641,278.071044446009,15.8315800620641,278.071044446009
0.1005,1.125,0.525,15.7700093351434,276.641140291262,15.7700093351434,276.641140291262
0.1005,1.125,0.55,15.7097848246667,275.212434154004,15.7097848246667,275.212434154004
0.1005,1.125,0.575,15.6503444888185,273.806005728712,15.6503444888185,273.806005728712
0.1005,1.125,0.6,15.5913379111558,272.442631716769,15.5913379111558,272.442631716769
0.1005,1.125,0.625,15.5324154024514,271.143505468843,15.5324154024514,271.143505468843
0.1005,1.125,0.65,15.4736941398689,269.92935914001,15.4736941398689,269.92935914001
0.1005,1.125,0.675,15.4152961031545,268.821583496876,15.4152961031545,268.821583496876
0.1005,1.125,0.7,15.358143792521,267.840944871666,15.358143792521,267.840944871666
0.1005,1.125,0.725,15.3030636440001,267.009063812296,15.3030636440001,267.009063812296
0.1005,1.125,0.75,15.2521498164887,266.346910232422,15.2521498164887,266.346910232422
0.1005,1.125,0.775,15.2071239306737,265.876215489257,15.2071239306737,265.876215489257
0.1005,1.125,0.8,15.1716638877833,265.618573228263,15.1716638877833,265.618573228263
0.1005,1.125,0.825,15.1485116675688,265.595332603242,15.1485116675688,265.595332603242
0.1005,1.125,0.85,15.1434133301527,265.829727414485,15.1434133301527,265.829727414485
0.1005,1.125,0.875,15.1601561277291,266.341391060177,15.1601561277291,266.341391060177
0.1005,1.125,0.9,15.2071504406048,267.157517567725,15.2071504406048,267.180290994534
0.1005,1.125,0.925,15.2891046819112,268.292936838577,15.2891046819112,269.403885708977
0.1005,1.125,0.95,15.417855952182,269.783792754594,15.417855952182,272.10740051551
0.1005,1.125,0.975,15.5986984200256,271.633549832266,15.5986984200256,275.301892395621
0.1005,1.125,1,15.8478877633777,273.897359820138,15.8478877633777,279.041605262724
0.1005,1.125,1.025,16.1706750410617,276.554324953428,16.1706750410617,283.319484279572
0.1005,1.125,1.05,16.5889475702116,279.699068583927,16.5889475702116,288.214863432578
0.1005,1.125,1.075,17.1071405253447,283.267068802709,17.1071405253447,293.68660921714
0.1005,1.125,1.1,17.7540812028339,287.382835116527,17.7540812028339,299.85771845917
0.1005,1.125,1.125,18.5364561532581,291.883765140814,18.5364561532581,306.654529302589
0.1005,1.125,1.15,19.4847691725382,296.332174247109,19.4847691725382,314.272374666275
0.1005,1.125,1.175,18.368664067258,268.651007836771,18.368664067258,287.219746397194
0.1005,1.125,1.2,9.93933977264648,138.003746698872,9.93933977264648,391.259870016929
0.1005,1.125,1.225,1.23005460911017,16.2172633854624,1.23005460911017,214.069311720378
0.1005,1.15,-0.25,-0.001861245038676,0.462528383155572,0.00819775566977722,4.20671807534292
0.1005,1.15,-0.225,0.709994752302078,14.6925912572209,0.709994752302078,124.701569919254
0.1005,1.15,-0.2,6.81138714729429,130.141110122482,6.81138714729429,319.148212323889
0.1005,1.15,-0.175,14.9559593623527,263.506697831033,14.9559593623527,278.739552738224
0.1005,1.15,-0.15,18.3129556440157,304.596924400286,18.3129556440157,304.596924400286
0.1005,1.15,-0.125,19.6518090787823,312.436402637689,19.6518090787823,312.436402637689
0.1005,1.15,-0.1,20.7677879502501,318.113155743633,20.7677879502501,318.113155743633
0.1005,1.15,-0.075,21.6901189022489,323.200216873239,21.6901189022489,323.200216873239
0.1005,1.15,-0.05,22.4511867016107,327.700878081422,22.4511867016107,327.700878081422
0.1005,1.15,-0.025,23.070555912452,331.781153033987,23.070555912452,331.781153033987
0.1005,1.15,0,23.5664999358947,335.363102748733,23.5664999358947,335.363102748733
0.1005,1.15,0.025,23.9552108032818,338.521648277944,23.9552108032818,338.521648277944
0.1005,1.15,0.05,24.251328281508,341.232696857348,24.251328281508,341.232696857348
0.1005,1.15,0.075,24.468506104923,343.54837449844,24.468506104923,343.54837449844
0.1005,1.15,0.1,24.618567518877,345.463188636426,24.618567518877,345.463188636426
0.1005,1.15,0.125,24.7125806171839,347.016245150882,24.7125806171839,347.016245150882
0.1005,1.15,0.15,24.7599599713635,348.213372333064,24.7599599713635,348.213372333064
0.1005,1.15,0.175,24.7693989133614,349.086288325764,24.7693989133614,349.475482963123
0.1005,1.15,0.2,24.7481827070557,349.647750689942,24.7481827070557,351.085670605833
0.1005,1.15,0.225,24.7028903433016,349.925248811231,24.7028903433016,352.264923144948
0.1005,1.15,0.25,24.6389379740913,349.935762902556,24.6389379740913,353.042065418216
0.1005,1.15,0.275,24.5610737794621,349.704372131597,24.5610737794621,353.453308139221
0.1005,1.15,0.3,24.4731084044434,349.250537119158,24.4731084044434,353.529161475912
0.1005,1.15,0.325,24.3782526868462,348.59795884158,24.3782526868462,353.304741433786
0.1005,1.15,0.35,24.2789841073782,347.767465734608,24.2789841073782,352.811752114855
0.1005,1.15,0.375,24.1772737693057,346.78195326007,24.1772737693057,352.084642106962
0.1005,1.15,0.4,24.0745474854993,345.662943166379,24.0745474854993,351.155922808019
0.1005,1.15,0.425,23.9718353131788,344.432830212522,23.9718353131788,350.059669996873
0.1005,1.15,0.45,23.8698008279961,343.113457690572,23.8698008279961,348.828922335926
0.1005,1.15,0.475,23.7688306956974,341.726867002846,23.7688306956974,347.497553925313
0.1005,1.15,0.5,23.6691223812022,340.295053083081,23.6691223812022,346.098937270466
0.1005,1.15,0.525,23.5707137143635,338.839749880348,23.5707137143635,344.666817037869
0.1005,1.15,0.55,23.4736385001443,337.383067573232,23.4736385001443,343.234774719481
0.1005,1.15,0.575,23.3778744970199,335.946395927295,23.3778744970199,341.836419486614
0.1005,1.15,0.6,23.2836017602897,334.552023107942,23.2836017602897,340.50548029819
0.1005,1.15,0.625,23.1910168754303,333.220866027437,23.1910168754303,339.275351095194
0.1005,1.15,0.65,23.1007668770326,331.975555126181,23.1007668770326,338.179925591286
0.1005,1.15,0.675,23.0135297131302,330.83627545116,23.0135297131302,337.252204944097
0.1005,1.15,0.7,22.9307575952615,329.826315983663,22.9307575952615,336.52639318276
0.1005,1.15,0.725,22.8538455298403,328.964656453752,22.8538455298403,336.034749608957
0.1005,1.15,0.75,22.7854182910246,328.27584347925,22.7854182910246,335.812174072103
0.1005,1.15,0.775,22.7277799360856,327.776783743308,22.7277799360856,335.889501513505
0.1005,1.15,0.8,22.6851442084466,327.494454078139,22.6851442084466,336.303183306682
0.1005,1.15,0.825,22.6608454873777,327.442025069073,22.6608454873777,337.081291939463
0.1005,1.15,0.85,22.6611849454705,327.651291650456,22.6611849454705,338.263610352568
0.1005,1.15,0.875,22.6905348938704,328.128308001022,22.6905348938704,339.872845431751
0.1005,1.15,0.9,22.7579186538572,328.914749534271,22.7579186538572,341.95567662998
0.1005,1.15,0.925,22.8685736853256,330.002293269676,22.8685736853256,344.524473795646
0.1005,1.15,0.95,23.0351034658153,331.453672777564,23.0351034658153,347.639702019625
0.1005,1.15,0.975,23.2631553605096,333.229730646571,23.2631553605096,351.294150222562
0.1005,1.15,1,23.5701272522762,335.439928773009,23.5701272522762,355.5747335835
0.1005,1.15,1.025,23.9611681327856,337.974534865727,23.9611681327856,360.437923538519
0.1005,1.15,1.05,24.4602535374147,341.057067968861,24.4602535374147,366.017869921978
0.1005,1.15,1.075,25.0706738777414,344.412775681972,25.0706738777414,372.206087151524
0.1005,1.15,1.1,25.8241130363379,348.538521363445,25.8241130363379,379.211107409803
0.1005,1.15,1.125,26.7204380766893,352.423596441941,26.7204380766893,386.847426854886
0.1005,1.15,1.15,27.771691772361,356.094320894266,27.771691772361,395.411537795314
0.1005,1.15,1.175,25.8276667728278,316.811136959708,25.8276667728278,360.539896975898
0.1005,1.15,1.2,13.7252359758012,160.081585407522,13.7252359758012,550.611640089686
0.1005,1.15,1.225,1.67666915344257,17.3946820119892,1.67666915344257,291.296967731274
0.1005,1.175,-0.25,-0.0214378795682954,-2.32446037055758,0.0455669499118992,2.32446037055758
0.1005,1.175,-0.225,0.945576886292951,-2.43439795182709,0.945576886292951,174.859009626113
0.1005,1.175,-0.2,9.25724294918156,4.75699686628129,9.25724294918156,423.541826178879
0.1005,1.175,-0.175,19.7987917567754,-3.4946997868713,19.7987917567754,352.01561352169
0.1005,1.175,-0.15,23.7921557787693,-19.0387266894984,23.7921557787693,306.471798098102
0.1005,1.175,-0.125,25.137318225667,-34.870405917789,25.137318225667,317.194423126632
0.1005,1.175,-0.1,26.2352895211595,-47.7737242857568,26.2352895211595,326.891863151071
0.1005,1.175,-0.075,27.1586084676707,-57.7821201539332,27.1586084676707,335.642212985496
0.1005,1.175,-0.05,27.9266393546211,-65.8690573309459,27.9266393546211,343.556818925967
0.1005,1.175,-0.025,28.562698978689,-72.2065989814539,28.562698978689,350.70773962365
0.1005,1.175,0,29.0781015953619,-77.1561837839015,29.0781015953619,357.108789321099
0.1005,1.175,0.025,29.4908202766939,-80.828446925455,29.4908202766939,362.820293944176
0.1005,1.175,0.05,29.8115811240603,-83.4912151552866,29.8115811240603,367.852207477824
0.1005,1.175,0.075,30.0547695406135,-85.2534107934307,30.0547695406135,372.260131158897
0.1005,1.175,0.1,30.2296908087291,-86.3171470996993,30.2296908087291,376.057946011884
0.1005,1.175,0.125,30.3476574173488,-86.7805883008611,30.3476574173488,379.295310655794
0.1005,1.175,0.15,30.4164929500277,-86.7941083243639,30.4164929500277,381.991607354304
0.1005,1.175,0.175,30.4449509743905,-86.4409537851426,30.4449509743905,384.191292921789
0.1005,1.175,0.2,30.4393766723579,-85.8298258781171,30.4393766723579,385.918430868657
0.1005,1.175,0.225,30.4063912563515,-85.0263208911941,30.4063912563515,387.21348903497
0.1005,1.175,0.25,30.3509397424763,-84.1055761409699,30.3509397424763,388.103956280035
0.1005,1.175,0.275,30.2778781010557,-83.1148589399804,30.2778781010557,388.627524169514
0.1005,1.175,0.3,30.1908858475015,-82.1023799104992,30.1908858475015,388.813994340299
0.1005,1.175,0.325,30.0933803711327,-81.0980508650046,30.0933803711327,388.699261442432
0.1005,1.175,0.35,29.9879529333558,-80.1287527521305,29.9879529333558,388.314609034858
0.1005,1.175,0.375,29.8768823898255,-79.2092226653432,29.8768823898255,387.694842058434
0.1005,1.175,0.4,29.7618809768568,-78.3499547302209,29.7618809768568,386.872159142242
0.1005,1.175,0.425,29.6443717055393,-77.5535337964942,29.6443717055393,385.880749008617
0.1005,1.175,0.45,29.5254205195141,-76.8186407367972,29.5254205195141,384.753357502497
0.1005,1.175,0.475,29.4058654764873,-76.1392938010748,29.4058654764873,383.523854221138
0.1005,1.175,0.5,29.2863762083585,-75.5067393187221,29.2863762083585,382.225296422074
0.1005,1.175,0.525,29.1674672101352,-74.910375581835,29.1674672101352,380.891407917512
0.1005,1.175,0.55,29.0496753982246,-74.3382807349346,29.0496753982246,379.555401976581
0.1005,1.175,0.575,28.9334428767042,-73.7794061978334,28.9334428767042,378.250946082783
0.1005,1.175,0.6,28.8194505175189,-73.2228332462472,28.8194505175189,377.011303916121
0.1005,1.175,0.625,28.7083051136381,-72.6613922138713,28.7083051136381,375.870115126947
0.1005,1.175,0.65,28.6011244989404,-72.0892126466043,28.6011244989404,374.860631987019
0.1005,1.175,0.675,28.4988952969344,-71.5074705194744,28.4988952969344,374.01643221244
0.1005,1.175,0.7,28.4034901508317,-70.919182257339,28.4034901508317,373.370765596381
0.1005,1.175,0.725,28.3164549301613,-70.3385512246455,28.3164549301613,372.957007482572
0.1005,1.175,0.75,28.240776462741,-69.7809513557296,28.240776462741,372.808566203024
0.1005,1.175,0.775,28.178679642413,-69.2787394278375,28.178679642413,372.958247030755
0.1005,1.175,0.8,28.1346971027677,-68.8624062011119,28.1346971027677,373.440111954098
0.1005,1.175,0.825,28.1117503185843,-68.5885872161619,28.1117503185843,374.285540687186
0.1005,1.175,0.85,28.1164783310352,-68.5041536993716,28.1164783310352,375.530449880988
0.1005,1.175,0.875,28.1523358432388,-68.6984403072475,28.1523358432388,377.202950084369
0.1005,1.175,0.9,28.2288660023178,-69.2325961687884,28.2288660023178,379.343436463539
0.1005,1.175,0.925,28.3495612592677,-70.2423996867043,28.3495612592677,381.973036603075
0.1005,1.175,0.95,28.528119325473,-71.7932652434194,28.528119325473,385.141965559085
0.1005,1.175,0.975,28.7669336936877,-74.0934785326752,28.7669336936877,388.857334141973
0.1005,1.175,1,29.0860099649782,-77.1837647628894,29.0860099649782,393.189283414503
0.1005,1.175,1.025,29.4841570161404,-81.398150979985,29.4841570161404,398.118009949495
0.1005,1.175,1.05,29.9919542940947,-86.6731276217678,29.9919542940947,403.749664938365
0.1005,1.175,1.075,30.5995482167354,-93.5869517621686,30.5995482167354,410.013068953685
0.1005,1.175,1.1,31.3566975547,-101.711823404431,31.3566975547,417.063426883522
0.1005,1.175,1.125,32.2232252993911,-112.418466001467,32.2232252993911,424.757102550197
0.1005,1.175,1.15,33.2398203333284,-123.409232508732,33.2398203333284,433.229663278083
0.1005,1.175,1.175,30.5236778009143,-123.14114730511,30.5236778009143,411.477613715865
0.1005,1.175,1.2,16.0373091402286,-67.8184016000802,16.0373091402286,652.391528896747
0.1005,1.175,1.225,1.86901081173758,-11.7780943963836,1.86901081173758,338.088977534769
0.1005,1.2,-0.25,-0.1016285117427,-2.5282593330494,0.1016285117427,4.80447666609683
0.1005,1.2,-0.225,0.574779842712866,-21.9937675920201,0.574779842712866,129.891910253461
0.1005,1.2,-0.2,6.66726686415709,-193.174378030866,6.66726686415709,305.20184836262
0.1005,1.2,-0.175,14.1225401218793,-412.872698972952,14.1225401218793,412.872698972952
0.1005,1.2,-0.15,16.726082838404,-499.909620434494,16.726082838404,499.909620434494
0.1005,1.2,-0.125,17.3948518497541,-531.783539804103,17.3948518497541,531.783539804103
0.1005,1.2,-0.1,17.9679821821392,-556.615426004928,17.9679821821392,556.615426004928
0.1005,1.2,-0.075,18.4697351077795,-576.883315899927,18.4697351077795,576.883315899927
0.1005,1.2,-0.05,18.8900208773316,-593.844861787947,18.8900208773316,593.844861787947
0.1005,1.2,-0.025,19.2419038829103,-607.844991017462,19.2419038829103,607.844991017462
0.1005,1.2,0,19.5284268481587,-619.259863210374,19.5284268481587,619.259863210374
0.1005,1.2,0.025,19.7613156085811,-628.367979704058,19.7613156085811,628.367979704058
0.1005,1.2,0.05,19.9439729254564,-635.486570505372,19.9439729254564,635.486570505372
0.1005,1.2,0.075,20.0855265069199,-640.866798100021,20.0855265069199,640.866798100021
0.1005,1.2,0.1,20.1893599204068,-644.761114667652,20.1893599204068,644.761114667652
0.1005,1.2,0.125,20.2624345637985,-647.380029961954,20.2624345637985,647.380029961954
0.1005,1.2,0.15,20.3079002419399,-648.923398348593,20.3079002419399,648.923398348593
0.1005,1.2,0.175,20.3309583723679,-649.562294902888,20.3309583723679,649.562294902888
0.1005,1.2,0.2,20.334370186019,-649.451840058012,20.334370186019,649.451840058012
0.1005,1.2,0.225,20.3219587711254,-648.72624479128,20.3219587711254,648.72624479128
0.1005,1.2,0.25,20.2960127712888,-647.502686686565,20.2960127712888,647.502686686565
0.1005,1.2,0.275,20.2592901710931,-645.882333855574,20.2592901710931,645.882333855574
0.1005,1.2,0.3,20.2135913519418,-643.950598373667,20.2135913519418,643.950598373667
0.1005,1.2,0.325,20.1608613616733,-641.780239848684,20.1608613616733,641.780239848684
0.1005,1.2,0.35,20.1024505320434,-639.430726551458,20.1024505320434,639.430726551458
0.1005,1.2,0.375,20.0396965224672,-636.951551932969,20.0396965224672,636.951551932969
0.1005,1.2,0.4,19.9735752560334,-634.38189398624,19.9735752560334,634.38189398624
0.1005,1.2,0.425,19.9049889580866,-631.753403280924,19.9049889580866,631.753403280924
0.1005,1.2,0.45,19.8346386438186,-629.090580397883,19.8346386438186,629.090580397883
0.1005,1.2,0.475,19.7631393052403,-626.412783310671,19.7631393052403,626.412783310671
0.1005,1.2,0.5,19.6910314705271,-623.7354956633,19.6910314705271,623.7354956633
0.1005,1.2,0.525,19.6187737984377,-621.071353855388,19.6187737984377,621.071353855388
0.1005,1.2,0.55,19.5468714178968,-618.432595626184,19.5468714178968,618.432595626184
0.1005,1.2,0.575,19.4757432632814,-615.830631569357,19.4757432632814,615.830631569357
0.1005,1.2,0.6,19.4059947483203,-613.280392205203,19.4059947483203,613.280392205203
0.1005,1.2,0.625,19.3381066976771,-610.797364056755,19.3381066976771,610.797364056755
0.1005,1.2,0.65,19.2729351217666,-608.40535826873,19.2729351217666,608.40535826873
0.1005,1.2,0.675,19.2111039998643,-606.128877871524,19.2111039998643,606.128877871524
0.1005,1.2,0.7,19.1538939549105,-604.007196184094,19.1538939549105,604.007196184094
0.1005,1.2,0.725,19.1021206321031,-602.078169024683,19.1021206321031,602.078169024683
0.1005,1.2,0.75,19.0577040020982,-600.403762275357,19.0577040020982,600.403762275357
0.1005,1.2,0.775,19.0216426236445,-599.0385544223,19.0216426236445,599.0385544223
0.1005,1.2,0.8,18.9967831329692,-598.075517240338,18.9967831329692,598.075517240338
0.1005,1.2,0.825,18.9841938966733,-597.587796899237,18.9841938966733,597.587796899237
0.1005,1.2,0.85,18.9880701065837,-597.709498826437,18.9880701065837,597.709498826437
0.1005,1.2,0.875,19.009240581344,-598.531745325647,19.009240581344,598.531745325647
0.1005,1.2,0.9,19.0539312289873,-600.242992995394,19.0539312289873,600.242992995394
0.1005,1.2,0.925,19.1220417000007,-602.947666179075,19.1220417000007,602.947666179075
0.1005,1.2,0.95,19.2230346296853,-606.907429215158,19.2230346296853,606.907429215158
0.1005,1.2,0.975,19.354435505495,-612.227486167351,19.354435505495,612.227486167351
0.1005,1.2,1,19.5312355369893,-619.273524098522,19.5312355369893,619.273524098522
0.1005,1.2,1.025,19.745647000151,-628.117932593659,19.745647000151,628.117932593659
0.1005,1.2,1.05,20.0229985158987,-639.297059022777,20.0229985158987,639.297059022777
0.1005,1.2,1.075,20.344221456055,-652.780878906612,20.344221456055,652.780878906612
0.1005,1.2,1.1,20.7560165725311,-669.437866816557,20.7560165725311,669.437866816557
0.1005,1.2,1.125,21.2053336877316,-688.629508460905,21.2053336877316,688.629508460905
0.1005,1.2,1.15,21.7976268107891,-709.377140460997,21.7976268107891,709.377140460997
0.1005,1.2,1.175,19.9670799862344,-648.236858179606,19.9670799862344,648.236858179606
0.1005,1.2,1.2,10.5148897936411,-340.336959631663,10.5148897936411,428.654233043472
0.1005,1.2,1.225,1.13603849939701,-42.5556662968676,1.13603849939701,222.955600402021
0.1005,1.225,-0.25,-0.127911781715181,0.239671106387173,0.127911781715181,4.79870202083612
0.1005,1.225,-0.225,0.0175792279444716,-15.8322980885128,0.0175792279444716,23.7033312100597
0.1005,1.225,-0.2,1.07858776931425,-171.497181494395,1.07858776931425,171.497181494395
0.1005,1.225,-0.175,2.28614372589676,-360.26443175164,2.28614372589676,360.26443175164
0.1005,1.225,-0.15,2.56778679387056,-425.758188395953,2.56778679387056,425.758188395953
0.1005,1.225,-0.125,2.54752401815279,-440.897481446194,2.54752401815279,440.897481446194
0.1005,1.225,-0.1,2.57581061841965,-453.343374674533,2.57581061841965,453.343374674533
0.1005,1.225,-0.075,2.62599305150477,-464.144342195737,2.62599305150477,464.144342195737
0.1005,1.225,-0.05,2.66409757673806,-473.358863470092,2.66409757673806,473.358863470092
0.1005,1.225,-0.025,2.69899562912441,-481.095864043295,2.69899562912441,481.095864043295
0.1005,1.225,0,2.72515386772631,-487.491913718192,2.72515386772631,487.491913718192
0.1005,1.225,0.025,2.74852274674007,-492.71583292565,2.74852274674007,492.71583292565
0.1005,1.225,0.05,2.76583878797911,-496.88245299724,2.76583878797911,496.88245299724
0.1005,1.225,0.075,2.78058202377471,-500.144944516346,2.78058202377471,500.144944516346
0.1005,1.225,0.1,2.79098951133712,-502.594480108344,2.79098951133712,502.594480108344
0.1005,1.225,0.125,2.79921227281793,-504.357836942529,2.79921227281793,504.357836942529
0.1005,1.225,0.15,2.80434746529085,-505.510434420853,2.80434746529085,505.510434420853
0.1005,1.225,0.175,2.80770533925958,-506.152804574753,2.80770533925958,506.152804574753
0.1005,1.225,0.2,2.80888259539057,-506.34720137292,2.80888259539057,506.34720137292
0.1005,1.225,0.225,2.80867291242871,-506.171196288454,2.80867291242871,506.171196288454
0.1005,1.225,0.25,2.80694513323368,-505.675255383411,2.80694513323368,505.675255383411
0.1005,1.225,0.275,2.80418011735011,-504.917848656569,2.80418011735011,504.917848656569
0.1005,1.225,0.3,2.80037941485463,-503.938908172466,2.80037941485463,503.938908172466
0.1005,1.225,0.325,2.79583599292452,-502.78154267686,2.79583599292452,502.78154267686
0.1005,1.225,0.35,2.79060484865658,-501.476584929802,2.79060484865658,501.476584929802
0.1005,1.225,0.375,2.78486578120537,-500.055234048353,2.78486578120537,500.055234048353
0.1005,1.225,0.4,2.7786879128717,-498.540935794032,2.7786879128717,498.540935794032
0.1005,1.225,0.425,2.77218223978072,-496.956108823335,2.77218223978072,496.956108823335
0.1005,1.225,0.45,2.76541784573818,-495.318811487631,2.76541784573818,495.318811487631
0.1005,1.225,0.475,2.75846361642701,-493.64549453531,2.75846361642701,493.64549453531
0.1005,1.225,0.5,2.75138924352318,-491.951095461831,2.75138924352318,491.951095461831
0.1005,1.225,0.525,2.74423776092556,-490.248602574388,2.74423776092556,490.248602574388
0.1005,1.225,0.55,2.73708849839131,-488.552369492187,2.73708849839131,488.552369492187
0.1005,1.225,0.575,2.72996814854619,-486.874104463189,2.72996814854619,486.874104463189
0.1005,1.225,0.6,2.72297998472751,-485.230450040137,2.72297998472751,485.230450040137
0.1005,1.225,0.625,2.7161386035031,-483.633612748436,2.7161386035031,483.633612748436
0.1005,1.225,0.65,2.70959032211722,-482.105887141037,2.70959032211722,482.105887141037
0.1005,1.225,0.675,2.70333630173145,-480.661153721577,2.70333630173145,480.661153721577
0.1005,1.225,0.7,2.69759167813502,-479.331498173468,2.69759167813502,479.331498173468
0.1005,1.225,0.725,2.69233448259581,-478.132656452819,2.69233448259581,478.132656452819
0.1005,1.225,0.75,2.68788614574776,-477.111930509732,2.68788614574776,477.111930509732
0.1005,1.225,0.775,2.68417611737322,-476.2853792481,2.68417611737322,476.2853792481
0.1005,1.225,0.8,2.68169220866016,-475.723161652432,2.68169220866016,475.723161652432
0.1005,1.225,0.825,2.68025704765658,-475.437084841215,2.68025704765658,475.437084841215
0.1005,1.225,0.85,2.68063097702404,-475.53178303075,2.68063097702404,475.53178303075
0.1005,1.225,0.875,2.68240163200466,-476.004656050428,2.68240163200466,476.004656050428
0.1005,1.225,0.9,2.68680480554473,-477.013908546405,2.68680480554473,477.013908546405
0.1005,1.225,0.925,2.6929173082302,-478.521744080289,2.6929173082302,478.521744080289
0.1005,1.225,0.95,2.70285431733813,-480.773816858434,2.70285431733813,480.773816858434
0.1005,1.225,0.975,2.7146106055164,-483.655114372202,2.7146106055164,483.655114372202
0.1005,1.225,1,2.73197215007064,-487.563325208866,2.73197215007064,487.563325208866
0.1005,1.225,1.025,2.75081406790865,-492.220736686911,2.75081406790865,492.220736686911
0.1005,1.225,1.05,2.77801663015382,-498.317410381062,2.77801663015382,498.317410381062
0.1005,1.225,1.075,2.80512095367623,-505.246993529933,2.80512095367623,505.246993529933
0.1005,1.225,1.1,2.84449960007682,-514.2672098078,2.84449960007682,514.2672098078
0.1005,1.225,1.125,2.88168754802573,-523.714289343212,2.88168754802573,523.714289343212
0.1005,1.225,1.15,2.9953432442223,-535.743405410873,2.9953432442223,535.743405410873
0.1005,1.225,1.175,2.84066698424854,-488.411769604463,2.84066698424854,488.411769604463
0.1005,1.225,1.2,1.47094382110762,-259.760216367116,1.47094382110762,259.760216367116
0.1005,1.225,1.225,0.0328110690829801,-32.1947683456018,0.223740459686467,33.7680463829239


==> k7_diagnostics.csv <==
time,rho_min,rho_max,max_w,mass_ratio
0,1,1,0,1
0.025,0.555687238219114,1.41564631508122,1.52245782523901,1
0.05,0.475073925675349,1.45283709603791,1.63052168681939,1
0.075,0.405357202755776,1.47978785792652,1.71764850620108,0.999999999999986
0.1,0.346965197214786,1.5642418622078,1.78626862912672,1
0.125,0.305960131165323,1.68528172192306,1.8937988349437,0.999999999999999
0.15,0.277851030248021,1.81049846289002,2.12327428223219,1.00000000000001
0.175,0.258287821638906,1.93581381523134,2.34087832150071,0.999999999999996
0.2,0.244093478235015,2.05638446499114,2.54326019306332,0.999999999999997
0.225,0.233466029320563,2.16654457332702,2.72517499327118,0.999999999999997
0.25,0.225668726671352,2.25960630747753,2.90316886891565,0.999999999999989
0.275,0.220579905154608,2.3468562431478,3.14634129076297,1
0.3,0.218316083887266,2.40717548966472,3.32431920014063,1.00000000000001
0.325,0.218983560018828,2.43751784207577,3.42778882522658,1
0.35,0.222535776791549,2.43755813295192,3.45116809695987,0.999999999999987
0.375,0.228711846287877,2.40722126578002,3.39354466685424,0.999999999999995
0.4,0.237072634092174,2.34675265649172,3.25892627723912,1.00000000000001
0.425,0.247196308099542,2.25702748091404,3.05570225019162,1.00000000000001
0.45,0.259100536611964,2.14397112098943,2.79552602132516,0.999999999999998
0.475,0.273876437138779,2.01805985111595,2.62546861756173,0.999999999999993
0.5,0.294335649089754,1.87765567637694,2.46351963861472,0.999999999999993
0.525,0.325256178859682,1.72856976780723,2.27379541651944,1.00000000000001
0.55,0.372736366131852,1.5868336338709,2.06962729805836,1
0.575,0.422690901791345,1.53530026023248,1.85644338254046,0.999999999999999
0.6,0.490019349706281,1.56607046883047,1.82438146119121,1.00000000000001
0.625,0.577123535816001,1.59595864686848,1.76689499360484,0.999999999999999
0.65,0.573220910079432,1.62387988301008,1.73453025717639,1.00000000000001
0.675,0.5102112997104,1.64856690092248,1.72168341942109,0.999999999999986
0.7,0.45517533397523,1.75924809887232,1.7529921018682,1.00000000000001
0.725,0.408781385016273,1.93968921923909,1.84631230377592,1
0.75,0.370737232769892,2.13070294241111,2.00552392040154,0.999999999999999
0.775,0.339612120193962,2.32571291600136,2.33295625118273,1.00000000000001
0.8,0.315430405805322,2.51606131664242,2.80043869642931,0.999999999999984
0.825,0.297822400396761,2.69194942652681,3.34429630511707,1.00000000000001
0.85,0.284991911323859,2.84356252187455,3.83722124430249,0.999999999999999
0.875,0.275768232356391,2.96207950553013,4.25161072786142,1
0.9,0.270522001859553,3.04040913413686,4.55868819627593,1
0.925,0.268854131161665,3.07365203997923,4.7321908238109,1
0.95,0.27077760256067,3.05937809492459,4.75578785013921,1
0.975,0.276763962648726,2.99780838950435,4.62985560923378,0.999999999999999
1,0.287803221849827,2.89192335073921,4.37229937531836,1
1.025,0.305434230418274,2.74742943171143,4.01274743069118,1
1.05,0.32549399728009,2.57245923183769,3.58464917213227,1.00000000000001
1.075,0.351399932104512,2.37689919493403,3.1198976829358,0.999999999999994
1.1,0.387870571249382,2.17135096537629,2.64706737892451,1.00000000000001
1.125,0.437823918354405,1.96589976161068,2.19166627949603,0.999999999999984
1.15,0.503558022674393,1.76899589155563,1.82581563728639,0.999999999999993
1.175,0.585716352381205,1.58675689227351,1.68116077930909,1
1.2,0.585813995454205,1.48829445893693,1.57516366734458,1
1.225,0.505619880075039,1.50772379414765,1.57619905823007,0.999999999999999
1.25,0.435503767318974,1.5239572994649,1.63190251563,0.999999999999996
1.275,0.368255568726317,1.54536971670223,1.68724124699135,0.99999999999999
1.3,0.320444550913964,1.66224576349348,1.83133554489706,0.999999999999999
1.325,0.287746608957177,1.78517589103779,2.0656748703352,1.00000000000001
1.35,0.265374049032144,1.91020289818457,2.28865642539186,0.999999999999987
1.375,0.249512760418394,2.0321870559266,2.49738307491143,0.999999999999991
1.4,0.237795474093671,2.14636021216514,2.68716188975545,1.00000000000001
1.425,0.22910561028211,2.24538903258179,2.85197724560569,0.999999999999999
1.45,0.223125171006923,2.3387374378998,3.08137294508825,0.999999999999989
1.475,0.219907051490713,2.408188008358,3.28262360130886,0.999999999999979
1.5,0.21957424738348,2.44780750041303,3.41193437789764,1.00000000000001
1.525,0.22213940701773,2.45715630100565,3.46233633150038,0.999999999999999
1.55,0.22741351323753,2.43608323867567,3.43129163272008,1
1.575,0.235003376028355,2.38470647513055,3.32120267603007,1
1.6,0.244446460861602,2.30364937937056,3.13912711855149,0.999999999999992
1.625,0.255555846226202,2.19609711219328,2.89581208948654,1.00000000000001
1.65,0.268998976174809,2.07507638721752,2.70020329879844,1.00000000000001
1.675,0.286980413013774,1.93775948759998,2.54299315111327,0.999999999999993
1.7,0.313678160834822,1.78982009907752,2.3571670761648,0.999999999999993
1.725,0.354937188970306,1.64250864632252,2.15483200140087,1
1.75,0.405246681479522,1.53713176179112,1.93071175734544,1.00000000000002
1.775,0.466280427408954,1.56734041171357,1.82938536057386,0.999999999999999
1.8,0.547410981194669,1.59703417486358,1.7825021355187,1
1.825,0.597438750647331,1.62520392798326,1.74046533120294,1
1.85,0.531879753961225,1.65061863306422,1.72016386729985,1.00000000000001
1.875,0.473863054952913,1.7073014576322,1.73525556717408,1
1.9,0.424390515839333,1.88384534867597,1.80744163280388,0.999999999999996
1.925,0.383123901445552,2.07254612353466,1.9457058659715,0.999999999999995
1.95,0.348896907100332,2.26764247584812,2.18912105166535,0.999999999999999
1.975,0.322665806565377,2.46107054104325,2.62209615866816,0.999999999999982
2,0.302988185532896,2.64327103241068,3.17134236201758,1.00000000000001
2.025,0.289041927723896,2.80429386376413,3.68489306269078,0.99999999999999
2.05,0.278349399387779,2.93487548928824,4.12924325537194,1.00000000000001
2.075,0.271848964303928,3.02727548808067,4.47580277777972,0.999999999999987
2.1,0.269007842834401,3.07582347636013,4.6967427510612,0.999999999999992
2.125,0.269697197936654,3.077246218187,4.77146665455925,1.00000000000001
2.15,0.274230179962993,3.03087414249896,4.69427953376342,0.99999999999999
2.175,0.283420326797609,2.9387766855574,4.4776072945704,0.99999999999999
2.2,0.29862843185547,2.80578784419743,4.14808550815225,1.00000000000001
2.225,0.31866125367998,2.63930920158204,3.7387159306766,0.999999999999994
2.25,0.341679646991819,2.44876741771268,3.282315732294,0.999999999999996
2.275,0.374314573678513,2.24468542598558,2.80863203188363,1.00000000000001
2.3,0.419496204213099,2.03748350642825,2.34416572203268,0.999999999999987
2.325,0.47984331181111,1.83628294492409,1.91257756743393,1.00000000000002
2.35,0.556669463791073,1.64803856851051,1.72445037031533,1.00000000000001
2.375,0.615655566265085,1.48503567199073,1.60566912659403,0.999999999999993
2.4,0.531532856602835,1.50513210181072,1.56377475155529,0.999999999999995
2.425,0.459925398847636,1.52235981507678,1.61088760964605,0.999999999999987
2.45,0.388685967943783,1.53579568765089,1.6631593442336,0.999999999999994
2.475,0.334693525045296,1.62357655074031,1.75163306989476,1.00000000000001
2.5,0.297445431591079,1.74496644796189,1.98957741516027,1
2.525,0.272090464575453,1.8699086203537,2.21681241159236,1
2.55,0.254381785496765,1.99360873735005,2.43089966405898,0.999999999999999
2.575,0.241458461337606,2.11115332719307,2.62775381744285,1
2.6,0.231826031858562,2.21594785481445,2.80169310475301,1.00000000000001
2.625,0.224949133949235,2.31096903116552,3.00076617400854,0.999999999999995
2.65,0.220795597564413,2.39017871194826,3.22394319082349,0.999999999999988
2.675,0.219489805380127,2.43979183760588,3.37829346774486,1.00000000000002
2.7,0.221095258575055,2.45922480867665,3.45559239982649,0.999999999999994
2.725,0.22549547161856,2.44824705433265,3.45172843719763,1.00000000000001
2.75,0.232358615959919,2.40687411528269,3.36744609955611,0.999999999999998
2.775,0.241218600844383,2.33552218643143,3.20832979109226,1.00000000000001
2.8,0.251742986559472,2.23538108723202,2.98403433292933,1
2.825,0.264238745693736,2.11907155675067,2.74813425543097,0.999999999999986
2.85,0.280328508870422,1.98647521665673,2.60108262592388,1.00000000000001
2.875,0.303521216129045,1.84130167641419,2.42383924943988,1
2.9,0.339208411400601,1.68948880315402,2.22564303212266,1.00000000000001
2.925,0.388396188321024,1.55401450558348,2.00946217003872,0.999999999999988
2.95,0.443851968765648,1.55846115435081,1.83700773251745,1.00000000000001
2.975,0.518299227359116,1.58837349681918,1.80074082930115,0.999999999999991
3,0.61154070463944,1.61713213140056,1.75014149849434,0.999999999999991
3.025,0.553168525582391,1.64356783829179,1.7242054720971,1.00000000000001
3.05,0.492448879835526,1.66637351609435,1.72469155593381,1
3.075,0.440053085435508,1.8239826480192,1.7761407396976,0.999999999999986
3.1,0.396349833528482,2.0091999329914,1.89230591464185,1.00000000000001
3.125,0.359311162557673,2.2030137713516,2.07227273903029,0.999999999999992
3.15,0.330804631243721,2.39806215952467,2.48102523809379,1
3.175,0.308875016623352,2.58516785187947,2.98950415985253,0.999999999999997
3.2,0.293203047027303,2.75438184366161,3.52013598572736,0.999999999999987
3.225,0.281438052188272,2.89610172849737,3.99078164976336,1
3.25,0.27361508466493,3.00200240133149,4.37329576529858,0.999999999999993
3.275,0.269585427583871,3.06567628462555,4.63906439870802,0.999999999999995
3.3,0.269082180501251,3.08302237809236,4.76416690782102,1.00000000000001
3.325,0.272265061762961,3.05248378077205,4.73723838218112,0.999999999999993
3.35,0.279773817753307,2.97520643387418,4.56474544314801,1
3.375,0.292784567030048,2.85511102081241,4.26937140485734,1.00000000000001
3.4,0.312672003384547,2.69878519421966,3.88287634135146,0.99999999999999
3.425,0.333076254953727,2.51506693549029,3.43865084583366,0.999999999999999
3.45,0.362183157513394,2.31424038872545,2.96758367456401,1.00000000000001
3.475,0.402851734835874,2.10690317542239,2.49720460451062,1.00000000000001
3.5,0.457905472068968,1.90273211845538,2.05212430013339,1.00000000000001
3.525,0.529212877433308,1.7094727413823,1.77294381567317,1.00000000000001
3.55,0.616648092964406,1.53242403237088,1.64112402785752,0.999999999999991
3.575,0.558501637162913,1.49908384760246,1.5522906961757,0.999999999999987
3.6,0.482326017765306,1.51735883513125,1.590724064268,1
3.625,0.411221372420617,1.53214246029642,1.64392867224235,1.00000000000001
3.65,0.350674842335201,1.58462434143518,1.69721401805045,1.00000000000001
3.675,0.308352395046712,1.70398805319124,1.91128470034191,1
3.7,0.279547573890105,1.82822727951404,2.14233803184414,1
3.725,0.259674499736556,1.95295137486487,2.36119551264111,1.00000000000001
3.75,0.245378739756488,2.07310785773132,2.56438923512288,0.999999999999988
3.775,0.234743398528352,2.18297634322635,2.74668682506054,1.00000000000001
3.8,0.226965635526835,2.27832709752703,2.91283965504417,0.999999999999995
3.825,0.221890312653842,2.36718621744337,3.15664486257621,0.999999999999996
3.85,0.219619507786633,2.42677379326092,3.33508088497949,1
3.875,0.220254480173549,2.45632212499144,3.4388073357447,0.999999999999998
3.9,0.223747107779878,2.45550760698847,3.46222445811289,1.00000000000001
3.925,0.229835448549502,2.4242593433632,3.40441553540522,0.999999999999998
3.95,0.238079274567391,2.36282752268554,3.26940035720964,0.999999999999998
3.975,0.248057210613009,2.27209272894852,3.06559649054213,1
4,0.259792429072273,2.15977258818042,2.8046980330496,1
4.025,0.274391189041588,2.03261848401474,2.65401857318253,0.999999999999998
4.05,0.294693674475517,1.89098470332904,2.48627851004232,0.999999999999988
4.075,0.325519874110943,1.74070734410876,2.29249073376643,1
4.1,0.373017235563365,1.59914985805057,2.08453626566556,1
4.125,0.423573562759372,1.54850813856126,1.85192631392319,1
4.15,0.491172026199773,1.57858220173683,1.81656387566662,1.00000000000001
4.175,0.578662007622338,1.60784076759882,1.76198061246692,0.99999999999999
4.2,0.57512185262557,1.63518995275312,1.73130328243671,1.00000000000001
4.225,0.511866786581779,1.65935109502908,1.71992555573231,0.999999999999997
4.25,0.456602274163657,1.76502537544995,1.75215346543984,0.999999999999999
4.275,0.410004314879579,1.9461552233385,1.84606153087283,1.00000000000001
4.3,0.370740818993776,2.13780852894353,2.00571211099244,1
4.325,0.339573658977652,2.33340022713134,2.33619216024209,1.00000000000001
4.35,0.315440313247579,2.52425662953825,2.8035649828039,1.00000000000001
4.375,0.297833238545699,2.70055887848259,3.34823379172918,0.999999999999993
4.4,0.285005728169453,2.85247191789894,3.8419758267574,1
4.425,0.275786401064287,2.97115785022102,4.25716236879944,1
4.45,0.270538875509956,3.04951454878483,4.5649862207545,0.999999999999994
4.475,0.268861476980773,3.08263856309561,4.73913304738169,1
4.5,0.270766515761446,3.06810229723846,4.76320161975912,0.999999999999994
4.525,0.276726448068682,3.00613536468971,4.63750511432445,0.999999999999999
4.55,0.287733654421042,2.89973213637803,4.37992432098038,1.00000000000001
4.575,0.305330834515935,2.75461808349495,4.02011022794269,0.999999999999995
4.6,0.325424795376883,2.57894957920768,3.59156414986369,0.999999999999997
4.625,0.351325096856181,2.38264085168864,3.12623574555638,0.999999999999995
4.65,0.387799378730401,2.17632370539265,2.65274663952333,0.999999999999995
4.675,0.437771028984827,1.97011323433467,2.19664190975602,1.00000000000001
4.7,0.503544065253375,1.77248609528216,1.82604819138136,1.00000000000001
4.725,0.585767193749059,1.58957978699258,1.68076338513205,1.00000000000001
4.75,0.586687432740128,1.49240869098381,1.57416765637833,1
4.775,0.5062918430621,1.51163990968707,1.57398138121056,0.999999999999985
4.8,0.436105605908113,1.52768960784943,1.6283609047411,0.999999999999998
4.825,0.368679709959777,1.54642068489043,1.68200465787056,1
4.85,0.320745609744641,1.66340992012526,1.83176418319175,0.999999999999995
4.875,0.287972875351305,1.78644578165111,2.06639505897678,0.999999999999997
4.9,0.265561153588204,1.9115722424328,2.28962444477299,1.00000000000001
4.925,0.249682695275987,2.03364911522956,2.49855551688706,1.00000000000001
4.95,0.237959146261198,2.14790901967251,2.68850148413257,1
4.975,0.229266611206781,2.2470135714002,2.85345356773776,0.999999999999999
5,0.223283152036232,2.34072340186989,3.08192952244167,0.99999999999999
5.025,0.220060060344297,2.41020740841589,3.28339370348063,0.999999999999997
5.05,0.219720044605709,2.44984264114058,3.41291277312234,0.999999999999998
5.075,0.222276043815639,2.45919045873578,3.46350723895333,1
5.1,0.22753944235643,2.43810111577756,3.43262826676603,1.00000000000001
5.125,0.235117251127041,2.38669388672383,3.32266873472999,1.00000000000001
5.15,0.244546680587306,2.30559245678601,3.14068002823779,1.00000000000001
5.175,0.255639910983036,2.19811858586456,2.89740707527569,0.999999999999997
5.2,0.269062891733181,2.07700368026911,2.70322463255569,1.00000000000001
5.225,0.287018643908352,1.93957830505316,2.54557381496365,0.999999999999999
5.25,0.313684801487223,1.7915187136715,2.35935712757459,1
5.275,0.354908782695033,1.64416548465427,2.15677629882599,0.999999999999993
5.3,0.40523218110641,1.53844464969791,1.93241149939031,0.999999999999994
5.325,0.466295586833865,1.56859256053407,1.82885759010312,0.999999999999996
5.35,0.547424099935577,1.59823238600932,1.78228192889288,1
5.375,0.597773599585992,1.62635484372259,1.74031462394438,0.999999999999991
5.4,0.532174276160326,1.65172825625533,1.72009426550342,1.00000000000001
5.425,0.474116512248356,1.70764162452167,1.7351637255535,0.999999999999993
5.45,0.424604846890129,1.88422752306125,1.80726448700524,1
5.475,0.383255808042397,2.07297600023608,1.94542833508335,1
5.5,0.348998016663617,2.2681298601601,2.18850873823264,0.999999999999991
5.525,0.322751779365426,2.46162736647523,2.62161248205779,1
5.55,0.303056440493378,2.64390870953071,3.17060980828284,1
5.575,0.289098120389767,2.80502082679247,3.68436424664949,1.00000000000001
5.6,0.278394125940156,2.9356955317107,4.12897227560065,0.99999999999999
5.625,0.271883933744305,3.02818702108752,4.47584358451109,1
5.65,0.269033561369982,3.07681948417147,4.69713833268221,0.999999999999991
5.675,0.269713132889739,3.07831456231042,4.77223032316977,0.999999999999999
5.7,0.274234833723418,3.03199796718227,4.69538129254258,1.00000000000001
5.725,0.283411269544283,2.93993489671541,4.47897751445325,0.99999999999999
5.75,0.298602408106026,2.80695584837965,4.14963374897575,1.00000000000001
5.775,0.318640299516399,2.6404601831033,3.74035117465229,0.999999999999994
5.8,0.341641348839252,2.44987432064063,3.28395762108282,0.999999999999992
5.825,0.374254165302162,2.24572349767373,2.8102127756333,1
5.85,0.419409213973029,2.03843288150939,2.34562799345388,1.00000000000001
5.875,0.479727443869197,1.83713053300923,1.91387367557653,1
5.9,0.556526715675846,1.64877865127633,1.72476762057678,1.00000000000001
5.925,0.615952772634201,1.48544489563847,1.60585029239674,1
5.95,0.53178525390732,1.50552726878521,1.56356686312116,0.999999999999997
5.975,0.460129014075967,1.52274394319517,1.61052665368174,0.999999999999985
6,0.388878407958693,1.53617136324642,1.66263296430582,0.999999999999997
6.025,0.334830945459331,1.62349897000554,1.75118171507425,0.999999999999993
6.05,0.297542880210217,1.74488755341452,1.98917528607288,0.999999999999996
6.075,0.272162003203882,1.86983655650365,2.21645981689255,1
6.1,0.25443764311928,1.99355390749337,2.43059899128797,1
6.125,0.241504585507556,2.11112490663474,2.6275117036894,0.999999999999991
6.15,0.231865054931373,2.21595989426749,2.80151918763513,1
6.175,0.224981715499306,2.31100933649806,3.00030711221414,1
6.2,0.220821541157434,2.3902826405125,3.22363697965272,1
6.225,0.219508787222047,2.43995874037168,3.37815975909079,1.00000000000001
6.25,0.221107234978068,2.45945317045636,3.45564256691091,1.00000000000001
6.275,0.225500859843821,2.44853504669541,3.4519633430274,1
6.3,0.232358253932061,2.40721953280092,3.36785538683545,1
6.325,0.24121337786774,2.3359218086751,3.20889303275103,1
6.35,0.251732998231127,2.23582966762338,2.98472362303974,0.999999999999989
6.375,0.26422196956782,2.11954575606396,2.74868924571413,1
6.4,0.28029937330708,1.98696785368313,2.60166782475601,0.999999999999991
6.425,0.30346992195211,1.84179963946656,2.42444785693372,1
6.45,0.339122107628548,1.68997894080597,2.22625730758822,0.999999999999984
6.475,0.388305287282328,1.55446130094166,2.01010471785855,1.00000000000001
6.5,0.443729593723667,1.55853645513819,1.83701156774633,0.999999999999996
6.525,0.518134723220284,1.58844488321971,1.80084189362802,1.00000000000001
6.55,0.61134517725438,1.61720233273176,1.75020195701972,0.999999999999999
6.575,0.553331181276067,1.64363995774906,1.72424762354255,1.00000000000001
6.6,0.492591365758905,1.66645067014676,1.72464955364021,1
6.625,0.440173848758366,1.82366986570936,1.77596636569869,1.00000000000001
6.65,0.396449334021066,2.00886835913198,1.89198351371307,1.00000000000001
6.675,0.35939393388479,2.20267702048136,2.07182096844122,0.999999999999998
6.7,0.330870522673044,2.39773863115954,2.48009672682232,1.00000000000001
6.725,0.308924161243459,2.58487864706941,2.9882986919114,1.00000000000001
6.75,0.293238920883889,2.75414818645292,3.51904510859374,0.999999999999995
6.775,0.281466149951635,2.89594262038619,3.98986639623488,1
6.8,0.273633599483996,3.00193291971693,4.37262039278356,0.999999999999999
6.825,0.269595478674733,3.06570655343865,4.63868979769696,0.999999999999997
6.85,0.269083937155893,3.08315700059065,4.7641342254305,1.00000000000001
6.875,0.272257668638895,3.05272150116149,4.73755176785047,1
6.9,0.279755274768865,2.97553993992758,4.56536735463342,0.999999999999995
6.925,0.292751650142112,2.85552701040857,4.27023454929689,1
6.95,0.31263863737824,2.69926498372356,3.88390258393405,1.00000000000001
6.975,0.333026134621504,2.51558787779729,3.43976512726651,0.999999999999997
7,0.362110433421158,2.31477814220188,2.96871907325881,1
7.025,0.402749886265169,2.10743448607466,2.49830185847341,0.99999999999999
7.05,0.457769045421748,1.90323743993982,2.05313084076269,0.999999999999995
7.075,0.529039806890236,1.70993795668812,1.77329640499963,1.00000000000001
7.1,0.616441882647644,1.5328408619894,1.64138139389063,1
7.125,0.558699162728104,1.49909009915734,1.55220427438562,1
7.15,0.482491526506933,1.51736997537657,1.59056775765826,1
7.175,0.411389202817059,1.53216060458951,1.64381223539112,0.999999999999996
7.2,0.350795300255967,1.58438550931696,1.69709037050093,1
7.225,0.308435443641075,1.70373523068152,1.91076117208912,1.00000000000001
7.25,0.27960478920093,1.82796885746961,2.14184193810472,1.00000000000001
7.275,0.259715400601139,1.95269855840725,2.36073231213237,1
7.3,0.245409419285019,2.07287105355965,2.56396848101977,0.999999999999982
7.325,0.234766859075109,2.18277210986842,2.7463215047715,1
7.35,0.226982836476599,2.27812210425241,2.9122329662476,0.999999999999998
7.375,0.221901212331279,2.36704617002069,3.15617497636754,0.99999999999999
7.4,0.219623811840991,2.4267008776933,3.33477200308164,1.00000000000001
7.425,0.220252094840472,2.45631715616834,3.43867654259813,1.00000000000001
7.45,0.22373837908859,2.45557073632555,3.46227905534669,1
7.475,0.229821210111509,2.42439020506922,3.40465159958477,0.999999999999999
7.5,0.238060612113364,2.36302478299965,3.26980310709227,1
7.525,0.248034774708904,2.27235316597924,3.06614231935741,0.999999999999991
7.55,0.259765199479526,2.16006327280718,2.80535745156827,1
7.575,0.274354903604279,2.03294634919055,2.65438623094048,1.00000000000001
7.6,0.294639636142203,1.89133702416389,2.48670950651012,1
7.625,0.325435258010302,1.74107055467837,2.29295029618511,1
7.65,0.372887869900636,1.5994724487762,2.0850497073249,1.00000000000001
7.675,0.423446123846299,1.54845543154988,1.85249392794867,1
7.7,0.490998479381459,1.57852977515695,1.81666057862281,1.00000000000001
7.725,0.578447553979944,1.60779084265627,1.76212329379651,1
7.75,0.575275236288963,1.63514528886826,1.73136081814303,1
7.775,0.512003290131728,1.65931469963548,1.71991298145939,0.999999999999999
7.8,0.456719275600987,1.76464049782685,1.75201696547803,0.999999999999998
7.825,0.4101013625053,1.94574163472488,1.84577481079981,0.999999999999994
7.85,0.370823599522596,2.13737832248797,2.00528299828393,0.999999999999985
7.875,0.339635831163839,2.33297094865941,2.33520157845097,0.999999999999996
7.9,0.315488542134976,2.52384959636766,2.80229497814732,1.00000000000001
7.925,0.297867687979971,2.70019669446803,3.34705005935936,0.999999999999991
7.95,0.285032615200182,2.85217595244487,3.84093940025969,1.00000000000001
7.975,0.27580344242845,2.97094623031075,4.25633768335225,0.999999999999992
8,0.270547448486114,3.04940082990936,4.56443798840037,0.999999999999998
8.025,0.268862047876924,3.08263094167602,4.73891275496378,1
8.05,0.270758566155735,3.06820312631447,4.76332909530978,0.999999999999998
8.075,0.276708346762232,3.00634082722289,4.63795833883831,1
8.1,0.287702534522857,2.90003212922456,4.38064604449196,1
8.125,0.30528260878151,2.75499655240626,4.0210257683728,1
8.15,0.325376632349019,2.57938560288543,3.59259771896556,1
8.175,0.351256234129749,2.38311062141246,3.12731833950943,1
8.2,0.387703185166077,2.17680320381107,2.65381692587168,0.999999999999988
8.225,0.437641225477315,1.97058103493771,2.19764501694786,1.00000000000001
8.25,0.503376926945012,1.77292552153287,1.82642629777455,1.00000000000001
8.275,0.585563913508184,1.5899798584107,1.68104841338134,1
8.3,0.586884224241113,1.49236815026633,1.57437115445839,1.00000000000001
8.325,0.506461113895386,1.51160529775758,1.57391384696511,1.00000000000002
8.35,0.436283869004572,1.52766305797054,1.6282462990791,1.00000000000001
8.375,0.368810145337868,1.54616707035072,1.6818849915103,1.00000000000001
8.4,0.320835978707883,1.66313922010891,1.83122132577701,0.999999999999996
8.425,0.288034327213109,1.78616541803087,2.06587603884639,0.999999999999991
8.45,0.265603877335288,1.91129266854119,2.2891341950371,0.999999999999995
8.475,0.249713784171013,2.03338033958855,2.498102545576,1
8.5,0.237982441767552,2.14766779048713,2.68809826213326,0.999999999999997
8.525,0.229283583307279,2.24681350652503,2.85311437479222,1.00000000000001
8.55,0.223293972581685,2.34053559040342,3.08139900000308,1
8.575,0.220064445808937,2.41008649937705,3.28301595031858,1.00000000000001
8.6,0.219717792875361,2.44979008398138,3.41270787632052,1
8.625,0.222267335684762,2.45920682944476,3.46348631995641,0.999999999999997
8.65,0.227524958278431,2.43818646212218,3.43279152160613,1.00000000000001
8.675,0.235098048381767,2.38684747238817,3.32300515604857,1
8.7,0.244523675275265,2.30581197435951,3.14116892393037,0.999999999999999
8.725,0.255612818494323,2.19837380673338,2.8980207940997,0.999999999999989
8.75,0.269028705854449,2.07730165995188,2.70354848257568,0.999999999999999
8.775,0.286970191840937,1.93990687750532,2.54596785045301,0.999999999999996
8.8,0.313610401662695,1.79186444513511,2.3598102663902,1
8.825,0.35479412507348,1.64447289177169,2.15725930729536,0.999999999999998
8.85,0.405109342576182,1.53837797812077,1.93295016229172,1.00000000000001
8.875,0.466134777538267,1.56852605040238,1.82892779877961,1
8.9,0.547218596510525,1.59816802244852,1.78241551329505,1.00000000000001
8.925,0.597929985740876,1.6262952090769,1.74038032098516,0.999999999999993
8.95,0.532315437898352,1.65167630859864,1.72011048571828,0.999999999999993
8.975,0.474238999891595,1.70725861955162,1.73507140454775,1
9,0.424707501625302,1.88381238494532,1.8070267969993,1
9.025,0.383344940761117,2.07253887852784,1.94504174627362,0.999999999999997
9.05,0.349065511213404,2.2676866466512,2.18749699423005,0.999999999999991
9.075,0.322804334196745,2.46119844507019,2.62066375538762,0.99999999999999
9.1,0.303094235578479,2.64351665734775,3.16938582953708,0.999999999999991
9.125,0.289127957251766,2.80468782513183,3.68326601934889,0.999999999999996
9.15,0.278413524816296,2.9354411418243,4.12806309203396,0.999999999999994
9.175,0.271894553802806,3.02802662203689,4.47518919727666,0.999999999999999
9.2,0.269036168898208,3.07676331920163,4.69679684577318,0.999999999999992
9.225,0.269707542923279,3.07836716647927,4.77223416957808,0.999999999999991
9.25,0.274219795534061,3.03215778323813,4.6957227873925,0.999999999999991
9.275,0.283384328744141,2.94019406119395,4.47960973730895,0.999999999999994
9.3,0.298559855793493,2.80730033463519,4.15048593499149,0.999999999999998
9.325,0.318597063096004,2.64087060101526,3.7413467408007,0.999999999999996
9.35,0.341579412107545,2.45032759563899,3.28502505113607,0.999999999999999
9.375,0.374167130275129,2.2461953627175,2.81128836308133,1.00000000000001
9.4,0.419290444169994,2.03890072185149,2.34665478985739,0.999999999999995
9.425,0.479572061526621,1.83757584734373,1.9148013413936,0.999999999999999
9.45,0.556334005453584,1.64918844910567,1.72508222973515,1
9.475,0.616155097100931,1.48539747174668,1.60607857014348,0.999999999999991
9.5,0.531963682547826,1.50548524285467,1.56349261535764,0.999999999999989
9.525,0.460275601446435,1.52270947378948,1.61039789641508,0.999999999999992
9.55,0.389023600016621,1.53614644762461,1.66248633657229,1.00000000000001
9.575,0.334932986391854,1.62323065059784,1.75063072483666,1.00000000000002
9.6,0.29761230991524,1.74460664649672,1.98864641703567,1
9.625,0.27220964980819,1.86955256150214,2.2159575948073,1.00000000000001
9.65,0.254471709417472,1.99327894657331,2.43013054265836,1.00000000000001
9.675,0.241529918420315,2.11086997045171,2.62708837289828,1.00000000000001
9.7,0.23188378646462,2.21574165989472,2.80115499168249,0.999999999999999
9.725,0.224994337834686,2.31079680320929,2.99972986730853,1.00000000000001
9.75,0.220827846414311,2.39013621103697,3.22320418098553,0.99999999999999
9.775,0.21950850081241,2.43988036237749,3.37789389795808,0.999999999999992
9.8,0.221100386233529,2.45944367663705,3.45555807860957,0.999999999999997
9.825,0.225487960602286,2.44859468799447,3.45206423405576,0.999999999999995
9.85,0.232340269360189,2.40734792386782,3.36813434191055,1
9.875,0.241191360859846,2.33611730047547,3.20933236668757,1.00000000000001
9.9,0.251707218118208,2.23608832735104,2.98529769683358,1
9.925,0.264190511129807,2.11982849399402,2.7489853713895,0.999999999999999
9.95,0.280256571690333,1.98728564517885,2.60203794669743,1
9.975,0.303405516616473,1.84213935188228,2.42488096157061,1.00000000000001
10,0.33902227927689,1.69032694810202,2.22672025788343,0.99999999999998


==> k7_half_cycle_peaks.csv <==
m,t_high_velocity,high_velocity,t_small_velocity,small_velocity,t_high_gradient,high_gradient,t_small_gradient,small_gradient
0,0,11,0,0.50000000001,0,11,0,0.500000000035
1,0.00325,10.9349449767,0.00325,0.498013369603,0.00325,10.9260220837,0.00325,0.498259578289
2,0.00625,10.9938334276,0.00625,0.499793116536,0.00625,10.9856952796,0.00625,0.557265011706
3,0.0095,10.9659146444,0.0095,0.502296190611,0.0095,10.8336506596,0.0095,0.543063914217
4,0.0125,10.9752738883,0.0125,0.499048327535,0.0125,10.9403727445,0.01275,0.499365141121
5,0.01575,10.9846537721,0.01575,0.504846354447,0.01575,10.914601081,0.01575,0.588555464654
6,0.01875,10.944520816,0.01875,0.49766083464,0.01875,10.8689047705,0.01875,0.497350460933
7,0.022,10.9924909802,0.022,0.504844163494,0.022,10.8923496047,0.022,0.592974537519
8,0.02525,10.9233370388,0.02525,0.49664824911,0.02525,10.8084733374,0.02525,0.497493828536
9,0.02825,10.9896572833,0.02825,0.50311403746,0.02825,10.8728384868,0.02825,0.566241134824
10,0.0315,10.9593419277,0.0315,0.498411514072,0.0315,10.8266226109,0.0315,0.500655175573
11,0.0345,10.9754443858,0.0345,0.500409378422,0.0345,10.8536671623,0.0345,0.553002488063
12,0.03775,10.9832924661,0.03775,0.499667931945,0.03775,10.8490459653,0.0375,0.506281404239
13,0.04075,10.9494991976,0.04075,0.498236815741,0.04075,10.8293916403,0.04075,0.553182297747
14,0.044,10.9951881059,0.044,0.501419361758,0.044,10.8636376149,0.044,0.527646124529
15,0.047,10.9116528889,0.047,0.496568854507,0.04725,10.8014366321,0.047,0.558574217422
16,0.05025,10.9950314557,0.05025,0.503115290232,0.05025,10.8643121394,0.05025,0.561981819549
17,0.0535,10.9491352876,0.0535,0.49833305492,0.0535,10.8485979749,0.05325,0.567576131912
18,0.0565,10.9828294863,0.0565,0.503998970506,0.0565,10.849429315,0.0565,0.58876208215
19,0.05975,10.9780360034,0.05975,0.499680221268,0.05975,10.8576738127,0.0595,0.578642596143
20,0.06275,10.9585956089,0.06275,0.504089104879,0.06275,10.8192027339,0.06275,0.608720928856
21,0.066,10.9946680127,0.066,0.500466957671,0.066,10.8542091967,0.06575,0.590614181084
22,0.069,10.9223522457,0.069,0.503418106804,0.06925,10.7883858809,0.06925,0.627824387443
23,0.07225,10.9981626768,0.07225,0.500693644407,0.07225,10.8443652319,0.072,0.602703552877
24,0.0755,10.9379062936,0.0755,0.504799856149,0.0755,10.8209084489,0.0755,0.642564599296
25,0.0785,10.9893645323,0.0785,0.500361434606,0.0785,10.8267580321,0.07825,0.614401896367
26,0.08175,10.9680698997,0.08175,0.506833359845,0.08175,10.8402283386,0.08175,0.653516880429
27,0.08475,10.9685209092,0.08475,0.499472064042,0.08475,10.7988435625,0.0845,0.625390455102
28,0.088,10.9862409099,0.088,0.508192887411,0.088,10.8468719319,0.088,0.661433294277
29,0.091,10.935648764,0.091,0.498027763803,0.091,10.7600897386,0.09075,0.635475379752
30,0.09425,10.9924424812,0.09425,0.508899346604,0.09425,10.8412231945,0.09425,0.66689451308
31,0.0975,10.9303598913,0.0975,0.497791062566,0.0975,10.74436131,0.097,0.644543869259
32,0.1005,10.9866453924,0.1005,0.50897052094,0.1005,10.8235569255,0.1005,0.670343079085
33,0.10375,10.964511651,0.10375,0.499378765822,0.10375,10.7767687382,0.10325,0.652535660537
34,0.10675,10.9688361853,0.10675,0.508421641231,0.10675,10.7940695048,0.107,0.675951636294
35,0.11,10.9866189308,0.11,0.5004147281,0.11,10.7963555277,0.10975,0.659721330976
36,0.113,10.9390173663,0.113,0.507265920812,0.113,10.7529037184,0.11325,0.680732123577
37,0.11625,10.9966518514,0.11625,0.500898449082,0.11625,10.8045506729,0.116,0.669117000312
38,0.1195,10.9122586806,0.1195,0.506094837365,0.1195,10.759733451,0.1195,0.684220979353
39,0.1225,10.9945946135,0.1225,0.500829923424,0.1225,10.8011684257,0.12225,0.677490035828
40,0.12575,10.9495436518,0.12575,0.507883170314,0.12575,10.7858318265,0.12575,0.686573026982
41,0.12875,10.9804454672,0.12875,0.500209657797,0.12875,10.786078328,0.1285,0.684842885601
42,0.132,10.9748013146,0.132,0.509091241549,0.132,10.8003112028,0.132,0.687909256183
43,0.135,10.954216636,0.135,0.499038685942,0.135,10.7591947178,0.13475,0.691186649623
44,0.13825,10.9879954269,0.13825,0.509723634795,0.13825,10.8031634587,0.13825,0.6883251674
45,0.14125,10.9159342183,0.14125,0.497318581281,0.14125,10.7204689436,0.141,0.696538322556
46,0.1445,10.9891045361,0.1445,0.509784531914,0.1445,10.7943815493,0.1445,0.687896935813
47,0.14775,10.9476830112,0.14775,0.498731563724,0.14775,10.7461091821,0.14725,0.700918830486
48,0.15075,10.9781217543,0.15075,0.509277887228,0.15075,10.7739630142,0.151,0.690752482719
49,0.154,10.9763463227,0.154,0.500052318502,0.154,10.7747800699,0.1535,0.704351616312
50,0.157,10.9550545529,0.157,0.508207569951,0.157,10.7419124484,0.15725,0.692927985503
51,0.16025,10.9929254812,0.16025,0.500823472186,0.16025,10.7914628967,0.15975,0.706861611585
52,0.16325,10.9199245749,0.16325,0.506577480657,0.1635,10.7096880639,0.1635,0.694384356616
53,0.1665,10.9974010412,0.1665,0.501044284256,0.1665,10.7961073817,0.16625,0.711519613631
54,0.16975,10.9304796549,0.16975,0.506886498818,0.16975,10.7446457626,0.16975,0.695154865851
55,0.17275,10.9897671218,0.17275,0.50071459694,0.17275,10.7886834277,0.1725,0.71640424165
56,0.176,10.9623439031,0.176,0.50827048545,0.176,10.7678976323,0.176,0.695267181868
57,0.179,10.970031371,0.179,0.49983483989,0.179,10.769179711,0.17875,0.720429859674
58,0.18225,10.9821283723,0.18225,0.509100443758,0.18225,10.7794063411,0.18225,0.694744558658
59,0.18525,10.9379251824,0.18525,0.498406033386,0.18525,10.737602572,0.185,0.723616428655
60,0.1885,10.9898096071,0.1885,0.50937672302,0.1885,10.7791463192,0.1885,0.693606766188
61,0.19175,10.9269087771,0.19175,0.497901118827,0.19175,10.7217408388,0.19125,0.725984134287
62,0.19475,10.9853778223,0.19475,0.509100040404,0.19475,10.7671039314,0.195,0.694598363768
63,0.198,10.9617179661,0.198,0.49951501749,0.198,10.7573779339,0.1975,0.727553138801
64,0.201,10.968836856,0.201,0.508271519367,0.201,10.7432775789,0.20125,0.696281166341
65,0.20425,10.9844587431,0.20425,0.500580345304,0.20425,10.7809238327,0.20375,0.728343387325
66,0.20725,10.9402041178,0.20725,0.506892721122,0.20725,10.707677759,0.2075,0.697381732046
67,0.2105,10.995106418,0.2105,0.501095941695,0.2105,10.7923454981,0.21025,0.7288327536
68,0.21375,10.9087616579,0.21375,0.505250850944,0.21375,10.7129556695,0.21375,0.697909131444
69,0.21675,10.9936494375,0.21675,0.501061247035,0.21675,10.7916249938,0.2165,0.732400350786
70,0.22,10.9470921268,0.22,0.506901350352,0.22,10.7440207348,0.22,0.69787133682
71,0.223,10.9800894314,0.223,0.500476304291,0.223,10.7787591996,0.22275,0.735215607429
72,0.22625,10.9733523773,0.22625,0.508004574219,0.22625,10.7632413024,0.22625,0.697275483189
73,0.22925,10.954441238,0.22925,0.499341759817,0.22925,10.7537595625,0.229,0.737293340765
74,0.2325,10.9875131652,0.2325,0.508559559833,0.2325,10.7705924204,0.2325,0.696128083276
75,0.2355,10.9167329113,0.2355,0.497658863327,0.2355,10.7166518744,0.23525,0.738648352663
76,0.23875,10.9895586758,0.23875,0.508565873475,0.23875,10.7660612311,0.239,0.695203220048
77,0.242,10.9426322603,0.242,0.498830843361,0.242,10.7385026834,0.2415,0.739295336886
78,0.245,10.9794865262,0.245,0.508023622251,0.245,10.7496468657,0.24525,0.696925512059
79,0.24825,10.9718543846,0.24825,0.500190660043,0.24825,10.7685668546,0.24775,0.739248798358
80,0.25125,10.9573077549,0.25125,0.506933463619,0.25125,10.7213603624,0.2515,0.698108737309
81,0.2545,10.9889971664,0.2545,0.50100119714,0.2545,10.7864951515,0.254,0.738522983608
82,0.2575,10.9230467986,0.2575,0.505296612873,0.25775,10.6846038737,0.25775,0.69875511373
83,0.26075,10.9940413509,0.26075,0.501261558454,0.26075,10.7922672309,0.2605,0.740025097444
84,0.264,10.9285570659,0.264,0.505316658817,0.264,10.7228519768,0.264,0.698866833575
85,0.267,10.9869809675,0.267,0.500971453823,0.267,10.7858766813,0.26675,0.742263083286
86,0.27025,10.9612562616,0.27025,0.506714401117,0.27025,10.7492044699,0.27025,0.698446137733
87,0.27325,10.967823346,0.27325,0.500131199603,0.27325,10.7673309495,0.273,0.74382364993
88,0.2765,10.9818683631,0.2765,0.50756588389,0.2765,10.7636351944,0.2765,0.697495378704
89,0.2795,10.936589116,0.2795,0.498741718457,0.2795,10.7366512601,0.27925,0.744717634004
90,0.28275,10.9903707257,0.28275,0.507870105768,0.28275,10.7661298006,0.28275,0.696017074144
91,0.286,10.9204168594,0.286,0.498000372412,0.286,10.7169022097,0.2855,0.744955951421
92,0.289,10.9867540799,0.289,0.507626645328,0.289,10.7566856352,0.28925,0.696494521899
93,0.29225,10.9561139347,0.29225,0.49965351664,0.29225,10.7533903866,0.29175,0.744549526764
94,0.29525,10.9710225382,0.29525,0.506835664678,0.29525,10.7353116553,0.2955,0.697902468053
95,0.2985,10.9797468617,0.2985,0.500757959432,0.2985,10.7777523461,0.298,0.743509227757
96,0.3015,10.9431935858,0.3015,0.505497912032,0.3015,10.7020283714,0.30175,0.69878757035
97,0.30475,10.9912891441,0.30475,0.50131248428,0.30475,10.7899619476,0.3045,0.743109313283
98,0.308,10.9066064792,0.30775,0.503614723318,0.308,10.7012606221,0.308,0.699149895037
99,0.311,10.990727591,0.311,0.501316481096,0.311,10.7900067356,0.31075,0.745119662264
100,0.31425,10.9457275275,0.31425,0.505309401397,0.31425,10.7344359198,0.31425,0.698989822258
101,0.31725,10.9780623355,0.31725,0.500769946886,0.31725,10.7778879162,0.317,0.746487933461
102,0.3205,10.9727789347,0.3205,0.506461623268,0.3205,10.7556665496,0.3205,0.698308067717
103,0.3235,10.9533068379,0.3235,0.499673485739,0.3235,10.753620321,0.32325,0.747222440611
104,0.32675,10.9877310186,0.32675,0.507067242784,0.32675,10.7649345808,0.32675,0.697105701678
105,0.32975,10.9164878743,0.32975,0.498028308142,0.32975,10.717232356,0.3295,0.747331741516
106,0.333,10.9905674475,0.333,0.507125456533,0.333,10.7622336158,0.33325,0.695515740388
107,0.33625,10.9372121317,0.33625,0.498963657165,0.33625,10.7350892493,0.33575,0.746824562207
108,0.33925,10.9812852564,0.33925,0.506636054827,0.33925,10.7475687061,0.3395,0.697201474045
109,0.3425,10.9673214399,0.3425,0.500360835605,0.3425,10.7658606336,0.342,0.745709724815
110,0.3455,10.9598948489,0.3455,0.505599422997,0.3455,10.7209562949,0.34575,0.698370834586
111,0.34875,10.9853515088,0.34875,0.501208554075,0.34875,10.7844913341,0.34825,0.743996080401
112,0.35175,10.9264199828,0.35175,0.504016541983,0.35175,10.6824241881,0.352,0.699022896838
113,0.355,10.9912820386,0.355,0.501505885185,0.355,10.7909620673,0.35475,0.745663566858
114,0.35825,10.9267401563,0.35825,0.503809144548,0.35825,10.7175299721,0.35825,0.699157138837
115,0.36125,10.9851060539,0.36125,0.501252508362,0.36125,10.7852671495,0.361,0.747020297669
116,0.3645,10.9602220099,0.3645,0.505262144868,0.3645,10.7454113015,0.3645,0.698773450746
117,0.3675,10.9668299136,0.3675,0.500448710154,0.3675,10.7674144797,0.36725,0.747763003539
118,0.37075,10.9816190223,0.37075,0.506169096118,0.37075,10.7613194133,0.37075,0.69787214299
119,0.37375,10.936473306,0.37375,0.499095383869,0.37375,10.7374255062,0.3735,0.74789875176
120,0.377,10.990907754,0.377,0.506528859557,0.377,10.7652430794,0.377,0.696453953782
121,0.38025,10.9151044398,0.38025,0.498116245684,0.38025,10.7135420385,0.37975,0.747434890254
122,0.38325,10.988078122,0.38325,0.50634089317,0.38325,10.7571824542,0.3835,0.696172922163
123,0.3865,10.9516738549,0.3865,0.49980510708,0.3865,10.7507114965,0.386,0.746378969481
124,0.3895,10.9731334086,0.3895,0.505605252769,0.3895,10.7371490119,0.38975,0.697645690627
125,0.39275,10.9761793036,0.39275,0.500945174747,0.39275,10.7757569226,0.39225,0.74473866881
126,0.39575,10.9460902571,0.39575,0.504322592459,0.39575,10.7051655104,0.396,0.698604204694
127,0.399,10.9885934106,0.399,0.501535203712,0.399,10.7886519566,0.39875,0.74490534798
128,0.402,10.9069786517,0.402,0.502494164477,0.40225,10.6978018541,0.40225,0.699047380921
129,0.40525,10.9889021157,0.40525,0.501574555186,0.40525,10.7893838138,0.405,0.746353882233
130,0.4085,10.944197509,0.4085,0.50396719045,0.4085,10.7322495676,0.4085,0.698974576803
131,0.4115,10.9771046908,0.4115,0.501063197216,0.4115,10.7779532804,0.41125,0.74720077017
132,0.41475,10.9720337965,0.41475,0.505174307678,0.41475,10.754723341,0.41475,0.69838559517
133,0.41775,10.9532137431,0.41775,0.500001704676,0.41775,10.7543746919,0.4175,0.747452077228
134,0.421,10.9877730008,0.421,0.505834571917,0.421,10.7652065383,0.421,0.697280688453
135,0.424,10.9172552024,0.424,0.498391258587,0.424,10.7186758964,0.42375,0.747114230871
136,0.42725,10.9913979113,0.42725,0.505947121937,0.42725,10.7636938943,0.42725,0.69566056286
137,0.4305,10.9327637108,0.4305,0.499087570766,0.4305,10.732249146,0.43,0.746193938439
138,0.4335,10.9829046788,0.4335,0.505511695007,0.4335,10.7501914429,0.43375,0.69667450379
139,0.43675,10.9637312335,0.43675,0.500519274998,0.43675,10.7637048433,0.43625,0.744698108953
140,0.43975,10.9623028184,0.43975,0.504528627529,0.43975,10.7247164702,0.44,0.697946850403
141,0.443,10.9826195722,0.443,0.501401490829,0.443,10.7830237299,0.44275,0.743399762678
142,0.446,10.9296151973,0.446,0.502998855053,0.446,10.6872974958,0.44625,0.698705485833
143,0.44925,10.9894075881,0.44925,0.501733260189,0.44925,10.7901858466,0.449,0.745001294352
144,0.4525,10.9247127335,0.4525,0.502571977032,0.4525,10.7158797153,0.4525,0.698949352773
145,0.4555,10.9840874668,0.4555,0.50151423137,0.4555,10.7851848005,0.45525,0.74600932428
146,0.45875,10.9589808147,0.45875,0.504077793136,0.45875,10.7448738172,0.45875,0.698677849627
147,0.46175,10.9666647292,0.46175,0.500744659372,0.46175,10.7680277541,0.4615,0.746429183923
148,0.465,10.9811667748,0.465,0.505037264595,0.465,10.7618777686,0.465,0.697890833533
149,0.468,10.9371582272,0.468,0.499425405588,0.468,10.7387353978,0.46775,0.746266630476
150,0.47125,10.9912462788,0.47125,0.505449215358,0.47125,10.7668806021,0.47125,0.69658862345
151,0.4745,10.9105607045,0.4745,0.498206450057,0.4745,10.7104426465,0.474,0.745527762145
152,0.4775,10.9892083444,0.4775,0.505313067694,0.4775,10.759882658,0.47775,0.695488403112
153,0.48075,10.9479761816,0.48075,0.499929163885,0.48075,10.7483033796,0.48025,0.744218936795
154,0.48375,10.9750553536,0.48375,0.50462884308,0.48375,10.7408955264,0.484,0.697077542564
155,0.487,10.9733285744,0.487,0.501103132941,0.487,10.7740446507,0.4865,0.742346695275
156,0.49,10.9488030485,0.49,0.50339716248,0.49,10.7099420156,0.49025,0.698154254934
157,0.49325,10.9865896685,0.49325,0.501727079004,0.49325,10.787639301,0.493,0.743249548677
158,0.49625,10.9104805124,0.49625,0.501619246021,0.4965,10.6961557359,0.4965,0.698717120738
159,0.4995,10.987744562,0.4995,0.501800329587,0.4995,10.789073734,0.49925,0.744453896477
160,0.50275,10.9424009407,0.50275,0.502873862995,0.50275,10.7316391684,0.50275,0.698765180812
161,0.50575,10.9767916841,0.50575,0.50132281864,0.50575,10.7783479134,0.5055,0.74507511667
162,0.509,10.9710946198,0.509,0.504131222927,0.509,10.7551380189,0.509,0.698297938816
163,0.512,10.9537427984,0.512,0.500295086603,0.512,10.7554753451,0.51175,0.74511843187
164,0.51525,10.9876266282,0.51525,0.504841447287,0.51525,10.766635455,0.51525,0.697315363867
165,0.51825,10.918622992,0.51825,0.498718279773,0.51825,10.7204830424,0.518,0.744589458262
166,0.5215,10.9920456629,0.5215,0.505003644354,0.5215,10.7661259797,0.5215,0.69581789328
167,0.52475,10.9288921039,0.52475,0.499174204534,0.52475,10.7295338781,0.52425,0.74349412204
168,0.52775,10.9843469722,0.52775,0.504617521298,0.52775,10.7536153612,0.528,0.696011264104
169,0.531,10.9606973344,0.531,0.500639519867,0.531,10.7616941861,0.5305,0.741838579909
170,0.534,10.9645391681,0.534,0.503683384758,0.534,10.729120588,0.53425,0.697406569448
171,0.53725,10.9804242008,0.53725,0.501555421167,0.53725,10.7817217108,0.537,0.741261442873
172,0.54025,10.9326442155,0.54025,0.502202140819,0.54025,10.6926698499,0.5405,0.698288868527
173,0.5435,10.9880507146,0.5435,0.501920914501,0.5435,10.7895956438,0.54325,0.742684742733
174,0.54675,10.9221269202,0.54675,0.501557233624,0.54675,10.714957549,0.54675,0.698656868242
175,0.54975,10.9835682099,0.54975,0.501735611955,0.54975,10.7853087392,0.5495,0.743528491762
176,0.553,10.9573030788,0.553,0.503111199575,0.553,10.7449316592,0.553,0.698509740274
177,0.556,10.9669813547,0.556,0.500999732044,0.556,10.7688673039,0.55575,0.743797450654
178,0.55925,10.9804049427,0.55925,0.50411860845,0.55925,10.7629083611,0.55925,0.697847123495
179,0.56225,10.9383081474,0.56225,0.499714099445,0.56225,10.740291172,0.562,0.743496821781
180,0.5655,10.9914070502,0.5655,0.504578254711,0.5655,10.7688762307,0.5655,0.696669126527
181,0.56875,10.906464332,0.56875,0.498254499127,0.56875,10.7073860418,0.56825,0.742632164114
182,0.57175,10.9901774972,0.57175,0.504489531152,0.57175,10.7628351372,0.57175,0.694976330438
183,0.575,10.9447099247,0.575,0.500010738998,0.575,10.7459598086,0.5745,0.741209311514
184,0.578,10.9768212097,0.578,0.503852429778,0.578,10.744796185,0.57825,0.696470600089
185,0.58125,10.9708939658,0.58125,0.50121835394,0.58125,10.772418313,0.58075,0.739234295714
186,0.58425,10.9513646121,0.58425,0.502667542086,0.58425,10.714781681,0.5845,0.697671637698
187,0.5875,10.9849873836,0.5875,0.501876028253,0.5875,10.7867335351,0.58725,0.740786850278
188,0.5905,10.9138358875,0.5905,0.50093605875,0.59075,10.6948024398,0.59075,0.698358919395
189,0.59375,10.9869744164,0.59375,0.501983051683,0.59375,10.788891015,0.5935,0.741867355516
190,0.597,10.9400311662,0.597,0.501972636037,0.597,10.731234953,0.597,0.698531297253
191,0.6,10.9768526321,0.6,0.501539320186,0.6,10.7788898524,0.59975,0.742375285224
192,0.60325,10.9695781608,0.60325,0.503276180553,0.60325,10.7556780028,0.60325,0.698188091419
193,0.60625,10.9546329322,0.60625,0.500545336021,0.60625,10.7567426899,0.606,0.74231546304
194,0.6095,10.9870372771,0.6095,0.504032418198,0.6095,10.7681141741,0.6095,0.697329092571
195,0.6125,10.9203395418,0.6125,0.499002207187,0.6125,10.7224756791,0.61225,0.741693114008
196,0.61575,10.9923892712,0.61575,0.504240427163,0.61575,10.768537384,0.61575,0.695954564529
197,0.619,10.925356086,0.619,0.499217335896,0.619,10.7268344783,0.6185,0.740513781163
198,0.622,10.9856282341,0.622,0.503899884397,0.622,10.7569528095,0.62225,0.695352216684
199,0.62525,10.9579872338,0.62525,0.500716373602,0.62525,10.7597197169,0.62475,0.738783246117
200,0.62825,10.9666377826,0.62825,0.503011066203,0.62825,10.7333768415,0.6285,0.696870576692
201,0.6315,10.9785413432,0.6315,0.501666114268,0.6315,10.7804756831,0.63125,0.738807151383
202,0.6345,10.9355395229,0.6345,0.501574848234,0.6345,10.6978370651,0.63475,0.69787581369
203,0.63775,10.9869955595,0.63775,0.502065525111,0.63775,10.789080703,0.6375,0.740134359489
204,0.641,10.9193292387,0.641,0.500711663488,0.641,10.7140407188,0.641,0.69836646817
205,0.644,10.9833403489,0.644,0.501914179176,0.644,10.7855266645,0.64375,0.740890609856
206,0.64725,10.9553121256,0.64725,0.502310321574,0.64725,10.744937969,0.64725,0.698341549172
207,0.65025,10.9675795103,0.65025,0.501212255786,0.65025,10.7698190091,0.65,0.741080363189
208,0.6535,10.9792228065,0.6535,0.503362316186,0.6535,10.7638339807,0.6535,0.697800536678
209,0.6565,10.9397301733,0.6565,0.499960540338,0.6565,10.7419767077,0.65625,0.740708525622
210,0.65975,10.9910349336,0.65975,0.503866410731,0.65975,10.7707166759,0.65975,0.696743384161
211,0.663,10.9026300645,0.663,0.49826014168,0.663,10.7043150972,0.6625,0.739780364007
212,0.666,10.9907354848,0.666,0.503821966752,0.666,10.7655852708,0.666,0.695170521288
213,0.66925,10.9416966452,0.66925,0.500050241866,0.66925,10.7436204457,0.66875,0.738301424513
214,0.67225,10.9783247779,0.67225,0.503228944832,0.67225,10.7484502159,0.6725,0.695889925962
215,0.6755,10.9687036068,0.6755,0.501291862361,0.6755,10.7708142515,0.67525,0.736769900795
216,0.6785,10.9538029136,0.6785,0.502087904904,0.6785,10.7193331618,0.67875,0.697211335644
217,0.68175,10.983621007,0.68175,0.501983647907,0.68175,10.7858676294,0.6815,0.738351031573
218,0.68475,10.917071281,0.68475,0.50040000596,0.685,10.6933506774,0.685,0.698018609989
219,0.688,10.9864322116,0.688,0.502124848518,0.688,10.7887652534,0.68775,0.7393624221
220,0.69125,10.9376111155,0.69125,0.501217792076,0.69125,10.7306898445,0.69125,0.698310452555
221,0.69425,10.9771339142,0.69425,0.501715320291,0.69425,10.7795053576,0.694,0.739808174284
222,0.6975,10.9679658981,0.6975,0.50256471548,0.6975,10.7560369906,0.6975,0.69808603806
223,0.7005,10.9557361421,0.7005,0.500755525554,0.7005,10.7580997205,0.70025,0.739692879134
224,0.70375,10.9862344909,0.70375,0.503364251614,0.70375,10.7693740048,0.70375,0.697345014881
225,0.70675,10.9222622465,0.70675,0.499246532344,0.70675,10.7245736323,0.7065,0.739021531163
226,0.71,10.9923967621,0.71,0.503615446393,0.71,10.7706941126,0.71,0.696087507712
227,0.71325,10.9220183752,0.71325,0.499220874619,0.71325,10.7241180256,0.71275,0.73779944536
228,0.71625,10.9864459144,0.71625,0.503317944289,0.71625,10.760001802,0.7165,0.694733484735
229,0.7195,10.9554686255,0.7195,0.500754104019,0.7195,10.7577444167,0.719,0.736032178114
230,0.7225,10.9683884919,0.7225,0.502471988962,0.7225,10.737312776,0.72275,0.696368961712
231,0.72575,10.9768434705,0.72575,0.501738165639,0.72575,10.7792446403,0.7255,0.736526134109
232,0.72875,10.9382443731,0.72875,0.501078423283,0.72875,10.7026539302,0.729,0.697490893907
233,0.732,10.9861191795,0.732,0.502171986538,0.732,10.7885961571,0.73175,0.737797827044
234,0.73525,10.9164805507,0.73525,0.499995870751,0.73525,10.7129397009,0.73525,0.698097683943
235,0.73825,10.9832853409,0.73825,0.502055099481,0.73825,10.785789989,0.738,0.738504470864
236,0.7415,10.953269951,0.7415,0.501636884787,0.7415,10.7447285529,0.7415,0.698188205695
237,0.7445,10.9683448754,0.7445,0.501387643446,0.7445,10.770830713,0.74425,0.738650338024
238,0.74775,10.9779893165,0.74775,0.502731205579,0.74775,10.7645139356,0.74775,0.697761806759
239,0.75075,10.9413140345,0.75075,0.500170363456,0.75075,10.7437364373,0.7505,0.738240147466
240,0.754,10.9906114118,0.754,0.503277563337,0.754,10.7722830541,0.754,0.696818311062
241,0.757,10.9022223844,0.757,0.498404609757,0.757,10.7045387611,0.75675,0.737278980349
242,0.76025,10.9911223259,0.76025,0.503275286191,0.76025,10.7680344128,0.76025,0.695358021626
243,0.7635,10.938833699,0.7635,0.500053744571,0.7635,10.741263813,0.763,0.735772198994
244,0.7665,10.9795214875,0.7665,0.502724301125,0.7665,10.7517777531,0.76675,0.69535202468
245,0.76975,10.9666584418,0.76975,0.501329890381,0.76975,10.7692070606,0.7695,0.734660709387
246,0.77275,10.9558216651,0.77275,0.501625134325,0.77275,10.7235340176,0.773,0.696786429616
247,0.776,10.9823949257,0.776,0.502056311186,0.776,10.7850124087,0.77575,0.736196750312
248,0.779,10.9200489536,0.779,0.499978910923,0.77925,10.6916962775,0.77925,0.697706140393
249,0.78225,10.9860256363,0.78225,0.50223221648,0.78225,10.788663665,0.782,0.737168153248
250,0.7855,10.9351394744,0.7855,0.500576518761,0.7855,10.7299163911,0.7855,0.698109733871
251,0.7885,10.9775463864,0.7885,0.501857421764,0.7885,10.780158198,0.78825,0.737578863824
252,0.79175,10.9663018942,0.79175,0.501964940622,0.79175,10.7561431401,0.79175,0.697996260605
253,0.79475,10.9569663217,0.79475,0.500932348742,0.79475,10.7595069219,0.7945,0.737433317348
254,0.798,10.9853798891,0.798,0.502805956514,0.798,10.7703576786,0.798,0.697365247418
255,0.801,10.9243079133,0.801,0.499458024849,0.801,10.7267342654,0.80075,0.736736353654
256,0.80425,10.9923524385,0.80425,0.503098578137,0.80425,10.7725525038,0.80425,0.696216700123
257,0.8075,10.9187985419,0.8075,0.499191721253,0.8075,10.7213721762,0.807,0.73549313444
258,0.8105,10.9872118554,0.8105,0.502842415557,0.8105,10.7627313804,0.8105,0.69455110638
259,0.81375,10.9530637788,0.81375,0.500759661826,0.81375,10.7557523415,0.81325,0.733709064449
260,0.81675,10.9699637943,0.81675,0.502037677861,0.81675,10.7409092905,0.817,0.695908297282
261,0.82,10.9752554413,0.82,0.501778564042,0.82,10.7780091889,0.81975,0.734554862863
262,0.823,10.9406272453,0.823,0.500685173228,0.823,10.7071124102,0.82325,0.697138743787
263,0.82625,10.9853489173,0.82625,0.502247314318,0.82625,10.7881193119,0.826,0.735794186239
264,0.8295,10.9135800732,0.8295,0.499381673684,0.8295,10.7116097416,0.8295,0.697853392445
265,0.8325,10.9833329125,0.8325,0.502165404695,0.8325,10.7860728656,0.83225,0.736472780866
266,0.83575,10.9511758056,0.83575,0.501063474955,0.83575,10.7442696288,0.83575,0.698051000131
267,0.83875,10.9692094637,0.83875,0.501532933386,0.83875,10.7718735608,0.8385,0.736594786917
268,0.842,10.9767037481,0.842,0.50219860402,0.842,10.7649247488,0.842,0.697730799857
269,0.845,10.9429939396,0.845,0.500350604659,0.845,10.7455386416,0.84475,0.736164791901
270,0.84825,10.9901357769,0.84825,0.502785756207,0.84825,10.7735615662,0.84825,0.696892503448
271,0.85125,10.9047150245,0.85125,0.498619728057,0.85125,10.7070988461,0.851,0.735187746752
272,0.8545,10.9914570914,0.8545,0.502824224559,0.8545,10.770177851,0.8545,0.69553630437
273,0.85775,10.9360594014,0.85775,0.500028325039,0.85775,10.7388798265,0.85725,0.733668885041
274,0.86075,10.98066623,0.86075,0.502313900804,0.86075,10.7547826144,0.861,0.69485953885
275,0.864,10.9646987446,0.864,0.50133948999,0.864,10.767583592,0.86375,0.73286542852
276,0.867,10.9577750718,0.867,0.501255275736,0.867,10.7273960713,0.86725,0.696398418067
277,0.87025,10.9812512934,0.87025,0.502101037426,0.87025,10.7841517872,0.87,0.734375331448
278,0.87325,10.9228088233,0.87325,0.499649438997,0.8735,10.689818891,0.8735,0.697421991167
279,0.8765,10.9856986497,0.8765,0.502312136065,0.8765,10.7885673514,0.87625,0.735324400581
280,0.87975,10.9326157229,0.87975,0.500025126429,0.87975,10.7289023426,0.87975,0.697928724421
281,0.88275,10.978035741,0.88275,0.501972560579,0.88275,10.7808267849,0.8825,0.735716466964
282,0.886,10.9645856356,0.886,0.50145377459,0.886,10.7559918488,0.886,0.697917560049
283,0.889,10.9582708282,0.889,0.501082691838,0.889,10.760940135,0.88875,0.73555585216
284,0.89225,10.9844729595,0.89225,0.502335038418,0.89225,10.7710678134,0.89225,0.697387918847
285,0.89525,10.9264254979,0.89525,0.49964351648,0.89525,10.7289309659,0.895,0.734847283461
286,0.8985,10.9922557846,0.8985,0.502667893968,0.8985,10.7741219905,0.8985,0.696339702968
287,0.90175,10.9156470652,0.90175,0.499283925913,0.90175,10.7185905906,0.90125,0.733595811483
288,0.90475,10.9879255335,0.90475,0.50245191548,0.90475,10.7651574072,0.90475,0.694773298833
289,0.908,10.9507246651,0.908,0.500799082119,0.908,10.7537344642,0.9075,0.731806731527
290,0.911,10.9714869704,0.911,0.501687276074,0.911,10.7441883114,0.91125,0.695488056529
291,0.91425,10.9737306608,0.91425,0.501794022786,0.91425,10.7767577173,0.914,0.732903252664
292,0.91725,10.942958196,0.91725,0.500374747853,0.91725,10.7112401467,0.9175,0.696818338035
293,0.9205,10.9846395561,0.9205,0.502298151593,0.9205,10.7876360734,0.92025,0.734125058155
294,0.92375,10.9106274045,0.92375,0.498848471864,0.92375,10.7100509368,0.92375,0.697632158017
295,0.92675,10.9834391708,0.92675,0.502251664817,0.92675,10.7863588175,0.9265,0.734789405029
296,0.93,10.9490292876,0.93,0.500569988676,0.93,10.7435671974,0.93,0.697928170703
297,0.933,10.9701306555,0.933,0.501654619806,0.933,10.7729287906,0.93275,0.734900333297
298,0.93625,10.9753656954,0.93625,0.501744887497,0.93625,10.7650780213,0.93625,0.697705508601
299,0.93925,10.9447284924,0.93925,0.500507679986,0.93925,10.747362369,0.939,0.734462331594
300,0.9425,10.9896076153,0.9425,0.502371827557,0.9425,10.7745691225,0.9425,0.696963785236
301,0.9455,10.9072604816,0.9455,0.498812114117,0.9455,10.7096894259,0.94525,0.733480253527
302,0.94875,10.9917393566,0.94875,0.502450065608,0.94875,10.7720375271,0.94875,0.695703098016
303,0.952,10.9333346832,0.952,0.500266155884,0.952,10.7364622871,0.9515,0.731959237068
304,0.955,10.981758567,0.955,0.501979456936,0.955,10.7574915069,0.95525,0.694410490115
305,0.95825,10.9627865488,0.95825,0.501519774146,0.95825,10.7659353797,0.958,0.731369221047
306,0.96125,10.9596762353,0.96125,0.500960455773,0.96125,10.7309505403,0.9615,0.696045201042
307,0.9645,10.9801532049,0.9645,0.502221676773,0.9645,10.7832751136,0.96425,0.732865773205
308,0.9675,10.9255166792,0.9675,0.49939411512,0.9675,10.6924452987,0.96775,0.69716400657
309,0.97075,10.9854153671,0.97075,0.50237116849,0.97075,10.7884635559,0.9705,0.733804404173
310,0.974,10.9300395257,0.974,0.499545987394,0.974,10.7276595563,0.974,0.697765275546
311,0.977,10.9785670758,0.977,0.502066712001,0.977,10.7814963346,0.97675,0.734188855289
312,0.98025,10.9628167817,0.98025,0.501013981218,0.98025,10.7555994536,0.98025,0.697847854757
313,0.98325,10.9596157044,0.98325,0.501212441272,0.98325,10.762382626,0.983,0.734023359838
314,0.9865,10.9835133532,0.9865,0.501934638711,0.9865,10.7715250091,0.9865,0.697411071604
315,0.9895,10.9285819533,0.9895,0.49980880418,0.9895,10.7311451256,0.98925,0.733312558524
316,0.99275,10.9921064405,0.99275,0.50230689926,0.99275,10.7754272274,0.99275,0.696454736926
317,0.996,10.9125318089,0.996,0.499561471193,0.996,10.7157690913,0.9955,0.732061417255
318,0.999,10.9885865754,0.999,0.502130300273,0.999,10.7673083914,0.999,0.694979147953
319,1.00225,10.9484200043,1.00225,0.501104851563,1.00225,10.7516846155,1.00175,0.730275148576
320,1.00525,10.9729576314,1.00525,0.50140497791,1.00525,10.747182009,1.0055,0.695105277092
321,1.0085,10.9722386739,1.0085,0.502097218489,1.0085,10.7754821292,1.00825,0.731537665792
322,1.0115,10.9452368191,1.0115,0.50013166722,1.0115,10.7150727851,1.01175,0.696526921047
323,1.01475,10.9839614353,1.01475,0.50253754948,1.01475,10.7871364821,1.0145,0.732752411483
324,1.018,10.907622255,1.018,0.498380707702,1.018,10.7082781922,1.018,0.697431479138
325,1.021,10.9835752206,1.021,0.502425435683,1.021,10.7866360843,1.02075,0.733412221817
326,1.02425,10.946830102,1.02425,0.500141188711,1.02425,10.742639835,1.02425,0.697817514833
327,1.02725,10.9710802925,1.02725,0.501761081931,1.02725,10.773982903,1.027,0.733521056711
328,1.0305,10.9739748556,1.0305,0.501355127824,1.0305,10.7649958341,1.0305,0.697684071768
329,1.0335,10.9464902454,1.0335,0.500646811376,1.0335,10.749192442,1.03325,0.733083326581
330,1.03675,10.9890266145,1.03675,0.5020211473,1.03675,10.7753311485,1.03675,0.697030676513
331,1.03975,10.9098319928,1.03975,0.498986899166,1.03975,10.712293705,1.0395,0.732103808866
332,1.043,10.9919687972,1.043,0.502138466746,1.043,10.7736420555,1.043,0.695857341481
333,1.04625,10.9306335037,1.04625,0.500519741718,1.04625,10.7340067612,1.04575,0.730587567515
334,1.04925,10.9827981604,1.04925,0.501706904156,1.04925,10.7599360834,1.04925,0.694164567947
335,1.0525,10.9608964614,1.0525,0.501802627171,1.0525,10.7642562842,1.05225,0.730132211525
336,1.0555,10.9615248021,1.0555,0.500726876372,1.0555,10.7342319695,1.05575,0.695723470943
337,1.05875,10.9790758915,1.05875,0.502534016536,1.05875,10.7823745933,1.0585,0.731624755041
338,1.06175,10.9281721507,1.06175,0.499199398938,1.06175,10.6965596453,1.062,0.696929316567
339,1.065,10.985151622,1.065,0.502713173676,1.065,10.7883428788,1.06475,0.732561640125
340,1.06825,10.9274106234,1.06825,0.499125551445,1.06825,10.726207351,1.06825,0.697616988237
341,1.07125,10.9791168048,1.07125,0.502339976143,1.07125,10.7821558919,1.071,0.732946534303
342,1.0745,10.9609950662,1.0745,0.500632264154,1.0745,10.7549882093,1.0745,0.697785248043
343,1.0775,10.9609779246,1.0775,0.501414914892,1.0775,10.7638219334,1.07725,0.732783599094
344,1.08075,10.9825007953,1.08075,0.501591706079,1.08075,10.7717543301,1.08075,0.69743334046
345,1.08375,10.9307547939,1.08375,0.499958452092,1.08375,10.7333628254,1.0835,0.73207740569
346,1.087,10.9919041211,1.087,0.502002779208,1.087,10.7764959647,1.087,0.6965609952
347,1.09025,10.9094308845,1.09025,0.499765881542,1.09025,10.7129045945,1.08975,0.730832852831
348,1.09325,10.9891946842,1.09325,0.501864983393,1.09325,10.769214649,1.09325,0.695168430191
349,1.0965,10.9461284216,1.0965,0.501339209684,1.0965,10.7495981943,1.096,0.729055088264
350,1.0995,10.9743754668,1.0995,0.501178417122,1.0995,10.7499231473,1.09975,0.694756125766
351,1.10275,10.970758601,1.10275,0.502361747614,1.10275,10.7741763469,1.1025,0.730413280802
352,1.10575,10.9474627893,1.10575,0.499943777695,1.10575,10.7186454231,1.106,0.696261232081
353,1.109,10.9832941535,1.109,0.502832432108,1.109,10.7866130235,1.10875,0.731628846642
354,1.112,10.9084862917,1.112,0.498162360802,1.11225,10.7063106637,1.11225,0.697248692207
355,1.11525,10.9837211225,1.11525,0.50275081344,1.11525,10.7868957551,1.115,0.732291443262
356,1.1185,10.9445780131,1.1185,0.499765171112,1.1185,10.7415091952,1.1185,0.69771698879
357,1.1215,10.9720388814,1.1215,0.502117055469,1.1215,10.7750256305,1.12125,0.732404963732
358,1.12475,10.9725309858,1.12475,0.501017623392,1.12475,10.764702236,1.12475,0.697665086265
359,1.12775,10.9482601357,1.12775,0.50093193503,1.12775,10.7510172767,1.1275,0.731973754057
360,1.131,10.9883925225,1.131,0.501722209315,1.131,10.7758739876,1.131,0.697092433653
361,1.134,10.9124109114,1.134,0.499196840619,1.134,10.714898823,1.13375,0.731002529831
362,1.13725,10.992145151,1.13725,0.501878110716,1.13725,10.7750199766,1.13725,0.695998967488
363,1.1405,10.9279377138,1.1405,0.500708196196,1.1405,10.7315098816,1.14,0.729496295742
364,1.1435,10.9837847363,1.1435,0.501485107693,1.1435,10.762146985,1.1435,0.694385114875
365,1.14675,10.9590107302,1.14675,0.502021848678,1.14675,10.7625416151,1.1465,0.72911042359
366,1.14975,10.9633204854,1.14975,0.500543579095,1.14975,10.737273007,1.15,0.695429565297
367,1.153,10.9780019845,1.153,0.502784193744,1.153,10.7814442449,1.15275,0.730606170587
368,1.156,10.9307749369,1.156,0.499054502422,1.156,10.7004272316,1.15625,0.696714945812
369,1.15925,10.9848904165,1.15925,0.502994454479,1.15925,10.7881980802,1.159,0.731548029469
370,1.1625,10.924728807,1.1625,0.498753114187,1.1625,10.7245663289,1.1625,0.697481590337
371,1.1655,10.9796682886,1.1655,0.502652467545,1.1655,10.7827969914,1.16525,0.731939604558
372,1.16875,10.9591202739,1.16875,0.500298086941,1.16875,10.7541807849,1.16875,0.697728185221
373,1.17175,10.962341196,1.17175,0.501758682944,1.17175,10.7652483991,1.1715,0.731784996801
374,1.175,10.981435063,1.175,0.501295866496,1.175,10.771780429,1.175,0.697453900702
375,1.178,10.9329280624,1.178,0.500314163078,1.178,10.7355732476,1.17775,0.731088719576
376,1.18125,10.9916485946,1.18125,0.501745316901,1.18125,10.7773547578,1.18125,0.696658393786
377,1.1845,10.906328762,1.1845,0.499910759215,1.1845,10.7099947369,1.184,0.729855616624
378,1.1875,10.989749618,1.1875,0.501645899925,1.1875,10.7709045581,1.1875,0.695341811252
379,1.19075,10.9438347078,1.19075,0.501515371978,1.19075,10.7474716467,1.19025,0.728090783459
380,1.19375,10.9757402236,1.19375,0.500997675865,1.19375,10.752441849,1.194,0.694436543609
381,1.197,10.9692755436,1.197,0.502569391371,1.197,10.7728356521,1.19675,0.729486557248
382,1.2,10.9496358411,1.2,0.499801303766,1.2,10.7219898508,1.20025,0.696017960526
383,1.20325,10.9826231126,1.20325,0.503071713475,1.20325,10.7860598418,1.203,0.730709152841
384,1.20625,10.9114652215,1.20625,0.498058041031,1.2065,10.7041676568,1.2065,0.697081245834
385,1.2095,10.983862569,1.2095,0.503021847743,1.2095,10.7871308635,1.20925,0.731380316636
386,1.21275,10.9422728303,1.21275,0.499432414715,1.21275,10.7401963842,1.21275,0.697624809647
387,1.21575,10.9729923961,1.21575,0.502419917137,1.21575,10.7760489233,1.2155,0.7315038839
388,1.219,10.9710338889,1.219,0.500722988753,1.219,10.7642200649,1.219,0.697647545243
389,1.222,10.9500244098,1.222,0.501266657564,1.222,10.7528277671,1.22175,0.731084145791
390,1.22525,10.9877051347,1.22525,0.501465759594,1.22525,10.7762221413,1.22525,0.69714883188
391,1.22825,10.9149837478,1.22825,0.499563416613,1.22825,10.7174946459,1.228,0.73012576608
392,1.2315,10.9922682043,1.2315,0.501659870846,1.2315,10.7761973879,1.2315,0.696128537747
393,1.23475,10.9252341946,1.23475,0.500843330448,1.23475,10.7289690344,1.23425,0.728633700636
394,1.23775,10.9847180713,1.23775,0.501305064253,1.23775,10.7641518391,1.23775,0.694587023035
395,1.241,10.9571164898,1.241,0.502188921631,1.241,10.760787705,1.24075,0.728263565521
396,1.244,10.9650630511,1.244,0.500401680232,1.244,10.7401027444,1.24425,0.695159836029
397,1.24725,10.9769188641,1.24725,0.50298337149,1.24725,10.7804793695,1.247,0.729768282078
398,1.25025,10.933324792,1.25025,0.498950657808,1.25025,10.7040785492,1.2505,0.696518039616
399,1.2535,10.9846193686,1.2535,0.503225862351,1.2535,10.7880234524,1.25325,0.73072049814
400,1.25675,10.9219939074,1.25675,0.498420046848,1.25675,10.7227559654,1.25675,0.697357025911
401,1.25975,10.9802093757,1.25975,0.502916190023,1.25975,10.7834129388,1.2595,0.731123762119
402,1.263,10.9571922303,1.263,0.500002934848,1.263,10.7531981792,1.263,0.697675412966
403,1.266,10.9636935903,1.266,0.502054763611,1.266,10.7666543656,1.26575,0.730982122176
404,1.26925,10.9803159753,1.26925,0.501038715828,1.26925,10.7716257703,1.26925,0.697472303995
405,1.27225,10.9350900466,1.27225,0.500642604624,1.27225,10.7377677951,1.272,0.730300042128
406,1.2755,10.9913396724,1.2755,0.501526215493,1.2755,10.7780274793,1.2755,0.696747290263
407,1.27875,10.9032140576,1.27875,0.500006709202,1.27875,10.7070376866,1.27825,0.729082319379
408,1.28175,10.9902511793,1.28175,0.501464857135,1.28175,10.7724033429,1.28175,0.69550045411
409,1.285,10.941527688,1.285,0.501643656076,1.285,10.7453021852,1.2845,0.727334006246
410,1.288,10.9770516949,1.288,0.500854662474,1.288,10.7547646338,1.28825,0.694142560041
411,1.29125,10.967778529,1.29125,0.502730187063,1.29125,10.77145632,1.291,0.728719474666
412,1.29425,10.9517557574,1.29425,0.499696251918,1.29425,10.7251338277,1.2945,0.695793945865
413,1.2975,10.981937536,1.2975,0.503265157546,1.2975,10.7854722934,1.29725,0.729954128804
414,1.3005,10.9143912285,1.3005,0.497990844218,1.30075,10.70186702,1.30075,0.696926791973
415,1.30375,10.9839889735,1.30375,0.503248036166,1.30375,10.7873358663,1.3035,0.730638551983
416,1.307,10.9399143993,1.307,0.49913517758,1.307,10.7387205999,1.307,0.697539442851
417,1.31,10.9739304343,1.31,0.502678905012,1.31,10.7770463583,1.30975,0.730776527992
418,1.31325,10.9694834049,1.31325,0.500463575553,1.31325,10.7635698181,1.31325,0.697630727296
419,1.31625,10.9517728443,1.31625,0.501558459106,1.31625,10.7546166302,1.316,0.730372299906
420,1.3195,10.9869642841,1.3195,0.501244240701,1.3195,10.7763973572,1.3195,0.697199961252
421,1.3225,10.9175404517,1.3225,0.499888005184,1.3225,10.7200730508,1.32225,0.729430486847
422,1.32575,10.9923377828,1.32575,0.501476278052,1.32575,10.7771972382,1.32575,0.69624695077
423,1.329,10.9225131896,1.329,0.500934450143,1.329,10.7263821715,1.3285,0.727956003407
424,1.332,10.9855979826,1.332,0.50115939066,1.332,10.7659747472,1.332,0.694771995096
425,1.33525,10.9552041516,1.33525,0.502312904853,1.33525,10.7589916523,1.335,0.727557348416
426,1.33825,10.9667523072,1.33825,0.500293880175,1.33825,10.7427463881,1.3385,0.694910830526
427,1.3415,10.9758171045,1.3415,0.503140367716,1.3415,10.7794762279,1.34125,0.729075740598
428,1.3445,10.9358215142,1.3445,0.498880646821,1.3445,10.7075398614,1.34475,0.696335958391
429,1.34775,10.9843292103,1.34775,0.503415980289,1.34775,10.7878144344,1.3475,0.730042717656
430,1.351,10.9192057886,1.351,0.498119297896,1.351,10.7207937333,1.351,0.697241467302
431,1.354,10.9807309512,1.354,0.503139497533,1.354,10.7839983683,1.35375,0.730461777184
432,1.35725,10.9552107943,1.35725,0.499739835974,1.35725,10.7520590238,1.35725,0.697625913207
433,1.36025,10.9650261414,1.36025,0.502311287672,1.36025,10.768033679,1.36,0.73033692008
434,1.3635,10.9791433851,1.3635,0.500813359638,1.3635,10.7713101011,1.3635,0.697488338263
435,1.3665,10.937231925,1.3665,0.500932331351,1.3665,10.7399395433,1.36625,0.729672566515
436,1.36975,10.9909772006,1.36975,0.501338655945,1.36975,10.7785349495,1.36975,0.696828273747
437,1.373,10.9000782156,1.373,0.500062150541,1.373,10.7040320173,1.3725,0.728473473835
438,1.376,10.9906992071,1.376,0.501315109403,1.376,10.7737328545,1.376,0.695645743084
439,1.37925,10.9391989463,1.37925,0.501732262758,1.37925,10.7430876056,1.37875,0.726744657764
440,1.38225,10.9783097112,1.38225,0.500742702863,1.38225,10.7569143414,1.38225,0.693941264983
441,1.3855,10.9662592773,1.3855,0.502852122326,1.3855,10.7700353816,1.38525,0.728080384597
442,1.3885,10.95382236,1.3885,0.499622017808,1.3885,10.7281011409,1.38875,0.695586271896
443,1.39175,10.9812292759,1.39175,0.503420543906,1.39175,10.7848466582,1.3915,0.72933123345
444,1.39475,10.9172641251,1.39475,0.497954234055,1.395,10.699424599,1.395,0.696783215023
445,1.398,10.9840923164,1.398,0.503436955316,1.398,10.7875063062,1.39775,0.730032784554
446,1.40125,10.9375025959,1.40125,0.498867096508,1.40125,10.7370987256,1.40125,0.697459569612
447,1.40425,10.974845101,1.40425,0.502901397773,1.40425,10.7780127555,1.404,0.730188774686
448,1.4075,10.9678794042,1.4075,0.500233086947,1.4075,10.762769379,1.4075,0.697614105518
449,1.4105,10.9534976649,1.4105,0.501814525423,1.4105,10.7563779788,1.41025,0.729803403697
450,1.41375,10.9861698355,1.41375,0.501051420461,1.41375,10.7764184811,1.41375,0.697246080698
451,1.41675,10.9200733669,1.41675,0.500177604175,1.41675,10.722627459,1.4165,0.72888125126
452,1.42,10.9923537445,1.42,0.501321163232,1.42,10.778039299,1.42,0.696355244189
453,1.42325,10.9197672845,1.42325,0.500988997874,1.42325,10.7237476796,1.42275,0.72742719621
454,1.42625,10.9864243209,1.42625,0.50104197936,1.42625,10.7676363695,1.42625,0.694941839194
455,1.4295,10.9532664154,1.4295,0.502401051675,1.4295,10.7571511449,1.42925,0.726963596588
456,1.4325,10.9683880964,1.4325,0.500214131473,1.4325,10.74522545,1.43275,0.69467938085
457,1.43575,10.9746895164,1.43575,0.503262250879,1.43575,10.7784318206,1.4355,0.728499549381
458,1.43875,10.9382649378,1.43875,0.498838480743,1.43875,10.7108334958,1.439,0.696166315889
459,1.442,10.9840128605,1.442,0.503571696252,1.442,10.7875673513,1.44175,0.729484931249
460,1.44525,10.9163643417,1.44525,0.49784505427,1.44525,10.7186948934,1.44525,0.69713330519
461,1.44825,10.9812260388,1.44825,0.503329101893,1.44825,10.7845489423,1.448,0.729923192557
462,1.4515,10.9531758523,1.4515,0.499503034371,1.4515,10.7507794786,1.4515,0.697578847722
463,1.4545,10.9663319747,1.4545,0.502534795146,1.4545,10.7693813522,1.45425,0.729818290892
464,1.45775,10.9779171733,1.45775,0.500614097723,1.45775,10.7708504482,1.45775,0.697501929533
465,1.46075,10.9393469221,1.46075,0.501189715799,1.46075,10.7420828692,1.4605,0.729174607064
466,1.464,10.9905610543,1.464,0.501176992492,1.464,10.778895029,1.464,0.696902026655
467,1.467,10.9003004493,1.46725,0.500083851535,1.467,10.7026852712,1.46675,0.727996862951
468,1.47025,10.9910935696,1.47025,0.501191064173,1.47025,10.7749117545,1.47025,0.695779108149
469,1.4735,10.9368420256,1.4735,0.501787791766,1.4735,10.7408261558,1.473,0.726290042566
470,1.4765,10.9795141339,1.4765,0.500656256515,1.4765,10.7589104025,1.4765,0.694133639242
471,1.47975,10.9647114253,1.47975,0.502941632136,1.47975,10.7685704553,1.4795,0.727543557326
472,1.48275,10.9558355024,1.48275,0.499573111856,1.48275,10.7309119574,1.483,0.695392307238
473,1.486,10.98049206,1.486,0.50354414655,1.486,10.7841799356,1.48575,0.728814031036
474,1.489,10.9200837567,1.489,0.497942770861,1.48925,10.6968541587,1.48925,0.696648635257
475,1.49225,10.9841664142,1.49225,0.503594721984,1.49225,10.7876385747,1.492,0.729535925683
476,1.4955,10.9350373209,1.4955,0.498622906769,1.4955,10.7353453377,1.4955,0.697384055494
477,1.4985,10.975730299,1.4985,0.503093358772,1.4985,10.7789439099,1.49825,0.72971293422
478,1.50175,10.9662217827,1.50175,0.500026306468,1.50175,10.7618341062,1.50175,0.697597283443
479,1.50475,10.9551928583,1.50475,0.502040670182,1.50475,10.7581070227,1.5045,0.729349216769
480,1.508,10.9853216791,1.508,0.500882129607,1.508,10.7763016252,1.508,0.69728752348
481,1.511,10.9225765613,1.511,0.500437881299,1.511,10.7251525075,1.51075,0.728449317351
482,1.51425,10.9923159737,1.51425,0.501189403315,1.51425,10.7787404069,1.51425,0.696454471843
483,1.5175,10.9169907516,1.5175,0.501012988504,1.5175,10.7210642833,1.517,0.72701808312
484,1.5205,10.9871969639,1.5205,0.500947752532,1.5205,10.7691542381,1.5205,0.695098319732
485,1.52375,10.9512976333,1.52375,0.502459229737,1.52375,10.755264331,1.5235,0.726459558716
486,1.52675,10.9699702894,1.52675,0.500157400664,1.52675,10.7475581293,1.527,0.694462641084
487,1.53,10.9735305295,1.53,0.503354744683,1.53,10.7773437283,1.52975,0.728016298227
488,1.533,10.940654926,1.533,0.498819169637,1.533,10.71397829,1.53325,0.696006988644
489,1.53625,10.9836648237,1.53625,0.503698593291,1.53625,10.7872792261,1.536,0.729023117336
490,1.5395,10.9134694803,1.5395,0.497592498481,1.5395,10.7164725725,1.5395,0.697031131913
491,1.5425,10.9816892164,1.5425,0.503490448781,1.5425,10.7850611355,1.54225,0.729483421714
492,1.54575,10.9510873134,1.54575,0.499287754514,1.54575,10.7493733788,1.54575,0.697533517138
493,1.54875,10.9676057396,1.54875,0.502730597602,1.54875,10.7706933219,1.5485,0.729401128462
494,1.552,10.9766372443,1.552,0.500436195647,1.552,10.7702613289,1.552,0.697513078341
495,1.555,10.9414297566,1.555,0.501419938684,1.555,10.7441931823,1.55475,0.728780582143
496,1.55825,10.9900911321,1.55825,0.50103653097,1.55825,10.7791228915,1.55825,0.696969240228
497,1.56125,10.9031899464,1.5615,0.500077301318,1.56125,10.7055916062,1.561,0.727626472547
498,1.5645,10.9914341596,1.5645,0.501088066778,1.5645,10.7759558478,1.5645,0.695901921239
499,1.56775,10.9344519009,1.56775,0.501815600401,1.56775,10.7385164372,1.56725,0.725943755593
500,1.57075,10.980664849,1.57075,0.500590707541,1.57075,10.7607692271,1.57075,0.69431153669
501,1.574,10.9631300138,1.574,0.503003944817,1.574,10.7670596225,1.57375,0.727088317743
502,1.577,10.9577950639,1.577,0.499544956274,1.577,10.7335832672,1.57725,0.695209715216
503,1.58025,10.9797209936,1.58025,0.50364106769,1.58025,10.7834696951,1.58,0.728381272406
504,1.58325,10.9228499955,1.58325,0.49795191432,1.58325,10.6944294032,1.5835,0.696521399775
505,1.5865,10.9842064345,1.5865,0.503726315129,1.5865,10.7877297376,1.58625,0.729126193879
506,1.58975,10.9325184953,1.58975,0.498398235495,1.58975,10.7334728839,1.58975,0.697311923852
507,1.59275,10.9765812563,1.59275,0.503259646567,1.59275,10.7798363926,1.5925,0.72932673355
508,1.596,10.9645104571,1.596,0.499838897154,1.596,10.7607770667,1.596,0.69757995237
509,1.599,10.956853712,1.599,0.502241634384,1.599,10.7597998479,1.59875,0.728987014335
510,1.60225,10.9844197266,1.60225,0.500732066411,1.60225,10.7760604524,1.60225,0.697324639759
511,1.60525,10.9250453803,1.60525,0.500673462836,1.60525,10.7276438069,1.605,0.728111547382
512,1.6085,10.9922243764,1.6085,0.501076731172,1.6085,10.7793147978,1.6085,0.696545632939
513,1.61175,10.914179111,1.61175,0.501011318591,1.61175,10.718330971,1.61125,0.726705151171
514,1.61475,10.9879158118,1.61475,0.500872477059,1.61475,10.7705431394,1.61475,0.69524307442
515,1.618,10.9492933816,1.618,0.502492219816,1.618,10.7533297222,1.61775,0.72602701758
516,1.621,10.9714987802,1.621,0.500119488096,1.621,10.7497597401,1.62125,0.694258093736
517,1.62425,10.9723357748,1.62425,0.503422516622,1.62425,10.7762099929,1.624,0.727607230165
518,1.62725,10.942991366,1.62725,0.498818546813,1.62725,10.7169900629,1.6275,0.695856109269
519,1.6305,10.9832807845,1.6305,0.503801228114,1.6305,10.7869476381,1.63025,0.72863801672
520,1.63375,10.9105211364,1.63375,0.497357625841,1.63375,10.7141379588,1.63375,0.696933722826
521,1.63675,10.9821162204,1.63675,0.503627986614,1.63675,10.7855320725,1.6365,0.729122739991
522,1.64,10.9489451055,1.64,0.4990900232,1.64,10.747852475,1.64,0.697489331452
523,1.643,10.9688432231,1.643,0.502903037662,1.643,10.7719662663,1.64275,0.729065278617
524,1.64625,10.9753035211,1.64625,0.500275711136,1.64625,10.7695550358,1.64625,0.697521820514
525,1.64925,10.9434762648,1.64925,0.501627239318,1.64925,10.7462667227,1.649,0.728469943167
526,1.6525,10.9895673521,1.6525,0.500913359511,1.6525,10.7792313512,1.6525,0.697030566626
527,1.6555,10.9060431351,1.65575,0.500046979242,1.6555,10.7084634409,1.65525,0.727341393823
528,1.65875,10.9917208896,1.65875,0.501002235276,1.65875,10.7768784496,1.65875,0.69601544069
529,1.662,10.9320246192,1.662,0.501820063907,1.662,10.7361573306,1.6615,0.7256845611
530,1.665,10.9817617635,1.665,0.50054220348,1.665,10.762504611,1.665,0.694476811043
531,1.66825,10.9615111368,1.66825,0.503043333694,1.66825,10.7655013328,1.668,0.726698139492
532,1.67125,10.9597009452,1.67125,0.499533727678,1.67125,10.7361293265,1.6715,0.695036445799
533,1.6745,10.9789122162,1.6745,0.503715480917,1.6745,10.7827139614,1.67425,0.728015957248
534,1.6775,10.9255627356,1.6775,0.497977869754,1.6775,10.6977832843,1.67775,0.696400066999
535,1.68075,10.9842085614,1.68075,0.503835810798,1.68075,10.7877774019,1.6805,0.728786148049
536,1.684,10.9299460572,1.684,0.498189442656,1.684,10.7314919224,1.684,0.697242333776
537,1.687,10.9773942007,1.687,0.503404241848,1.687,10.7806873998,1.68675,0.729012323304
538,1.69025,10.9627453609,1.69025,0.499667246207,1.69025,10.7596093122,1.69025,0.697561863616
539,1.69325,10.9584764956,1.69325,0.502421305548,1.69325,10.7614532473,1.693,0.728698570537
540,1.6965,10.9834639068,1.6965,0.500597644875,1.6965,10.7757064895,1.6965,0.697357764005
541,1.6995,10.9274761346,1.6995,0.500888145313,1.6995,10.7300977547,1.69925,0.727849370039
542,1.70275,10.9920788764,1.70275,0.500979587214,1.70275,10.7797744555,1.70275,0.696629635411
543,1.706,10.9113288245,1.706,0.500987995039,1.706,10.715546939,1.7055,0.726469513834
544,1.709,10.9885807828,1.709,0.500812619396,1.709,10.7718154955,1.709,0.695377574383
545,1.71225,10.9472501626,1.71225,0.50250393699,1.71225,10.7513461191,1.712,0.725651436533
546,1.71525,10.9729734812,1.71525,0.500096885942,1.71525,10.7518431245,1.7155,0.694063537804
547,1.7185,10.9711017938,1.7185,0.503469391869,1.7185,10.775029025,1.71825,0.727257361432
548,1.7215,10.9452741642,1.7215,0.498833129858,1.7215,10.7198820587,1.72175,0.69571205072
549,1.72475,10.9828573226,1.72475,0.503883337914,1.72475,10.7865706138,1.7245,0.72831422848
550,1.728,10.9075192574,1.728,0.497137101642,1.728,10.7117005316,1.728,0.696840017453
551,1.731,10.9825036677,1.731,0.503745366526,1.731,10.7859594023,1.73075,0.728825358718
552,1.73425,10.9467491717,1.73425,0.498906529765,1.73425,10.7462266965,1.73425,0.697445788748
553,1.73725,10.9700410782,1.73725,0.503055682323,1.73725,10.7731974631,1.737,0.728794593745
554,1.7405,10.9739159424,1.7405,0.500129357213,1.7405,10.7687419317,1.7405,0.697528204112
555,1.7435,10.945483135,1.7435,0.50181510248,1.7435,10.7483004042,1.74325,0.72822621176
556,1.74675,10.9889896482,1.74675,0.5008042145,1.74675,10.7792311879,1.74675,0.697086594727
557,1.74975,10.9088567382,1.74975,0.500025055385,1.74975,10.711297332,1.7495,0.727124845143
558,1.753,10.9919536884,1.753,0.500930329119,1.753,10.7776907399,1.753,0.696120786495
559,1.75625,10.929557044,1.75625,0.501804771144,1.75625,10.7337479377,1.75575,0.725495400993
560,1.75925,10.9828048006,1.75925,0.500507526582,1.75925,10.7641281182,1.75925,0.694631103189
561,1.7625,10.9598516914,1.7625,0.503063306485,1.7625,10.7638943301,1.76225,0.726359834451
562,1.7655,10.961553064,1.7655,0.499536230874,1.7655,10.7385620666,1.76575,0.69487071734
563,1.76875,10.9780626579,1.76875,0.5037708145,1.76875,10.7819111258,1.7685,0.727704503044
564,1.77175,10.9282218885,1.77175,0.498017464313,1.77175,10.7010225261,1.772,0.696283388041
565,1.775,10.9841697567,1.775,0.503926559502,1.775,10.7877796116,1.77475,0.728501837892
566,1.77825,10.9273199585,1.77825,0.497993494712,1.77825,10.7294113686,1.77825,0.697174561619
567,1.78125,10.978166125,1.78125,0.503530419065,1.78125,10.7814946342,1.781,0.728755411521
568,1.7845,10.9609264418,1.7845,0.499508341077,1.7845,10.7583401535,1.7845,0.697542810713
569,1.7875,10.9600582327,1.7875,0.502582883752,1.7875,10.7630645885,1.78725,0.728469277337
570,1.79075,10.9824541629,1.79075,0.500475873168,1.79075,10.7752494283,1.79075,0.697387198341
571,1.79375,10.9298658775,1.79375,0.50108505613,1.79375,10.7325113896,1.7935,0.727647886229
572,1.797,10.9918794121,1.797,0.500895000081,1.797,10.7801294376,1.797,0.696707280877
573,1.80025,10.9084370764,1.80025,0.500946309189,1.80025,10.7127115469,1.79975,0.726296005389
574,1.80325,10.9891918103,1.80325,0.500765228439,1.80325,10.7729817151,1.80325,0.695503111157
575,1.8065,10.9451651894,1.8065,0.502497599292,1.8065,10.7493125531,1.80625,0.725321223111
576,1.8095,10.9743943202,1.8095,0.500086663157,1.8095,10.7538190275,1.80975,0.693877066569
577,1.81275,10.9698258278,1.81275,0.503498516637,1.81275,10.7737995321,1.8125,0.726954727165
578,1.81575,10.947503243,1.81575,0.498860007619,1.81575,10.7226653436,1.816,0.695573405872
579,1.819,10.9823917068,1.819,0.503947998576,1.819,10.7861465418,1.81875,0.728039439443
580,1.822,10.9085481999,1.822,0.497086563261,1.82225,10.7091682913,1.82225,0.696749101246
581,1.82525,10.982848854,1.82525,0.503845595573,1.82525,10.7863411993,1.825,0.72857864009
582,1.8285,10.944499468,1.8285,0.498734513512,1.8285,10.7445044051,1.8285,0.697402459545
583,1.8315,10.9711966267,1.8315,0.503191471303,1.8315,10.7743846783,1.83125,0.728576134649
584,1.83475,10.9724744598,1.83475,0.499994391596,1.83475,10.7678307262,1.83475,0.697532276712
585,1.83775,10.9474477146,1.83775,0.501986402047,1.83775,10.7502916897,1.8375,0.728036170092
586,1.841,10.9883579674,1.841,0.500706371868,1.841,10.7791314455,1.841,0.697137840695
587,1.844,10.9116281278,1.844,0.500231775388,1.844,10.7140904454,1.84375,0.726963352305
588,1.84725,10.9921324982,1.84725,0.500869642269,1.84725,10.7784020839,1.84725,0.696218934487
589,1.8505,10.9270466697,1.8505,0.501772675467,1.8505,10.7312875372,1.85,0.725362566427
590,1.8535,10.9837938973,1.8535,0.500483988683,1.8535,10.7656494218,1.8535,0.694775839274
591,1.85675,10.9581491966,1.85675,0.503066751567,1.85675,10.7622375957,1.8565,0.726062874593
592,1.85975,10.9633513518,1.85975,0.499549795438,1.85975,10.7408914553,1.86,0.694710993085
593,1.863,10.977169861,1.863,0.503809893154,1.863,10.7810598765,1.86275,0.727436052434
594,1.866,10.9308273806,1.866,0.498068045197,1.866,10.704157378,1.86625,0.696170286975
595,1.86925,10.984087586,1.86925,0.504001323613,1.86925,10.7877347661,1.869,0.728262098186
596,1.8725,10.9246401625,1.8725,0.497807862078,1.8725,10.7272387278,1.8725,0.697107985317
597,1.8755,10.9788946172,1.8755,0.503640879568,1.8755,10.7822562111,1.87525,0.728544546216
598,1.87875,10.9590536591,1.87875,0.499359668584,1.87875,10.7569774144,1.87875,0.697522618042
599,1.88175,10.9615965328,1.88175,0.50272901065,1.88175,10.7646317075,1.8815,0.728287416693
600,1.885,10.9813904497,1.885,0.500364254344,1.885,10.7746973985,1.885,0.69741320574
601,1.888,10.9322122397,1.888,0.501266778564,1.888,10.7348822739,1.88775,0.727495132132
602,1.89125,10.9916259336,1.89125,0.500820488914,1.89125,10.7803881677,1.89125,0.69677926264
603,1.8945,10.9055016121,1.8945,0.500888972323,1.8945,10.7098242847,1.894,0.726172436062
604,1.8975,10.9897488395,1.8975,0.500727839284,1.8975,10.774050504,1.8975,0.695620799709
605,1.90075,10.9430362282,1.90075,0.502475859165,1.90075,10.7472282413,1.9005,0.725027123868
606,1.90375,10.9757612376,1.90375,0.500086370682,1.90375,10.7556964248,1.90375,0.693938327836
607,1.907,10.9685056635,1.907,0.503512485696,1.907,10.7725204621,1.90675,0.726689763054
608,1.91,10.9496785373,1.91,0.498896746796,1.91,10.7253491518,1.91025,0.695438965189
609,1.91325,10.9818817434,1.91325,0.503997748363,1.91325,10.7856741045,1.913,0.727803793894
610,1.91625,10.9115294696,1.91625,0.497160229388,1.9165,10.7065479713,1.9165,0.696660188416
611,1.9195,10.9831496045,1.9195,0.503931156677,1.9195,10.7866758848,1.91925,0.728372456145
612,1.92275,10.9421959605,1.92275,0.498571671551,1.92275,10.7426926252,1.92275,0.697358974961
613,1.92575,10.9723077127,1.92575,0.503312833359,1.92575,10.7755260762,1.9255,0.728399519947
614,1.929,10.9709790354,1.929,0.499868525896,1.929,10.766828724,1.929,0.697534079104
615,1.932,10.9493678659,1.932,0.502143513781,1.932,10.752238491,1.93175,0.727889201833
616,1.93525,10.9876722673,1.93525,0.500617557599,1.93525,10.7789396982,1.93525,0.697184747366
617,1.93825,10.9143551842,1.93825,0.500424544708,1.93825,10.7168404458,1.938,0.726846082111
618,1.9415,10.9922572719,1.9415,0.500817914976,1.9415,10.7790203143,1.9415,0.696310721553
619,1.94475,10.9244914837,1.94475,0.501726213261,1.94475,10.7287755486,1.94425,0.725275025014
620,1.94775,10.9847290018,1.94775,0.500469344214,1.94775,10.7670766021,1.94775,0.694912241896
621,1.951,10.9564016569,1.951,0.503056053035,1.951,10.760530302,1.95075,0.725798842946
622,1.954,10.9650957519,1.954,0.499572189908,1.954,10.7431258097,1.95425,0.694555955645
623,1.95725,10.9762318472,1.95725,0.503835049719,1.95725,10.7801591419,1.957,0.72720191314
624,1.96025,10.9333791498,1.96025,0.498127394997,1.96025,10.707196383,1.9605,0.696059841251
625,1.9635,10.9839600873,1.9635,0.504062385756,1.9635,10.7876415537,1.96325,0.728057978729
626,1.96675,10.9219066419,1.96675,0.497630434845,1.96675,10.7249803046,1.96675,0.69704207089
627,1.96975,10.9795777314,1.96975,0.503737856802,1.96975,10.7829705825,1.9695,0.72837053638
628,1.973,10.9571269814,1.973,0.499219131791,1.973,10.7555276559,1.973,0.697501133546
629,1.976,10.9630894658,1.976,0.502861871546,1.976,10.7661528242,1.97575,0.728143573602
630,1.97925,10.9802727316,1.97925,0.500260704331,1.97925,10.7740572079,1.97925,0.697436009068
631,1.98225,10.9345133065,1.98225,0.501435450816,1.98225,10.7372083994,1.982,0.727381485239
632,1.9855,10.9913184009,1.9855,0.500753982418,1.9855,10.7805576908,1.9855,0.696846171139
633,1.98875,10.9025206167,1.98875,0.500818222832,1.98875,10.7068847454,1.98825,0.726088991982
634,1.99175,10.9902518258,1.99175,0.500698393341,1.99175,10.775029134,1.99175,0.695731590377
635,1.995,10.9408614794,1.995,0.502440907568,1.995,10.74509255,1.99475,0.724761739009
636,1.998,10.9770741839,1.998,0.500093962579,1.998,10.7574828058,1.998,0.694092737517
637,2.00125,10.9671395154,2.00125,0.503513443485,2.00125,10.7711909573,2.001,0.726454809675
638,2.00425,10.9517999927,2.00425,0.498941314058,2.00425,10.7279411801,2.0045,0.695307694244
639,2.0075,10.9813256611,2.0075,0.504034686114,2.0075,10.7851522235,2.00725,0.727599388549
640,2.0105,10.914457093,2.0105,0.497241669802,2.01075,10.7038452275,2.01075,0.696572606042
641,2.01375,10.9834041621,2.01375,0.504004104,2.01375,10.7869621627,2.0135,0.728198675293
642,2.017,10.9398386241,2.017,0.49841608264,2.017,10.7407972478,2.017,0.697315017506
643,2.02,10.9733725922,2.02,0.503421778897,2.02,10.7766201469,2.01975,0.72825640504
644,2.02325,10.9694296398,2.02325,0.499749850405,2.02325,10.7657420423,2.02325,0.697533642817
645,2.02625,10.9512418581,2.02625,0.502288405254,2.02625,10.7541390887,2.026,0.7277767644
646,2.0295,10.9869325142,2.0295,0.500535873448,2.0295,10.7786622805,2.0295,0.697227688563
647,2.0325,10.9170361891,2.0325,0.500605289008,2.0325,10.7195454074,2.03225,0.726764308734
648,2.03575,10.9923279714,2.03575,0.5007732604,2.03575,10.7795519739,2.03575,0.696396856777
649,2.039,10.9218898617,2.039,0.501667398328,2.039,10.726211505,2.0385,0.725223882102
650,2.042,10.9856100715,2.042,0.50046171769,2.042,10.7684164015,2.042,0.695041348074
651,2.04525,10.9546074605,2.04525,0.503033182448,2.04525,10.7587717762,2.045,0.725560996392
652,2.04825,10.9667862168,2.04825,0.499601550125,2.04825,10.7452720629,2.0485,0.694404481415
653,2.0515,10.9752470166,2.0515,0.503848214324,2.0515,10.7792080466,2.05125,0.726995111923
654,2.0545,10.9358771437,2.0545,0.498193660863,2.0545,10.7101466563,2.05475,0.695951263038
655,2.05775,10.9837856726,2.05775,0.504111635446,2.05775,10.787498899,2.0575,0.727882290286
656,2.061,10.9191193774,2.061,0.497459452956,2.061,10.7226413864,2.061,0.696976360741
657,2.064,10.9802138909,2.064,0.503823200493,2.064,10.7836364762,2.06375,0.728225990692
658,2.06725,10.9551463854,2.06725,0.499084981002,2.06725,10.7539963726,2.06725,0.697478224019
659,2.07025,10.9645354662,2.07025,0.502983277194,2.07025,10.7676264729,2.07,0.728030168346
660,2.0735,10.979100981,2.0735,0.500163483734,2.0735,10.7733345504,2.0735,0.697455793365
661,2.0765,10.936767523,2.0765,0.501592845493,2.0765,10.7394881107,2.07625,0.727299190878
662,2.07975,10.990956782,2.07975,0.500693751445,2.07975,10.7806438919,2.07975,0.696908503239
663,2.083,10.8994926239,2.083,0.500735911956,2.083,10.703892605,2.0825,0.726037756699
664,2.086,10.9907007327,2.086,0.500675171674,2.086,10.7759236737,2.086,0.695836285158
665,2.08925,10.9386394868,2.08925,0.502394557354,2.08925,10.742904966,2.089,0.724519137828
666,2.09225,10.978333118,2.09225,0.500107730099,2.09225,10.7591844144,2.09225,0.694239570885
667,2.0955,10.9657259379,2.0955,0.503503165198,2.0955,10.7698103182,2.09525,0.726243719558
668,2.0985,10.9538675633,2.0985,0.498992010829,2.0985,10.7304478398,2.09875,0.695178712148
669,2.10175,10.9807220243,2.10175,0.504060550091,2.10175,10.7845800154,2.1015,0.727419871993
670,2.10475,10.9173310191,2.10475,0.497329196104,2.105,10.701064804,2.105,0.696485779599
671,2.108,10.9836111005,2.108,0.5040661396,2.108,10.7871989689,2.10775,0.728050754817
672,2.11125,10.9374274406,2.11125,0.498266143882,2.11125,10.7388232069,2.11125,0.697270313704
673,2.11425,10.9743898485,2.11425,0.503519974502,2.11425,10.7776656483,2.114,0.728140068373
674,2.1175,10.9678262509,2.1175,0.499636771494,2.1175,10.7645757978,2.1175,0.697530989835
675,2.1205,10.9530682833,2.1205,0.502422708312,2.1205,10.7559920653,2.12025,0.727691969654
676,2.12375,10.9861386819,2.12375,0.500459735009,2.12375,10.7783044846,2.12375,0.697266975877
677,2.12675,10.9196697438,2.12675,0.500775606124,2.12675,10.7222037412,2.1265,0.726710989477
678,2.13,10.9923445661,2.13,0.500734103325,2.13,10.7800025232,2.13,0.696477935256
679,2.13325,10.919240488,2.13325,0.501597897784,2.13325,10.7235950304,2.13275,0.725201952227
680,2.13625,10.986437071,2.13625,0.50045954307,2.13625,10.7696744416,2.13625,0.695164030075
681,2.1395,10.9527653003,2.1395,0.502999772673,2.1395,10.7569614716,2.13925,0.725343920272
682,2.1425,10.9684227065,2.1425,0.499636319215,2.1425,10.7473359906,2.14275,0.694255616151
683,2.14575,10.9742140706,2.14575,0.503850986235,2.14575,10.7782058747,2.1455,0.726810041914
684,2.14875,10.9383213177,2.14875,0.498265295088,2.14875,10.7130141202,2.149,0.695843881907
685,2.152,10.9835630512,2.152,0.504150638997,2.152,10.7873059196,2.15175,0.727729245264
686,2.15525,10.9162783556,2.15525,0.497293448148,2.15525,10.7202264022,2.15525,0.696910463443
687,2.15825,10.980801813,2.15825,0.50389844465,2.15825,10.7842528459,2.158,0.728104952176
688,2.1615,10.9531118537,2.1615,0.498955756305,2.1615,10.7523881613,2.1615,0.697453771962
689,2.1645,10.9659332588,2.1645,0.503094729956,2.1645,10.7690514462,2.16425,0.72794108573
690,2.16775,10.9778751767,2.16775,0.500071140951,2.16775,10.7725341839,2.16775,0.697472709745
691,2.17075,10.9389736218,2.17075,0.501740433959,2.17075,10.7417200419,2.1705,0.727241986605
692,2.174,10.9905410515,2.174,0.50063835268,2.174,10.7806516835,2.174,0.696966673117
693,2.177,10.89995245,2.17725,0.500643572942,2.177,10.7022904435,2.17675,0.72601233129
694,2.18025,10.9910955303,2.18025,0.500656739239,2.18025,10.7767391833,2.18025,0.695935555525
695,2.1835,10.9363690683,2.1835,0.502338310613,2.1835,10.7406650741,2.18325,0.72429455567
696,2.1865,10.9795380055,2.1865,0.500126246463,2.1865,10.7608064522,2.1865,0.694379750727
697,2.18975,10.9642637558,2.18975,0.50348312234,2.18975,10.7683779743,2.1895,0.726051547208
698,2.19275,10.9558812103,2.19275,0.499047418602,2.19275,10.7328744676,2.193,0.695051271499
699,2.196,10.9800696645,2.196,0.504076781791,2.196,10.7839567568,2.19575,0.727260128324
700,2.199,10.9201512044,2.199,0.497421398068,2.19925,10.6982106752,2.19925,0.696399219914
701,2.20225,10.9837692579,2.20225,0.504118675548,2.20225,10.787385429,2.202,0.727923418719
702,2.2055,10.9349623978,2.2055,0.498120517988,2.2055,10.7367746309,2.2055,0.69722462802
703,2.2085,10.9753583263,2.2085,0.503608803399,2.2085,10.7786615575,2.20825,0.728045084012
704,2.21175,10.9661688524,2.21175,0.499527959376,2.21175,10.7633342667,2.21175,0.697526133447
705,2.21475,10.9548459927,2.21475,0.502547777916,2.21475,10.7577962522,2.2145,0.727629251733
706,2.218,10.9852907498,2.218,0.500387819973,2.218,10.7778707285,2.218,0.697302866388
707,2.221,10.9222547055,2.221,0.500936823338,2.221,10.7248141355,2.22075,0.726680428381
708,2.22425,10.9923070311,2.22425,0.50069912891,2.22425,10.7803765163,2.22425,0.69655445262
709,2.2275,10.9165422931,2.2275,0.501519093524,2.2275,10.7209258228,2.227,0.725203418978
710,2.2305,10.9872099712,2.2305,0.500461512975,2.2305,10.7708554066,2.2305,0.695281016647
711,2.23375,10.9508741128,2.23375,0.502957177756,2.23375,10.7550989432,2.2335,0.725143256344
712,2.23675,10.9700051875,2.23675,0.499675197264,2.23675,10.7493224009,2.237,0.694108552378
713,2.24,10.9731319513,2.24,0.503844692163,2.24,10.7771520407,2.23975,0.726642184469
714,2.243,10.9407116335,2.243,0.498341005241,2.243,10.7158037015,2.24325,0.695737129099
715,2.24625,10.9832911708,2.24625,0.504180696302,2.24625,10.7870618914,2.246,0.727594173988
716,2.2495,10.9133835688,2.2495,0.497131195559,2.2495,10.7177390586,2.2495,0.696844044806
717,2.2525,10.9813404507,2.2525,0.503964862867,2.2525,10.7848188309,2.25225,0.728002609372
718,2.25575,10.9510233748,2.25575,0.498830239615,2.25575,10.7507068643,2.25575,0.697427673401
719,2.25875,10.9672818018,2.25875,0.503197477645,2.25875,10.7704267489,2.2585,0.727871381625
720,2.262,10.9765953028,2.262,0.499982464658,2.262,10.7716600809,2.262,0.697486879898
721,2.265,10.941130566,2.265,0.501879438769,2.265,10.7439030661,2.26475,0.727204804598
722,2.26825,10.9900711893,2.26825,0.500586581545,2.26825,10.7805851631,2.26825,0.697021023378
723,2.27125,10.9029154012,2.2715,0.500542477197,2.27125,10.705278695,2.271,0.726007533049
724,2.2745,10.9914361944,2.2745,0.500641898202,2.2745,10.7774798801,2.2745,0.696029960069
725,2.27775,10.9340492614,2.27775,0.502273413384,2.27775,10.738372538,2.27725,0.72428448384
726,2.28075,10.9806888178,2.28075,0.500148320584,2.28075,10.7623532507,2.28075,0.694514046523
727,2.284,10.9627520112,2.284,0.50345453604,2.284,10.7668934602,2.28375,0.725874304862
728,2.287,10.9578409004,2.287,0.499106353052,2.287,10.7352255039,2.28725,0.694924740152
729,2.29025,10.9793676283,2.29025,0.504084577896,2.29025,10.7832818545,2.29,0.72711602755
730,2.29325,10.9229176112,2.29325,0.497517098154,2.29325,10.6961280667,2.2935,0.696312511534
731,2.2965,10.9838776853,2.2965,0.504162884541,2.2965,10.7875208242,2.29625,0.727812403185
732,2.29975,10.9324434881,2.29975,0.497978089281,2.29975,10.7346549714,2.29975,0.697177757768
733,2.30275,10.9762770805,2.30275,0.503689414764,2.30275,10.7796070319,2.3025,0.727967062629
734,2.306,10.9644574326,2.306,0.499422304487,2.306,10.7620210202,2.306,0.697519079617
735,2.309,10.9565740453,2.309,0.502664740185,2.309,10.7595506852,2.30875,0.727584103972
736,2.31225,10.9843887023,2.31225,0.500319024881,2.31225,10.7773646983,2.31225,0.697335570417
737,2.31525,10.924790137,2.31525,0.50109004418,2.31525,10.7273755066,2.315,0.726668009491
738,2.3185,10.9922153465,2.3185,0.500667239796,2.3185,10.7806777492,2.3185,0.696626819092
739,2.32175,10.9137944059,2.32175,0.501432132259,2.32175,10.7182036394,2.32125,0.725223565013
740,2.32475,10.987928748,2.32475,0.500466536151,2.32475,10.7719631974,2.32475,0.695392913287
741,2.328,10.9489330305,2.328,0.502906521702,2.328,10.7531838297,2.32775,0.724955488544
742,2.331,10.9715336314,2.331,0.499717099137,2.331,10.7512352954,2.33125,0.693962608938
743,2.33425,10.9719997948,2.33425,0.503830433817,2.33425,10.7760460659,2.334,0.726487889806
744,2.33725,10.9430480584,2.33725,0.498419712322,2.33725,10.7185194969,2.3375,0.695630523414
745,2.3405,10.9829691709,2.3405,0.504202887189,2.3405,10.7867662197,2.34025,0.727473300597
746,2.34375,10.9104350135,2.34375,0.496971673364,2.34375,10.7151824558,2.34375,0.696776820058
747,2.34675,10.9818289468,2.34675,0.504023513507,2.34675,10.7853337226,2.3465,0.727915067897
748,2.35,10.948880941,2.35,0.498707414651,2.35,10.7489556913,2.35,0.697399836286
749,2.353,10.9685802412,2.353,0.503292557573,2.353,10.7717515604,2.35275,0.727817050579
750,2.35625,10.9752613478,2.35625,0.499896444099,2.35625,10.7707155567,2.35625,0.69749840062
751,2.35925,10.9432375045,2.35925,0.5020108766,2.35925,10.7460362524,2.359,0.727183535677
752,2.3625,10.9895471799,2.3625,0.500537432812,2.3625,10.7804477467,2.3625,0.697071835636
753,2.3655,10.9058285047,2.36575,0.500433680078,2.3655,10.7082178124,2.36525,0.726019156292
754,2.36875,10.9917227051,2.36875,0.500629648864,2.36875,10.7781492768,2.36875,0.696119961039
755,2.372,10.9316792803,2.372,0.502200900318,2.372,10.7360270861,2.3715,0.72432881255
756,2.375,10.9817855307,2.375,0.500172958305,2.375,10.763828415,2.375,0.694643096836
757,2.37825,10.9611899213,2.37825,0.503418420614,2.37825,10.7653563962,2.378,0.725708769876
758,2.38125,10.9597466051,2.38125,0.499167825578,2.38125,10.7375046418,2.3815,0.694798584923
759,2.3845,10.9786151356,2.3845,0.504084932752,2.3845,10.7825548225,2.38425,0.726984228436
760,2.3875,10.9256302066,2.3875,0.497615313338,2.3875,10.6992086356,2.38775,0.696225302434
761,2.39075,10.9839356051,2.39075,0.504199741324,2.39075,10.7876045634,2.3905,0.727714255264
762,2.394,10.9298707078,2.394,0.497837926965,2.394,10.7324671127,2.394,0.69712952875
763,2.397,10.9771453361,2.397,0.503762764118,2.397,10.7805013771,2.39675,0.72790244634
764,2.40025,10.9626919841,2.40025,0.499318881047,2.40025,10.7606390394,2.40025,0.697509828489
765,2.40325,10.9582516682,2.40325,0.502774531789,2.40325,10.7612545683,2.403,0.727552870251
766,2.4065,10.9834325277,2.4065,0.500252428962,2.4065,10.7767894678,2.4065,0.697365258815
767,2.4095,10.9272752677,2.4095,0.501236186839,2.4095,10.7298869589,2.40925,0.726669985043
768,2.41275,10.9920694967,2.41275,0.500637520225,2.41275,10.7809093845,2.41275,0.696695372452
769,2.416,10.9109961147,2.416,0.501337966429,2.416,10.7154282857,2.4155,0.725258557398
770,2.419,10.9885933813,2.419,0.500473701861,2.419,10.7730010618,2.419,0.695500220801
771,2.42225,10.946941344,2.42225,0.502848738392,2.42225,10.7512158373,2.422,0.724777774017
772,2.42525,10.9730080137,2.42525,0.499761119133,2.42525,10.7530780026,2.4255,0.693817212782
773,2.4285,10.9708168937,2.4285,0.503809126852,2.4285,10.7748875585,2.42825,0.726344203694
774,2.4315,10.9453305636,2.4315,0.498500515687,2.4315,10.7211649121,2.43175,0.695523658728
775,2.43475,10.9825963461,2.43475,0.504218109415,2.43475,10.7864184165,2.4345,0.727363565729
776,2.438,10.9074326896,2.438,0.496814029106,2.438,10.7125591849,2.438,0.696708547006
777,2.441,10.9822665976,2.441,0.504075276762,2.441,10.7857969376,2.44075,0.727839169434
778,2.44425,10.9466845486,2.44425,0.498586433502,2.44425,10.7471373225,2.44425,0.697370179219
779,2.44725,10.969827875,2.44725,0.503380832701,2.44725,10.7730252037,2.447,0.727774841423
780,2.4505,10.9738733039,2.4505,0.499812235913,2.4505,10.7697033764,2.4505,0.697507348037
781,2.4535,10.9452937372,2.4535,0.50213559352,2.4535,10.7481188316,2.45325,0.727174841831
782,2.45675,10.9889690112,2.45675,0.500490067666,2.45675,10.7802422815,2.45675,0.697119340141
783,2.45975,10.9086910617,2.45975,0.500340986628,2.45975,10.7111069363,2.4595,0.72604378208
784,2.463,10.9919550463,2.463,0.500619156964,2.463,10.7787502985,2.463,0.696205939287
785,2.46625,10.9292584825,2.46625,0.502121631267,2.46625,10.7336284988,2.46575,0.724386545598
786,2.46925,10.9828281239,2.46925,0.500199329932,2.46925,10.7652349448,2.46925,0.694767429477
787,2.4725,10.9595768448,2.4725,0.503375619268,2.4725,10.7637664728,2.47225,0.725552332501
788,2.4755,10.9615983,2.4755,0.499231011072,2.4755,10.739714952,2.47575,0.694672357184
789,2.47875,10.9778115464,2.47875,0.504078673218,2.47875,10.7817752622,2.4785,0.726862022453
790,2.48175,10.9282889616,2.48175,0.497715223121,2.48175,10.7022202496,2.482,0.696137294975
791,2.485,10.9839423785,2.485,0.504230056711,2.485,10.7876361606,2.48475,0.72762617326
792,2.48825,10.9272440567,2.48825,0.497699254483,2.48825,10.7302134638,2.48825,0.697079791499
793,2.49125,10.9779624555,2.49125,0.503829646522,2.49125,10.7813440209,2.491,0.727848345839
794,2.4945,10.9608725025,2.4945,0.499216916627,2.4945,10.7591908117,2.4945,0.697498375826
795,2.4975,10.959878225,2.4975,0.502877932338,2.4975,10.7629072443,2.49725,0.727532579134
796,2.50075,10.9824222177,2.50075,0.500187263918,2.50075,10.7761475994,2.50075,0.697392069518
797,2.50375,10.9297094623,2.50375,0.501376015777,2.50375,10.7323477517,2.5035,0.726683306874
798,2.507,10.9918694692,2.507,0.500609206034,2.507,10.7810740564,2.507,0.696760389632
799,2.51025,10.9081468378,2.51025,0.501237387747,2.51025,10.7125996062,2.50975,0.725305276557
800,2.51325,10.9892038547,2.51325,0.500482250087,2.51325,10.7739717023,2.51325,0.695603351835
801,2.5165,10.9448984723,2.5165,0.50278460434,2.5165,10.7491947276,2.51625,0.724607809532
802,2.5195,10.9744283136,2.5195,0.499806501396,2.5195,10.7548532904,2.5195,0.693921473615
803,2.52275,10.9695826677,2.52275,0.503781532844,2.52275,10.7736761984,2.5225,0.726208730215
804,2.52575,10.947559124,2.52575,0.498582663659,2.52575,10.7237427773,2.526,0.695416193028
805,2.529,10.9821721167,2.529,0.504227109888,2.529,10.7860180807,2.52875,0.727262485884
806,2.532,10.908625884,2.532,0.496812038541,2.53225,10.7098714111,2.53225,0.696639020061
807,2.53525,10.9826528242,2.53525,0.504120885139,2.53525,10.7862079954,2.535,0.727772347955
808,2.5385,10.9444341967,2.5385,0.498466588731,2.5385,10.7452539949,2.5385,0.697338630397
809,2.5415,10.971024125,2.5415,0.503463021407,2.5415,10.7742471199,2.54125,0.727742110595
810,2.54475,10.9724311662,2.54475,0.499729136416,2.54475,10.7686258462,2.54475,0.697513781384
811,2.54775,10.947298686,2.54775,0.50225429404,2.54775,10.7501501682,2.5475,0.727176006895
812,2.551,10.9883366743,2.551,0.500443786181,2.551,10.7799711393,2.551,0.697163724306
813,2.554,10.9115024948,2.554,0.500496089623,2.554,10.7139453554,2.55375,0.726078626499
814,2.55725,10.992133205,2.55725,0.500609726343,2.55725,10.7792853801,2.55725,0.696288207447
815,2.5605,10.9267863417,2.5605,0.502036321341,2.5605,10.7311765995,2.56,0.72445483609
816,2.5635,10.9838165801,2.5635,0.500226743084,2.5635,10.766575335,2.5635,0.69488747925
817,2.56675,10.9579122558,2.56675,0.503326833463,2.56675,10.7621234379,2.5665,0.72540287527
818,2.56975,10.9633959634,2.56975,0.499295220947,2.56975,10.7418589864,2.57,0.694545680274
819,2.573,10.9769563351,2.573,0.504066487347,2.573,10.7809428474,2.57275,0.726747209916
820,2.576,10.9308938506,2.576,0.497816142733,2.576,10.7051655152,2.57625,0.696048238
821,2.57925,10.98389748,2.57925,0.50425450558,2.57925,10.7876152158,2.579,0.727545879867
822,2.5825,10.9245635372,2.5825,0.497561423931,2.5825,10.7278960366,2.5825,0.697028418
823,2.5855,10.9787279133,2.5855,0.503890723926,2.5855,10.782134491,2.58525,0.727802410749
824,2.58875,10.9589989864,2.58875,0.499115766741,2.58875,10.7576784119,2.58875,0.69748471429
825,2.59175,10.9614531904,2.59175,0.502975591095,2.59175,10.76450817,2.5915,0.727520811668
826,2.595,10.9813577668,2.595,0.500122888679,2.595,10.7754412286,2.595,0.697416113296
827,2.598,10.9320921953,2.598,0.50151016781,2.598,10.734757272,2.59775,0.726705491882
828,2.60125,10.9916152543,2.60125,0.500581659576,2.60125,10.7811739583,2.60125,0.696822096852
829,2.6045,10.9052460986,2.6045,0.501131054793,2.6045,10.7097174773,2.604,0.725361179602
830,2.6075,10.9897601542,2.6075,0.500491546618,2.6075,10.7748773677,2.6075,0.695702645309
831,2.61075,10.9428039389,2.61075,0.502714765646,2.61075,10.7471203077,2.6105,0.724443725546
832,2.61375,10.9757945133,2.61375,0.49985261516,2.61375,10.7565634602,2.61375,0.69405824074
833,2.617,10.9682966404,2.617,0.503748285633,2.617,10.772411724,2.61675,0.726079522748
834,2.62,10.9497337175,2.62,0.49866552894,2.62,10.7262554437,2.62025,0.695307838868
835,2.62325,10.9816960061,2.62325,0.504230510399,2.62325,10.7855648831,2.623,0.72716804154
836,2.62625,10.9116064747,2.62625,0.496931549703,2.6265,10.7071209435,2.6265,0.696568065035
837,2.6295,10.9829871495,2.6295,0.504160948596,2.6295,10.7865665002,2.62925,0.727712515176
838,2.63275,10.9421298869,2.63275,0.49834729008,2.63275,10.7433075754,2.63275,0.69730512668
839,2.63575,10.9721685135,2.63575,0.503539722031,2.63575,10.7754168475,2.6355,0.727716705143
840,2.639,10.9709349323,2.639,0.49964655846,2.639,10.7674848883,2.639,0.697517746264
841,2.642,10.9492518733,2.642,0.502367565109,2.642,10.752129736,2.64175,0.727184817292
842,2.64525,10.9876501628,2.64525,0.500398004323,2.64525,10.7796362957,2.64525,0.697205140091
843,2.64825,10.9142623258,2.64825,0.500645823572,2.64825,10.7167324803,2.648,0.726121419329
844,2.6515,10.9922571706,2.6515,0.500600776088,2.6515,10.779756548,2.6515,0.696367021361
845,2.65475,10.9242624264,2.65475,0.501945565663,2.65475,10.7286712461,2.65425,0.724531361081
846,2.65775,10.9847508848,2.65775,0.500254619984,2.65775,10.7678516603,2.65775,0.695003603328
847,2.661,10.9561957224,2.661,0.503272647106,2.661,10.7604270864,2.66075,0.72525867712
848,2.664,10.9651395767,2.664,0.499359880577,2.664,10.7439388659,2.66425,0.694418238575
849,2.66725,10.9760490692,2.66725,0.504048948019,2.66725,10.7800573104,2.667,0.726638001383
850,2.67025,10.9334448506,2.67025,0.497917500715,2.67025,10.7080465969,2.6705,0.695957919976
851,2.6735,10.9838004766,2.6735,0.504273649984,2.6735,10.7875414002,2.67325,0.727471521029
852,2.67675,10.921829154,2.67675,0.497423894725,2.67675,10.7255165104,2.67675,0.696975298832
853,2.67975,10.9794412756,2.67975,0.503946547748,2.67975,10.782872398,2.6795,0.727762726125
854,2.683,10.9570714363,2.683,0.499014893635,2.683,10.7561035705,2.683,0.697468834509
855,2.686,10.9629761296,2.686,0.503068049037,2.686,10.7660568963,2.68575,0.727515595703
856,2.68925,10.9802391716,2.68925,0.500058768328,2.68925,10.7746721346,2.68925,0.697437478683
857,2.69225,10.9344230314,2.69225,0.501639173673,2.69225,10.7371150122,2.692,0.726734514352
858,2.6955,10.9913068447,2.6955,0.500554348775,2.6955,10.781210916,2.6955,0.69688067833
859,2.69875,10.902293507,2.69875,0.501019515741,2.69875,10.7067818009,2.69825,0.725424190833
860,2.70175,10.9902622685,2.70175,0.500501062227,2.70175,10.7757199283,2.70175,0.695798378832
861,2.705,10.9406573526,2.705,0.502639760226,2.705,10.7449924214,2.70475,0.724284001953
862,2.708,10.9771065971,2.708,0.499898934064,2.708,10.7582104246,2.708,0.694191027171
863,2.71125,10.9669584195,2.71125,0.503709913042,2.71125,10.7710939219,2.711,0.725954997126
864,2.71425,10.9518543243,2.71425,0.498748588046,2.71425,10.7287048641,2.7145,0.695198355107
865,2.7175,10.981167621,2.7175,0.504228828857,2.7175,10.7850585535,2.71725,0.72707858789
866,2.7205,10.9145332676,2.7205,0.497051245985,2.72075,10.7043092928,2.72075,0.696495534612
867,2.72375,10.9832691795,2.72375,0.504195975305,2.72375,10.7868721258,2.7235,0.727657969044
868,2.727,10.9397716228,2.727,0.498228045038,2.727,10.7412996215,2.727,0.697269612735
869,2.73,10.9732606455,2.73,0.503611433183,2.73,10.7765340054,2.72975,0.727696869124
870,2.73325,10.9693846019,2.73325,0.499564012117,2.73325,10.7662821052,2.73325,0.697519277409
871,2.73625,10.9511529027,2.73625,0.502475895943,2.73625,10.7540570997,2.736,0.727199466503
872,2.7395,10.9869094724,2.7395,0.500352234751,2.7395,10.7792393959,2.7395,0.697243710299
873,2.7425,10.9169701573,2.7425,0.50079066848,2.7425,10.7194678224,2.74225,0.726170306749
874,2.74575,10.9923269348,2.74575,0.500591821454,2.74575,10.7801654883,2.74575,0.696442589843
875,2.749,10.9216863829,2.749,0.501849859787,2.749,10.726112325,2.7485,0.724614222668
876,2.752,10.9856310254,2.752,0.500282478489,2.752,10.7690656457,2.752,0.695116094413
877,2.75525,10.9544268895,2.75525,0.503213546515,2.75525,10.7586772518,2.755,0.725118336954
878,2.75825,10.9668291231,2.75825,0.499424510435,2.75825,10.7459563523,2.7585,0.694289768084
879,2.7615,10.9750893923,2.7615,0.504026532474,2.7615,10.7791184324,2.76125,0.726532938918
880,2.7645,10.9359419407,2.7645,0.498018820174,2.7645,10.7108652913,2.76475,0.695866163056
881,2.76775,10.9836510106,2.76775,0.504287958241,2.76775,10.7874144432,2.7675,0.727401585056
882,2.771,10.9190409134,2.771,0.497286215792,2.771,10.7230762875,2.771,0.696920340656
883,2.774,10.9801021836,2.774,0.503997577541,2.774,10.7835574204,2.77375,0.727727729581
884,2.77725,10.9550898549,2.77725,0.498913848592,2.77725,10.7544677308,2.77725,0.697450725934
885,2.78025,10.9644466826,2.78025,0.503155757112,2.78025,10.7675530516,2.78,0.727515321182
886,2.7835,10.9790664307,2.7835,0.499994456502,2.7835,10.7738417999,2.7835,0.697456236137
887,2.7865,10.936701609,2.7865,0.501763475866,2.7865,10.7394205514,2.78625,0.726768719537
888,2.78975,10.9909442349,2.78975,0.50052682963,2.78975,10.7811864495,2.78975,0.696936283683
889,2.793,10.899288743,2.793,0.50090322713,2.793,10.7037925002,2.7925,0.725492613756
890,2.796,10.990710188,2.796,0.500510355284,2.796,10.7765009397,2.796,0.69589077927
891,2.79925,10.9384583923,2.79925,0.502560036161,2.79925,10.7428109431,2.799,0.724127400852
892,2.80225,10.9783645513,2.80225,0.499945018857,2.80225,10.7597957732,2.80225,0.694320135058
893,2.8055,10.9655676825,2.8055,0.503666854841,2.8055,10.7697226178,2.80525,0.725833862234
894,2.8085,10.9539209266,2.8085,0.498831404122,2.8085,10.7310926601,2.80875,0.695087539796
895,2.81175,10.9805866374,2.81175,0.504222496858,2.81175,10.7844988702,2.8115,0.726992783409
896,2.81475,10.9174062407,2.81475,0.497170692941,2.815,10.7014377213,2.815,0.696421304432
897,2.818,10.9834985883,2.818,0.504226388826,2.818,10.7871246033,2.81775,0.727607320402
898,2.82125,10.9373594099,2.82125,0.498108442634,2.82125,10.7392314332,2.82125,0.697232040257
899,2.82425,10.9743001938,2.82425,0.50367857053,2.82425,10.7775982783,2.824,0.727681168507
900,2.8275,10.9677801765,2.8275,0.499481088562,2.8275,10.7650188327,2.8275,0.697518400971
901,2.8305,10.9530014454,2.8305,0.502579694465,2.8305,10.7559318984,2.83025,0.727218478346
902,2.83375,10.9861146005,2.83375,0.500306070791,2.83375,10.7787818099,2.83375,0.697279533882
903,2.83675,10.9196256588,2.83675,0.500931024666,2.83675,10.7221509762,2.8365,0.726223773111
904,2.84,10.9923424909,2.84,0.500582457923,2.84,10.7805136036,2.84,0.696515082936
905,2.84325,10.9190579207,2.84325,0.501749616573,2.84325,10.7234997459,2.84275,0.724701868387
906,2.84625,10.9864569912,2.84625,0.500309916247,2.84625,10.7702187251,2.84625,0.695225191871
907,2.8495,10.9526054652,2.8495,0.503149936934,2.8495,10.7568737989,2.84925,0.724980712514
908,2.8525,10.9684645879,2.8525,0.499488710348,2.8525,10.7479129091,2.85275,0.694160048337
909,2.85575,10.9740770108,2.85575,0.503999638465,2.85575,10.7781260343,2.8555,0.726430833041
910,2.85875,10.938385102,2.85875,0.498119703128,2.85875,10.71362309,2.859,0.695772817968
911,2.862,10.9834487866,2.862,0.504297820739,2.862,10.7872341223,2.86175,0.727334837775
912,2.86525,10.9161988238,2.86525,0.497148010729,2.86525,10.7205765385,2.86525,0.696863464022
913,2.86825,10.9807103399,2.86825,0.504044196458,2.86825,10.7841892927,2.868,0.727696144757
914,2.8715,10.9530542463,2.8715,0.498812257166,2.8715,10.7527720962,2.8715,0.697430377511
915,2.8745,10.9658645501,2.8745,0.503239091365,2.8745,10.7689963283,2.87425,0.72751867204
916,2.87775,10.9778395443,2.87775,0.499929580716,2.87775,10.7729514594,2.87775,0.697472441513
917,2.88075,10.9389276271,2.88075,0.501883443455,2.88075,10.7416735405,2.8805,0.726806754124
918,2.884,10.990527421,2.884,0.500498731622,2.884,10.7811018237,2.884,0.696989034145
919,2.887,10.8999290953,2.88725,0.500782569378,2.887,10.7022527294,2.88675,0.725565060228
920,2.89025,10.9911039047,2.89025,0.50051905724,2.89025,10.7772216953,2.89025,0.695980031651
921,2.8935,10.9362067942,2.8935,0.502475966889,2.8935,10.7405757716,2.89325,0.723972912746
922,2.8965,10.979568364,2.8965,0.49999050297,2.8965,10.7613208264,2.8965,0.694445811594
923,2.89975,10.9641241635,2.89975,0.503619477599,2.89975,10.7682976702,2.8995,0.725715064388
924,2.90275,10.9559335084,2.90275,0.49891361259,2.90275,10.733420178,2.903,0.694975224075
925,2.906,10.9799527875,2.906,0.504211874217,2.906,10.7838856512,2.90575,0.726909532521
926,2.909,10.9202253739,2.909,0.497289528,2.90925,10.6985072836,2.90925,0.696345269696
927,2.91225,10.9836751063,2.91225,0.504252542339,2.91225,10.7873237112,2.912,0.727559434069
928,2.9155,10.934893255,2.9155,0.49798813991,2.9155,10.7371040949,2.9155,0.697192367231
929,2.9185,10.9752868863,2.9185,0.503741480732,2.9185,10.7786094056,2.91825,0.727668430763
930,2.92175,10.9661216588,2.92175,0.499397446625,2.92175,10.763696184,2.92175,0.697515136396
931,2.92475,10.9547972275,2.92475,0.502679300927,2.92475,10.7577538331,2.9245,0.727240645184
932,2.928,10.985265546,2.928,0.500259173062,2.928,10.7782646786,2.928,0.697312690374
933,2.931,10.9222285543,2.931,0.501067226093,2.931,10.7247816047,2.93075,0.726280577882
934,2.93425,10.9923038337,2.93425,0.500572347909,2.93425,10.7808020609,2.93425,0.696584638841
935,2.9375,10.916376802,2.9375,0.501645180156,2.9375,10.7208334373,2.937,0.724793026981
936,2.9405,10.987228773,2.9405,0.500336597476,2.9405,10.7713120902,2.9405,0.69533109111
937,2.94375,10.9507312093,2.94375,0.503082156202,2.94375,10.7550166188,2.9435,0.724844871346
938,2.94675,10.9700459576,2.94675,0.499552146344,2.94675,10.7498097515,2.947,0.694028895514
939,2.95,10.9730116824,2.95,0.503968597638,2.95,10.7770799699,2.94975,0.726330712077
940,2.953,10.9407743171,2.953,0.498219817425,2.953,10.7163212301,2.95325,0.695677759625
941,2.95625,10.98319356,2.95625,0.504303563034,2.95625,10.7870002544,2.956,0.727270270366
942,2.9595,10.9133028944,2.9595,0.497008965421,2.9595,10.7180182409,2.9595,0.696804601443
943,2.9625,10.9812654979,2.9625,0.504086724068,2.9625,10.7847677959,2.96225,0.72766692775
944,2.96575,10.9509646161,2.96575,0.498709806871,2.96575,10.7510176706,2.96575,0.69740777817
945,2.96875,10.9672294833,2.96875,0.503318365483,2.96875,10.7703864715,2.9685,0.727524571331
946,2.972,10.976558514,2.972,0.499863830115,2.972,10.772002142,2.972,0.697486138936
947,2.975,10.9411008345,2.975,0.501999384351,2.975,10.7438736895,2.97475,0.726847510137
948,2.97825,10.9900564006,2.97825,0.500469745527,2.97825,10.7809580915,2.97825,0.697039027756
949,2.98125,10.902908186,2.9815,0.500657859623,2.98125,10.7052603498,2.981,0.725640393234
950,2.9845,10.9914434122,2.9845,0.500526860511,2.9845,10.7778832707,2.9845,0.696066286624
951,2.98775,10.9339023416,2.98775,0.502387863777,2.98775,10.7382868265,2.98725,0.723908130968
952,2.99075,10.9807180246,2.99075,0.500035080467,2.99075,10.7627866812,2.99075,0.694568258687
953,2.994,10.9626276438,2.994,0.503568087001,2.994,10.766818964,2.99375,0.725597742628
954,2.997,10.957892055,2.997,0.498994909169,2.997,10.7356885351,2.99725,0.694861266972
955,3.00025,10.9792658501,3.00025,0.504197261032,3.00025,10.7832187474,3,0.72682793947
956,3.00325,10.9229906484,3.00325,0.497407448545,3.00325,10.6966202424,3.0035,0.696267342245
957,3.0065,10.9837985098,3.0065,0.504274730444,3.0065,10.7874692669,3.00625,0.727513381364
958,3.00975,10.9323731662,3.00975,0.497866850651,3.00975,10.7349185118,3.00975,0.697150557257
959,3.01275,10.9762204974,3.01275,0.503800452988,3.01275,10.7795671715,3.0125,0.727657696148
960,3.016,10.9644090531,3.016,0.499312801577,3.016,10.7623150872,3.016,0.697509497945
961,3.019,10.9565400205,3.019,0.502774999221,3.019,10.7595226554,3.01875,0.727264978048
962,3.02225,10.9843623089,3.02225,0.500211258323,3.02225,10.7776889518,3.02225,0.69734324356
963,3.02525,10.924778613,3.02525,0.50119955144,3.02525,10.7273594277,3.025,0.72633970468
964,3.0285,10.9922109593,3.0285,0.500561209663,3.0285,10.7810318309,3.0285,0.696651369691
965,3.03175,10.913642832,3.03175,0.501536837513,3.03175,10.7181133433,3.03125,0.724886656455
966,3.03475,10.9879463628,3.03475,0.500362241922,3.03475,10.7723467313,3.03475,0.6954339514
967,3.038,10.9488039246,3.038,0.50301048608,3.038,10.7531056238,3.03775,0.724710051372
968,3.041,10.9715732204,3.041,0.499614539672,3.041,10.7516478883,3.04125,0.693896156563
969,3.04425,10.9718932073,3.04425,0.503933686624,3.04425,10.7759801199,3.044,0.726231781383
970,3.04725,10.9431095699,3.04725,0.498318885829,3.04725,10.7189607383,3.0475,0.695580883374
971,3.0505,10.9828851286,3.0505,0.504305456712,3.0505,10.7867126892,3.05025,0.727207057325
972,3.05375,10.910353136,3.05375,0.496868817718,3.05375,10.7154022113,3.05375,0.696743695722
973,3.05675,10.9817674528,3.05675,0.504125426995,3.05675,10.7852927487,3.0565,0.727639223887
974,3.06,10.9488209708,3.06,0.49860623691,3.06,10.7492052913,3.06,0.697382917191
975,3.063,10.9685412748,3.063,0.503393841216,3.063,10.7717232698,3.06275,0.727532136887
976,3.06625,10.9752233423,3.06625,0.499796945255,3.06625,10.770994705,3.06625,0.697497363142
977,3.06925,10.9432210213,3.06925,0.502111555512,3.06925,10.7460207573,3.069,0.726890079574
978,3.0725,10.9895311724,3.0725,0.50043961326,3.0725,10.7807561289,3.0725,0.697086343666
979,3.0755,10.9058344368,3.07575,0.500529362375,3.0755,10.7082152105,3.07525,0.725717680578
980,3.07875,10.9917287051,3.07875,0.500533508373,3.07875,10.77848656,3.07875,0.696149666663
981,3.082,10.9315448572,3.082,0.502295986546,3.082,10.7359440437,3.0815,0.724019834898
982,3.085,10.9818135237,3.085,0.500078495992,3.085,10.7641942489,3.085,0.69468764102
983,3.08825,10.9610779431,3.08825,0.503512938058,3.08825,10.765286406,3.088,0.725481192696
984,3.09125,10.9597965528,3.09125,0.499075039877,3.09125,10.7378986584,3.0915,0.694745550967
985,3.0945,10.9785256425,3.0945,0.504178907678,3.0945,10.7824980368,3.09425,0.726747271099
986,3.0975,10.9257020466,3.0975,0.497524201977,3.0975,10.6996304496,3.09775,0.696187448042
987,3.10075,10.9838686135,3.10075,0.50429319896,3.10075,10.7875611197,3.1005,0.727468401772
988,3.104,10.9297991525,3.104,0.497744335983,3.104,10.7326754397,3.104,0.697106578912
989,3.107,10.9771008387,3.107,0.503855728633,3.107,10.7804713973,3.10675,0.727648178315
990,3.11025,10.9626423644,3.11025,0.499226915776,3.11025,10.7608763163,3.11025,0.697501495901
991,3.11325,10.9582296339,3.11325,0.502867026279,3.11325,10.761238159,3.113,0.727290666271
992,3.1165,10.9834048905,3.1165,0.500162090167,3.1165,10.7770554206,3.1165,0.697371244491
993,3.1195,10.9272756416,3.1195,0.501328233312,3.1195,10.7298842113,3.11925,0.72640032002
994,3.12275,10.9920638649,3.12275,0.500548808015,3.12275,10.7812037209,3.12275,0.696715366336
995,3.126,10.9108558513,3.126,0.501424828058,3.126,10.7153394208,3.1255,0.724981901974
996,3.129,10.9886097537,3.129,0.500386615658,3.129,10.7733234713,3.129,0.69553390239
997,3.13225,10.9468234491,3.13225,0.502935161658,3.13225,10.7511407435,3.132,0.724575629095
998,3.13525,10.9730463652,3.13525,0.499675657655,3.13525,10.7534281571,3.13525,0.693827396121
999,3.1385,10.9707214209,3.1385,0.503895136254,3.1385,10.7748263872,3.13825,0.726133390427
1000,3.1415,10.9453908454,3.1415,0.498416676917,3.1415,10.7215424657,3.14175,0.695482101788
1001,3.14475,10.982523325,3.14475,0.504303728413,3.14475,10.7863713031,3.1445,0.727144522482
1002,3.148,10.90734956,3.148,0.496727348823,3.148,10.7127291319,3.148,0.696680698482
1003,3.151,10.9822160342,3.151,0.50416052776,3.151,10.7857640013,3.15075,0.727612332752
1004,3.15425,10.9466233182,3.15425,0.49850132961,3.15425,10.7473356571,3.15425,0.697355784439
1005,3.15725,10.9697997514,3.15725,0.503465737031,3.15725,10.7730065477,3.157,0.72754064543
1006,3.1605,10.9738340329,3.1605,0.499728709588,3.1605,10.7699298628,3.1605,0.6975061414
1007,3.1635,10.9452880117,3.1635,0.502220171425,3.1635,10.7481145429,3.16325,0.726933717659
1008,3.16675,10.9889517358,3.16675,0.500408119398,3.16675,10.7804966652,3.16675,0.697131045675
1009,3.16975,10.9087076689,3.16975,0.500425257253,3.16975,10.7111170854,3.1695,0.725796157329
1010,3.173,10.991959779,3.173,0.500538786532,3.173,10.7790323065,3.173,0.696230271208
1011,3.17625,10.9291341957,3.17625,0.502200551926,3.17625,10.7335473732,3.17575,0.724132843825
1012,3.17925,10.9828548528,3.17925,0.50012053638,3.17925,10.7655442859,3.17925,0.694804092753
1013,3.1825,10.9594749135,3.1825,0.503454243587,3.1825,10.7636999212,3.18225,0.725364837948
1014,3.1855,10.9616469895,3.1855,0.499153792689,3.1855,10.7400513171,3.18575,0.694627978229
1015,3.18875,10.9777320138,3.18875,0.50415702312,3.18875,10.7817234197,3.1885,0.726666926765
1016,3.19175,10.9283595521,3.19175,0.497639577418,3.19175,10.7025833118,3.192,0.696105525024
1017,3.195,10.9838852636,3.195,0.504308153061,3.195,10.7875991456,3.19475,0.727423871915
1018,3.19825,10.9271712241,3.19825,0.497620396528,3.19825,10.7303755098,3.19825,0.697060405176
1019,3.20125,10.9779277537,3.20125,0.503907509115,3.20125,10.781321935,3.201,0.727639232411
1020,3.2045,10.9608215989,3.2045,0.499139590865,3.2045,10.7593805165,3.2045,0.69749113754
1021,3.2075,10.9598659079,3.2075,0.502955579884,3.2075,10.762900172,3.20725,0.727317044773
1022,3.21075,10.9823932927,3.21075,0.50011147126,3.21075,10.7763647439,3.21075,0.697396733961
1023,3.21375,10.9297194774,3.21375,0.501453465889,3.21375,10.7323557607,3.2135,0.726461739821
1024,3.217,10.9918625484,3.217,0.500534946655,3.217,10.7813184026,3.217,0.696776702287
1025,3.22025,10.9080157301,3.22025,0.501309351608,3.22025,10.7125116373,3.21975,0.725078061679
1026,3.22325,10.9892189398,3.22325,0.500409523403,3.22325,10.7742429939,3.22325,0.695631049485
1027,3.2265,10.9447896501,3.2265,0.502856379154,3.2265,10.7491219222,3.22625,0.724441093909
1028,3.2295,10.9744653821,3.2295,0.499735306042,3.2295,10.7551512527,3.2295,0.693960284854
1029,3.23275,10.9694961873,3.23275,0.503853139204,3.23275,10.7736186931,3.2325,0.726035006156
1030,3.23575,10.9476181296,3.23575,0.498512997476,3.23575,10.7240671177,3.236,0.695381341948
1031,3.239,10.9821080104,3.239,0.504298567328,3.239,10.7859759946,3.23875,0.727082111493
1032,3.242,10.9087067564,3.242,0.496743898549,3.24225,10.7099995731,3.24225,0.696615568901
1033,3.24525,10.9826111006,3.24525,0.504192212122,3.24525,10.7861814302,3.245,0.727585679852
1034,3.2485,10.9443716666,3.2485,0.498394903284,3.2485,10.7454093512,3.2485,0.697326370519
1035,3.2515,10.9710047687,3.2515,0.503534235314,3.2515,10.7742361594,3.25125,0.727549503452
1036,3.25475,10.9723905903,3.25475,0.499658942354,3.25475,10.7688082108,3.25475,0.697512495053
1037,3.25775,10.9473016579,3.25775,0.502325411157,3.25775,10.7501548789,3.2575,0.726977812995
1038,3.261,10.9883180915,3.261,0.50037508411,3.261,10.7801803075,3.261,0.697173185148
1039,3.264,10.9115277318,3.264,0.50056712513,3.264,10.7139657859,3.26375,0.725875195317
1040,3.26725,10.9921366303,3.26725,0.500542516088,3.26725,10.7795211281,3.26725,0.696308180908
1041,3.2705,10.9266702385,3.2705,0.502101740843,3.2705,10.731096776,3.27,0.724246513899
1042,3.2735,10.9838420043,3.2735,0.50016102367,3.2735,10.7668374204,3.2735,0.694917723058
1043,3.27675,10.9578184335,3.27675,0.503392181254,3.27675,10.7620594493,3.2765,0.725248205796
1044,3.27975,10.9634433533,3.27975,0.499230990581,3.27975,10.7421471488,3.28,0.694508467437
1045,3.283,10.9768848392,3.283,0.504131781817,3.283,10.7808948148,3.28275,0.726586413951
1046,3.286,10.9309631492,3.286,0.497753398786,3.286,10.7054794759,3.28625,0.696021521248
1047,3.28925,10.9838483323,3.28925,0.504319764048,3.28925,10.7875832424,3.289,0.727379280391
1048,3.2925,10.9244893916,3.2925,0.49749486587,3.2925,10.7280192495,3.2925,0.697012012895
1049,3.2955,10.9787011116,3.2955,0.503955962628,3.2955,10.7821186617,3.29525,0.727630329183
1050,3.29875,10.9589467633,3.29875,0.499050661273,3.29875,10.7578282262,3.29875,0.697478427878
1051,3.30175,10.9614487086,3.30175,0.503040825173,3.30175,10.7645085515,3.3015,0.727343567476
1052,3.305,10.9813275184,3.305,0.500059236872,3.305,10.7756174705,3.305,0.697419744519
1053,3.308,10.9321099835,3.308,0.501575411305,3.308,10.7347739127,3.30775,0.726523402199
1054,3.31125,10.9916070089,3.31125,0.500519461697,3.31125,10.7813764347,3.31125,0.696835436964
1055,3.3145,10.9051223632,3.3145,0.501190574998,3.3145,10.7096299685,3.314,0.725174558877
1056,3.3175,10.9897739158,3.3175,0.500430802115,3.3175,10.7751058669,3.3175,0.695725478298
1057,3.32075,10.9427024192,3.32075,0.502774302405,3.32075,10.747049116,3.3205,0.724306027292
1058,3.32375,10.9758302619,3.32375,0.499793322644,3.32375,10.7568177519,3.32375,0.694090343743
1059,3.327,10.9682173952,3.327,0.503807856356,3.327,10.7723569741,3.32675,0.725936191411
1060,3.33,10.9497914092,3.33,0.498607686169,3.33,10.7265352791,3.33025,0.695278543126
1061,3.33325,10.9816390702,3.33325,0.504290131429,3.33325,10.7855266808,3.333,0.72701936951
1062,3.33625,10.9116860416,3.33625,0.496875153569,3.3365,10.7072140123,3.3365,0.696548272602
1063,3.3395,10.982952534,3.3395,0.504220635192,3.3395,10.7865449329,3.33925,0.727558793595
1064,3.34275,10.9420660252,3.34275,0.498286806273,3.34275,10.7434268607,3.34275,0.69729466686
1065,3.34575,10.9721562053,3.34575,0.50359948836,3.34575,10.7754119836,3.3455,0.727558223554
1066,3.349,10.9708930196,3.349,0.49958749266,3.349,10.7676302456,3.349,0.697516440762
1067,3.352,10.9492618356,3.352,0.502427424235,3.352,10.7521416251,3.35175,0.727021863303
1068,3.35525,10.9876302406,3.35525,0.500340357267,3.35525,10.779807561,3.35525,0.697212803392
1069,3.35825,10.9142944979,3.35825,0.500705787453,3.35825,10.7167611533,3.358,0.7259542783
1070,3.3615,10.9922592562,3.3615,0.500544547677,3.3615,10.7799535384,3.3615,0.696383461104
1071,3.36475,10.9241528894,3.36475,0.501999704391,3.36475,10.7285922224,3.36425,0.724360315819
1072,3.36775,10.9847749714,3.36775,0.500199809264,3.36775,10.7680741739,3.36775,0.69502862069
1073,3.371,10.9561084034,3.371,0.503326899434,3.371,10.7603649423,3.37075,0.725130908616
1074,3.374,10.9651856336,3.374,0.499306485728,3.374,10.7441866823,3.37425,0.694386951088
1075,3.37725,10.9759840162,3.37725,0.504103329461,3.37725,10.7800121558,3.377,0.726505328482
1076,3.38025,10.9335128229,3.38025,0.497865519033,3.38025,10.7083194771,3.3805,0.695935393324
1077,3.3835,10.9837577137,3.3835,0.504328174975,3.3835,10.7875133259,3.38325,0.727334207333
1078,3.38675,10.9217536667,3.38675,0.497367605102,3.38675,10.7256070998,3.38675,0.696961382301
1079,3.38975,10.979420803,3.38975,0.504001229628,3.38975,10.7828614755,3.3895,0.727621033925
1080,3.393,10.9570178652,3.393,0.498959988782,3.393,10.756219895,3.393,0.697463370261
1081,3.396,10.9629779235,3.396,0.503122900048,3.396,10.7660631779,3.39575,0.727369785681
1082,3.39925,10.9802075712,3.39925,0.500005249479,3.39925,10.7748140577,3.39925,0.6974403021
1083,3.40225,10.934447044,3.40225,0.50169420495,3.40225,10.7371385307,3.402,0.726584845302
1084,3.4055,10.9912972456,3.4055,0.50050221631,3.4055,10.7813782819,3.4055,0.696891618351
1085,3.40875,10.9021756655,3.40875,0.501068637583,3.40875,10.7066943976,3.40825,0.725270919392
1086,3.41175,10.9902746772,3.41175,0.500450315658,3.41175,10.7759125621,3.41175,0.695817258298
1087,3.415,10.9405616679,3.415,0.502689068258,3.415,10.7449222907,3.41475,0.724170085922
1088,3.418,10.977140996,3.418,0.499849572016,3.418,10.7584281328,3.418,0.694217663171
1089,3.42125,10.9668849527,3.42125,0.503759422089,3.42125,10.7710411788,3.421,0.725836587395
1090,3.42425,10.9519106716,3.42425,0.498700608253,3.42425,10.7289474341,3.4245,0.695173654825
1091,3.4275,10.9811164094,3.4275,0.504278552662,3.4275,10.7850232936,3.42725,0.726955923041
1092,3.4305,10.9146114977,3.4305,0.497004645269,3.43075,10.704372849,3.43075,0.696478780706
1093,3.43375,10.9832402362,3.43375,0.50424592652,3.43375,10.7868544247,3.4335,0.727531286574
1094,3.437,10.9397064038,3.437,0.498176911984,3.437,10.7413885929,3.437,0.697260665745
1095,3.44,10.9732539599,3.44,0.503661623361,3.44,10.7765339191,3.43975,0.727566405185
1096,3.44325,10.9693413267,3.44325,0.499514234534,3.44325,10.7663963813,3.44325,0.697517991506
1097,3.44625,10.9511684401,3.44625,0.502526335531,3.44625,10.7540746644,3.446,0.727065455654
1098,3.4495,10.9868881849,3.4495,0.500303813522,3.4495,10.7793788467,3.4495,0.697249933593
1099,3.4525,10.9170078591,3.4525,0.500841366815,3.4525,10.7195030545,3.45225,0.726032981726
1100,3.45575,10.9923276545,3.45575,0.500544756579,3.45575,10.7803299645,3.45575,0.696456164694
1101,3.459,10.9215820705,3.459,0.501894568799,3.459,10.7260336908,3.4585,0.724473814159
1102,3.462,10.985653748,3.462,0.500236769069,3.462,10.7692549791,3.462,0.695136857742
1103,3.46525,10.954344742,3.46525,0.503258522077,3.46525,10.7586163625,3.465,0.725012628229
1104,3.46825,10.9668738199,3.46825,0.499380154664,3.46825,10.7461703556,3.4685,0.69426337323
1105,3.4715,10.97502946,3.4715,0.504071787761,3.4715,10.7790753892,3.47125,0.726423338429
1106,3.4745,10.9360085591,3.4745,0.497975815324,3.4745,10.7111037584,3.47475,0.69584710507
1107,3.47775,10.9836133199,3.47775,0.504333505339,3.47775,10.7873893269,3.4775,0.727288307772
1108,3.481,10.9189640613,3.481,0.497238498281,3.481,10.7231394299,3.481,0.696908496578
1109,3.484,10.9800867367,3.484,0.504043427438,3.484,10.7835502918,3.48375,0.727610989332
1110,3.48725,10.9550349126,3.48725,0.498867458015,3.48725,10.7545558982,3.48725,0.697445966824
1111,3.49025,10.964453458,3.49025,0.50320191969,3.49025,10.7675639514,3.49,0.727395330448
1112,3.4935,10.9790334552,3.4935,0.499949394263,3.4935,10.7739548868,3.4935,0.697458427353
1113,3.4965,10.9367305611,3.4965,0.501809959897,3.4965,10.7394494998,3.49625,0.726645689242
1114,3.49975,10.9909332589,3.49975,0.500483096238,3.49975,10.781324331,3.49975,0.696945285164
1115,3.503,10.8991755688,3.503,0.500943655812,3.503,10.7037049134,3.5025,0.725366753077
1116,3.506,10.9907212203,3.506,0.500467950338,3.506,10.7766634714,3.506,0.695906445811
1117,3.50925,10.9383673248,3.50925,0.50260079106,3.50925,10.7427414203,3.509,0.724032987958
1118,3.51225,10.9783975765,3.51225,0.499903941034,3.51225,10.7599827918,3.51225,0.694342316601
1119,3.5155,10.9654987851,3.5155,0.503707948676,3.5155,10.7696712665,3.51525,0.725735899412
1120,3.5185,10.9539759051,3.5185,0.498791651169,3.5185,10.7313039833,3.51875,0.695066635126
1121,3.52175,10.9805399495,3.52175,0.504263941261,3.52175,10.7844657775,3.5215,0.726891465179
1122,3.52475,10.9174831089,3.52475,0.497132261662,3.525,10.7014764184,3.525,0.696407069007
1123,3.528,10.9834741254,3.528,0.504268194328,3.528,10.7871098357,3.52775,0.727502840312
1124,3.53125,10.9372928127,3.53125,0.498065114743,3.53125,10.7392948882,3.53125,0.69722436031
1125,3.53425,10.9742979472,3.53425,0.503720746561,3.53425,10.7776018818,3.534,0.727573718938
1126,3.5375,10.967735518,3.5375,0.499439062811,3.5375,10.7651069636,3.5375,0.697517157375
1127,3.5405,10.9530213827,3.5405,0.502622249342,3.5405,10.7559538982,3.54025,0.727108250344
1128,3.54375,10.9860919268,3.54375,0.500265348215,3.54375,10.7788945149,3.54375,0.697284602397
1129,3.54675,10.9196677232,3.54675,0.500973965595,3.54675,10.7221913771,3.5465,0.726110956222
1130,3.55,10.9923418237,3.55,0.500543038638,3.55,10.7806507613,3.55,0.696526334468
1131,3.55325,10.9189577192,3.55325,0.501786439567,3.55325,10.7234211653,3.55275,0.724586650496
1132,3.55625,10.9864783283,3.55625,0.500271799435,3.55625,10.770380195,3.55625,0.695242492725
1133,3.5595,10.9525273834,3.5595,0.50318715277,3.5595,10.7568136803,3.55925,0.724893103275
1134,3.5625,10.9685079027,3.5625,0.49945189425,3.5625,10.7480985314,3.56275,0.694137687558
1135,3.56575,10.9740211013,3.56575,0.504037258416,3.56575,10.7780844716,3.5655,0.726340171008
1136,3.56875,10.9384503442,3.56875,0.498084185032,3.56875,10.7138326858,3.569,0.695756626372
1137,3.572,10.9834150778,3.572,0.504335854983,3.572,10.7872111886,3.57175,0.727241298082
1138,3.57525,10.9161205881,3.57525,0.497107448635,3.57525,10.7206165491,3.57525,0.696853341474
1139,3.57825,10.9806988363,3.57825,0.504082654068,3.57825,10.7841850403,3.578,0.72759990152
1140,3.5815,10.9529979143,3.5815,0.49877297265,3.5815,10.7528365496,3.5815,0.697426218831
1141,3.5845,10.9658752322,3.5845,0.503277980307,3.5845,10.7690107882,3.58425,0.727419898211
1142,3.58775,10.977805175,3.58775,0.499891575358,3.58775,10.7730402757,3.58775,0.697474136704
1143,3.59075,10.9389604512,3.59075,0.501922770581,3.59075,10.7417067231,3.5905,0.72670562135
1144,3.594,10.9905150494,3.594,0.50046200607,3.594,10.7812149037,3.594,0.696996468622
1145,3.597,10.8999839938,3.59725,0.500815727034,3.597,10.7023046241,3.59675,0.725461738721
1146,3.60025,10.9911135416,3.60025,0.500483611199,3.60025,10.7773589199,3.60025,0.695993086473
1147,3.6035,10.9361193322,3.6035,0.502509566393,3.6035,10.7405064853,3.60325,0.723894501873
1148,3.6065,10.9795999961,3.6065,0.499956335193,3.6065,10.7614820575,3.6065,0.694464363695
1149,3.60975,10.9640588311,3.60975,0.503653529958,3.60975,10.7682472049,3.6095,0.72563388525
1150,3.61275,10.9559870982,3.61275,0.498880720869,3.61275,10.7336052583,3.613,0.694957449292
1151,3.616,10.9799096262,3.616,0.504246389346,3.616,10.7838540874,3.61575,0.726825743562
1152,3.619,10.9203008599,3.619,0.497257909157,3.61925,10.6985250016,3.61925,0.696333117265
1153,3.62225,10.9836541335,3.62225,0.504287529046,3.62225,10.7873111081,3.622,0.727473192827
1154,3.6255,10.934825263,3.6255,0.497951326345,3.6255,10.7371460318,3.6255,0.697185744508
1155,3.6285,10.9752880956,3.6285,0.50377694672,3.6285,10.778615801,3.62825,0.727579893739
1156,3.63175,10.9660756005,3.63175,0.499361889689,3.63175,10.7637622813,3.63175,0.697513946198
1157,3.63475,10.9548205882,3.63475,0.502715252785,3.63475,10.7577792438,3.6345,0.727149967732
1158,3.638,10.9852414693,3.638,0.50022487395,3.638,10.7783548578,3.638,0.697316831183
1159,3.641,10.9222740118,3.641,0.501103669295,3.641,10.7248260261,3.64075,0.726187914097
1160,3.64425,10.9923017626,3.64425,0.500539306864,3.64425,10.7809162239,3.64425,0.696594005016
1161,3.6475,10.9162797857,3.6475,0.501675404905,3.6475,10.7207546358,3.647,0.7246985296
1162,3.6505,10.9872487074,3.6505,0.500304813779,3.6505,10.7714501194,3.6505,0.695345573094
1163,3.65375,10.9506562742,3.65375,0.50311287811,3.65375,10.7549568732,3.6535,0.724772118926
1164,3.65675,10.970087873,3.65675,0.499521618307,3.65675,10.74997151,3.657,0.694009855812
1165,3.66,10.9729588831,3.66,0.503999826434,3.66,10.7770393685,3.65975,0.726255601889
1166,3.663,10.940838165,3.663,0.498190542384,3.663,10.7165065619,3.66325,0.695663932219
1167,3.66625,10.9831629271,3.66625,0.504335307346,3.66625,10.7869788642,3.666,0.727192944917
1168,3.6695,10.9132232602,3.6695,0.496974375399,3.6695,10.7180387167,3.6695,0.696795904954
1169,3.6725,10.9812570379,3.6725,0.504118991415,3.6725,10.7847656622,3.67225,0.727587528611
1170,3.67575,10.9509068793,3.67575,0.498676452287,3.67575,10.7510621116,3.67575,0.69740412694
1171,3.67875,10.9672431785,3.67875,0.503351162275,3.67875,10.7704036182,3.6785,0.72744323904
1172,3.682,10.9765227359,3.682,0.499831712723,3.682,10.7720704898,3.682,0.697487443214
1173,3.685,10.9411366434,3.685,0.502032715879,3.685,10.7439101188,3.68475,0.726764384115
1174,3.68825,10.9900426182,3.68825,0.500438866121,3.68825,10.7810502679,3.68825,0.697045193887
1175,3.69125,10.9029660428,3.6915,0.50068493267,3.69125,10.7053160426,3.691,0.725555611704
1176,3.6945,10.9914516383,3.6945,0.500497218916,3.6945,10.777999178,3.6945,0.696077217234
1177,3.69775,10.9338176442,3.69775,0.502415474185,3.69775,10.7382174721,3.69725,0.723821830872
1178,3.70075,10.9807482479,3.70075,0.50000667553,3.70075,10.7629262021,3.70075,0.694583852877
1179,3.704,10.9625650412,3.704,0.50359624439,3.704,10.7667689688,3.70375,0.725530345706
1180,3.707,10.95794424,3.707,0.498967738752,3.707,10.735851533,3.70725,0.694846068586
1181,3.71025,10.9792253861,3.71025,0.504225973921,3.71025,10.7831881866,3.71,0.726758550544
1182,3.71325,10.9230647357,3.71325,0.497381509519,3.71325,10.6968065613,3.7135,0.696256908603
1183,3.7165,10.9837802037,3.7165,0.504304006245,3.7165,10.7874581939,3.71625,0.727442128469
1184,3.71975,10.9323037659,3.71975,0.497835473171,3.71975,10.7349422626,3.71975,0.697144813068
1185,3.72275,10.9762243447,3.72275,0.503830298001,3.72275,10.779575618,3.7225,0.727584706374
1186,3.726,10.9643615814,3.726,0.499282641871,3.726,10.7623625755,3.726,0.69750836405
1187,3.729,10.9565659926,3.729,0.502805418633,3.729,10.7595506312,3.72875,0.727190377472
1188,3.73225,10.9843368158,3.73225,0.500182317747,3.73225,10.7777601186,3.73225,0.697346637102
1189,3.73525,10.9248266571,3.73525,0.50123054932,3.73525,10.7274069207,3.735,0.726263618304
1190,3.7385,10.9922074707,3.7385,0.500533488595,3.7385,10.7811265974,3.7385,0.696659204288
1191,3.74175,10.913548231,3.74175,0.5015615386,3.74175,10.7180340963,3.74125,0.724809208148
1192,3.74475,10.9879648806,3.74475,0.500335739757,3.74475,10.7724649993,3.74475,0.695446137311
1193,3.748,10.9487313718,3.748,0.50303577052,3.748,10.7530459245,3.74775,0.724649498488
1194,3.751,10.9716137221,3.751,0.499589254812,3.751,10.7517895398,3.75125,0.693879846436
1195,3.75425,10.9718427593,3.75425,0.503959562892,3.75425,10.7759400524,3.754,0.726169446475
1196,3.75725,10.943172009,3.75725,0.498294815678,3.75725,10.719125636,3.7575,0.695569001881
1197,3.7605,10.9828568179,3.7605,0.504331932178,3.7605,10.7866923156,3.76025,0.72714305618
1198,3.76375,10.9102720911,3.76375,0.496839211177,3.76375,10.7154061508,3.76375,0.696736176894
1199,3.76675,10.9817612878,3.76675,0.504152507919,3.76675,10.7852921091,3.7665,0.727573671405
1200,3.77,10.9487618174,3.77,0.498577829812,3.77,10.749232804,3.77,0.697379691402
1201,3.773,10.9685572399,3.773,0.503421532743,3.773,10.7717423822,3.77275,0.72746514703
1202,3.77625,10.9751861433,3.77625,0.499769739525,3.77625,10.7710457504,3.77625,0.697498357265
1203,3.77925,10.9432590768,3.77925,0.502139861672,3.77925,10.7460596176,3.779,0.726821765323
1204,3.7825,10.989515967,3.7825,0.500413609842,3.7825,10.7808306466,3.7825,0.697091481227
1205,3.7855,10.9058945187,3.78575,0.500551340854,3.7855,10.7082737925,3.78525,0.725648153891
1206,3.78875,10.9917355081,3.78875,0.50050870722,3.78875,10.7785844698,3.78875,0.696158867995
1207,3.792,10.9314622245,3.792,0.502318581306,3.792,10.7358743715,3.7915,0.723949206673
1208,3.795,10.9818423256,3.795,0.500054896056,3.795,10.764315451,3.795,0.694700823416
1209,3.79825,10.9610173756,3.79825,0.503536157592,3.79825,10.7652365387,3.798,0.725425116849
1210,3.80125,10.9598473203,3.80125,0.49905263911,3.80125,10.7380430335,3.8015,0.694732469286
1211,3.8045,10.9784871857,3.8045,0.504202759374,3.8045,10.7824680457,3.80425,0.726689715163
1212,3.8075,10.9257747219,3.8075,0.49750299732,3.8075,10.6997978587,3.80775,0.696178428984
1213,3.81075,10.9838522889,3.81075,0.504317689097,3.81075,10.7875510537,3.8105,0.727409469616
1214,3.814,10.9297283333,3.814,0.497717493786,3.814,10.7326837812,3.814,0.697101561433
1215,3.817,10.9771066436,3.817,0.503880862376,3.817,10.7804812833,3.81675,0.72758797292
1216,3.82025,10.9625934686,3.82025,0.499201258167,3.82025,10.7609080483,3.82025,0.697500415639
1217,3.82325,10.9582575415,3.82325,0.502892807677,3.82325,10.7612680013,3.823,0.727229289703
1218,3.8265,10.9833779701,3.8265,0.500137618662,3.8265,10.7771105005,3.8265,0.697374033907
1219,3.8295,10.927325601,3.8295,0.501354665297,3.8295,10.7299339921,3.82925,0.726337873403
1220,3.83275,10.9920589478,3.83275,0.500525523133,3.83275,10.781282086,3.83275,0.696721954852
1221,3.836,10.9107630249,3.836,0.501444902406,3.836,10.7152595444,3.8355,0.724918485474
1222,3.839,10.9886268437,3.839,0.500364516915,3.839,10.7734250393,3.839,0.69554421653
1223,3.84225,10.9467526424,3.84225,0.502955890594,3.84225,10.751080822,3.842,0.724525096545
1224,3.84525,10.9730854418,3.84525,0.499654743556,3.84525,10.7535528259,3.84525,0.693841359648
1225,3.8485,10.9706726923,3.8485,0.503916527239,3.8485,10.7747865016,3.84825,0.72608155277
1226,3.8515,10.9454518639,3.8515,0.498396944953,3.8515,10.7216901137,3.85175,0.695471818222
1227,3.85475,10.9824967091,3.85475,0.504325787799,3.85475,10.7863515117,3.8545,0.727091473626
1228,3.858,10.9072670949,3.858,0.496701899743,3.858,10.7127190347,3.858,0.696674148814
1229,3.861,10.9822115412,3.861,0.504183260785,3.861,10.7857643402,3.86075,0.727558165742
1230,3.86425,10.9465627384,3.86425,0.498477049212,3.86425,10.7473488113,3.86425,0.697352912204
1231,3.86725,10.9698173676,3.86725,0.503489147819,3.86725,10.7730270303,3.867,0.727485452439
1232,3.8705,10.9737954034,3.8705,0.499705599967,3.8705,10.7699662429,3.8705,0.697506887117
1233,3.8735,10.9453276991,3.8735,0.502244262982,3.8735,10.7481551601,3.87325,0.726877589975
1234,3.87675,10.9889350977,3.87675,0.500386181648,3.87675,10.7805562255,3.87675,0.697135346968
1235,3.87975,10.9087693656,3.87975,0.50045003147,3.87975,10.7111778058,3.8795,0.725739185352
1236,3.883,10.9919651489,3.883,0.500518020738,3.883,10.7791149815,3.883,0.696238062938
1237,3.88625,10.929053045,3.88625,0.502218943721,3.88625,10.7334771781,3.88575,0.724075117057
1238,3.88925,10.9828822232,3.88925,0.500100941612,3.88925,10.7656499905,3.88925,0.694815307137
1239,3.8925,10.9594158024,3.8925,0.503473324465,3.8925,10.7636499002,3.89225,0.725318063688
1240,3.8955,10.9616963289,3.8955,0.499135366997,3.8955,10.7401799463,3.89575,0.694616631852
1241,3.89875,10.9776949897,3.89875,0.504176799556,3.89875,10.7816936412,3.8985,0.726619096575
1242,3.90175,10.9284308047,3.90175,0.497622317828,3.90175,10.7027347412,3.902,0.696097666771
1243,3.905,10.9838703498,3.905,0.504328630416,3.905,10.787589655,3.90475,0.72737506987
1244,3.90825,10.9270989772,3.90825,0.497597336929,3.90825,10.7303707564,3.90825,0.697055985698
1245,3.91125,10.9779349495,3.91125,0.503928691636,3.91125,10.7813327554,3.911,0.727589541732
1246,3.9145,10.9607712703,3.9145,0.499117687501,3.9145,10.7593988688,3.9145,0.69749010462
1247,3.9175,10.9598951882,3.9175,0.502977470701,3.9175,10.7629313037,3.91725,0.727266547834
1248,3.92075,10.9823649363,3.92075,0.500090725805,3.92075,10.7764061729,3.92075,0.697399032629
1249,3.92375,10.9297707933,3.92375,0.501476067015,3.92375,10.7324071812,3.9235,0.726410518154
1250,3.927,10.991856194,3.927,0.500515359769,3.927,10.7813828591,3.927,0.696782274932
1251,3.93025,10.9079241446,3.93025,0.501325548032,3.93025,10.7124309808,3.92975,0.725026195981
1252,3.93325,10.9892345929,3.93325,0.500391094728,3.93325,10.774330409,3.93325,0.69563983597
1253,3.9365,10.9447200595,3.9365,0.502873289051,3.9365,10.7490615579,3.93625,0.724398793355
1254,3.9395,10.9745030243,3.9395,0.499718034197,3.9395,10.7552615377,3.9395,0.693972222629
1255,3.94275,10.969448652,3.94275,0.503870769214,3.94275,10.7735786994,3.9425,0.725991795544
1256,3.94575,10.9476777179,3.94575,0.498496880048,3.94575,10.7242001642,3.946,0.69537236711
1257,3.949,10.9820825667,3.949,0.50431692298,3.949,10.7859564272,3.94875,0.727038066818
1258,3.952,10.908788224,3.952,0.496728932097,3.95225,10.7099775233,3.95225,0.696609813642
1259,3.95525,10.9826077605,3.95525,0.504211297832,3.95525,10.7861823218,3.955,0.727540876256
1260,3.9585,10.9443096527,3.9585,0.498374063749,3.9585,10.7454102883,3.9585,0.697323789176
1261,3.9615,10.9710235204,3.9615,0.50355405438,3.9615,10.7742575202,3.96125,0.727504015243
1262,3.96475,10.9723505225,3.96475,0.499639247467,3.96475,10.7688321219,3.96475,0.697513039339
1263,3.96775,10.9473424653,3.96775,0.50234596576,3.96775,10.7501966959,3.9675,0.726931713668
1264,3.971,10.9883000127,3.971,0.500356535112,3.971,10.7802271594,3.971,0.697176804256
1265,3.974,10.9115905347,3.974,0.500588416334,3.974,10.7140280235,3.97375,0.725828557574
1266,3.97725,10.9921405591,3.97725,0.500525113198,3.97725,10.7795908677,3.97725,0.696314821612
1267,3.9805,10.9265900844,3.9805,0.5021166083,3.9805,10.7310258897,3.98,0.72419940967
1268,3.9835,10.983867935,3.9835,0.50014476608,3.9835,10.7669299747,3.9835,0.694927329818
1269,3.98675,10.9577602967,3.98675,0.503407790967,3.98675,10.7620090429,3.9865,0.725209075003
1270,3.98975,10.9634912563,3.98975,0.49921587645,3.98975,10.742262425,3.99,0.694498540231
1271,3.993,10.9768487691,3.993,0.504148139521,3.993,10.7808649543,3.99275,0.726546578674
1272,3.996,10.9310329703,3.996,0.497739425237,3.996,10.7056173615,3.99625,0.696014612349
1273,3.99925,10.983834354,3.99925,0.504336874367,3.99925,10.787573971,3.999,0.727338808496
1274,4.0025,10.9244157102,4.0025,0.497474959843,4.0025,10.7280033303,4.0025,0.697008082551
1275,4.0055,10.978709226,4.0055,0.503973829068,4.0055,10.7821299995,4.00525,0.727589287699
1276,4.00875,10.958894995,4.00875,0.499031887248,4.00875,10.7578351788,4.00875,0.697477433835
1277,4.01175,10.9614788927,4.01175,0.503059450125,4.01175,10.7645404955,4.0115,0.727302022629
1278,4.015,10.9812977191,4.015,0.500041596679,4.015,10.7756472772,4.015,0.697421642118
1279,4.018,10.93216219,4.018,0.50159479604,4.018,10.7348264372,4.01775,0.726481419443
1280,4.02125,10.9915992101,4.02125,0.500502956138,4.02125,10.7814290578,4.02125,0.69684017923
1281,4.0245,10.9050315739,4.0245,0.501203518804,4.0245,10.7095484088,4.024,0.725132202927
1282,4.0275,10.9897881249,4.0275,0.50041543096,4.0275,10.7751812488,4.0275,0.695733016034
1283,4.03075,10.942633603,4.03075,0.502788008365,4.03075,10.7469881274,4.0305,0.724270490255
1284,4.03375,10.9758664622,4.03375,0.499779084627,4.03375,10.756915815,4.03375,0.694100625621
1285,4.037,10.9681706144,4.037,0.503822330451,4.037,10.7723166333,4.03675,0.725900071557
1286,4.04,10.9498495597,4.04,0.498594578986,4.04,10.726655926,4.04025,0.695270636928
1287,4.04325,10.981614363,4.04325,0.504305378526,4.04325,10.7855070416,4.043,0.726982728169
1288,4.04625,10.9117660772,4.04625,0.496863173871,4.0465,10.7071817473,4.0465,0.696543165509
1289,4.0495,10.9829499143,4.0495,0.504236659042,4.0495,10.7865460258,4.04925,0.727521691245
1290,4.05275,10.9420025711,4.05275,0.498268834433,4.05275,10.7434173653,4.05275,0.69729232207
1291,4.05575,10.9721756631,4.05575,0.503616291598,4.05575,10.7754338161,4.0555,0.727520719861
1292,4.059,10.9708515074,4.059,0.49957064314,4.059,10.7676435173,4.059,0.697516819171
1293,4.062,10.9493033364,4.062,0.502445008378,4.062,10.7521841815,4.06175,0.726984017165
1294,4.06525,10.9876107149,4.06525,0.500324631456,4.06525,10.7798435773,4.06525,0.697215863679
1295,4.06825,10.9143579833,4.06825,0.500724152902,4.06825,10.7168243947,4.068,0.725916147894
1296,4.0715,10.9922617375,4.0715,0.500529945929,4.0715,10.7800122564,4.0715,0.696389159815
1297,4.07475,10.9240733273,4.07475,0.502011614315,4.07475,10.728520507,4.07425,0.724321958641
1298,4.07775,10.9847994559,4.07775,0.500186330895,4.07775,10.7681555309,4.07775,0.69503691232
1299,4.081,10.9560508391,4.081,0.503339595582,4.081,10.7603139598,4.08075,0.725098059096
1300,4.084,10.9652320932,4.084,0.499294129009,4.084,10.7442905958,4.08425,0.69437818127
1301,4.08725,10.9759485009,4.08725,0.504116816979,4.08725,10.7799819707,4.087,0.726472065685
1302,4.09025,10.9335812056,4.09025,0.497854281191,4.09025,10.7084458446,4.0905,0.695929257806
1303,4.0935,10.9837442745,4.0935,0.50434245789,4.0935,10.7875039796,4.09325,0.727300585854
1304,4.09675,10.9216785453,4.09675,0.497350326877,4.09675,10.7255816229,4.09675,0.696957849203
1305,4.09975,10.9794294425,4.09975,0.504016310854,4.09975,10.7828729861,4.0995,0.727587107527
1306,4.103,10.9569646518,4.103,0.498943821844,4.103,10.7562170976,4.103,0.697462405505
1307,4.106,10.9630086204,4.106,0.50313878138,4.106,10.7660955401,4.10575,0.727335607349
1308,4.10925,10.9801763234,4.10925,0.499990195806,4.10925,10.7748339318,4.10925,0.69744186948
1309,4.11225,10.9344997529,4.11225,0.501710887065,4.11225,10.7371917162,4.112,0.726550467298
1310,4.1155,10.9912879968,4.1155,0.500488276844,4.1155,10.7814207994,4.1155,0.696895679615
1311,4.11875,10.9020853016,4.11875,0.50107885105,4.11875,10.7066118337,4.11825,0.725236393312
1312,4.12175,10.9902874365,4.12175,0.500437490299,4.12175,10.7759776749,4.12175,0.695823773217
1313,4.125,10.940493258,4.125,0.502700084128,4.125,10.7448605286,4.12475,0.724140105906
1314,4.128,10.9771757484,4.128,0.499837859618,4.128,10.7585157726,4.128,0.694226589618
1315,4.13125,10.9668385609,4.13125,0.503771245814,4.13125,10.7710002941,4.131,0.725806295642
1316,4.13425,10.9519673781,4.13425,0.498690006621,4.13425,10.729057513,4.1345,0.695166618161
1317,4.1375,10.9810920756,4.1375,0.504291188578,4.1375,10.7850033388,4.13725,0.726925368881
1318,4.1405,10.9146900949,4.1405,0.496995151158,4.14075,10.7043318177,4.14075,0.696474199573
1319,4.14375,10.9832379762,4.14375,0.504259377847,4.14375,10.7868554286,4.1435,0.727500518474
1320,4.147,10.9396415046,4.147,0.498161328748,4.147,10.7413701523,4.147,0.697258510608
1321,4.15,10.9732737654,4.15,0.503675892203,4.15,10.7765558875,4.14975,0.727535470811
1322,4.15325,10.9692983652,4.15325,0.499499754537,4.15325,10.7664005379,4.15325,0.697518230794
1323,4.15625,10.9512102784,4.15625,0.502541422873,4.15625,10.7541175793,4.156,0.727034401936
1324,4.1595,10.9868672073,4.1595,0.500290438296,4.1595,10.7794055867,4.1595,0.697252533763
1325,4.1625,10.9170716735,4.1625,0.500857272525,4.1625,10.7195668749,4.16225,0.72600185492
1326,4.16575,10.9923286832,4.16575,0.500532486611,4.16575,10.780379254,4.16575,0.696461090305
1327,4.169,10.9215027629,4.169,0.501903994695,4.169,10.7259610327,4.1685,0.724442659909
1328,4.172,10.9856767808,4.172,0.500225603799,4.172,10.7693267641,4.172,0.695144071514
1329,4.17525,10.9542874152,4.17525,0.503268770559,4.17525,10.7585646467,4.175,0.724984940326
1330,4.17825,10.9669188308,4.17825,0.499370092479,4.17825,10.7462645622,4.1785,0.69425554423
1331,4.1815,10.9749941669,4.1815,0.5040828635,4.1815,10.7790446792,4.18125,0.726395478554
1332,4.1845,10.9360754976,4.1845,0.49796685356,4.1845,10.7112202926,4.18475,0.695841596659
1333,4.18775,10.9836000891,4.18775,0.50434541189,4.18775,10.787379663,4.1875,0.727260319656
1334,4.191,10.9188874956,4.191,0.497223408321,4.191,10.7231057361,4.191,0.696905283336
1335,4.194,10.980095573,4.194,0.504056167239,4.194,10.7835616905,4.19375,0.72758291587
1336,4.19725,10.9549802497,4.19725,0.498853461625,4.19725,10.7545447256,4.19725,0.697445021375
1337,4.20025,10.9644843416,4.20025,0.50321549406,4.20025,10.7675964058,4.2,0.727367213773
1338,4.2035,10.9790007544,4.2035,0.499936493568,4.2035,10.7739662358,4.2035,0.697459720427
1339,4.2065,10.9367834483,4.2065,0.50182436904,4.2065,10.7395029797,4.20625,0.726617570797
1340,4.20975,10.9909225554,4.20975,0.500471292317,4.20975,10.7813581815,4.20975,0.696948785659
1341,4.213,10.8990853209,4.213,0.500951575253,4.213,10.7036212627,4.2125,0.725338673684
1342,4.216,10.9907325251,4.216,0.500457243218,4.216,10.7767197834,4.216,0.695912120852
1343,4.21925,10.938299014,4.21925,0.502609546182,4.21925,10.7426787619,4.219,0.724007573211
1344,4.22225,10.9784308763,4.22225,0.499894329689,4.22225,10.7600615051,4.22225,0.694350131599
1345,4.2255,10.9654524772,4.2255,0.50371754451,4.2255,10.7696296756,4.22525,0.725710397497
1346,4.2285,10.9540311625,4.2285,0.498783133517,4.2285,10.7314050179,4.22875,0.695060303047
1347,4.23175,10.9805156862,4.23175,0.504274381718,4.23175,10.7844453057,4.2315,0.72686591561
1348,4.23475,10.9175602624,4.23475,0.497124834564,4.235,10.701427829,4.235,0.696402911861
1349,4.238,10.9834719242,4.238,0.504279482207,4.238,10.7871105109,4.23775,0.727477281721
1350,4.24125,10.9372264647,4.24125,0.498051519593,4.24125,10.7392687422,4.24125,0.697222354526
1351,4.24425,10.9743178015,4.24425,0.50373288354,4.24425,10.7776237082,4.244,0.727548189161
1352,4.2475,10.9676911032,4.2475,0.499426554588,4.2475,10.7651032751,4.2475,0.697517277558
1353,4.2505,10.9530632616,4.2505,0.502635235984,4.2505,10.7559968568,4.25025,0.727082786496
1354,4.25375,10.9860694934,4.25375,0.500253928589,4.25375,10.7789132777,4.25375,0.697286821384
1355,4.25675,10.9197315718,4.25675,0.500987801346,4.25675,10.722255425,4.2565,0.726085594778
1356,4.26,10.9923413956,4.26,0.500532708228,4.26,10.7806919489,4.26,0.696530623385
1357,4.26325,10.9188783846,4.26325,0.501793777074,4.26325,10.7233474716,4.26275,0.724561427366
1358,4.26625,10.9864999054,4.26625,0.500262557804,4.26625,10.7704437608,4.26625,0.695248821036
1359,4.2695,10.9524700144,4.2695,0.503195342933,4.2695,10.7567611018,4.26925,0.724869656251
1360,4.2725,10.9685514605,4.2725,0.499443739902,4.2725,10.7481844088,4.27275,0.694130620379
1361,4.27575,10.9739857525,4.27575,0.504046305531,4.27575,10.7780530715,4.2755,0.726316751978
1362,4.27875,10.9385158339,4.27875,0.498077115411,4.27875,10.7139407882,4.279,0.695751623626
1363,4.282,10.9834017798,4.282,0.504345762228,4.282,10.7872010064,4.28175,0.727217941889
1364,4.28525,10.9160425748,4.28525,0.497094179428,4.28525,10.7205757561,4.28525,0.69685038304
1365,4.28825,10.9807075954,4.28825,0.504093423504,4.28825,10.7841960917,4.288,0.727576642161
1366,4.2915,10.9529417985,4.2915,0.49876078186,4.2915,10.7528181477,4.2915,0.697425282832
1367,4.2945,10.9659060304,4.2945,0.503289612877,4.2945,10.7690430654,4.29425,0.727396768925
1368,4.29775,10.9777710178,4.29775,0.499880465248,4.29775,10.7730442721,4.29775,0.697475199557
1369,4.30075,10.9390132466,4.30075,0.501935266111,4.30075,10.7417601944,4.3005,0.726682654705
1370,4.304,10.9905028877,4.304,0.500451977851,4.304,10.7812412853,4.304,0.696999505088
1371,4.307,10.9000587202,4.30725,0.500821717015,4.307,10.7023792345,4.30675,0.725438966697
1372,4.31025,10.9911233881,4.31025,0.500474665025,4.31025,10.7774076536,4.31025,0.695998069704
1373,4.3135,10.9360508642,4.3135,0.502516419568,4.3135,10.7404428298,4.31325,0.723872836788
1374,4.3165,10.9796318393,4.3165,0.499948470158,4.3165,10.7615530899,4.3165,0.694471265284
1375,4.31975,10.9640123525,4.31975,0.503661251022,4.31975,10.7682047741,4.3195,0.725612319048
1376,4.32275,10.9560409025,4.32275,0.498873935004,4.32275,10.7336985161,4.323,0.694951685286
1377,4.326,10.9798851805,4.326,0.504254981878,4.326,10.7838329323,4.32575,0.726804307729
1378,4.329,10.9203765654,4.329,0.497252199432,4.32925,10.698469862,4.32925,0.696329299144
1379,4.33225,10.9836517399,4.33225,0.504296995509,4.33225,10.7873112562,4.332,0.727451917949
1380,4.3355,10.934757463,4.3355,0.497939384392,4.3355,10.737113214,4.3355,0.697183853591
1381,4.3385,10.9753077492,4.3385,0.503787288459,4.3385,10.778637256,4.33825,0.727558809599
1382,4.34175,10.9660297293,4.34175,0.499351020714,4.34175,10.763751806,4.34175,0.697513962156
1383,4.34475,10.9548622599,4.34475,0.502726470026,4.34475,10.7578219855,4.3445,0.727129103399
1384,4.348,10.9852175769,4.348,0.500215079757,4.348,10.7783667253,4.348,0.697318732086
1385,4.351,10.9223376483,4.351,0.501115761152,4.351,10.7248900106,4.35075,0.726167298022
1386,4.35425,10.9922998746,4.35425,0.500530588199,4.35425,10.780950414,4.35425,0.696597767372
1387,4.3575,10.9162001891,4.3575,0.501680984659,4.3575,10.7206798299,4.357,0.724678189702
1388,4.3605,10.9872688252,4.3605,0.500297170327,4.3605,10.771506592,4.3605,0.695351171895
1389,4.36375,10.9505986297,4.36375,0.503119335387,4.36375,10.7549033255,4.3635,0.724752155292
1390,4.36675,10.970129974,4.36675,0.499515048689,4.36675,10.7500502047,4.367,0.694003402648
1391,4.37,10.972923247,4.37,0.504007165233,4.37,10.777007142,4.36975,0.726235831975
1392,4.373,10.9409022022,4.373,0.498185044155,4.373,10.7166073982,4.37325,0.69565933443
1393,4.37625,10.9831493316,4.37625,0.504343530549,4.37625,10.7869679981,4.376,0.727173396295
1394,4.3795,10.9131437966,4.3795,0.496962619607,4.3795,10.717991757,4.3795,0.696793146767
1395,4.3825,10.981265491,4.3825,0.504128100787,4.3825,10.7847761719,4.38225,0.727568227995
1396,4.38575,10.9508493079,4.38575,0.498665761944,4.38575,10.7510374355,4.38575,0.697403190989
1397,4.38875,10.9672736642,4.38875,0.503361158462,4.38875,10.7704354951,4.3885,0.727424212381
1398,4.392,10.9764871194,4.392,0.499822090226,4.392,10.7720681106,4.392,0.69748831058
1399,4.395,10.9411891212,4.395,0.502043598413,4.395,10.7439633307,4.39475,0.726745656705
1400,4.39825,10.9900289954,4.39825,0.50043031281,4.39825,10.7810701786,4.39825,0.697047844138
1401,4.40125,10.9030404483,4.4015,0.500689297864,4.40125,10.7053905332,4.401,0.725537208268
1402,4.4045,10.9914600236,4.4045,0.500489735068,4.4045,10.7780413512,4.4045,0.696081628464
1403,4.40775,10.9337488051,4.40775,0.502420725315,4.40775,10.7381527364,4.40725,0.723803775661
1404,4.41075,10.9807786315,4.41075,0.500000260356,4.41075,10.7629905904,4.41075,0.694590001744
1405,4.414,10.9625181795,4.414,0.503602385889,4.414,10.7667255876,4.41375,0.725512012287
1406,4.417,10.9579965879,4.417,0.498962390396,4.417,10.7359380688,4.41725,0.694840759792
1407,4.42025,10.9792005469,4.42025,0.504233009108,4.42025,10.7831662111,4.42,0.726740495086
1408,4.42325,10.9231389898,4.42325,0.497377225059,4.42325,10.6969151571,4.4235,0.696253358815
1409,4.4265,10.9837774081,4.4265,0.504311937319,4.4265,10.7874576513,4.42625,0.727424374977
1410,4.42975,10.9322345116,4.42975,0.497824904355,4.42975,10.7349036349,4.42975,0.697143007619
1411,4.43275,10.9762435894,4.43275,0.503839126046,4.43275,10.7795965116,4.4325,0.727567278035
1412,4.436,10.9643142514,4.436,0.4992731341,4.436,10.7623461957,4.436,0.697508286767
1413,4.439,10.9566072503,4.439,0.502815143615,4.439,10.7595929404,4.43875,0.727173296763
1414,4.44225,10.9843114618,4.44225,0.500173872955,4.44225,10.7777659923,4.44225,0.697348270344
1415,4.44525,10.9248898761,4.44525,0.501241170089,4.44525,10.727470601,4.445,0.726246907096
1416,4.4485,10.99220412,4.4485,0.500526107652,4.4485,10.7811547101,4.4485,0.696662528979
1417,4.45175,10.9134681762,4.45175,0.501565636965,4.45175,10.7179581153,4.45125,0.724792887799
1418,4.45475,10.9879835364,4.45475,0.500329422467,4.45475,10.7725153161,4.45475,0.695451132975
1419,4.458,10.9486732569,4.458,0.503040766968,4.458,10.7529913197,4.45775,0.724632394812
1420,4.461,10.9716543634,4.461,0.49958399991,4.461,10.7518620059,4.46125,0.693873885353
1421,4.46425,10.9718066423,4.46425,0.503965461191,4.46425,10.775906887,4.464,0.726152673883
1422,4.46725,10.9432345906,4.46725,0.49829062083,4.46725,10.7192201764,4.4675,0.695564725636
1423,4.4705,10.9828427327,4.4705,0.504338734981,4.4705,10.7866806288,4.47025,0.727126636299
1424,4.47375,10.9101911752,4.47375,0.496828711741,4.47375,10.7153538018,4.47375,0.696733573281
1425,4.47675,10.9817692441,4.47675,0.504160216759,4.47675,10.7853019161,4.4765,0.727557624988
1426,4.48,10.9487027882,4.48,0.498568384721,4.48,10.74920265,4.48,0.697378746757
1427,4.483,10.9685872232,4.483,0.503430148037,4.483,10.7717736744,4.48275,0.727449494063
1428,4.48625,10.9751490655,4.48625,0.499761351308,4.48625,10.77103781,4.48625,0.697499056495
1429,4.48925,10.9433110486,4.48925,0.50214938272,4.48925,10.7461123622,4.489,0.726806525131
1430,4.4925,10.9895008808,4.4925,0.500406279962,4.4925,10.7808449177,4.4925,0.697093807843
1431,4.4955,10.9059684162,4.49575,0.500554335921,4.4955,10.7083479331,4.49525,0.725633345248
1432,4.49875,10.9917424297,4.49875,0.500502436072,4.49875,10.7786209302,4.49875,0.696162804141
1433,4.502,10.9313928356,4.502,0.502322481104,4.502,10.7358084872,4.5015,0.723934847899
1434,4.505,10.981871247,4.505,0.500049682969,4.505,10.7643740583,4.505,0.694706349904
1435,4.50825,10.9609699533,4.50825,0.503540966352,4.50825,10.7651921162,4.508,0.725409437494
1436,4.51125,10.9598982091,4.51125,0.499048482338,4.51125,10.7381237252,4.5115,0.694727522496
1437,4.5145,10.9784617769,4.5145,0.504208480211,4.5145,10.7824451364,4.51425,0.726674436149
1438,4.5175,10.9258475217,4.5175,0.497499894049,4.5175,10.6999005522,4.51775,0.696175088801
1439,4.52075,10.9838489162,4.52075,0.504324324011,4.52075,10.787549685,4.5205,0.727394609564
1440,4.524,10.9296576229,4.524,0.497708063858,4.524,10.7326400625,4.524,0.697099816484
1441,4.527,10.9771253055,4.527,0.503888412247,4.527,10.7805014584,4.52675,0.727573549623
1442,4.53025,10.962544678,4.53025,0.499192879074,4.53025,10.7608864992,4.53025,0.697500253162
1443,4.53325,10.9582982123,4.53325,0.50290127227,4.53325,10.7613096995,4.533,0.727215320237
1444,4.5365,10.9833511525,4.5365,0.500130292462,4.5365,10.7771111316,4.5365,0.69737543978
1445,4.5395,10.9273882309,4.5395,0.501364043261,4.5395,10.7299971688,4.53925,0.726324374242
1446,4.54275,10.9920541324,4.54275,0.500519250814,4.54275,10.7813048875,4.54275,0.696724913621
1447,4.546,10.9106823481,4.546,0.501447750417,4.546,10.7151823369,4.5455,0.724905472593
1448,4.549,10.9886440353,4.549,0.500359298398,4.549,10.7734699811,4.549,0.695548711433
1449,4.55225,10.9466938943,4.55225,0.502959653684,4.55225,10.7510250878,4.552,0.724510339539
1450,4.55525,10.9731246212,4.55525,0.499650577688,4.55525,10.7536198578,4.55525,0.693847372648
1451,4.5585,10.9706359327,4.5585,0.503921208999,4.5585,10.7747523043,4.55825,0.726067240716
1452,4.5615,10.9455129874,4.5615,0.498393829509,4.5615,10.7217791655,4.56175,0.695467794513
1453,4.56475,10.9824819735,4.56475,0.504331390705,4.56475,10.786338891,4.5645,0.727077623297
1454,4.568,10.907184725,4.568,0.496692441618,4.568,10.7126619452,4.568,0.696671661618
1455,4.571,10.9822188411,4.571,0.504189786195,4.571,10.7857733115,4.57075,0.727544793016
1456,4.57425,10.9465022499,4.57425,0.498468635924,4.57425,10.7473138435,4.57425,0.697351950894
1457,4.57725,10.9698466902,4.57725,0.503496595973,4.57725,10.773057585,4.577,0.727472572416
1458,4.5805,10.9737568625,4.5805,0.499698234167,4.5805,10.7699534198,4.5805,0.69750743974
1459,4.5835,10.9453790075,4.5835,0.502252633005,4.5835,10.7482072655,4.58325,0.726865217094
1460,4.58675,10.9889185463,4.58675,0.500379864917,4.58675,10.7805655497,4.58675,0.69713740027
1461,4.58975,10.9088425986,4.58975,0.500459321372,4.58975,10.7112514054,4.5895,0.725727333505
1462,4.593,10.9919706049,4.593,0.50051275359,4.593,10.7791464351,4.593,0.696241602387
1463,4.59625,10.9289829571,4.59625,0.502221701815,4.59625,10.733410089,4.59575,0.724063799695
1464,4.59925,10.9829096803,4.59925,0.500096723486,4.59925,10.7657035356,4.59925,0.69482031695
1465,4.6025,10.9593676713,4.6025,0.503477006894,4.6025,10.7636043613,4.60225,0.725304561776
1466,4.6055,10.9617457564,4.6055,0.499132196259,4.6055,10.7402555247,4.60575,0.694611970169
1467,4.60875,10.9776688639,4.60875,0.504181409282,4.60875,10.7816697044,4.6085,0.726606096494
1468,4.61175,10.9285021479,4.61175,0.497620191769,4.61175,10.7028322745,4.612,0.696094487474
1469,4.615,10.9838662537,4.615,0.504334169286,4.615,10.7875873482,4.61475,0.727362585842
1470,4.61825,10.9270268094,4.61825,0.497588849928,4.61825,10.7303225461,4.61825,0.697054280119
1471,4.62125,10.9779528832,4.62125,0.503935160378,4.62125,10.781352082,4.621,0.727577587137
1472,4.6245,10.9607210176,4.6245,0.499110242593,4.6245,10.7593727635,4.6245,0.697489862796
1473,4.6275,10.9599351277,4.6275,0.502984868928,4.6275,10.7629722432,4.62725,0.727255135326
1474,4.63075,10.9823366537,4.63075,0.500084325166,4.63075,10.7764021873,4.63075,0.697400243328
1475,4.63375,10.9298326904,4.63375,0.501484393222,4.63375,10.7324696891,4.6335,0.726399659783
1476,4.637,10.9918499123,4.637,0.500510004505,4.637,10.7814009878,4.637,0.696784925669
1477,4.64025,10.9078427091,4.64025,0.501327338865,4.64025,10.7123525044,4.63975,0.725015903306
1478,4.64325,10.9892503186,4.64325,0.500386784872,4.64325,10.774370626,4.64325,0.695643913033
1479,4.6465,10.9446605424,4.6465,0.502876009007,4.6465,10.7490046347,4.64625,0.724385960265
1480,4.6495,10.9745407398,4.6495,0.499714768705,4.6495,10.7553237969,4.6495,0.6939777111
1481,4.65275,10.9694111148,4.65275,0.503874421752,4.65275,10.7735433937,4.6525,0.725979501815
1482,4.65575,10.9477373813,4.65575,0.498494656802,4.65575,10.7242843992,4.656,0.695368538919
1483,4.659,10.9820670466,4.659,0.504321510444,4.659,10.7859427791,4.65875,0.727026325258
1484,4.662,10.9088697694,4.662,0.496727747904,4.66225,10.7099162344,4.66225,0.696607411049
1485,4.66525,10.9826142708,4.66525,0.504216821447,4.66525,10.7861903473,4.665,0.72752969876
1486,4.6685,10.9442477036,4.6685,0.498366503699,4.6685,10.7453710604,4.6685,0.697322804049
1487,4.6715,10.9710520499,4.6715,0.503560514256,4.6715,10.774287211,4.67125,0.727493412913
1488,4.67475,10.9723105172,4.67475,0.499632726871,4.67475,10.768814982,4.67475,0.697513462303
1489,4.67775,10.9473929787,4.67775,0.502353360891,4.67775,10.7502480197,4.6775,0.726921696941
1490,4.681,10.9882819948,4.681,0.500351055669,4.681,10.7802321138,4.681,0.697178624711
1491,4.684,10.9116629725,4.684,0.500596744599,4.684,10.7141009239,4.68375,0.725819136339
1492,4.68725,10.992144548,4.68725,0.500520675534,4.68725,10.7796179026,4.68725,0.696318027755
1493,4.6905,10.9265191729,4.6905,0.502118399991,4.6905,10.7309575496,4.69,0.724190593381
1494,4.6935,10.9838939262,4.6935,0.500141369744,4.6935,10.7669790561,4.6935,0.694931908657
1495,4.69675,10.9577113329,4.69675,0.5034105197,4.69675,10.7619623257,4.6965,0.725197357869
1496,4.69975,10.9635392208,4.69975,0.499213519913,4.69975,10.7423334984,4.7,0.694494100281
1497,4.703,10.9768218033,4.703,0.504151808147,4.703,10.7808399128,4.70275,0.726535447552
1498,4.706,10.931102855,4.706,0.497738105897,4.706,10.7057103524,4.70625,0.69601155358
1499,4.70925,10.9838294122,4.70925,0.504341484618,4.70925,10.7875706334,4.709,0.727328274018
1500,4.7125,10.9243420839,4.7125,0.49746725181,4.7125,10.7279511285,4.7125,0.697006398518
1501,4.7155,10.9787263101,4.7155,0.503979381562,4.7155,10.7821483699,4.71525,0.727579359635
1502,4.71875,10.9588432791,4.71875,0.499025213819,4.71875,10.7578050286,4.71875,0.697477116876
1503,4.72175,10.9615179802,4.72175,0.503065944359,4.72175,10.764580554,4.7215,0.727292710014
1504,4.725,10.9812679702,4.725,0.500035960144,4.725,10.775639197,4.725,0.697422683371
1505,4.728,10.9322232345,4.728,0.501602230401,4.728,10.7348881395,4.72775,0.726472730704
1506,4.73125,10.9915914606,4.73125,0.500498357715,4.73125,10.7814430457,4.73125,0.696842568651
1507,4.7345,10.9049492653,4.7345,0.501204414003,4.7345,10.7094686287,4.734,0.725124146002
1508,4.7375,10.9898023832,4.7375,0.500411870791,4.7375,10.7752172825,4.7375,0.695736742411
1509,4.74075,10.9425732033,4.74075,0.502789844286,4.74075,10.746929966,4.7405,0.724259232787
1510,4.74375,10.9759027123,4.74375,0.499776561775,4.74375,10.756973852,4.74375,0.694105676594
1511,4.747,10.9681321868,4.747,0.503825110458,4.747,10.7722801558,4.74675,0.725889431737
1512,4.75,10.9499077613,4.75,0.498593091438,4.75,10.7267359038,4.75025,0.6952669572
1513,4.75325,10.9815979464,4.75325,0.504309104866,4.75325,10.7854922889,4.753,0.726972715572
1514,4.75625,10.911846166,4.75625,0.496862718538,4.7565,10.7071167108,4.7565,0.696540821045
1515,4.7595,10.9829555235,4.7595,0.504241332847,4.7595,10.7865530144,4.75925,0.727512314511
1516,4.76275,10.9419391605,4.76275,0.498261978215,4.76275,10.7433743393,4.76275,0.697291306788
1517,4.76575,10.9722032886,4.76575,0.503621912882,4.76575,10.7754625384,4.7655,0.727511986826
1518,4.769,10.9708100366,4.769,0.499564819499,4.769,10.7676225323,4.769,0.697517125815
1519,4.772,10.9493529447,4.772,0.502451576041,4.772,10.7522346057,4.77175,0.726975934989
1520,4.77525,10.9875912293,4.77525,0.500319842202,4.77525,10.7798446431,4.77525,0.69721748383
1521,4.77825,10.9144295166,4.77825,0.500731664728,4.77825,10.7168964648,4.778,0.725908723185
1522,4.7815,10.9922642582,4.7815,0.500526191796,4.7815,10.7800353627,4.7815,0.696392083908
1523,4.78475,10.924001488,4.78475,0.502012586221,4.78475,10.7284508777,4.78425,0.724315197576
1524,4.78775,10.9848239798,4.78775,0.500183611539,4.78775,10.7682006471,4.78775,0.695041129658
1525,4.791,10.9560009392,4.791,0.50334151503,4.791,10.7602660132,4.79075,0.725087803146
1526,4.794,10.9652785932,4.794,0.499292443007,4.794,10.7443576707,4.79425,0.694373910883
1527,4.79725,10.9759205923,4.79725,0.504119686738,4.79725,10.7799557603,4.797,0.726462465586
1528,4.80025,10.9336496302,4.80025,0.497853626042,4.80025,10.7085348073,4.8005,0.695926286187
1529,4.8035,10.9837383849,4.8035,0.504346279615,4.8035,10.7874995346,4.80325,0.727291649307
1530,4.80675,10.9216034598,4.80675,0.497343260606,4.80675,10.7255258471,4.80675,0.696956171734
1531,4.80975,10.9794455754,4.80975,0.504021085082,4.80975,10.7828903113,4.8095,0.727578841355
1532,4.813,10.9569114718,4.813,0.498937783756,4.813,10.7561833289,4.813,0.697462016414
1533,4.816,10.9630467551,4.816,0.503144507531,4.816,10.7661346161,4.81575,0.72732801763
1534,4.81925,10.9801451073,4.81925,0.499985188302,4.81925,10.774822192,4.81925,0.697442761855
1535,4.82225,10.9345598445,4.82225,0.501717563446,4.82225,10.7372524994,4.822,0.726543559491
1536,4.8255,10.9912787787,4.8255,0.50048430125,4.8255,10.7814310899,4.8255,0.696897845414
1537,4.82875,10.9020020243,4.82875,0.501078985727,4.82875,10.7065307213,4.82825,0.725230172383
1538,4.83175,10.9903002264,4.83175,0.500434546861,4.83175,10.7760099766,4.83175,0.695827203285
1539,4.835,10.9404318808,4.835,0.502701169101,4.835,10.7448010885,4.83475,0.72413013702
1540,4.838,10.9772105319,4.838,0.499835947506,4.838,10.7585700463,4.838,0.694231273695
1541,4.84125,10.9667991486,4.84125,0.50377328438,4.84125,10.7709625925,4.841,0.725797009336
1542,4.84425,10.9520241166,4.84425,0.498689123923,4.84425,10.7291336992,4.8445,0.695163048114
1543,4.8475,10.9810746687,4.8475,0.504294182921,4.8475,10.7849874174,4.84725,0.726916772094
1544,4.8505,10.9147687257,4.8505,0.496995294884,4.85075,10.7042634106,4.85075,0.696471891253
1545,4.85375,10.9832425912,4.85375,0.504263329033,4.85375,10.7868613049,4.8535,0.727492617193
1546,4.857,10.9395766319,4.857,0.498155051335,4.857,10.7413237136,4.857,0.697257459623
1547,4.86,10.9733003945,4.86,0.503680800182,4.86,10.7765835546,4.85975,0.727528270203
1548,4.86325,10.9692554282,4.86325,0.499494503809,4.86325,10.7663761012,4.86325,0.697518431627
1549,4.86625,10.9512588897,4.86625,0.502547286478,4.86625,10.754167006,4.866,0.72702790648
1550,4.8695,10.9868462532,4.8695,0.500286216169,4.8695,10.7794031652,4.8695,0.697253979789
1551,4.8725,10.9171422108,4.8725,0.500864089479,4.8725,10.719638006,4.87225,0.725996068538
1552,4.87575,10.9923297346,4.87575,0.500529293924,4.87575,10.7803988402,4.87575,0.696463773798
1553,4.879,10.9214299088,4.879,0.501904269464,4.879,10.725890083,4.8785,0.724437586089
1554,4.882,10.9856998365,4.882,0.500223440312,4.882,10.7693683303,4.882,0.695147983661
1555,4.88525,10.9542364927,4.88525,0.503270001538,4.88525,10.7585154286,4.885,0.724975878807
1556,4.88825,10.9669638651,4.88825,0.499368956873,4.88825,10.7463280606,4.8885,0.694251400508
1557,4.8915,10.9749652295,4.8915,0.504085053408,4.8915,10.7790172472,4.89125,0.726387130839
1558,4.8945,10.9361424608,4.8945,0.497966743432,4.8945,10.7113056551,4.89475,0.695838684624
1559,4.89775,10.9835931663,4.89775,0.504348562328,4.89775,10.7873740472,4.8975,0.72725269106
1560,4.901,10.9188109504,4.901,0.497216868975,4.901,10.7230467345,4.901,0.696903599874
1561,4.904,10.9801106698,4.904,0.504060278692,4.904,10.7835778967,4.90375,0.727576010812
1562,4.90725,10.9549256052,4.90725,0.498847944953,4.90725,10.7545076942,4.90725,0.697444562271
1563,4.91025,10.9645214391,4.91025,0.503220565897,4.91025,10.7676344154,4.91,0.727361035911
1564,4.9135,10.9789680705,4.9135,0.499932002077,4.9135,10.7739511993,4.9135,0.697460480372
1565,4.9165,10.9368425032,4.9165,0.501830399516,4.9165,10.7395627499,4.91625,0.726612123163
1566,4.91975,10.9909118679,4.91975,0.500467827436,4.91975,10.7813651442,4.91975,0.696950758259
1567,4.923,10.8990009953,4.923,0.500951062429,4.923,10.7035387947,4.9225,0.725333958812
1568,4.926,10.9907438455,4.926,0.500454805298,4.926,10.7767487291,4.926,0.69591529864
1569,4.92925,10.93823658,4.92925,0.50260999155,4.92925,10.7426180099,4.929,0.723998656283
1570,4.93225,10.978464192,4.93225,0.499892918,4.93225,10.7601123975,4.93225,0.694354506042
1571,4.9355,10.9654120013,4.9355,0.503718951326,4.9355,10.7695907068,4.93525,0.725702217015
1572,4.9385,10.9540864367,4.9385,0.498782746248,4.9385,10.7314778004,4.93875,0.695056810757
1573,4.94175,10.9804972107,4.94175,0.504276752125,4.94175,10.7844281628,4.9415,0.72685847637
1574,4.94475,10.917637434,4.94475,0.497125468822,4.945,10.7013563661,4.945,0.696400621465
1575,4.948,10.9834754671,4.948,0.504282817232,4.948,10.7871152124,4.94775,0.727470587549
1576,4.95125,10.9371601295,4.95125,0.498045716341,4.95125,10.7392192125,4.95125,0.697221263021
1577,4.95425,10.9743433568,4.95425,0.503737183091,4.95425,10.7776502482,4.954,0.727542243044
1578,4.9575,10.9676466996,4.9575,0.499421772967,4.9575,10.765075715,4.9575,0.697517380862
1579,4.9605,10.9531107989,4.9605,0.502640498856,4.9605,10.756045205,4.96025,0.727077590723
1580,4.96375,10.9860470701,4.96375,0.50025017062,4.96375,10.7789077031,4.96375,0.697288114347
1581,4.96675,10.9198010367,4.96675,0.50099402522,4.96675,10.722325527,4.9665,0.726081151071
1582,4.97,10.9923409771,4.97,0.500529974851,4.97,10.7807083552,4.97,0.696533099794
1583,4.97325,10.9188044429,4.97325,0.501793457314,4.97325,10.7232751756,4.97275,0.724557737009
1584,4.97625,10.9865214919,4.97625,0.500260848881,4.97625,10.7704821232,4.97625,0.695252473628
1585,4.9795,10.9524179969,4.9795,0.503195986536,4.9795,10.7567105774,4.97925,0.724861569207
1586,4.9825,10.9685950281,4.9825,0.49944305421,4.9825,10.7482446821,4.98275,0.694126568089
1587,4.98575,10.9739557145,4.98575,0.504047915185,4.98575,10.7780243742,4.9855,0.726309426843
1588,4.98875,10.9385813346,4.98875,0.498077450648,4.98875,10.714022907,4.989,0.695748748446
1589,4.992,10.9833937522,4.992,0.504348339505,4.992,10.7871941674,4.99175,0.727211382034
1590,4.99525,10.9159645696,4.99525,0.497088070879,4.99525,10.7205138197,4.99525,0.696848683098
1591,4.99825,10.9807215851,4.99825,0.504096968859,4.99825,10.7842111177,4.998,0.727570850047
1592,5.0015,10.9528856889,5.0015,0.498755691252,5.0015,10.7527781504,5.0015,0.697424755194
1593,5.0045,10.96594202,5.0045,0.50329412565,5.0045,10.7690799389,5.00425,0.727391746236
1594,5.00775,10.9777368655,5.00775,0.499876395191,5.00775,10.7730262415,5.00775,0.697475840235
1595,5.01075,10.9390711945,5.01075,0.501940744528,5.01075,10.7418188735,5.0105,0.726678402488
1596,5.014,10.9904907301,5.014,0.500448929875,5.014,10.7812452283,5.014,0.697001309045
1597,5.017,10.9001385607,5.01725,0.500820651248,5.017,10.7024596529,5.01675,0.725435485494
1598,5.02025,10.9911332384,5.02025,0.500472639581,5.02025,10.7774335568,5.02025,0.696001030862
1599,5.0235,10.9359873072,5.0235,0.502516318497,5.0235,10.7403807383,5.02325,0.7238647767
1600,5.0265,10.9796636866,5.0265,0.499947466613,5.0265,10.7616009195,5.0265,0.694475376531
1601,5.02975,10.9639707472,5.02975,0.503662117884,5.02975,10.7681645023,5.0295,0.725605040105
1602,5.03275,10.9560947114,5.03275,0.498873951646,5.03275,10.7337682181,5.033,0.69494824451
1603,5.036,10.9798655708,5.036,0.504256818794,5.036,10.7838145242,5.03575,0.726797812988
1604,5.039,10.9204522766,5.039,0.497253233464,5.03925,10.6983956062,5.03925,0.696327011603
1605,5.04225,10.9836541456,5.04225,0.504299803487,5.04225,10.7873147313,5.042,0.727446209473
1606,5.0455,10.934689665,5.0455,0.497933967703,5.0455,10.7370608617,5.0455,0.697182717426
1607,5.0485,10.9753321659,5.0485,0.503791067387,5.0485,10.7786626094,5.04825,0.727553888601
1608,5.05175,10.9659838586,5.05175,0.499346621319,5.05175,10.7637213963,5.05175,0.697513974468
1609,5.05475,10.9549086588,5.05475,0.50273121868,5.05475,10.7578691879,5.0545,0.727124970379
1610,5.058,10.9851936839,5.058,0.500211699776,5.058,10.7783582766,5.058,0.69731988894
1611,5.061,10.9224059767,5.061,0.501121477192,5.061,10.7249590086,5.06075,0.726163952904
1612,5.06425,10.9922979854,5.06425,0.500528228672,5.06425,10.7809639244,5.06425,0.696600063803
1613,5.0675,10.9161250991,5.0675,0.501680156229,5.0675,10.7206061665,5.067,0.724675631964
1614,5.0705,10.9872889419,5.0705,0.500295831212,5.0705,10.771542039,5.0705,0.695354601915
1615,5.07375,10.9505454569,5.07375,0.503119476215,5.07375,10.7548514661,5.0735,0.724744861308
1616,5.07675,10.9701720742,5.07675,0.499514728861,5.07675,10.7501075456,5.077,0.693999412888
1617,5.08,10.9728920483,5.08,0.504008277995,5.08,10.7769771433,5.07975,0.726229339841
1618,5.083,10.9409662394,5.083,0.498185741406,5.083,10.7166865703,5.08325,0.695656477396
1619,5.08625,10.9831401396,5.08625,0.504345616806,5.08625,10.7869598925,5.086,0.727167707807
1620,5.0895,10.9130643312,5.0895,0.496956861373,5.0895,10.7179271283,5.0895,0.696791421612
1621,5.0925,10.9812783143,5.0925,0.504131160983,5.0925,10.7847899671,5.09225,0.727563344016
1622,5.09575,10.950791733,5.09575,0.49866101758,5.09575,10.75099472,5.09575,0.697402595838
1623,5.09875,10.9673084869,5.09875,0.503365191926,5.09875,10.7704711748,5.0985,0.727420132987
1624,5.102,10.9764514984,5.102,0.499818362441,5.102,10.7720473384,5.102,0.697488842533
1625,5.105,10.9412459034,5.105,0.502048603359,5.105,10.7440208538,5.10475,0.726742381322
1626,5.10825,10.9900153672,5.10825,0.500427603233,5.10825,10.7810713589,5.10825,0.697049499277
1627,5.11125,10.9031191259,5.1115,0.500687758273,5.11125,10.7054698348,5.111,0.725534735807
1628,5.1145,10.9914684032,5.1145,0.500488044246,5.1145,10.7780644731,5.1145,0.696084401857
1629,5.11775,10.9336840695,5.11775,0.502420155772,5.11775,10.7380892828,5.11725,0.723802104647
1630,5.12075,10.9808090095,5.12075,0.499999587753,5.12075,10.7630356225,5.12075,0.694593887449
1631,5.124,10.9624753896,5.124,0.503602789626,5.124,10.7666839834,5.12375,0.725505466354
1632,5.127,10.9580489308,5.127,0.498962734394,5.127,10.7360049594,5.12725,0.694837348992
1633,5.13025,10.9791797483,5.13025,0.504234388243,5.13025,10.7831465016,5.13,0.726734769046
1634,5.13325,10.9232132397,5.13325,0.497378582956,5.13325,10.6970038343,5.1335,0.696251061693
1635,5.1365,10.9837786221,5.1365,0.504314292856,5.1365,10.7874598571,5.13625,0.727419469465
1636,5.13975,10.9321652506,5.13975,0.49781980089,5.13975,10.7348486842,5.13975,0.697141823263
1637,5.14275,10.9762668133,5.14275,0.503842457871,5.14275,10.779620629,5.1425,0.727563192819
1638,5.146,10.9642669134,5.146,0.499269044201,5.146,10.7623131649,5.146,0.697508213255
1639,5.149,10.956652457,5.149,0.5028194505,5.149,10.7596389413,5.14875,0.727170030884
1640,5.15225,10.9842860988,5.15225,0.500170798838,5.15225,10.7777549023,5.15225,0.697349304744
1641,5.15525,10.9249570144,5.15525,0.501246449693,5.15525,10.727538433,5.155,0.726244459008
1642,5.1585,10.9922007599,5.1585,0.500524050454,5.1585,10.7811655611,5.1585,0.696664667355
1643,5.16175,10.9133918871,5.16175,0.501564371715,5.16175,10.7178830672,5.16125,0.724791255503
1644,5.16475,10.9880021827,5.16475,0.50032838224,5.16475,10.7725480881,5.16475,0.695454370391
1645,5.168,10.9486188783,5.168,0.503040475828,5.168,10.7529381016,5.16775,0.724625744224
1646,5.171,10.9716949954,5.171,0.499583975624,5.171,10.7519166585,5.17125,0.693869934444
1647,5.17425,10.9717742326,5.17425,0.503966146842,5.17425,10.775875557,5.174,0.726146858319
1648,5.17725,10.9432971635,5.17725,0.498291610371,5.17725,10.719296649,5.1775,0.695561871374
1649,5.1805,10.9828323263,5.1805,0.504340398986,5.1805,10.7866712205,5.18025,0.727121656278
1650,5.18375,10.9101102495,5.18375,0.496823236429,5.18375,10.7152866838,5.18375,0.696731815666
1651,5.18675,10.9817808511,5.18675,0.504162859566,5.18675,10.7853144386,5.1865,0.727553480079
1652,5.19,10.9486437479,5.19,0.498563919774,5.19,10.7491574233,5.19,0.697378084789
1653,5.193,10.9686208296,5.193,0.50343376898,5.193,10.7718081123,5.19275,0.72744618303
1654,5.19625,10.9751119755,5.19625,0.499757899529,5.19625,10.7710145068,5.19625,0.697499488175
1655,5.19925,10.9433666159,5.19925,0.502153980017,5.19925,10.7461686758,5.199,0.726804046079
1656,5.2025,10.9894857817,5.2025,0.500403843075,5.2025,10.7808435497,5.2025,0.697095330177
1657,5.2055,10.906045882,5.20575,0.500552388721,5.2055,10.7084260584,5.20525,0.725631695755
1658,5.20875,10.9917493382,5.20875,0.500501014719,5.20875,10.7786414886,5.20875,0.696165413144
1659,5.212,10.9313268752,5.212,0.502321508345,5.212,10.7357436528,5.2115,0.72393402515
1660,5.215,10.9819001553,5.215,0.500049276707,5.215,10.764416514,5.215,0.694710040599
1661,5.21825,10.9609259328,5.21825,0.503540971277,5.21825,10.7651491553,5.218,0.725403485506
1662,5.22125,10.9599490852,5.22125,0.499049089642,5.22125,10.7381880287,5.2215,0.694724124016
1663,5.2245,10.9784397435,5.2245,0.50420946495,5.2245,10.7824240955,5.22425,0.726669333721
1664,5.2275,10.9259203096,5.2275,0.497501512309,5.2275,10.6999866338,5.22775,0.696172771856
1665,5.23075,10.9838488929,5.23075,0.504326289576,5.23075,10.787550586,5.2305,0.727390356172
1666,5.234,10.9295868988,5.234,0.497703212206,5.234,10.7325827005,5.234,0.697098580947
1667,5.237,10.9771472912,5.237,0.503891358536,5.237,10.7805242989,5.23675,0.727570143862
1668,5.24025,10.9624958725,5.24025,0.499189037778,5.24025,10.7608510381,5.24025,0.69750009792
1669,5.24325,10.9583421816,5.24325,0.502905198065,5.24325,10.7613544526,5.243,0.72721275996
1670,5.2465,10.9833243193,5.2465,0.500127463833,5.2465,10.7770975943,5.2465,0.697376362731
1671,5.2495,10.9274541342,5.2495,0.501368946232,5.2495,10.7300637831,5.24925,0.726322656704
1672,5.25275,10.9920493009,5.25275,0.500517436082,5.25275,10.7813132765,5.25275,0.696726911679
1673,5.256,10.9106048174,5.256,0.501446108486,5.256,10.7151058896,5.2555,0.724904594586
1674,5.259,10.9886612107,5.259,0.500358497708,5.259,10.7735002786,5.259,0.695551780532
1675,5.26225,10.9466382676,5.26225,0.50295898985,5.26225,10.7509704915,5.262,0.724504208845
1676,5.26525,10.9731637844,5.26525,0.499650790102,5.26525,10.7536720255,5.26525,0.69385150774
1677,5.2685,10.9706022701,5.2685,0.503921525958,5.2685,10.7747196184,5.26825,0.726061972613
1678,5.2715,10.9455740953,5.2715,0.498395053004,5.2715,10.7218531448,5.27175,0.695464930411
1679,5.27475,10.9824703109,5.27475,0.504332690037,5.27475,10.7863281503,5.2745,0.727073217269
1680,5.278,10.9071023392,5.278,0.49668719279,5.278,10.7125925072,5.278,0.696669865548
1681,5.281,10.9822291904,5.281,0.504192068365,5.281,10.7857845264,5.28075,0.727541247584
1682,5.28425,10.9464417441,5.28425,0.498464394434,5.28425,10.7472662781,5.28425,0.697351222581
1683,5.28725,10.9698790388,5.28725,0.503499860331,5.28725,10.7730907414,5.287,0.72746988528
1684,5.2905,10.9737183033,5.2905,0.499695002911,5.2905,10.7699277615,5.2905,0.697507777932
1685,5.2935,10.9454333188,5.2935,0.502256877786,5.2935,10.748262325,5.29325,0.726863385282
1686,5.29675,10.9889019761,5.29675,0.500377645713,5.29675,10.7805618121,5.29675,0.697138802739
1687,5.29975,10.9089188117,5.29975,0.500464543702,5.29975,10.7113283051,5.2995,0.725726353507
1688,5.303,10.9919760419,5.303,0.50051154717,5.303,10.7791646117,5.303,0.696244065929
1689,5.30625,10.9289157332,5.30625,0.502220380465,5.30625,10.7333438585,5.30575,0.724063667599
1690,5.30925,10.9829371183,5.30925,0.500096529501,5.30925,10.7657435991,5.30925,0.694823837387
1691,5.3125,10.9593223817,5.3125,0.503476666851,5.3125,10.7635600236,5.31225,0.725299088954
1692,5.3155,10.9617951652,5.3155,0.499133013272,5.3155,10.7403174279,5.31575,0.69460856956
1693,5.31875,10.9776455574,5.31875,0.504182052696,5.31875,10.7816473074,5.3185,0.726601497902
1694,5.32175,10.9285734729,5.32175,0.497622017261,5.32175,10.7029159497,5.322,0.696092142292
1695,5.325,10.983864955,5.325,0.504335797191,5.325,10.787586915,5.32475,0.727358860022
1696,5.32825,10.9269546223,5.32825,0.497584198658,5.32825,10.7302629292,5.32825,0.69705299089
1697,5.33125,10.9779735928,5.33125,0.503937772694,5.33125,10.7813736116,5.331,0.727574731731
1698,5.3345,10.9606707446,5.3345,0.499106598912,5.3345,10.7593350313,5.3345,0.697489629077
1699,5.3375,10.9599778219,5.3375,0.502988464459,5.3375,10.76301571,5.33725,0.727253147223
1700,5.34075,10.98230835,5.34075,0.500081691476,5.34075,10.7763863649,5.34075,0.697401063704
1701,5.34375,10.9298973211,5.34375,0.501488969661,5.34375,10.732535043,5.3435,0.726398535261
1702,5.347,10.9918436091,5.347,0.500508382126,5.347,10.7814070796,5.347,0.696786797762
1703,5.35025,10.9077639013,5.35025,0.501325370593,5.35025,10.7122746463,5.34975,0.72501563817
1704,5.35325,10.9892660228,5.35325,0.50038617404,5.35325,10.774398616,5.35325,0.695646833496
1705,5.3565,10.9446036323,5.3565,0.502875022101,5.3565,10.7489486441,5.35625,0.724380247532
1706,5.3595,10.9745784338,5.3595,0.499715168572,5.3595,10.755373649,5.3595,0.693981675618
1707,5.36275,10.9693761641,5.36275,0.503874418934,5.36275,10.7735093314,5.3625,0.725974674588
1708,5.36575,10.9477970237,5.36575,0.498496065435,5.36575,10.7243560569,5.366,0.69536565465
1709,5.369,10.9820540929,5.369,0.504322493321,5.369,10.7859306813,5.36875,0.72702238219
1710,5.372,10.9089512943,5.372,0.496730162286,5.37225,10.7098446179,5.37225,0.696605571581
1711,5.37525,10.9826233274,5.37525,0.504218790511,5.37525,10.7862002258,5.375,0.727526637523
1712,5.3785,10.9441857324,5.3785,0.498362438801,5.3785,10.7453213007,5.3785,0.69732200971
1713,5.3815,10.971083106,5.3815,0.503563468883,5.3815,10.774319053,5.38125,0.727491230348
1714,5.38475,10.9722704889,5.38475,0.499629669681,5.38475,10.7687871154,5.38475,0.697513712461
1715,5.38775,10.9474459994,5.38775,0.502357299343,5.38775,10.750301788,5.3875,0.726920389197
1716,5.391,10.9882639533,5.391,0.500349008094,5.391,10.780226156,5.391,0.697179917773
1717,5.394,10.9117378985,5.394,0.500601664029,5.394,10.7141765569,5.39375,0.72581869902
1718,5.39725,10.9921485132,5.39725,0.500519638396,5.39725,10.7796338489,5.39725,0.696320361166
1719,5.4005,10.9264506531,5.4005,0.502116775783,5.4005,10.7308899104,5.4,0.72419102168
1720,5.4035,10.9839198936,5.4035,0.500141342782,5.4035,10.7670168813,5.4035,0.694935278905
1721,5.40675,10.957664742,5.40675,0.503409879771,5.40675,10.7619165947,5.4065,0.725192269457
1722,5.40975,10.9635871617,5.40975,0.49921450178,5.40975,10.7423931571,5.41,0.694490685738
1723,5.413,10.9767971917,5.413,0.504152154678,5.413,10.780816139,5.41275,0.726531253898
1724,5.416,10.9311727166,5.416,0.497740094161,5.416,10.7057917789,5.41625,0.696009173267
1725,5.41925,10.9838268062,5.41925,0.504342818675,5.41925,10.7875688417,5.419,0.727324972909
1726,5.4225,10.924268434,5.4225,0.497462757844,5.4225,10.7278893873,5.4225,0.697005053502
1727,5.4255,10.9787457118,5.4255,0.503981703095,5.4255,10.7821685605,5.42525,0.727576947946
1728,5.42875,10.9587915386,5.42875,0.49902172505,5.42875,10.7577651583,5.42875,0.697476807271
1729,5.43175,10.9615593675,5.43175,0.503069252205,5.43175,10.7646227026,5.4315,0.727291183851
1730,5.435,10.9812381961,5.435,0.500033479063,5.435,10.7756212245,5.435,0.697423408338
1731,5.438,10.9322865611,5.438,0.501606522282,5.438,10.7349521973,5.43775,0.726472085551
1732,5.44125,10.9915836856,5.44125,0.500496885731,5.44125,10.7814469775,5.44125,0.696844326396
1733,5.4445,10.9048691509,5.4445,0.501202161537,5.4445,10.7093893503,5.444,0.725124376857
1734,5.4475,10.9898166158,5.4475,0.500411408229,5.4475,10.7752431046,5.4475,0.695739530186
1735,5.45075,10.9425149804,5.45075,0.502788575858,5.45075,10.7468725679,5.4505,0.724253853859
1736,5.45375,10.9759389367,5.45375,0.499777107875,5.45375,10.75702153,5.45375,0.694109490695
1737,5.457,10.9680959186,5.457,0.503824828825,5.457,10.7722447002,5.45675,0.725884957375
1738,5.46,10.9499659376,5.46,0.498594644354,5.46,10.7268053829,5.46025,0.695264044326
1739,5.46325,10.9815836722,5.46325,0.504309811671,5.46325,10.7854788136,5.463,0.726969143763
1740,5.46625,10.9119262301,5.46625,0.496865275339,5.4665,10.7070430341,5.4665,0.696538934119
1741,5.4695,10.9829632584,5.4695,0.504243028617,5.4695,10.7865615325,5.46925,0.727509642245
1742,5.47275,10.941875724,5.47275,0.498258050655,5.47275,10.7433225056,5.47275,0.697290446641
1743,5.47575,10.9722330234,5.47575,0.503624597028,5.47575,10.7754930385,5.4755,0.727510210244
1744,5.479,10.9707685391,5.479,0.499561897466,5.479,10.7675925799,5.479,0.697517292331
1745,5.482,10.9494046459,5.482,0.50245524686,5.482,10.752287052,5.48175,0.726975049533
1746,5.48525,10.9875717164,5.48525,0.500317927689,5.48525,10.7798365896,5.48525,0.697218675946
1747,5.48825,10.9145031266,5.48825,0.500736319409,5.48825,10.7169707971,5.488,0.725908723737
1748,5.4915,10.9922667514,5.4915,0.500525285716,5.4915,10.7800492051,5.4915,0.696394299611
1749,5.49475,10.9239316453,5.49475,0.502010697448,5.49475,10.7283818195,5.49425,0.724316078597
1750,5.49775,10.9848484763,5.49775,0.500183713716,5.49775,10.7682363621,5.49775,0.695044365985
1751,5.501,10.95595302,5.501,0.503340612969,5.501,10.7602188751,5.50075,0.725083020901
1752,5.504,10.9653250659,5.504,0.499293552181,5.504,10.7444152149,5.50425,0.694370472777
1753,5.50725,10.9758946487,5.50725,0.504119773608,5.50725,10.779930593,5.507,0.726458595189
1754,5.51025,10.9337180278,5.51025,0.497855739868,5.51025,10.7086141166,5.5105,0.695923865103
1755,5.5135,10.9837344448,5.5135,0.504347356521,5.5135,10.7874963643,5.51325,0.727288687943
1756,5.51675,10.9215283471,5.51675,0.497338887855,5.51675,10.7254620908,5.51675,0.696954769194
1757,5.51975,10.9794636426,5.51975,0.504023152013,5.51975,10.7829091395,5.5195,0.727576785279
1758,5.523,10.9568582639,5.523,0.49893441413,5.523,10.7561414316,5.523,0.697461632998
1759,5.526,10.9630868091,5.526,0.503147563362,5.526,10.76617542,5.52575,0.727326862316
1760,5.52925,10.9801138627,5.52925,0.499982824379,5.52925,10.7748021825,5.52925,0.697443397202
1761,5.53225,10.9346218405,5.53225,0.50172160594,5.53225,10.7373152315,5.532,0.726543299778
1762,5.5355,10.9912695317,5.5355,0.500482944526,5.5355,10.7814329764,5.5355,0.696899498221
1763,5.53875,10.9019205785,5.53875,0.501076484355,5.53875,10.7064500147,5.53825,0.725230802616
1764,5.54175,10.9903129872,5.54175,0.500434197748,5.54175,10.7760337469,5.54175,0.695829871301
1765,5.545,10.9403723203,5.545,0.502699653946,5.545,10.744742272,5.54475,0.72412502241
1766,5.548,10.9772452863,5.548,0.499836605329,5.548,10.7586156679,5.548,0.694234953724
1767,5.55125,10.9667615384,5.55125,0.50377275824,5.55125,10.7709257298,5.551,0.725792815154
1768,5.55425,10.9520808264,5.55425,0.498690786923,5.55425,10.7292011192,5.5545,0.695160099753
1769,5.5575,10.9810590496,5.5575,0.504294647479,5.5575,10.7849725477,5.55725,0.726913495796
1770,5.5605,10.9148473283,5.5605,0.496997960215,5.56075,10.7041877727,5.56075,0.696469953544
1771,5.56375,10.9832489799,5.56375,0.504264784859,5.56375,10.7868684428,5.5635,0.727490255222
1772,5.567,10.9395117303,5.567,0.498151228228,5.567,10.7412699067,5.567,0.697256533819
1773,5.57,10.9733287834,5.57,0.503683246729,5.57,10.7766126901,5.56975,0.727526818139
1774,5.57325,10.9692124616,5.57325,0.499491684341,5.57325,10.7663441655,5.57325,0.697518518044
1775,5.57625,10.9513092471,5.57625,0.502550722088,5.57625,10.7542181048,5.576,0.727027359191
1776,5.5795,10.9868252689,5.5795,0.50028440242,5.5795,10.7793931199,5.5795,0.697255077808
1777,5.5825,10.9172144807,5.5825,0.50086851138,5.5825,10.7197110091,5.58225,0.725996420321
1778,5.58575,10.9923307557,5.58575,0.500528486892,5.58575,10.7804106842,5.58575,0.696465881857
1779,5.589,10.9213587207,5.589,0.501902148193,5.589,10.7258195972,5.5885,0.724438830808
1780,5.592,10.9857228618,5.592,0.500223639907,5.592,10.7694020422,5.592,0.695151099258
1781,5.59525,10.9541872227,5.59525,0.503268868964,5.59525,10.7584668721,5.595,0.724971338108
1782,5.59825,10.9670088691,5.59825,0.49937016192,5.59825,10.7463835984,5.5985,0.694247931002
1783,5.6015,10.9749379315,5.6015,0.504084911794,5.6015,10.7789906722,5.60125,0.726383516228
1784,5.6045,10.936209394,5.6045,0.497968951671,5.6045,10.7113829567,5.60475,0.695836218174
1785,5.60775,10.9835878697,5.60775,0.504349412824,5.60775,10.7873694813,5.6075,0.72724999924
1786,5.611,10.9187343753,5.611,0.497212587203,5.611,10.7229810543,5.611,0.696902138383
1787,5.614,10.9801273801,5.614,0.504062121333,5.614,10.783595343,5.61375,0.727574237543
1788,5.61725,10.95487093,5.61725,0.498844664506,5.61725,10.7544638627,5.61725,0.697444106712
1789,5.62025,10.9645601374,5.62025,0.503223399604,5.62025,10.7676738524,5.62,0.727360176159
1790,5.6235,10.9789353554,5.6235,0.499929725618,5.6235,10.7739292469,5.6235,0.697461030785
1791,5.6265,10.9369031464,5.6265,0.501834222095,5.6265,10.7396241317,5.62625,0.726612171245
1792,5.62975,10.9909011489,5.62975,0.500466556546,5.62975,10.7813650811,5.62975,0.696952313749
1793,5.633,10.8989181974,5.633,0.500948341706,5.633,10.7034566534,5.6325,0.72533490854
1794,5.636,10.9907551343,5.636,0.500454540474,5.636,10.7767705447,5.636,0.695917857376
1795,5.63925,10.9381756614,5.63925,0.502608258809,5.63925,10.742557766,5.639,0.723993748598
1796,5.64225,10.9784974762,5.64225,0.499893658651,5.64225,10.760156061,5.64225,0.694358065253
1797,5.6455,10.9653730285,5.6455,0.503718209413,5.6455,10.7695524255,5.64525,0.725698242969
1798,5.6485,10.9541416795,5.6485,0.498784490699,5.6485,10.7315432607,5.64875,0.695053821311
1799,5.65175,10.9804802262,5.65175,0.504277002773,5.65175,10.7844118847,5.6515,0.726855432997
1800,5.65475,10.9177145745,5.65475,0.497128214312,5.655,10.7012788496,5.655,0.696398630265
1801,5.658,10.9834804892,5.658,0.504284061056,5.658,10.7871209536,5.65775,0.727468470856
1802,5.66125,10.9370937628,5.66125,0.498041970135,5.66125,10.7391635165,5.66125,0.697220271673
1803,5.66425,10.9743703796,5.66425,0.503739419594,5.66425,10.7776780002,5.664,0.727541048163
1804,5.6675,10.9676022639,5.6675,0.499419028762,5.6675,10.7650418814,5.6675,0.697517390047
1805,5.6705,10.9531597922,5.6705,0.502643726426,5.6705,10.7560949348,5.67025,0.72707731206
1806,5.67375,10.9860246143,5.67375,0.500248430581,5.67375,10.7788957529,5.67375,0.697289123816
1807,5.67675,10.9198719461,5.67675,0.500998241134,5.67675,10.7223971772,5.6765,0.726081782448
1808,5.68,10.9923405259,5.68,0.500529240059,5.68,10.7807182889,5.68,0.696535108368
1809,5.68325,10.9187318905,5.68325,0.501791130403,5.68325,10.7232032553,5.68275,0.724559271806
1810,5.68625,10.9865430457,5.68625,0.50026111933,5.68625,10.770513921,5.68625,0.695255479189
1811,5.6895,10.9523673575,5.6895,0.503194649934,5.6895,10.7566605933,5.68925,0.724857216673
1812,5.6925,10.9686385632,5.6925,0.49944432881,5.6925,10.7482983039,5.69275,0.694123060814
1813,5.69575,10.9739270434,5.69575,0.504047571205,5.69575,10.77799638,5.6955,0.72630601227
1814,5.69875,10.9386468029,5.69875,0.498079727221,5.69875,10.7140982923,5.699,0.695746232893
1815,5.702,10.9833870806,5.702,0.504348989348,5.702,10.7871881922,5.70175,0.727208901746
1816,5.70525,10.9158865322,5.70525,0.49708385475,5.70525,10.7204462918,5.70525,0.696847161492
1817,5.70825,10.9807369199,5.70825,0.50409861261,5.70825,10.7842271661,5.708,0.727569299409
1818,5.7115,10.9528295466,5.7115,0.498752474878,5.7115,10.7527324622,5.7115,0.697424228839
1819,5.7145,10.9659793441,5.7145,0.503296762279,5.7145,10.7691179908,5.71425,0.727391119806
1820,5.71775,10.9777026799,5.71775,0.499874181319,5.71775,10.7730024252,5.71775,0.697476309508
1821,5.72075,10.9391304664,5.72075,0.501944371893,5.72075,10.7418788844,5.7205,0.726678694163
1822,5.724,10.990478539,5.724,0.50044772017,5.724,10.7812432955,5.724,0.697002773397
1823,5.727,10.9002197147,5.72725,0.500817735925,5.727,10.702541554,5.72675,0.725436688655
1824,5.73025,10.9911430551,5.73025,0.500472434622,5.73025,10.7774534987,5.73025,0.696003488814
1825,5.7335,10.9359250132,5.7335,0.502514392581,5.7335,10.7403190596,5.73325,0.723860028529
1826,5.7365,10.9796955002,5.7365,0.499948265895,5.7365,10.7616427069,5.7365,0.694478825669
1827,5.73975,10.9639303946,5.73975,0.503661184272,5.73975,10.7681247928,5.7395,0.725601236583
1828,5.74275,10.9561484869,5.74275,0.498875753574,5.74275,10.7338318015,5.743,0.694945209437
1829,5.746,10.9798472038,5.746,0.504256879271,5.746,10.7837968261,5.74575,0.726794950818
1830,5.749,10.9205279546,5.749,0.497256035361,5.74925,10.6983162803,5.74925,0.69632496471
1831,5.75225,10.983657784,5.75225,0.504300858721,5.75225,10.7873190621,5.752,0.72744428432
1832,5.7555,10.9346218335,5.7555,0.497930275311,5.7555,10.737003347,5.7555,0.697181660623
1833,5.7585,10.9753578054,5.7585,0.503793116934,5.7585,10.7786889622,5.75825,0.727552895239
1834,5.76175,10.965937954,5.76175,0.499343929502,5.76175,10.7636857363,5.76175,0.697513908744
1835,5.76475,10.9549562709,5.76475,0.50273426098,5.76475,10.7579175311,5.7645,0.727124902843
1836,5.768,10.9851697566,5.768,0.500210010781,5.768,10.7783444939,5.768,0.697320814359
1837,5.771,10.9224755087,5.771,0.501125509576,5.771,10.7250292863,5.77075,0.726164804634
1838,5.77425,10.9922960619,5.77425,0.500527543663,5.77425,10.7809720212,5.77425,0.696601979506
1839,5.7775,10.9160511667,5.7775,0.501677646176,5.7775,10.720532806,5.777,0.724677395948
1840,5.7805,10.9873090241,5.7805,0.500296150267,5.7805,10.7715719972,5.7805,0.695357506111
1841,5.78375,10.9504934322,5.78375,0.503117957772,5.78375,10.7548000466,5.7835,0.724740652831
1842,5.78675,10.9702141399,5.78675,0.499516050971,5.78675,10.7501593267,5.787,0.693995862683
1843,5.79,10.9728619883,5.79,0.504007753532,5.79,10.7769477203,5.78975,0.726226079236
1844,5.793,10.9410302424,5.793,0.498188064476,5.793,10.7167601154,5.79325,0.695653909713
1845,5.79625,10.9831320771,5.79625,0.504346087576,5.79625,10.7869524964,5.796,0.727165391099
1846,5.7995,10.9129848319,5.7995,0.496952689653,5.7995,10.7178578167,5.7995,0.69678983895
1847,5.8025,10.9812922579,5.8025,0.504132627127,5.8025,10.7848046041,5.80225,0.72756196626
1848,5.80575,10.9507341238,5.80575,0.498657844242,5.80575,10.75094724,5.80575,0.697401999781
1849,5.80875,10.967344421,5.80875,0.503367652468,5.80875,10.7705078263,5.8085,0.727419688417
1850,5.812,10.9764158425,5.812,0.499816190314,5.812,10.7720217239,5.812,0.697489233746
1851,5.815,10.9413037883,5.815,0.502052056213,5.815,10.7440794769,5.81475,0.726742863498
1852,5.81825,10.990001704,5.81825,0.500426434063,5.81825,10.7810676231,5.81825,0.697050877503
1853,5.82125,10.9031988975,5.8215,0.500684669086,5.82125,10.705550362,5.821,0.725536137761
1854,5.8245,10.9914767476,5.8245,0.500487878695,5.8245,10.7780826088,5.8245,0.696086765915
1855,5.82775,10.9336203859,5.82775,0.502418057131,5.82775,10.7380261633,5.82725,0.723804419021
1856,5.83075,10.9808393524,5.83075,0.500000425397,5.83075,10.7630756022,5.83075,0.694597235227
1857,5.834,10.962433643,5.834,0.503601684485,5.834,10.7666428379,5.83375,0.725501792357
1858,5.837,10.9581012386,5.837,0.49896457372,5.837,10.7360667351,5.83725,0.694834264613
1859,5.84025,10.9791599844,5.84025,0.504234278442,5.84025,10.7831273738,5.84,0.72673204533
1860,5.84325,10.9232874548,5.84325,0.497381421368,5.84325,10.6970873379,5.8435,0.696248957332
1861,5.8465,10.9837808625,5.8465,0.504315179121,5.8465,10.7874627662,5.84625,0.727417691425
1862,5.84975,10.9320959547,5.84975,0.497816142963,5.84975,10.7347894096,5.84975,0.697140701084
1863,5.85275,10.9762910552,5.85275,0.503844339813,5.85275,10.7796455695,5.8525,0.727562354947
1864,5.856,10.9642195401,5.856,0.499266385603,5.856,10.7622757382,5.856,0.697508074509
1865,5.859,10.9566986735,5.859,0.502822326616,5.859,10.7596858831,5.85875,0.727170126921
1866,5.86225,10.9842607001,5.86225,0.500169141897,5.86225,10.7777393477,5.86225,0.697350149764
1867,5.86525,10.9250251546,5.86525,0.501250317371,5.86525,10.7276073217,5.865,0.726245482087
1868,5.8685,10.9921973639,5.8685,0.500523396416,5.8685,10.7811718825,5.8685,0.696666495553
1869,5.87175,10.9133165616,5.87175,0.501561697367,5.87175,10.7178082618,5.87125,0.724793198295
1870,5.87475,10.988020793,5.87475,0.500328731263,5.87475,10.7725762689,5.87475,0.695457180254
1871,5.878,10.9485654552,5.878,0.503038794135,5.878,10.7528852406,5.87775,0.724621643353
1872,5.881,10.9717355916,5.881,0.499585326781,5.881,10.7519666617,5.88125,0.693866337132
1873,5.88425,10.9717427707,5.88425,0.50396546023,5.88425,10.7758446971,5.884,0.726143713602
1874,5.88725,10.9433597008,5.88725,0.498293961649,5.88725,10.7193684174,5.8875,0.695559249115
1875,5.8905,10.9828228599,5.8905,0.504340708768,5.8905,10.786662394,5.89025,0.727119463509
1876,5.89375,10.9100292887,5.89375,0.496819091323,5.89375,10.7152156418,5.89375,0.696730171193
1877,5.89675,10.9817933905,5.89675,0.504164165941,5.89675,10.785327653,5.8965,0.72755223407
1878,5.9,10.9485846719,5.9,0.498560771842,5.9,10.7491082057,5.9,0.697377419925
1879,5.903,10.9686553607,5.903,0.503436071029,5.903,10.7718433507,5.90275,0.727445877758
1880,5.90625,10.9750748494,5.90625,0.499755751681,5.90625,10.770987149,5.90625,0.697499803831
1881,5.90925,10.9434231006,5.90925,0.502157275713,5.90925,10.7462258967,5.909,0.726804674837
1882,5.9125,10.9894706464,5.9125,0.500402697138,5.9125,10.7808380666,5.9125,0.697096626345
1883,5.9155,10.906124258,5.91575,0.500549143041,5.9155,10.7085051959,5.91525,0.725633251296
1884,5.91875,10.9917562102,5.91875,0.500500871436,5.91875,10.7786578746,5.91875,0.696167688896
1885,5.922,10.9312617899,5.922,0.502319254113,5.922,10.7356790876,5.9215,0.723936499825
1886,5.925,10.9819290271,5.925,0.500050135734,5.925,10.764454743,5.925,0.694713294081
1887,5.92825,10.9608827801,5.92825,0.503539711507,5.92825,10.7651065674,5.928,0.725399907144
1888,5.93125,10.959999925,5.93125,0.499050949549,5.93125,10.7382480544,5.9315,0.694720987363
1889,5.9345,10.9784185707,5.9345,0.504209201541,5.9345,10.7824035302,5.93425,0.726666713115
1890,5.9375,10.9259930613,5.9375,0.497504370578,5.9375,10.7000683896,5.93775,0.696170608597
1891,5.94075,10.9838497232,5.94075,0.504327023314,5.94075,10.787552064,5.9405,0.72738868851
1892,5.944,10.9295161387,5.944,0.497699572527,5.944,10.7325217153,5.944,0.697097393467
1893,5.947,10.9771701235,5.947,0.503893089091,5.947,10.7805478162,5.94675,0.727569423415
1894,5.95025,10.9624470306,5.95025,0.499186396334,5.95025,10.7608118946,5.95025,0.697499887692
1895,5.95325,10.9583869906,5.95325,0.502907923995,5.95325,10.7613999807,5.953,0.727212980236
1896,5.9565,10.9832974493,5.9565,0.500125823033,5.9565,10.7770803185,5.9565,0.697377130318
1897,5.9595,10.9275208705,5.9595,0.501372664983,5.9595,10.7301312692,5.95925,0.726323810592
1898,5.96275,10.9920444324,5.96275,0.500516797251,5.96275,10.7813178737,5.96275,0.696728656726
1899,5.966,10.910528088,5.966,0.501443285637,5.966,10.7150296357,5.9655,0.724906674502
1900,5.969,10.9886783491,5.969,0.500358861085,5.969,10.7735267337,5.969,0.695554501763
1901,5.97225,10.9465834354,5.97225,0.502957160485,5.97225,10.7509161838,5.972,0.72450018545
1902,5.97525,10.9732029108,5.97525,0.49965215484,5.97525,10.7537203032,5.97525,0.693855202953
1903,5.9785,10.9705693952,5.9785,0.503920692564,5.9785,10.7746873152,5.97825,0.7260589123
1904,5.9815,10.9456351665,5.9815,0.498397417169,5.9815,10.7219231893,5.98175,0.695462251609
1905,5.98475,10.9824594296,5.98475,0.504332853989,5.98475,10.7863178855,5.9845,0.727071115659
1906,5.988,10.9070199171,5.988,0.496683059379,5.988,10.7125197795,5.988,0.696668158666
1907,5.991,10.9822403144,5.991,0.504193229921,5.991,10.7857963091,5.99075,0.727540099301
1908,5.99425,10.9463812016,5.99425,0.49846125713,5.99425,10.7472153683,5.99425,0.697350489649
1909,5.99725,10.9699121559,5.99725,0.503502018635,5.99725,10.7731245562,5.997,0.7274696841
1910,6.0005,10.9736797071,6.0005,0.499692864705,6.0005,10.7698987065,6.0005,0.697508020069
1911,6.0035,10.9454883923,6.0035,0.502260030871,6.0035,10.7483181319,6.00325,0.726864124287
1912,6.00675,10.9888853687,6.00675,0.500376508511,6.00675,10.7805546284,6.00675,0.697140020153
1913,6.00975,10.9089957809,6.00975,0.500468688491,6.00975,10.7114060397,6.0095,0.725728025226
1914,6.013,10.9919814415,6.013,0.500511411794,6.013,10.7791792951,6.013,0.696246257908
1915,6.01625,10.9288492363,6.01625,0.502217985002,6.01625,10.7332778435,6.01575,0.724066264151
1916,6.01925,10.982964519,6.01925,0.500097395687,6.01925,10.7657801252,6.01925,0.694827002301
1917,6.0225,10.9592778129,6.0225,0.503475266615,6.0225,10.763515988,6.02225,0.725295578211
1918,6.0255,10.9618445367,6.0255,0.499134879669,6.0255,10.7403757517,6.02575,0.694605378245
1919,6.02875,10.9776229657,6.02875,0.504181649651,6.02875,10.7816252979,6.0285,0.726598951181
1920,6.03175,10.9286447608,6.03175,0.497624881433,6.03175,10.7029960062,6.032,0.696089918993
1921,6.035,10.9838643652,6.035,0.504336392184,6.035,10.787586954,6.03475,0.727357272355
1922,6.03825,10.9268823982,6.03825,0.497580563634,6.03825,10.7302002745,6.03825,0.697051738182
1923,6.04125,10.9779950054,6.04125,0.503939365458,6.04125,10.7813956967,6.041,0.72757409722
1924,6.0445,10.9606204343,6.0445,0.499103961157,6.0445,10.7592942128,6.0445,0.697489348627
1925,6.0475,10.9600212132,6.0475,0.502991053613,6.0475,10.7630598142,6.04725,0.727253459193
1926,6.05075,10.9822800088,6.05075,0.500080053479,6.05075,10.7763674101,6.05075,0.697401756273
1927,6.05375,10.9299626434,6.05375,0.501492552715,6.05375,10.7326011149,6.0535,0.726399786409
1928,6.057,10.9918372682,6.057,0.500507745291,6.057,10.7814099953,6.057,0.696788463195
1929,6.06025,10.9076857588,6.06025,0.501322412477,6.06025,10.7121969407,6.05975,0.725017820707
1930,6.06325,10.9892816891,6.06325,0.500386538687,6.06325,10.7744233888,6.06325,0.695649470721
1931,6.0665,10.9445473817,6.0665,0.50287305812,6.0665,10.7488928854,6.06625,0.724376276703
1932,6.0695,10.9746160902,6.0695,0.499716533931,6.0695,10.7554202449,6.0695,0.69398528264
1933,6.07275,10.9693418672,6.07275,0.503873451638,6.07275,10.7734755795,6.0725,0.725971672646
1934,6.07575,10.9478566285,6.07575,0.498498429652,6.07575,10.7244244216,6.076,0.69536291773
1935,6.079,10.9820417875,6.079,0.504322524147,6.079,10.7859189716,6.07875,0.727020344627
1936,6.082,10.9090327819,6.082,0.496733522421,6.08225,10.7097702421,6.08225,0.696603801821
1937,6.08525,10.982633027,6.08525,0.504219819781,6.08525,10.786210569,6.085,0.727525558822
1938,6.0885,10.9441237238,6.0885,0.498359299738,6.0885,10.7452687365,6.0885,0.69732120932
1939,6.0915,10.9711147998,6.0915,0.503565495805,6.0915,10.7743514353,6.09125,0.727491104131
1940,6.09475,10.9722304227,6.09475,0.499627528847,6.09475,10.7687564016,6.09475,0.697513882742
1941,6.09775,10.9474996524,6.09775,0.502360322013,6.09775,10.7503561709,6.0975,0.72692120838
1942,6.101,10.9882458739,6.101,0.500347867473,6.101,10.7802173105,6.101,0.697181059119
1943,6.104,10.9118134517,6.104,0.500605679434,6.104,10.7142528776,6.10375,0.725820455958
1944,6.10725,10.9921524403,6.10725,0.500519498891,6.10725,10.779646869,6.10725,0.696322473055
1945,6.1105,10.9263827364,6.1105,0.502114251122,6.1105,10.7308224423,6.11,0.724193708302
1946,6.1135,10.983945823,6.1135,0.500142204207,6.1135,10.767051744,6.1135,0.694938359894
1947,6.11675,10.9576187489,6.11675,0.503408350943,6.11675,10.7618711069,6.1165,0.725188803164
1948,6.11975,10.9636350646,6.11975,0.499216362863,6.11975,10.7424498192,6.12,0.694487437848
1949,6.123,10.9767731727,6.123,0.504151623708,6.123,10.78079268,6.12275,0.726528756891
1950,6.126,10.9312425404,6.126,0.497742952542,6.126,10.7058701766,6.12625,0.696006889021
1951,6.12925,10.9838247878,6.12925,0.504343286476,6.12925,10.7875674352,6.129,0.727323440103
1952,6.1325,10.9241947464,6.1325,0.497459116077,6.1325,10.7278250977,6.1325,0.697003735641
1953,6.1355,10.9787656962,6.1355,0.503983169464,6.1355,10.7821892058,6.13525,0.727576373316
1954,6.13875,10.9587397601,6.13875,0.499019079697,6.13875,10.7577226998,6.13875,0.697476457634
1955,6.14175,10.9616013328,6.14175,0.503071715827,6.14175,10.7646653743,6.1415,0.727291560584
1956,6.145,10.9812083837,6.145,0.500031832691,6.145,10.7756006261,6.145,0.697424027855
1957,6.148,10.9323504608,6.148,0.50160998073,6.148,10.7350168455,6.14775,0.726473406192
1958,6.15125,10.9915758723,6.15125,0.500496239822,6.15125,10.7814482476,6.15125,0.696845915088
1959,6.1545,10.9047895877,6.1545,0.501199079247,6.1545,10.7093101906,6.154,0.725126633456
1960,6.1575,10.98983081,6.1575,0.50041176318,6.1575,10.7752662311,6.1575,0.695742087157
1961,6.16075,10.9424573038,6.16075,0.502786488204,6.16075,10.7468153548,6.1605,0.724249914999
1962,6.16375,10.9759751228,6.16375,0.499778462997,6.16375,10.7570664805,6.16375,0.69411301413
1963,6.167,10.9680601921,6.167,0.503823738422,6.167,10.7722094952,6.16675,0.725881992273
1964,6.17,10.9500240757,6.17,0.498596997869,6.17,10.7268721048,6.17025,0.695261248033
1965,6.17325,10.981569935,6.17325,0.504309720021,6.17325,10.7854656536,6.173,0.72696714782
1966,6.17625,10.9120062561,6.17625,0.496868624386,6.1765,10.7069670414,6.1765,0.69653710112
1967,6.1795,10.9829715257,6.1795,0.504243936108,6.1795,10.7865704299,6.17925,0.72750860984
1968,6.18275,10.9418122494,6.18275,0.498254899449,6.18275,10.743268319,6.18275,0.697289579303
1969,6.18575,10.972263286,6.18575,0.503626502933,6.18575,10.775523981,6.1855,0.727510134884
1970,6.189,10.9707270033,6.189,0.499559743719,6.189,10.7675602395,6.189,0.697517392117
1971,6.192,10.9494568706,6.192,0.502458149341,6.192,10.7523400026,6.19175,0.726975924007
1972,6.19525,10.987552165,6.19525,0.500316773466,6.19525,10.7798261148,6.19525,0.69721974341
1973,6.19825,10.9145772559,6.19825,0.500740215516,6.19825,10.7170456946,6.198,0.725910540261
1974,6.2015,10.9922692059,6.2015,0.500525131994,6.2015,10.7800605948,6.2015,0.696396334396
1975,6.20475,10.9238623018,6.20475,0.502008053677,6.20475,10.7283128957,6.20425,0.724318828952
1976,6.20775,10.9848729341,6.20775,0.500184560389,6.20775,10.7682695947,6.20775,0.695047366816
1977,6.211,10.9559055956,6.211,0.503338965499,6.211,10.7601719316,6.21075,0.725079579896
1978,6.214,10.9653715,6.214,0.499295398054,6.214,10.7444702486,6.21425,0.694367166785
1979,6.21725,10.9758691955,6.21725,0.504119124531,6.21725,10.7799056799,6.217,0.7264561279
1980,6.22025,10.933786387,6.22025,0.497858582661,6.22025,10.7086908892,6.2205,0.695921519196
1981,6.2235,10.9837309909,6.2235,0.504347706816,6.2235,10.7874935069,6.22325,0.727287189203
1982,6.22675,10.9214531963,6.22675,0.497335229792,6.22675,10.7253961951,6.22675,0.69695338626
1983,6.22975,10.9794821918,6.22975,0.504024501544,6.22975,10.7829283387,6.2295,0.727576248971
1984,6.233,10.9568050175,6.233,0.498931751717,6.233,10.7560973623,6.233,0.697461215024
1985,6.236,10.963127341,6.236,0.503149910879,6.236,10.766216652,6.23575,0.72732728152
1986,6.23925,10.9800825793,6.23925,0.49998116026,6.23925,10.7747799701,6.23925,0.697443945272
1987,6.24225,10.9346843105,6.24225,0.501724949081,6.24225,10.7373784481,6.242,0.726544666924
1988,6.2455,10.9912602459,6.2455,0.500482280261,6.2455,10.7814326307,6.2455,0.696901012506
1989,6.24875,10.9018395885,6.24875,0.501073287191,6.24875,10.706369399,6.24825,0.725233109626
1990,6.25175,10.990325709,6.25175,0.500434533812,6.25175,10.7760552574,6.25175,0.695832351063
1991,6.255,10.9403132115,6.255,0.502697451792,6.255,10.7446836017,6.25475,0.724121098481
1992,6.258,10.9772800019,6.258,0.499837941111,6.258,10.7586590036,6.258,0.694238397304
1993,6.26125,10.9667243758,6.26125,0.50377155378,6.26125,10.770889068,6.261,0.725789869079
1994,6.26425,10.9521374974,6.26425,0.498693120722,6.26425,10.7292662288,6.2645,0.695157243091
1995,6.2675,10.9810438742,6.2675,0.504294442283,6.2675,10.7849579329,6.26725,0.726911522916
1996,6.2705,10.9149258923,6.2705,0.497001289247,6.27075,10.7041101894,6.27075,0.696468057033
1997,6.27375,10.9832558085,6.27375,0.50426557938,6.27375,10.786875889,6.2735,0.727489249842
1998,6.277,10.93944679,6.277,0.498148056172,6.277,10.7412141242,6.277,0.697255599963
1999,6.28,10.9733576085,6.28,0.503685040308,6.28,10.7766421865,6.27975,0.727526773684
2000,6.28325,10.9691694562,6.28325,0.49948950906,6.28325,10.7663102253,6.28325,0.697518548449
2001,6.28625,10.9513600369,6.28625,0.502553512953,6.28625,10.7542696162,6.286,0.727028268353
2002,6.2895,10.9868042455,6.2895,0.500283226055,6.2895,10.7793810429,6.2895,0.69725607317
2003,6.2925,10.9172871794,6.2925,0.500872296649,6.2925,10.7197844758,6.29225,0.725998275207
2004,6.29575,10.9923317377,6.29575,0.500528310498,6.29575,10.7804204709,6.29575,0.696467841965
2005,6.299,10.9212879447,6.299,0.501899393769,6.299,10.7257492156,6.2985,0.724441623084
2006,6.302,10.985745848,6.302,0.500224463455,6.302,10.7694336724,6.302,0.695154022985
2007,6.30525,10.9541383612,6.30525,0.503267111196,6.30525,10.75841847,6.305,0.724967906538
2008,6.30825,10.9670538342,6.30825,0.499371984292,6.30825,10.7464370317,6.3085,0.694244565692
2009,6.3115,10.9749110382,6.3115,0.504084152842,6.3115,10.7789643014,6.31125,0.726381062111
2010,6.3145,10.9362762883,6.3145,0.497971770664,6.3145,10.7114581324,6.31475,0.695833810047
2011,6.31775,10.9835829744,6.31775,0.504349653735,6.31775,10.7873651687,6.3175,0.727248517355
2012,6.321,10.9186577616,6.321,0.497208904833,6.321,10.7229135768,6.321,0.696900690458
2013,6.324,10.9801444881,6.324,0.504063362037,6.324,10.783613091,6.32375,0.727573721708
2014,6.32725,10.9548162159,6.32725,0.498841977098,6.32725,10.7544182071,6.32725,0.697443621108
2015,6.33025,10.96459923,6.33025,0.503225638919,6.33025,10.7677136388,6.33,0.727360619378
2016,6.3335,10.9789026012,6.3335,0.499928035895,6.3335,10.7739054452,6.3335,0.697461508718
2017,6.3365,10.9369641806,6.3365,0.501837457729,6.3365,10.7396859098,6.33625,0.72661356586
2018,6.33975,10.9908903906,6.33975,0.500465866146,6.33975,10.7813631446,6.33975,0.696953755529
2019,6.343,10.8988357754,6.343,0.500945037463,6.343,10.7033745801,6.3425,0.725337246375
2020,6.346,10.9907663839,6.346,0.500454849947,6.346,10.7767904643,6.346,0.6959202624
2021,6.34925,10.9381151151,6.34925,0.502605949849,6.34925,10.7424976361,6.349,0.723989825507
2022,6.35225,10.9785307211,6.35225,0.499894967463,6.35225,10.7601978072,6.35225,0.694361432003
2023,6.3555,10.9653344246,6.3555,0.503716898487,6.3555,10.7695143039,6.35525,0.725695301183
2024,6.3585,10.9541968832,6.3585,0.498786797226,6.3585,10.7316067836,6.35875,0.695050903498
2025,6.36175,10.9804636073,6.36175,0.504276691517,6.36175,10.7843958114,6.3615,0.726853467821
2026,6.36475,10.9177916761,6.36475,0.497131515848,6.365,10.7011996979,6.365,0.696396670039
2027,6.368,10.9834858737,6.368,0.504284749993,6.368,10.7871269442,6.36775,0.72746747655
2028,6.37125,10.9370273572,6.37125,0.498038769929,6.37125,10.7391061604,6.37125,0.697219271665
2029,6.37425,10.9743977615,6.37425,0.503741108134,6.37425,10.7777060456,6.374,0.727541018092
2030,6.3775,10.9675577891,6.3775,0.499416824717,6.3775,10.765006364,6.3775,0.697517351987
2031,6.3805,10.9532091416,6.3805,0.502646412864,6.3805,10.7561450013,6.38025,0.727078238846
2032,6.38375,10.9860021192,6.38375,0.500247224914,6.38375,10.7788820965,6.38375,0.69729004853
2033,6.38675,10.9199432087,6.38675,0.501001922657,6.38675,10.7224692066,6.3865,0.726083658118
2034,6.39,10.9923400353,6.39,0.500529033903,6.39,10.7807264955,6.39,0.696536995772
2035,6.39325,10.9186596773,6.39325,0.501788272418,6.39325,10.7231314141,6.39275,0.724562087936
2036,6.39625,10.9865645601,6.39625,0.500261912732,6.39625,10.7705439718,6.39625,0.695258328288
2037,6.3995,10.952317054,6.3995,0.503192788865,6.3995,10.7566107303,6.39925,0.724853781422
2038,6.4025,10.9686820589,6.4025,0.499446120729,6.4025,10.74835016,6.40275,0.694119635229
2039,6.40575,10.9738987051,6.40575,0.504046709281,6.40575,10.7779685484,6.4055,0.726303557631
2040,6.40875,10.9387122319,6.40875,0.498082515531,6.40875,10.7141718944,6.409,0.695743762117
2041,6.412,10.9833807388,6.412,0.504349127683,6.412,10.7871824205,6.41175,0.72720742247
2042,6.41525,10.9158084559,6.41525,0.497080141354,6.41525,10.7203772528,6.41525,0.69684564866
2043,6.41825,10.9807525817,6.41825,0.504099751206,6.41825,10.7842434584,6.418,0.727568789271
2044,6.4215,10.952773365,6.4215,0.498749755825,6.4215,10.7526852408,6.4215,0.697423676189
2045,6.4245,10.9660169922,6.4245,0.503298900021,6.4245,10.7691563266,6.42425,0.727391571757
2046,6.42775,10.977668455,6.42775,0.499872459405,6.42775,10.7729770549,6.42775,0.697476718378
2047,6.43075,10.9391900595,6.43075,0.501947506558,6.43075,10.7419392185,6.4305,0.726680100482
2048,6.434,10.9904663083,6.434,0.50044699711,6.434,10.7812397891,6.434,0.697004144218
2049,6.437,10.9003011874,6.43725,0.500814331143,6.437,10.7026238169,6.43675,0.725439041089
2050,6.44025,10.9911528322,6.44025,0.500472711044,6.44025,10.7774718485,6.44025,0.696005821107
2051,6.4435,10.935863025,6.4435,0.502511983265,6.4435,10.7402574685,6.44325,0.723856094615
2052,6.4465,10.9797272743,6.4465,0.499949541339,6.4465,10.7616828848,6.4465,0.694482118039
2053,6.44975,10.963890345,6.44975,0.503659773243,6.44975,10.7680852089,6.4495,0.725598286889
2054,6.45275,10.9562022229,6.45275,0.498878026496,6.45275,10.733893759,6.453,0.694942229859
2055,6.456,10.9798291368,6.456,0.504256468235,6.456,10.7837792912,6.45575,0.726792980635
2056,6.459,10.9206035934,6.459,0.497259303128,6.45925,10.6982355785,6.45925,0.696322940626
2057,6.46225,10.9836617198,6.46225,0.50430144827,6.46225,10.7873235934,6.462,0.727443287881
2058,6.4655,10.9345539629,6.4655,0.497927040834,6.4655,10.7369444361,6.4655,0.697180594774
2059,6.4685,10.9753837396,6.4685,0.503794706546,6.4685,10.7787155522,6.46825,0.727552865872
2060,6.47175,10.96589201,6.47175,0.499341690631,6.47175,10.7636486606,6.47175,0.697513802974
2061,6.47475,10.9550041752,6.47475,0.502736849021,6.47475,10.7579661477,6.4745,0.727125833122
2062,6.478,10.9851457898,6.478,0.50020876981,6.478,10.7783292773,6.478,0.697321669609
2063,6.481,10.9225453303,6.481,0.501129093302,6.481,10.725099873,6.48075,0.726166686527
2064,6.48425,10.9922940987,6.48425,0.500527301801,6.48425,10.7809786669,6.48425,0.696603795811
2065,6.4875,10.9159775124,6.4875,0.501674690577,6.4875,10.720459504,6.487,0.724680220959
2066,6.4905,10.9873290666,6.4905,0.500296907637,6.4905,10.771600488,6.4905,0.695360282591
2067,6.49375,10.9504416829,6.49375,0.50311599927,6.49375,10.7547487207,6.4935,0.724737203045
2068,6.49675,10.9702561661,6.49675,0.499517806608,6.49675,10.7502096251,6.497,0.693992376068
2069,6.5,10.972832201,6.5,0.504006794425,6.5,10.7769184253,6.49975,0.726223612742
2070,6.503,10.9410942059,6.503,0.498190816331,6.503,10.7168321634,6.50325,0.695651375958
2071,6.50625,10.9831242848,6.50625,0.504346129049,6.50625,10.7869452626,6.506,0.727163902637
2072,6.5095,10.9129052935,6.5095,0.496948939599,6.5095,10.7177872332,6.5095,0.696788261297
2073,6.5125,10.9813064692,6.5125,0.504133669249,6.5125,10.7848194372,6.51225,0.727561449583
2074,6.51575,10.9506764751,6.51575,0.498655087965,6.51575,10.7508984701,6.51575,0.697401380575
2075,6.51875,10.9673806205,6.51875,0.503369694197,6.51875,10.7705447072,6.5185,0.727420136442
2076,6.522,10.976380147,6.522,0.499814430686,6.522,10.7719948023,6.522,0.697489574434
2077,6.525,10.9413619361,6.525,0.502055095392,6.525,10.7441383622,6.52475,0.726744268458
2078,6.52825,10.9899880011,6.52825,0.500425672874,6.52825,10.7810625643,6.52825,0.697052178627
2079,6.53125,10.9032789298,6.5315,0.500681169248,6.53125,10.7056311837,6.531,0.72553849135
2080,6.5345,10.9914850523,6.5345,0.500488116649,6.5345,10.7780994063,6.5345,0.696089027106
2081,6.53775,10.9335569523,6.53775,0.502415552869,6.53775,10.7379631094,6.53725,0.723807712532
2082,6.54075,10.9808696555,6.54075,0.500001662111,6.54075,10.7631142294,6.54075,0.694600455203
2083,6.544,10.962392144,6.544,0.50360017869,6.544,10.7666017898,6.54375,0.725498824658
2084,6.547,10.9581535067,6.547,0.498966807725,6.547,10.7361271451,6.54725,0.694831222797
2085,6.55025,10.9791404657,6.55025,0.504233772891,6.55025,10.7831083749,6.55,0.726730059613
2086,6.55325,10.9233616304,6.55325,0.497384650108,6.55325,10.6971694632,6.5535,0.69624686929
2087,6.5565,10.9837833458,6.5565,0.504315674476,6.5565,10.7874658352,6.55625,0.727416681915
2088,6.55975,10.9320266194,6.55975,0.497812869081,6.55975,10.7347289594,6.55975,0.697139569662
2089,6.56275,10.9763155378,6.56275,0.503845835623,6.56275,10.7796707005,6.5625,0.727562314952
2090,6.566,10.9641721271,6.566,0.499264106823,6.566,10.7622371199,6.566,0.697507901653
2091,6.569,10.9567451287,6.569,0.502824821316,6.569,10.7597330458,6.56875,0.727171048984
2092,6.57225,10.9842352618,6.57225,0.500167860589,6.57225,10.7777225866,6.57225,0.697350936522
2093,6.57525,10.9250935312,6.57525,0.501253808286,6.57525,10.727676461,6.575,0.726247358135
2094,6.5785,10.9921939281,6.5785,0.500523113863,6.5785,10.7811769833,6.5785,0.696668242063
2095,6.58175,10.913241463,6.58175,0.501558649145,6.58175,10.7177334979,6.58125,0.724796019781
2096,6.58475,10.9880393636,6.58475,0.500329447665,6.58475,10.7726032158,6.58475,0.695459885744
2097,6.588,10.9485122568,6.588,0.503036743123,6.588,10.7528324502,6.58775,0.724618170045
2098,6.591,10.971776148,6.591,0.499587041249,6.591,10.7520154185,6.59125,0.693862788902
2099,6.59425,10.971711531,6.59425,0.503964408796,6.59425,10.7758139368,6.594,0.726141225867
2100,6.59725,10.9434221984,6.59725,0.498296672207,6.59725,10.7194389276,6.5975,0.695556652136
2101,6.6005,10.9828136136,6.6005,0.504340658167,6.6005,10.7866536956,6.60025,0.727117956092
2102,6.60375,10.9099482885,6.60375,0.496815299886,6.60375,10.7151435281,6.60375,0.696728528805
2103,6.60675,10.9818061479,6.60675,0.504165116315,6.60675,10.7853410238,6.6065,0.727551700716
2104,6.61,10.9485255564,6.61,0.498557973662,6.61,10.7490579016,6.61,0.697376734573
2105,6.613,10.9686901079,6.613,0.503438021405,6.613,10.7718787733,6.61275,0.727446311368
2106,6.61625,10.9750376835,6.61625,0.499753949706,6.61625,10.7709586908,6.61625,0.697500077061
2107,6.61925,10.9434797995,6.61925,0.502160224007,6.61925,10.7462833292,6.619,0.726806067614
2108,6.6225,10.9894554712,6.6225,0.500401893233,6.6225,10.7808314699,6.6225,0.697097858799
2109,6.6255,10.9062028461,6.62575,0.500545552748,6.6255,10.708584572,6.62525,0.725635594896
2110,6.62875,10.9917630424,6.62875,0.50050106638,6.62875,10.7786731345,6.62875,0.696169880309
2111,6.632,10.931196908,6.632,0.502316659445,6.632,10.7356145698,6.6315,0.723939785492
2112,6.635,10.9819578591,6.635,0.50005132922,6.635,10.7644918344,6.635,0.694716443273
2113,6.63825,10.9608398287,6.63825,0.503538115425,6.63825,10.7650640534,6.638,0.72539691308
2114,6.64125,10.960050725,6.64125,0.499053140182,6.64125,10.7383069316,6.6415,0.694717882946
2115,6.6445,10.9783975972,6.6445,0.504208605893,6.6445,10.7823830651,6.64425,0.726664703146
2116,6.6475,10.9260657733,6.6475,0.497507555878,6.6475,10.7001489866,6.64775,0.696168456538
2117,6.65075,10.9838507508,6.65075,0.504327428832,6.65075,10.7875536681,6.6505,0.727387656868
2118,6.654,10.929445339,6.654,0.497696254937,6.654,10.732459739,6.654,0.697096196704
2119,6.657,10.9771931512,6.657,0.503894495397,6.657,10.7805714852,6.65675,0.727569363403
2120,6.66025,10.9623981489,6.66025,0.499184073383,6.66025,10.760771747,6.66025,0.697499648269
2121,6.66325,10.9584319933,6.66325,0.502910329594,6.66325,10.761445686,6.663,0.727213884381
2122,6.6665,10.9832705395,6.6665,0.500124497165,6.6665,10.7770620263,6.6665,0.697377849377
2123,6.6695,10.9275877987,6.6695,0.501376067272,6.6695,10.7301989572,6.66925,0.726325670793
2124,6.67275,10.992039524,6.67275,0.500516469827,6.67275,10.781321443,6.67275,0.696730334504
2125,6.676,10.9104515423,6.676,0.501440148976,6.676,10.714953409,6.6755,0.724909482175
2126,6.679,10.9886954476,6.679,0.500359532379,6.679,10.7735521501,6.679,0.695557137586
2127,6.68225,10.946528785,6.68225,0.502955021091,6.68225,10.7508619278,6.682,0.724496681181
2128,6.68525,10.9732419972,6.68525,0.499653824038,6.68525,10.7537675319,6.68525,0.693858795229
2129,6.6885,10.9705367004,6.6885,0.503919552876,6.6885,10.7746550879,6.68825,0.726056395552
2130,6.6915,10.9456961979,6.6915,0.498400082372,6.6915,10.7219921753,6.69175,0.695459591227
2131,6.69475,10.9824487265,6.69475,0.504332715333,6.69475,10.7863077204,6.6945,0.727069581194
2132,6.698,10.9069374556,6.698,0.496679222599,6.698,10.7124461477,6.698,0.69666645163
2133,6.701,10.9822516149,6.701,0.504194092511,6.701,10.7858082151,6.70075,0.727539540872
2134,6.70425,10.9463206195,6.70425,0.498458413125,6.70425,10.7471635421,6.70425,0.697349738495
2135,6.70725,10.9699454477,6.70725,0.503503881569,6.70725,10.7731585175,6.707,0.727470094603
2136,6.7105,10.9736410711,6.7105,0.499691016498,6.7105,10.7698687237,6.7105,0.697508226437
2137,6.7135,10.9455436389,6.7135,0.502262892136,6.7135,10.7483741083,6.71325,0.726865495909
2138,6.71675,10.9888687213,6.71675,0.500375658042,6.71675,10.780546506,6.71675,0.697141184778
2139,6.71975,10.9090729218,6.71975,0.500472544964,6.71975,10.7114839663,6.7195,0.725730349597
2140,6.723,10.9919868011,6.723,0.500511559918,6.723,10.7791930297,6.723,0.69624838062
2141,6.72625,10.9287829036,6.72625,0.502215303736,6.72625,10.7332118609,6.72575,0.724069532481
2142,6.72925,10.9829918797,6.72925,0.500098542171,6.72925,10.7658156929,6.72925,0.694830082013
2143,6.7325,10.9592334066,6.7325,0.503473584003,6.7325,10.7634720069,6.73225,0.725292550857
2144,6.7355,10.9618938683,6.7355,0.499137023194,6.7355,10.7404331084,6.73575,0.694602210954
2145,6.73875,10.9776005347,6.73875,0.504180967611,6.73875,10.7816033649,6.7385,0.726596909739
2146,6.74175,10.928716009,6.74175,0.497628019592,6.74175,10.7030750873,6.742,0.696087702884
2147,6.745,10.9838639344,6.745,0.504336711522,6.745,10.7875870911,6.74475,0.727356211074
2148,6.74825,10.9268101346,6.74825,0.497577198724,6.74825,10.7301367833,6.74825,0.69705047628
2149,6.75125,10.9780165755,6.75125,0.503940685865,6.75125,10.7814179013,6.751,0.727574009409
2150,6.7545,10.9605700841,6.7545,0.499101590459,6.7545,10.7592525471,6.7545,0.697489043066
2151,6.7575,10.9600647606,6.7575,0.502993373668,6.7575,10.7631040591,6.75725,0.727254337376
2152,6.76075,10.9822516277,6.76075,0.500078679512,6.76075,10.7763475979,6.76075,0.697402408284
2153,6.76375,10.9300281202,6.76375,0.501495869884,6.76375,10.7326673484,6.7635,0.72640162247
2154,6.767,10.9918308873,6.767,0.50050736949,6.767,10.7814120443,6.767,0.696790073106
2155,6.77025,10.9076077641,6.77025,0.501319190892,6.77025,10.7121192508,6.76975,0.725020606037
2156,6.77325,10.9892973154,6.77325,0.5003871614,6.77325,10.7744472859,6.77325,0.695652037949
2157,6.7765,10.9444912772,6.7765,0.502870833809,6.7765,10.7488371627,6.77625,0.724372735311
2158,6.7795,10.9746537065,6.7795,0.499718154421,6.7795,10.7554659568,6.7795,0.693988805686
2159,6.78275,10.9693077149,6.78275,0.503872227114,6.78275,10.7734418838,6.7825,0.725969120446
2160,6.78575,10.9479161934,6.78575,0.498501046093,6.78575,10.7244918947,6.786,0.695360193817
2161,6.789,10.9820296251,6.789,0.504322300808,6.789,10.785907338,6.78875,0.727018776409
2162,6.792,10.9091142297,6.792,0.496737131901,6.79225,10.7096951022,6.79225,0.696602030222
2163,6.79525,10.9826428681,6.79525,0.504220597912,6.79525,10.7862210081,6.795,0.727524968356
2164,6.7985,10.9440616753,6.7985,0.498356406619,6.7985,10.7452153985,6.7985,0.697320392657
2165,6.8015,10.9711466337,6.8015,0.503567274576,6.8015,10.7743839328,6.80125,0.72749148432
2166,6.80475,10.9721903167,6.80475,0.49962563115,6.80475,10.7687249044,6.80475,0.697514022741
2167,6.80775,10.9475534443,6.80775,0.502363099483,6.80775,10.7504106883,6.8075,0.726922551408
2168,6.811,10.9882277544,6.811,0.500346967214,6.811,10.7802076727,6.811,0.697182156603
2169,6.814,10.9118891424,6.814,0.500609452552,6.814,10.7143293517,6.81375,0.725822753439
2170,6.81725,10.9921563274,6.81725,0.500519596998,6.81725,10.7796590885,6.81725,0.696324527939
2171,6.8205,10.926314951,6.8205,0.502111486455,6.8205,10.7307549942,6.82,0.724196951422
2172,6.8235,10.9839717122,6.8235,0.500143300522,6.8235,10.7670857984,6.8235,0.694941371183
2173,6.82675,10.9575728855,6.82675,0.503406584952,6.82675,10.7618256575,6.8265,0.725185736785
2174,6.82975,10.9636829276,6.82975,0.499218456143,6.82975,10.7425056657,6.83,0.69448420748
2175,6.833,10.9767492821,6.833,0.504150858386,6.833,10.7807692777,6.83275,0.726526677992
2176,6.836,10.9313123243,6.836,0.497746040456,6.836,10.7059477521,6.83625,0.696004608852
2177,6.83925,10.9838228965,6.83925,0.5043435227,6.83925,10.7875661036,6.839,0.727322342961
2178,6.8425,10.924121019,6.8425,0.497455700822,6.8425,10.7277601008,6.8425,0.697002408779
2179,6.8455,10.9787858063,6.8455,0.503984406997,6.8455,10.7822099439,6.84525,0.727576251256
2180,6.84875,10.9586879418,6.84875,0.499016658254,6.84875,10.7576795252,6.84875,0.697476086294
2181,6.85175,10.9616434224,6.85175,0.503073953319,6.85175,10.7647081565,6.8515,0.727292406135
2182,6.855,10.9811785314,6.855,0.500030407654,6.855,10.7755793034,6.855,0.697424613354
2183,6.858,10.9324144838,6.858,0.501613215721,6.858,10.7350816217,6.85775,0.726475211234
2184,6.86125,10.9915680188,6.86125,0.500495812701,6.86125,10.7814487856,6.86125,0.696847457839
2185,6.8645,10.9047101422,6.8645,0.501195775685,6.8645,10.7092310369,6.864,0.725129389365
2186,6.8675,10.989844964,6.8675,0.500412334399,6.8675,10.7752886183,6.8675,0.695744586661
2187,6.87075,10.9423997434,6.87075,0.502784181886,6.87075,10.7467581647,6.8705,0.72424633138
2188,6.87375,10.9760112687,6.87375,0.499780031891,6.87375,10.757110685,6.87375,0.694116468975
2189,6.877,10.9680245804,6.877,0.503822431931,6.877,10.7721743301,6.87675,0.725879399285
2190,6.88,10.9500821738,6.88,0.498599562688,6.88,10.7269380742,6.88025,0.695258460503
2191,6.88325,10.9815563114,6.88325,0.504309414828,6.88325,10.7854525501,6.883,0.726965540291
2192,6.88625,10.9120862422,6.88625,0.496872182294,6.8865,10.7068904021,6.8865,0.696535265042
2193,6.8895,10.9829799053,6.8895,0.504244632569,6.8895,10.7865794002,6.88925,0.727507981567
2194,6.89275,10.941748735,6.89275,0.498251954456,6.89275,10.7432134776,6.89275,0.69728869738
2195,6.89575,10.9722936598,6.89575,0.503628200293,6.89575,10.7755550127,6.8955,0.727510478784
2196,6.899,10.9706854274,6.899,0.499557793799,6.899,10.7675272365,6.899,0.697517466155
2197,6.902,10.9495092054,6.902,0.502460845729,6.902,10.7523930586,6.90175,0.72697723227
2198,6.90525,10.9875325735,6.90525,0.500315820709,6.90525,10.7798149701,6.90525,0.697220774314
2199,6.90825,10.9146514941,6.90825,0.500743907954,6.90825,10.7171207134,6.908,0.725912804495
2200,6.9115,10.9922716204,6.9115,0.500525177403,6.9115,10.7800713078,6.9115,0.696398322165
2201,6.91475,10.9237930621,6.91475,0.502005208293,6.91475,10.7282439815,6.91425,0.724322040328
2202,6.91775,10.9848973518,6.91775,0.500185603881,6.91775,10.7683021444,6.91775,0.695050310537
2203,6.921,10.9558582736,6.921,0.503337118778,6.921,10.7601250133,6.92075,0.72507646974
2204,6.924,10.965417894,6.924,0.49929743846,6.924,10.7445245935,6.92425,0.694363873195
2205,6.92725,10.9758438436,6.92725,0.504118278537,6.92725,10.7798808072,6.927,0.726454006584
2206,6.93025,10.9338547063,6.93025,0.497861617723,6.93025,10.7087669676,6.9305,0.695919174974
2207,6.9335,10.983727637,6.9335,0.5043478625,6.9335,10.7874907051,6.93325,0.72728605104
2208,6.93675,10.9213780057,6.93675,0.497331761653,6.93675,10.7253297003,6.93675,0.696951994593
2209,6.93975,10.97950084,6.93975,0.50402565874,6.93975,10.7829476085,6.9395,0.727576087311
2210,6.943,10.9567517312,6.943,0.498929277015,6.943,10.7560526867,6.943,0.697460778207
2211,6.946,10.9631679708,6.946,0.503152068311,6.946,10.7662579694,6.94575,0.727328088906
2212,6.94925,10.9800512559,6.94925,0.499979681664,6.94925,10.7747571446,6.94925,0.6974444647
2213,6.95225,10.9347468774,6.95225,0.501728104361,6.95225,10.7374417645,6.952,0.726546435241
2214,6.9555,10.9912509199,6.9555,0.500481799354,6.9555,10.7814316656,6.9555,0.696902488673
2215,6.95875,10.9017586908,6.95875,0.50106990413,6.95875,10.7062887813,6.95825,0.725235830243
2216,6.96175,10.9903383908,6.96175,0.500435051093,6.96175,10.7760761425,6.96175,0.695834783551
2217,6.965,10.9402541937,6.965,0.502695065908,6.965,10.7446249436,6.96475,0.724117468406
2218,6.968,10.9773146774,6.968,0.499839455989,6.968,10.7587017083,6.968,0.694241784781
2219,6.97125,10.9666873031,6.97125,0.50377016773,6.97125,10.7708524325,6.971,0.725787230882
2220,6.97425,10.9521941284,6.97425,0.498695631521,6.97425,10.7293307023,6.9745,0.695154391892
2221,6.9775,10.9810287877,6.9775,0.504294057609,6.9775,10.7849433584,6.97725,0.726909871468
2222,6.9805,10.9150044164,6.9805,0.497004793206,6.98075,10.7040320578,6.98075,0.696466156557
2223,6.98375,10.9832627249,6.98375,0.504266196514,6.98375,10.7868833892,6.9835,0.727488578975
2224,6.987,10.9393818099,6.987,0.498145056993,6.987,10.7411577866,6.987,0.697254652991
2225,6.99,10.9733865204,6.99,0.503686658563,6.99,10.7766717506,6.98975,0.727527076338
2226,6.99325,10.9691264107,6.99325,0.499487504626,6.99325,10.7662757237,6.99325,0.697518556864
2227,6.99625,10.9514109127,6.99625,0.502556130533,6.99625,10.7543212088,6.996,0.727029536729
2228,6.9995,10.9867831821,6.9995,0.50028221853,6.9995,10.7793683986,6.9995,0.697257037956
2229,7.0025,10.9173599632,7.0025,0.500875910649,7.0025,10.7198580369,7.00225,0.726000500918
2230,7.00575,10.9923326795,7.00575,0.50052830096,7.00575,10.7804296846,7.00575,0.696469763199
2231,7.009,10.9212172494,7.009,0.501896469921,7.009,10.725678835,7.0085,0.724444797293
2232,7.012,10.985768794,7.012,0.500225451895,7.012,10.7694647244,7.012,0.695156899832
2233,7.01525,10.9540895792,7.01525,0.503265185966,7.01525,10.758370082,7.015,0.724964748667
2234,7.01825,10.9670987591,7.01825,0.499373969614,7.01825,10.746489882,7.0185,0.69424120878
2235,7.0215,10.9748842234,7.0215,0.504083228366,7.0215,10.7789379573,7.02125,0.726378894266
2236,7.0245,10.9363431427,7.0245,0.497974750686,7.0245,10.7115327207,7.02475,0.695831401794
2237,7.02775,10.9835781565,7.02775,0.504349731037,7.02775,10.7873608955,7.0275,0.727247333892
2238,7.031,10.918581108,7.031,0.497205381681,7.031,10.7228455907,7.031,0.696899234126
2239,7.034,10.9801616727,7.034,0.504064441026,7.034,10.7836308909,7.03375,0.72757351601
2240,7.03725,10.9547614618,7.03725,0.49883944703,7.03725,10.7543720371,7.03725,0.697443119066
2241,7.04025,10.9646383983,7.04025,0.50322771839,7.04025,10.7677534896,7.04,0.727361384009
2242,7.0435,10.9788698069,7.0435,0.49992650165,7.0435,10.7738811236,7.0435,0.697461962439
2243,7.0465,10.9370252897,7.0465,0.501840535366,7.0465,10.7397477646,7.04625,0.726615292715
2244,7.04975,10.9908795922,7.04975,0.500465329382,7.04975,10.7813606829,7.04975,0.696955165582
2245,7.053,10.8987534244,7.053,0.500941576983,7.053,10.7032924982,7.0525,0.725339926824
2246,7.056,10.9907775932,7.056,0.500455311237,7.056,10.7768098539,7.056,0.695922628445
2247,7.05925,10.9380546388,7.05925,0.50260348645,7.05925,10.7424375096,7.059,0.723986145472
2248,7.06225,10.9785639259,7.06225,0.499896426291,7.06225,10.7602390189,7.06225,0.694364752785
2249,7.0655,10.9652958897,7.0655,0.503715434898,7.0655,10.7694761973,7.06525,0.725692614109
2250,7.0685,10.9542520468,7.0685,0.498789251992,7.0685,10.7316697677,7.06875,0.6950479886
2251,7.07175,10.9804470565,7.07175,0.504276229355,7.07175,10.7843797648,7.0715,0.726851768633
2252,7.07475,10.9178687378,7.07475,0.497134963862,7.075,10.70112008,7.075,0.696394705244
2253,7.078,10.9834913254,7.078,0.504285289762,7.078,10.787132973,7.07775,0.727466759118
2254,7.08125,10.9369609117,7.08125,0.498035714624,7.08125,10.7390483328,7.08125,0.697218259825
2255,7.08425,10.9744252099,7.08425,0.503742649221,7.08425,10.7777341406,7.084,0.727541275386
2256,7.0875,10.9675132742,7.0875,0.499414763847,7.0875,10.7649703699,7.0875,0.697517295061
2257,7.0905,10.9532585566,7.0905,0.502648953545,7.0905,10.7561951287,7.09025,0.727079463087
2258,7.09375,10.9859795839,7.09375,0.500246160716,7.09375,10.7788679586,7.09375,0.697290947576
2259,7.09675,10.9200145362,7.09675,0.5010054601,7.09675,10.7225413081,7.0965,0.726085840927
2260,7.1,10.9923395045,7.1,0.50052896753,7.1,10.7807342158,7.1,0.696538850942
2261,7.10325,10.9185875254,7.10325,0.501785271999,7.10325,10.723059567,7.10275,0.724565220474
2262,7.10625,10.9865860344,7.10625,0.500262844249,7.10625,10.7705735322,7.10625,0.695261138822
2263,7.1095,10.952266811,7.1095,0.503190786991,7.1095,10.756560872,7.10925,0.724850572569
2264,7.1125,10.9687255145,7.1125,0.499448049114,7.1125,10.7484015217,7.11275,0.694116214927
2265,7.11575,10.9738704263,7.11575,0.504045708163,7.11575,10.7779407322,7.1155,0.726301339847
2266,7.11875,10.938777621,7.11875,0.498085438676,7.11875,10.7142449985,7.119,0.695741289862
2267,7.122,10.9833744556,7.122,0.504349128416,7.122,10.7871766749,7.12175,0.727206190158
2268,7.12525,10.9157303399,7.12525,0.497076561407,7.12525,10.7203077811,7.12525,0.696844127786
2269,7.12825,10.9807683013,7.12825,0.504100753772,7.12825,10.7842597873,7.128,0.727568535852
2270,7.1315,10.9527171435,7.1315,0.498747168621,7.1315,10.752637582,7.1315,0.697423109137
2271,7.1345,10.9660546975,7.1345,0.50330090329,7.1345,10.7691947093,7.13425,0.727392289822
2272,7.13775,10.97763419,7.13775,0.499870867759,7.13775,10.7729512426,7.13775,0.697477106693
2273,7.14075,10.9392497092,7.14075,0.501950508287,7.14075,10.7419996098,7.1405,0.726681781942
2274,7.144,10.9904540376,7.144,0.500446402753,7.144,10.7812358364,7.144,0.697005488543
2275,7.147,10.9003827159,7.14725,0.500810794992,7.147,10.7027061471,7.14675,0.725441677322
2276,7.15025,10.9911625692,7.15025,0.500473114623,7.15025,10.7774897479,7.15025,0.696008121175
2277,7.1535,10.9358010892,7.1535,0.502509444073,7.1535,10.7401958733,7.15325,0.723852361714
2278,7.1565,10.9797590082,7.1565,0.499950942413,7.1565,10.7617226087,7.1565,0.694485372671
2279,7.15975,10.9638503469,7.15975,0.503658233813,7.15975,10.7680456308,7.1595,0.725595547898
2280,7.16275,10.9562559189,7.16275,0.498880423535,7.16275,10.7339552592,7.163,0.694939251256
2281,7.166,10.9798111206,7.166,0.504255930258,7.166,10.7837617718,7.16575,0.726791230535
2282,7.169,10.9206791923,7.169,0.49726269352,7.16925,10.6981544796,7.16925,0.696320911588
2283,7.17225,10.9836657056,7.17225,0.504301912322,7.17225,10.7873281498,7.172,0.727442520588
2284,7.1755,10.9344860524,7.1755,0.497923927777,7.1755,10.7368851234,7.1755,0.697179518225
2285,7.1785,10.9754097232,7.1785,0.503796172088,7.1785,10.7787421768,7.17825,0.727553074391
2286,7.18175,10.965846026,7.18175,0.499339571714,7.18175,10.7636111789,7.18175,0.697513680943
2287,7.18475,10.9550521281,7.18475,0.502739314403,7.18475,10.7580148084,7.1845,0.727127009698
2288,7.188,10.9851217829,7.188,0.500207647342,7.188,10.7783136506,7.188,0.697322503227
2289,7.191,10.9226152,7.191,0.501132555763,7.191,10.7251705131,7.19075,0.726168822794
2290,7.19425,10.9922920953,7.19425,0.500527177009,7.19425,10.7809848988,7.19425,0.696605585301
2291,7.1975,10.9159039031,7.1975,0.501671615178,7.1975,10.7203861901,7.197,0.724683308085
2292,7.2005,10.9873490689,7.2005,0.50029778066,7.2005,10.7716285616,7.2005,0.695363027268
2293,7.20375,10.9503899778,7.20375,0.50311392232,7.20375,10.754697392,7.2035,0.724733940501
2294,7.20675,10.9702981521,7.20675,0.499519676498,7.20675,10.7502595031,7.207,0.693988892339
2295,7.21,10.9728024573,7.21,0.504005718207,7.21,10.7768891365,7.20975,0.726221342188
2296,7.213,10.9411581294,7.213,0.498193681053,7.213,10.7169037882,7.21325,0.695648839739
2297,7.21625,10.9831165353,7.21625,0.504346054734,7.21625,10.7869380438,7.216,0.727162618529
2298,7.2195,10.9128257153,7.2195,0.496945301361,7.2195,10.7177162806,7.2195,0.69678667599
2299,7.2225,10.9813207227,7.2225,0.504134596892,7.2225,10.784834294,7.22225,0.727561145383
2300,7.22575,10.9506187864,7.22575,0.498652442143,7.22575,10.7508493271,7.22575,0.697400748693
2301,7.22875,10.9674168615,7.22875,0.50337162274,7.22875,10.7705816206,7.2285,0.727420804774
2302,7.232,10.9763444115,7.232,0.499812780169,7.232,10.771967504,7.232,0.697489897592
2303,7.235,10.9414201249,7.235,0.502058022666,7.235,10.7441972886,7.23475,0.726745901255
2304,7.23825,10.989974258,7.23825,0.500425019468,7.23825,10.7810571251,7.23825,0.697053457538
2305,7.24125,10.9033590026,7.2415,0.500677558896,7.24125,10.7057120549,7.241,0.725541080002
2306,7.2445,10.9914933168,7.2445,0.500488461072,7.2445,10.7781158203,7.2445,0.696091261577
2307,7.24775,10.9334935563,7.24775,0.502412939333,7.24775,10.7379000452,7.24725,0.723811248023
2308,7.25075,10.9808999184,7.25075,0.500003003996,7.25075,10.76315247,7.25075,0.694603644125
2309,7.254,10.9623506818,7.254,0.503598564847,7.254,10.7665607397,7.25375,0.725496031227
2310,7.257,10.9582057348,7.257,0.498969145618,7.257,10.7361871657,7.25725,0.694828180493
2311,7.26025,10.9791209832,7.26025,0.504233160503,7.26025,10.783089382,7.26,0.726728255969
2312,7.26325,10.9234357661,7.26325,0.497387981467,7.26325,10.6972511967,7.2635,0.69624477608
2313,7.2665,10.9837858646,7.2665,0.504316064194,7.2665,10.7874689183,7.26625,0.727415862024
2314,7.26975,10.9319572442,7.26975,0.497809696911,7.26975,10.7346681661,7.26975,0.697138428538
2315,7.27275,10.9763400554,7.27275,0.503847226982,7.27275,10.7796958537,7.2725,0.727562471859
2316,7.276,10.9641246741,7.276,0.499261928507,7.276,10.762198155,7.276,0.697507714715
2317,7.279,10.9567916182,7.279,0.502827212739,7.279,10.7597802385,7.27875,0.727172174963
2318,7.28225,10.9842097833,7.28225,0.500166678511,7.28225,10.7777054756,7.28225,0.697351704968
2319,7.28525,10.9251619418,7.28525,0.501257197086,7.28525,10.7277456382,7.285,0.726249444838
2320,7.2885,10.9921904521,7.2885,0.500522929323,7.2885,10.7811817311,7.2885,0.696669966188
2321,7.29175,10.9131663958,7.29175,0.501555500104,7.29175,10.7176587173,7.29125,0.724799058384
2322,7.29475,10.988057894,7.29475,0.500330260876,7.29475,10.7726298068,7.29475,0.695462564933
2323,7.298,10.948459089,7.298,0.503034592414,7.298,10.7527796507,7.29775,0.724614851564
2324,7.301,10.9718166644,7.301,0.499588851337,7.301,10.7520638169,7.30125,0.693859241728
2325,7.30425,10.9716803215,7.30425,0.503963258777,7.30425,10.7757831748,7.304,0.726138900194
2326,7.30725,10.943484656,7.30725,0.498299477211,7.30725,10.7195090771,7.3075,0.695554051994
2327,7.3105,10.9828043968,7.3105,0.504340510082,7.3105,10.786645003,7.31025,0.72711661774
2328,7.31375,10.9098672485,7.31375,0.496811602106,7.31375,10.7150710985,7.31375,0.696726879165
2329,7.31675,10.9818189342,7.31675,0.504165970291,7.31675,10.7853544077,7.3165,0.727551343196
2330,7.32,10.9484664008,7.32,0.498555267981,7.32,10.7490072783,7.32,0.697376038016
2331,7.323,10.9687248835,7.323,0.50343987646,7.323,10.7719142163,7.32275,0.727446927338
2332,7.32625,10.9750004776,7.32625,0.499752239086,7.32625,10.7709299103,7.32625,0.69750033527
2333,7.32925,10.9435365262,7.32925,0.502163078044,7.32925,10.7463407893,7.329,0.726807649034
2334,7.3325,10.9894402558,7.3325,0.500401179553,7.3325,10.7808245481,7.3325,0.697099072557
2335,7.3355,10.9062814619,7.33575,0.50054186943,7.3355,10.7086639828,7.33525,0.725638133169
2336,7.33875,10.9917698343,7.33875,0.500501350433,7.33875,10.7786880667,7.33875,0.69617204949
2337,7.342,10.9311320512,7.342,0.502313972782,7.342,10.7355500366,7.3415,0.723943271611
2338,7.345,10.9819866509,7.345,0.500052610713,7.345,10.7645285955,7.345,0.69471956684
2339,7.34825,10.9607969017,7.34825,0.503536428365,7.34825,10.765021531,7.348,0.725394063115
2340,7.35125,10.9601014849,7.35125,0.499055417734,7.35125,10.7383654763,7.3515,0.69471477696
2341,7.3545,10.9783766475,7.3545,0.504207920274,7.3545,10.7823625983,7.35425,0.726662843773
2342,7.3575,10.9261384455,7.3575,0.497510827022,7.3575,10.7002292492,7.35775,0.696166299225
2343,7.36075,10.9838518018,7.36075,0.504327745378,7.36075,10.7875552773,7.3605,0.727386782106
2344,7.364,10.9293744995,7.364,0.49769302251,7.364,10.7323974687,7.364,0.697094991124
2345,7.367,10.9772162019,7.367,0.503895813716,7.367,10.7805951661,7.36675,0.72756946634
2346,7.37025,10.9623492272,7.37025,0.499181834534,7.37025,10.7607313025,7.37025,0.697499396589
2347,7.37325,10.9584770184,7.37325,0.502912648183,7.37325,10.7614914096,7.373,0.727214957323
2348,7.3765,10.9832435895,7.3765,0.500123254353,7.3765,10.7770434344,7.3765,0.697378552863
2349,7.3795,10.9276547489,7.3795,0.501379383517,7.3795,10.7302666703,7.37925,0.726327705417
2350,7.38275,10.9920345755,7.38275,0.500516224423,7.38275,10.78132471,7.38275,0.696731993521
2351,7.386,10.9103750167,7.386,0.501436927418,7.386,10.7148771617,7.3855,0.724912469668
2352,7.389,10.9887125059,7.389,0.500360284671,7.389,10.7735772619,7.389,0.695559751585
2353,7.39225,10.946474154,7.39225,0.502952797731,7.39225,10.7508076573,7.392,0.724493304898
2354,7.39525,10.9732810436,7.39525,0.499655573225,7.39525,10.753814454,7.39525,0.693862362749
2355,7.3985,10.9705040244,7.3985,0.503918330146,7.3985,10.7746228524,7.39825,0.726054012809
2356,7.4015,10.9457571893,7.4015,0.498402826566,7.4015,10.7220608528,7.40175,0.695456927206
2357,7.40475,10.9824380417,7.40475,0.504332494549,7.40475,10.7862975533,7.4045,0.727068186566
2358,7.408,10.9068549542,7.408,0.496675464227,7.408,10.7123722446,7.408,0.696664737746
2359,7.411,10.9822629333,7.411,0.504194873876,7.411,10.7858201252,7.41075,0.727539127918
2360,7.41425,10.9462599974,7.41425,0.498455646544,7.41425,10.747111442,7.41425,0.697348977394
2361,7.41725,10.969978757,7.41725,0.503505664174,7.41725,10.7731924891,7.417,0.727470656023
2362,7.4205,10.973602395,7.4205,0.499689244742,7.4205,10.7698384644,7.4205,0.69750841987
2363,7.4235,10.9455989027,7.4235,0.502265673957,7.4235,10.748430101,7.42325,0.726867023691
2364,7.42675,10.9888520338,7.42675,0.500374883064,7.42675,10.7805381048,7.42675,0.697142333594
2365,7.42975,10.9091500793,7.42975,0.500476322872,7.42975,10.7115619154,7.4295,0.725732835165
2366,7.433,10.9919921205,7.433,0.500511782584,7.433,10.7792064833,7.433,0.696250484762
2367,7.43625,10.9287165857,7.43625,0.502212544969,7.43625,10.7331458587,7.43575,0.724072966836
2368,7.43925,10.9830192002,7.43925,0.500099762261,7.43925,10.7658509776,7.43925,0.694833140511
2369,7.4425,10.9591890144,7.4425,0.503471824734,7.4425,10.7634280119,7.44225,0.725289642619
2370,7.4455,10.9619431598,7.4455,0.499139239401,7.4455,10.7404901803,7.44575,0.694599041311
2371,7.44875,10.9775781174,7.44875,0.504180209752,7.44875,10.7815814237,7.4485,0.72659499282
2372,7.45175,10.9287872172,7.45175,0.497631229523,7.45175,10.703153882,7.452,0.696085481534
2373,7.455,10.9838635169,7.455,0.50433695587,7.455,10.7875872258,7.45475,0.72735527955
2374,7.45825,10.926737831,7.45825,0.497573905085,7.45825,10.730073039,7.45825,0.697049206348
2375,7.46125,10.9780381584,7.46125,0.503941932102,7.46125,10.7814401091,7.461,0.727574056415
2376,7.4645,10.960519694,7.4645,0.49909929013,7.4645,10.759210626,7.4645,0.697488726784
2377,7.4675,10.9601083204,7.4675,0.502995620365,7.4675,10.7631483128,7.46725,0.727255355254
2378,7.47075,10.9822232064,7.47075,0.500077375023,7.47075,10.7763275282,7.47075,0.697403046987
2379,7.47375,10.9300936092,7.47375,0.501499114501,7.47375,10.7327335962,7.4735,0.726403602922
2380,7.477,10.9918244662,7.477,0.500507062287,7.477,10.7814138336,7.477,0.696791667223
2381,7.48025,10.9075297798,7.48025,0.501315897763,7.48025,10.7120415369,7.47975,0.725023540268
2382,7.48325,10.9893129016,7.48325,0.500387851843,7.48325,10.7744709214,7.48325,0.695654587
2383,7.4865,10.9444351827,7.4865,0.502868538729,7.4865,10.7487814213,7.48625,0.724369299677
2384,7.4895,10.9746912827,7.4895,0.499719841783,7.4895,10.7555114054,7.4895,0.693992308276
2385,7.49275,10.969273572,7.49275,0.503870932588,7.49275,10.7734081746,7.4925,0.725966679013
2386,7.49575,10.9479757183,7.49575,0.498503728561,7.49575,10.7245591029,7.496,0.695357465964
2387,7.499,10.9820174717,7.499,0.504322008227,7.499,10.7858956961,7.49875,0.727017323815
2388,7.502,10.9091956377,7.502,0.496740806575,7.50225,10.7096197285,7.50225,0.696600252174
2389,7.50525,10.9826527178,7.50525,0.504221307552,7.50525,10.7862314439,7.505,0.727524498214
2390,7.5085,10.9439995869,7.5085,0.498353578265,7.5085,10.7451618243,7.5085,0.697319567125
2391,7.5115,10.9711784758,7.5115,0.503568985601,7.5115,10.7744164323,7.51125,0.727491989371
2392,7.51475,10.9721501706,7.51475,0.499623797392,7.51475,10.768693169,7.51475,0.697514151542
2393,7.51775,10.947607244,7.51775,0.502365809945,7.51775,10.7504652127,7.5175,0.726924023672
2394,7.521,10.9882095948,7.521,0.500346130077,7.521,10.7801977947,7.521,0.697183240652
2395,7.524,10.9119648408,7.524,0.500613159392,7.524,10.7144058379,7.52375,0.725825184363
2396,7.52725,10.9921601743,7.52725,0.500519757422,7.52725,10.7796710661,7.52725,0.696326567245
2397,7.5305,10.9262471716,7.5305,0.502108656446,7.5305,10.730687523,7.53,0.724200332021
2398,7.5335,10.9839975613,7.5335,0.500144458361,7.5335,10.7671196093,7.5335,0.694944364842
2399,7.53675,10.9575270277,7.53675,0.503404754322,7.53675,10.7617801899,7.5365,0.725182768829
2400,7.53975,10.9637307505,7.53975,0.499220610163,7.53975,10.7425612672,7.54,0.694480974211
2401,7.543,10.9767253966,7.543,0.50415002912,7.543,10.7807458619,7.54275,0.726524702016
2402,7.546,10.9313820682,7.546,0.497749188336,7.546,10.7060250812,7.54625,0.696002323526
2403,7.54925,10.9838210098,7.54925,0.504343695668,7.54925,10.7875647632,7.549,0.727321353103
2404,7.5525,10.9240472519,7.5525,0.497452345171,7.5525,10.7276948853,7.5525,0.697001074585
2405,7.5555,10.9788059208,7.5555,0.503985581957,7.5555,10.7822306779,7.55525,0.7275762407
2406,7.55875,10.9586360834,7.55875,0.499014295649,7.55875,10.7576361301,7.55875,0.69747570553
2407,7.56175,10.961685516,7.56175,0.503076128915,7.56175,10.7647509393,7.5615,0.727293367261
2408,7.565,10.9811486389,7.565,0.500029040698,7.565,10.7755577583,7.565,0.697425187419
2409,7.568,10.9324785105,7.568,0.501616389486,7.568,10.7351464032,7.56775,0.726477135772
2410,7.57125,10.9915601252,7.57125,0.500495442914,7.57125,10.7814490996,7.57125,0.696848987227
2411,7.5745,10.9046306991,7.5745,0.501192411784,7.5745,10.7091518565,7.574,0.72513226854
2412,7.5775,10.989859078,7.5775,0.500412962213,7.5775,10.7753107799,7.5775,0.69574707096
2413,7.58075,10.9423421849,7.58075,0.50278181587,7.58075,10.7467009522,7.5805,0.724242835109
2414,7.58375,10.9760473746,7.58375,0.499781656653,7.58375,10.7571546624,7.58375,0.694119906856
2415,7.587,10.9679889702,7.587,0.503821066379,7.587,10.7721391469,7.58675,0.725876897815
2416,7.59,10.9501402318,7.59,0.498602182658,7.59,10.7270038154,7.59025,0.695255668864
2417,7.59325,10.9815426889,7.59325,0.504309051205,7.59325,10.785439433,7.593,0.726964028325
2418,7.59625,10.9121661886,7.59625,0.496875794645,7.5965,10.7068135602,7.5965,0.696533422902
2419,7.5995,10.9829882857,7.5995,0.504245271227,7.5995,10.7865883612,7.59925,0.727507452773
2420,7.60275,10.9416851806,7.60275,0.4982490636,7.60275,10.7431584318,7.60275,0.697287807515
2421,7.60575,10.9723240341,7.60575,0.503629840468,7.60575,10.7755860393,7.6055,0.72751092595
2422,7.609,10.9706438115,7.609,0.499555897314,7.609,10.7674940274,7.609,0.697517530445
2423,7.612,10.9495615404,7.612,0.502463485546,7.612,10.7524461138,7.61175,0.72697864745
2424,7.61525,10.9875129419,7.61525,0.500314920692,7.61525,10.7798036177,7.61525,0.69722179374
2425,7.61825,10.9147257324,7.61825,0.500747544431,7.61825,10.7171957357,7.618,0.725915179162
2426,7.6215,10.9922739947,7.6215,0.500525274869,7.6215,10.7800818117,7.6215,0.696400296801
2427,7.62475,10.923723821,7.62475,0.502002307768,7.62475,10.7281750415,7.62425,0.724325365512
2428,7.62775,10.9849217294,7.62775,0.500186698755,7.62775,10.7683344836,7.62775,0.695053239545
2429,7.631,10.9558109499,7.631,0.503335217499,7.631,10.7600780729,7.63075,0.725073440865
2430,7.634,10.965464248,7.634,0.499299529581,7.634,10.7445787267,7.63425,0.694360576336
2431,7.63725,10.9758184895,7.63725,0.504117378563,7.63725,10.7798559165,7.637,0.726451970297
2432,7.64025,10.9339229857,7.64025,0.497864702846,7.64025,10.7088428332,7.6405,0.695916825731
2433,7.6435,10.9837242807,7.6435,0.504347964775,7.6435,10.7874878893,7.64325,0.72728500154
2434,7.64675,10.9213027752,7.64675,0.49732834332,7.64675,10.7252630158,7.64675,0.696950596219
2435,7.64975,10.9795194853,7.64975,0.504026763097,7.64975,10.7829668682,7.6495,0.727576017833
2436,7.653,10.9566984048,7.653,0.498926851467,7.653,10.7560078198,7.653,0.697460333062
2437,7.656,10.9632085976,7.656,0.503154173467,7.656,10.7662992806,7.65575,0.727328991873
2438,7.65925,10.9800198925,7.65925,0.499978251577,7.65925,10.7747341262,7.65925,0.697444974248
2439,7.66225,10.9348094412,7.66225,0.501731207924,7.66225,10.7375050788,7.662,0.726548302413
2440,7.6655,10.9912415539,7.6655,0.500481366323,7.6655,10.7814305063,7.6655,0.696903953473
2441,7.66875,10.9016777887,7.66875,0.501066470129,7.66875,10.7062081346,7.66825,0.725238652865
2442,7.67175,10.9903510324,7.67175,0.500435615622,7.67175,10.7760968321,7.67175,0.695837203256
2443,7.675,10.9401951712,7.675,0.502692629617,7.675,10.7445662601,7.67475,0.724113910429
2444,7.678,10.9773493128,7.678,0.499841017498,7.678,10.7587442165,7.678,0.694245158127
2445,7.68125,10.9666502254,7.68125,0.503768731801,7.68125,10.7708157753,7.681,0.725784668253
2446,7.68425,10.9522507194,7.68425,0.498698188344,7.68425,10.7293949783,7.6845,0.695151536515
2447,7.6875,10.9810136957,7.6875,0.504293623582,7.6875,10.7849287657,7.68725,0.726908298959
2448,7.6905,10.9150829007,7.6905,0.497008342589,7.69075,10.7039537499,7.69075,0.696464250393
2449,7.69375,10.9832696355,7.69375,0.504266764812,7.69375,10.7868908749,7.6935,0.727487990313
2450,7.697,10.9393167899,7.697,0.498142103024,7.697,10.7411012712,7.697,0.697253698878
2451,7.7,10.9734154263,7.7,0.5036882285,7.7,10.7767013038,7.69975,0.727527464356
2452,7.70325,10.9690833252,7.70325,0.499485544805,7.70325,10.7662410428,7.70325,0.697518556747
2453,7.70625,10.9514617822,7.70625,0.502558700307,7.70625,10.7543727941,7.706,0.72703089352
2454,7.7095,10.9867620786,7.7095,0.500281255028,7.7095,10.7793555737,7.7095,0.697257992878
2455,7.7125,10.9174327406,7.7125,0.50087947735,7.7125,10.7199315944,7.71225,0.726002817981
2456,7.71575,10.9923335812,7.71575,0.500528334864,7.71575,10.7804387165,7.71575,0.6964716733
2457,7.719,10.9211465466,7.719,0.501893499492,7.719,10.7256084262,7.7185,0.724448065676
2458,7.722,10.9857916999,7.722,0.500226483204,7.722,10.7694955936,7.722,0.695159764338
2459,7.72525,10.9540407893,7.72525,0.503263214638,7.72525,10.7583216689,7.725,0.724961657873
2460,7.72825,10.967143644,7.72825,0.499375997241,7.72825,10.7465425486,7.7285,0.694237848368
2461,7.7315,10.9748574004,7.7315,0.504082258273,7.7315,10.7789115915,7.73125,0.726376796621
2462,7.7345,10.9364099571,7.7345,0.497977772457,7.7345,10.7116071244,7.73475,0.695828988688
2463,7.73775,10.9835733302,7.73775,0.504349763197,7.73775,10.7873566039,7.7375,0.727246223659
2464,7.741,10.9185044147,7.741,0.497201900107,7.741,10.7227774392,7.741,0.696897771641
2465,7.744,10.9801788486,7.744,0.504065475345,7.744,10.7836486758,7.74375,0.727573386478
2466,7.74725,10.9547066678,7.74725,0.498836957982,7.74725,10.7543257002,7.74725,0.697442609627
2467,7.75025,10.9646775576,7.75025,0.503229753661,7.75025,10.7677933287,7.75,0.727362227643
2468,7.7535,10.9788369725,7.7535,0.499925007879,7.7535,10.7738566338,7.7535,0.697462407571
2469,7.7565,10.9370863896,7.7565,0.501843569269,7.7565,10.7398096109,7.75625,0.726617101309
2470,7.75975,10.9908687538,7.75975,0.500464832553,7.75975,10.781358052,7.75975,0.69695656591
2471,7.763,10.8986710634,7.763,0.50093807345,7.763,10.7032103855,7.7625,0.725342691647
2472,7.766,10.9907887625,7.766,0.50045581193,7.766,10.7768290732,7.766,0.695924983684
2473,7.76925,10.9379941521,7.76925,0.50260098044,7.76925,10.7423773553,7.769,0.723982524899
2474,7.77225,10.9785970906,7.77225,0.499897923999,7.77225,10.7602800593,7.77225,0.694368061737
2475,7.7755,10.9652573441,7.7755,0.503713929137,7.7755,10.7694380659,7.77525,0.725689989388
2476,7.7785,10.9543071704,7.7785,0.49879174512,7.7785,10.7317325799,7.77875,0.695045069531
2477,7.78175,10.9804304947,7.78175,0.504275725457,7.78175,10.7843636965,7.7815,0.726850134606
2478,7.78475,10.9179457596,7.78475,0.49713844973,7.785,10.7010403079,7.785,0.696392735115
2479,7.788,10.9834967658,7.788,0.504285788225,7.788,10.787138983,7.78775,0.727466109571
2480,7.79125,10.9368944264,7.79125,0.498032697032,7.79125,10.7389903495,7.79125,0.697217241538
2481,7.79425,10.9744526468,7.79425,0.503744149432,7.79425,10.7777622198,7.794,0.727541603203
2482,7.7975,10.9674687194,7.7975,0.499412740182,7.7975,10.7649342189,7.7975,0.697517230622
2483,7.8005,10.95330796,7.8005,0.502651453778,7.8005,10.7562452433,7.80025,0.727080760398
2484,7.80375,10.9859570086,7.80375,0.500245133222,7.80375,10.7788536627,7.80375,0.697291838094
2485,7.80675,10.9200858519,7.80675,0.501008957517,7.80675,10.7226133999,7.8065,0.726088099262
2486,7.81,10.9923389336,7.81,0.500528937366,7.81,10.7807417773,7.81,0.696540696618
2487,7.81325,10.9185153609,7.81325,0.501782232182,7.81325,10.7229876896,7.81275,0.7245684309
2488,7.81625,10.9866074685,7.81625,0.500263811488,7.81625,10.7706029328,7.81625,0.695263938948
2489,7.8195,10.9522165549,7.8195,0.503188746121,7.8195,10.7565109863,7.81925,0.724847419025
2490,7.8225,10.96876893,7.8225,0.499450012742,7.8225,10.748452723,7.82275,0.694112791003
2491,7.82575,10.9738421342,7.82575,0.504044668446,7.82575,10.7779128913,7.8255,0.726299179973
2492,7.82875,10.9388429702,7.82875,0.498088396592,7.82875,10.7143179415,7.829,0.695738812945
2493,7.832,10.9833681589,7.832,0.504349090946,7.832,10.7871709074,7.83175,0.727205018283
2494,7.83525,10.915652184,7.83525,0.497073016124,7.83525,10.7202381641,7.83525,0.696842601255
2495,7.83825,10.9807840072,7.83825,0.504101718529,7.83825,10.784276097,7.838,0.727568345319
2496,7.8415,10.9526608821,7.8415,0.498744615608,7.8415,10.7525897767,7.8415,0.697422535478
2497,7.8445,10.9660923889,7.8445,0.50330286914,7.8445,10.7692330756,7.84425,0.727393073143
2498,7.84775,10.977599885,7.84775,0.499869309839,7.84775,10.7729252828,7.84775,0.697477487495
2499,7.85075,10.9393093448,7.85075,0.501953472985,7.85075,10.7420599875,7.8505,0.726683530945
2500,7.854,10.9904417267,7.854,0.500445841664,7.854,10.7812317353,7.854,0.697006824493
2501,7.857,10.9004642303,7.85725,0.500807222405,7.857,10.7027884663,7.85675,0.725444383302
2502,7.86025,10.9911722661,7.86025,0.500473551017,7.86025,10.7775074982,7.86025,0.696010412053
2503,7.8635,10.9357391384,7.8635,0.502506868813,7.8635,10.7401342481,7.86325,0.723848677806
2504,7.8665,10.9797907021,7.8665,0.499952375857,7.8665,10.7617621826,7.8665,0.694488617341
2505,7.86975,10.9638103334,7.86975,0.50365665868,7.86975,10.7680060252,7.8695,0.725592860308
2506,7.87275,10.9563095749,7.87275,0.498882852508,7.87275,10.7340166089,7.873,0.694936268539
2507,7.876,10.9797930888,7.876,0.504255356938,7.876,10.7837442276,7.87575,0.726789534176
2508,7.879,10.9207547513,7.879,0.497266115414,7.87925,10.6980732449,7.87925,0.696318877549
2509,7.88225,10.9836696754,7.88225,0.50430234139,7.88225,10.7873326839,7.882,0.727441809309
2510,7.8855,10.9344181021,7.8855,0.497920846135,7.8855,10.7368256738,7.8855,0.697178435827
2511,7.8885,10.9754356907,7.8885,0.503797603004,7.8885,10.7787687816,7.88825,0.727553341125
2512,7.89175,10.9658000019,7.89175,0.499337483778,7.89175,10.7635735593,7.89175,0.697513552256
2513,7.89475,10.9551000648,7.89475,0.502741745514,7.89475,10.7580634519,7.8945,0.727128246618
2514,7.898,10.9850977359,7.898,0.500206555431,7.898,10.7782978852,7.898,0.697323329422
2515,7.901,10.9226850534,7.901,0.501135984306,7.901,10.7252411385,7.90075,0.726171021461
2516,7.90425,10.9922900518,7.90425,0.500527082354,7.90425,10.7809909912,7.90425,0.696607366642
2517,7.9075,10.9158302769,7.9075,0.50166850641,7.9075,10.7203128443,7.907,0.724686459587
2518,7.9105,10.9873690312,7.9105,0.500298683406,7.9105,10.771656495,7.9105,0.695365763109
2519,7.91375,10.9503382554,7.91375,0.503111812333,7.91375,10.7546460336,7.9135,0.724730723514
2520,7.91675,10.9703400982,7.91675,0.499521575706,7.91675,10.7503092402,7.917,0.693985404942
2521,7.92,10.9727726959,7.92,0.504004609284,7.92,10.7768598203,7.91975,0.726219119358
2522,7.923,10.9412220129,7.923,0.498196574694,7.923,10.7169752716,7.92325,0.69564629906
2523,7.92625,10.983108768,7.92625,0.504345948041,7.92625,10.7869308,7.926,0.727161384252
2524,7.9295,10.9127460973,7.9295,0.49694169198,7.9295,10.7176451997,7.9295,0.69678508547
2525,7.9325,10.9813349582,7.9325,0.504135492484,7.9325,10.7848491282,7.93225,0.72756089306
2526,7.93575,10.9505610579,7.93575,0.498649824775,7.93575,10.7508000548,7.93575,0.697400110879
2527,7.93875,10.9674530844,7.93875,0.503373519557,7.93875,10.7706185137,7.9385,0.727421526962
2528,7.942,10.9763086359,7.942,0.49981115771,7.942,10.7719400755,7.942,0.697490214135
2529,7.945,10.9414782956,7.945,0.502060918538,7.945,10.7442561969,7.94475,0.726747589821
2530,7.94825,10.9899604748,7.94825,0.500424393728,7.94825,10.781051555,7.94825,0.697054729188
2531,7.95125,10.9034390571,7.9515,0.500673917662,7.95125,10.7057929105,7.951,0.725543726266
2532,7.9545,10.9915015412,7.9545,0.500488832778,7.9545,10.7781321027,7.9545,0.696093488176
2533,7.95775,10.9334301412,7.95775,0.50241029522,7.95775,10.7378369495,7.95725,0.7238148429
2534,7.96075,10.9809301413,7.96075,0.500004372788,7.96075,10.7631905786,7.96075,0.694606824602
2535,7.964,10.9623092003,7.964,0.503596920727,7.964,10.76651966,7.96375,0.725493280118
2536,7.967,10.9582579229,7.967,0.498971510047,7.967,10.7362470537,7.96725,0.694825134174
2537,7.97025,10.9791014811,7.97025,0.504232518141,7.97025,10.7830703618,7.97,0.726726496599
2538,7.97325,10.9235098619,7.97325,0.497391338999,7.97325,10.6973327971,7.9735,0.696242678183
2539,7.9765,10.9837883636,7.9765,0.504316424236,7.9765,10.7874719762,7.97625,0.727415088304
2540,7.97975,10.9318878291,7.97975,0.497806550863,7.97975,10.7346072515,7.97975,0.697137282088
2541,7.98275,10.9763645531,7.98275,0.503848588962,7.98275,10.7797209838,7.9825,0.727562676775
2542,7.986,10.9640771812,7.986,0.499259775946,7.986,10.762159068,7.986,0.697507521843
2543,7.989,10.9568380878,7.989,0.502829575079,7.989,10.7598274102,7.98875,0.72717335073
2544,7.99225,10.9841842647,7.99225,0.500165521826,7.99225,10.7776882417,7.99225,0.697352466907
2545,7.99525,10.9252303323,7.99525,0.501260557098,7.99525,10.7278147966,7.995,0.726251583049
2546,7.9985,10.9921869361,7.9985,0.500522769819,7.9985,10.7811863553,7.9985,0.696671683267
2547,8.00175,10.9130913079,8.00175,0.501552322752,8.00175,10.7175839034,8.00125,0.724802150151
2548,8.00475,10.9880763843,8.00475,0.500331098773,8.00475,10.7726562738,8.00475,0.695465236567
2549,8.008,10.9484059003,8.008,0.503032413671,8.008,10.7527268198,8.00775,0.724611570557
2550,8.011,10.9718571406,8.011,0.499590685766,8.011,10.7521120908,8.01125,0.693855690899
2551,8.01425,10.9716490907,8.01425,0.503962080998,8.01425,10.7757523834,8.014,0.726136613801
2552,8.01725,10.9435470736,8.01725,0.498302306218,8.01725,10.7195791017,8.0175,0.695551447599
2553,8.0205,10.9827951587,8.0205,0.504340334509,8.0205,10.7866362828,8.02025,0.727115320427
2554,8.02375,10.9097861688,8.02375,0.496807928302,8.02375,10.714998555,8.02375,0.696725224706
2555,8.02675,10.981831699,8.02675,0.504166797053,8.02675,10.785367766,8.0265,0.727551028421
2556,8.03,10.9484072054,8.03,0.498552585934,8.03,10.7489565403,8.03,0.697375336102
2557,8.033,10.9687596375,8.033,0.503441704571,8.033,10.7719496356,8.03275,0.727447587708
2558,8.03625,10.9749632317,8.03625,0.499750551763,8.03625,10.7709010143,8.03625,0.697500587614
2559,8.03925,10.9435932314,8.03925,0.502165905407,8.03925,10.7463982278,8.039,0.726809276452
2560,8.0425,10.9894250004,8.0425,0.500400488838,8.0425,10.7808175101,8.0425,0.697100279971
2561,8.0455,10.9063600559,8.04575,0.500538159893,8.0455,10.7087433739,8.04525,0.725640718986
2562,8.04875,10.9917765862,8.04875,0.500501657126,8.04875,10.7787028822,8.04875,0.696174211879
2563,8.052,10.9310671721,8.052,0.50231126015,8.052,10.7354854704,8.0515,0.72394680676
2564,8.055,10.9820154026,8.055,0.500053914525,8.055,10.7645652395,8.055,0.694722683194
2565,8.05825,10.9607539522,8.05825,0.503534715587,8.05825,10.7649789772,8.058,0.725391247946
2566,8.06125,10.9601522049,8.06125,0.49905771729,8.06125,10.7384239035,8.0615,0.69471166708
2567,8.0645,10.9783556751,8.0645,0.504207209186,8.0645,10.7823421019,8.06425,0.726661020824
2568,8.0675,10.9262110778,8.0675,0.497514119861,8.0675,10.7003093939,8.06775,0.696164137516
2569,8.07075,10.9838528298,8.07075,0.504328036703,8.07075,10.7875568587,8.0705,0.727385945352
2570,8.074,10.9293036201,8.074,0.497689811761,8.074,10.7323350901,8.074,0.697093780672
2571,8.077,10.9772392294,8.077,0.503897107062,8.077,10.780618821,8.07675,0.727569608821
2572,8.08025,10.9623002656,8.08025,0.499179617051,8.08025,10.7606907491,8.08025,0.697499139586
2573,8.08325,10.9585220204,8.08325,0.502914942046,8.08325,10.7615371091,8.083,0.727216071298
2574,8.0865,10.9832165995,8.0865,0.500122032596,8.0865,10.7770247331,8.0865,0.697379250605
2575,8.0895,10.927721676,8.0895,0.501382675282,8.0895,10.730334361,8.08925,0.726329782512
2576,8.09275,10.9920295869,8.09275,0.500515999773,8.09275,10.7813278671,8.09275,0.696733646396
2577,8.096,10.9102984675,8.096,0.501433681795,8.096,10.71480088,8.0955,0.72491550102
2578,8.099,10.9887295241,8.099,0.500361057418,8.099,10.7736022633,8.099,0.695562359075
2579,8.10225,10.9464194991,8.10225,0.502950550536,8.10225,10.750753354,8.102,0.724489959387
2580,8.10525,10.97332005,8.10525,0.499657342575,8.10525,10.7538612653,8.10525,0.693865923417
2581,8.1085,10.9704713243,8.1085,0.503917083807,8.1085,10.7745905857,8.10825,0.726051662346
2582,8.1115,10.9458181408,8.1115,0.498405590637,8.1115,10.7221294192,8.11175,0.695454259139
2583,8.11475,10.9824273325,8.11475,0.504332250384,8.11475,10.7862873566,8.1145,0.727066825685
2584,8.118,10.9067724132,8.118,0.496671725731,8.118,10.7122982394,8.118,0.696663019394
2585,8.121,10.9822742272,8.121,0.504195632087,8.121,10.7858320074,8.12075,0.727538750138
2586,8.12425,10.9461993354,8.12425,0.498452899546,8.12425,10.7470592391,8.12425,0.697348211429
2587,8.12725,10.9700120417,8.12725,0.503507423849,8.12725,10.7732264344,8.127,0.727471253999
2588,8.1305,10.9735636789,8.1305,0.499687492283,8.1305,10.7698081017,8.1305,0.697508608066
2589,8.1335,10.9456541418,8.1335,0.502268433075,8.1335,10.7484860691,8.13325,0.726868589367
2590,8.13675,10.9888353062,8.13675,0.5003741271,8.13675,10.7805295997,8.13675,0.697143476826
2591,8.13975,10.9092272123,8.13975,0.5004800783,8.13975,10.7116398415,8.1395,0.725735359921
2592,8.143,10.9919973999,8.143,0.500512023988,8.143,10.7792198325,8.143,0.696252582995
2593,8.14625,10.9286502426,8.14625,0.502209764102,8.14625,10.7330798223,8.14575,0.724076441625
2594,8.14925,10.9830464807,8.14925,0.500101000818,8.14925,10.7658861577,8.14925,0.6948361928
2595,8.1525,10.9591445968,8.1525,0.503470043574,8.1525,10.7633839842,8.15225,0.725286762938
2596,8.1555,10.9619924114,8.1555,0.499141473809,8.1555,10.7405471472,8.15575,0.694595867911
2597,8.15875,10.9775556745,8.15875,0.504179430208,8.15875,10.7815594513,8.1585,0.726593105816
2598,8.16175,10.9288583856,8.16175,0.497634457393,8.16175,10.7032325714,8.162,0.696083256056
2599,8.165,10.9838630736,8.165,0.504337178739,8.165,10.7875873306,8.16475,0.727354379264
2600,8.16825,10.9266654877,8.16825,0.497570629389,8.16825,10.7300091976,8.16825,0.697047931939
2601,8.17125,10.9780597155,8.17125,0.503943157067,8.17125,10.7814622885,8.171,0.727574135943
2602,8.1745,10.9604692639,8.1745,0.499097007476,8.1745,10.7591686071,8.1745,0.697488405698
2603,8.1775,10.9601518543,8.1775,0.502997845996,8.1775,10.7631925397,8.17725,0.7272564069
2604,8.18075,10.9821947451,8.18075,0.500076087946,8.18075,10.7763073602,8.18075,0.697403680579
2605,8.18375,10.9301590723,8.18375,0.501502338257,8.18375,10.7327998187,8.1835,0.726405618346
2606,8.187,10.991818005,8.187,0.500506772239,8.187,10.7814155242,8.187,0.696793255945
2607,8.19025,10.9074517693,8.19025,0.501312584135,8.19025,10.7119637876,8.18975,0.725026510633
2608,8.19325,10.9893284477,8.19325,0.500388559189,8.19325,10.7744944579,8.19325,0.695657130395
2609,8.1965,10.9443790616,8.1965,0.50286622334,8.1965,10.7487256458,8.19625,0.724365889261
2610,8.1995,10.9747288189,8.1995,0.499721545801,8.1995,10.7555567547,8.1995,0.69399580497
2611,8.20275,10.9692394024,8.20275,0.50386961794,8.20275,10.7733744326,8.2025,0.725964264054
2612,8.20575,10.9480352032,8.20575,0.498506427441,8.20575,10.7246262116,8.206,0.695354734266
2613,8.209,10.9820052914,8.209,0.504321695712,8.209,10.7858840228,8.20875,0.727015898921
2614,8.212,10.9092770059,8.212,0.496744497423,8.21225,10.7095442627,8.21225,0.696598469973
2615,8.21525,10.9826625405,8.21525,0.504221997448,8.21525,10.7862418497,8.215,0.727524056963
2616,8.2185,10.9439374587,8.2185,0.498350766092,8.2185,10.7451081574,8.2185,0.697318737153
2617,8.2215,10.971210291,8.2215,0.50357067707,8.2215,10.7744489032,8.22125,0.72749252447
2618,8.22475,10.9721099845,8.22475,0.49962197957,8.22475,10.7686613405,8.22475,0.697514275635
2619,8.22775,10.9476610167,8.22775,0.502368501038,8.22775,10.7505197099,8.2275,0.726925527106
2620,8.231,10.9881913951,8.231,0.500345308636,8.231,10.7801878233,8.231,0.697184319745
2621,8.234,10.9120405122,8.234,0.500616847052,8.234,10.7144822983,8.23375,0.72582764754
2622,8.23725,10.9921639811,8.23725,0.500519933308,8.23725,10.7796829498,8.23725,0.696328601367
2623,8.2405,10.9261793647,8.2405,0.502105807586,8.2405,10.7306200166,8.24,0.724203745918
2624,8.2435,10.9840233704,8.2435,0.500145631431,8.2435,10.767153326,8.2435,0.69494735311
2625,8.24675,10.9574811422,8.24675,0.503402905012,8.24675,10.7617346883,8.2465,0.725179824256
2626,8.24975,10.9637785334,8.24975,0.499222779187,8.24975,10.7426167743,8.25,0.694477737332
2627,8.253,10.9767014832,8.253,0.504149181345,8.253,10.7807224133,8.25275,0.726522750559
2628,8.256,10.9314517724,8.256,0.497752351,8.256,10.7061023158,8.25625,0.696000034319
2629,8.25925,10.9838190951,8.25925,0.5043438503,8.25925,10.7875633913,8.259,0.727320388868
2630,8.2625,10.9239734449,8.2625,0.497449004322,8.2625,10.7276295818,8.2625,0.69699973626
2631,8.2655,10.9788260072,8.2655,0.503986738752,8.2655,10.7822513816,8.26525,0.727576256839
2632,8.26875,10.9585841851,8.26875,0.499011947618,8.26875,10.7575926465,8.26875,0.6974753204
2633,8.27175,10.9617275816,8.27175,0.503078286518,8.27175,10.7647936931,8.2715,0.727294356125
2634,8.275,10.9811187065,8.275,0.500027688093,8.275,10.7755361243,8.275,0.697425756902
2635,8.278,10.9325425092,8.278,0.50161954543,8.278,10.735211157,8.27775,0.726479089059
2636,8.28125,10.9915521915,8.28125,0.500495087258,8.28125,10.7814493243,8.28125,0.696850511836
2637,8.2845,10.9045512276,8.2845,0.501189030377,8.2845,10.70907264,8.284,0.725135177437
2638,8.2875,10.9898731518,8.2875,0.500413603945,8.2875,10.775332852,8.2875,0.695749550299
2639,8.29075,10.9422845979,8.29075,0.502779432504,8.29075,10.7466437047,8.2905,0.724239359449
2640,8.29375,10.9760834405,8.29375,0.499783295124,8.29375,10.7571985502,8.29375,0.694123339614
2641,8.297,10.9679533312,8.297,0.503819683634,8.297,10.7721039297,8.29675,0.725874418004
2642,8.3,10.95019825,8.3,0.498604816131,8.3,10.7270694667,8.30025,0.695252873574
2643,8.30325,10.9815290375,8.30325,0.504308670545,8.30325,10.785426283,8.303,0.726962539041
2644,8.30625,10.9122460951,8.30625,0.496879420298,8.3065,10.7067366347,8.3065,0.696531576891
2645,8.3095,10.9829966371,8.3095,0.504245893004,8.3095,10.7865972905,8.30925,0.727506947659
2646,8.31275,10.9416215864,8.31275,0.498246186065,8.31275,10.7431033018,8.31275,0.697286913574
2647,8.31575,10.9723543794,8.31575,0.503631463918,8.31575,10.7756170354,8.3155,0.727511397764
2648,8.319,10.9706021556,8.319,0.49955401394,8.319,10.7674607337,8.319,0.697517590472
2649,8.322,10.9496138463,8.322,0.502466108797,8.322,10.7524991398,8.32175,0.726980088217
2650,8.32525,10.9874932703,8.32525,0.500314033583,8.32525,10.7797921805,8.32525,0.697222808732
2651,8.32825,10.9147999416,8.32825,0.500751164498,8.32825,10.7172707298,8.328,0.725917580324
2652,8.3315,10.9922763289,8.3315,0.500525385042,8.3315,10.7800922303,8.3315,0.696402266849
2653,8.33475,10.9236545505,8.33475,0.501999391119,8.33475,10.7281060654,8.33425,0.724328718068
2654,8.33775,10.984946067,8.33775,0.500187806141,8.33775,10.7683667373,8.33775,0.695056163826
2655,8.341,10.9557635965,8.341,0.503333300237,8.341,10.7600310976,8.34075,0.725070431082
2656,8.344,10.9655105621,8.344,0.499301633024,8.344,10.7446327743,8.34425,0.694357276014
2657,8.34725,10.9757931056,8.34725,0.504116462749,8.34725,10.7798309918,8.347,0.72644995405
2658,8.35025,10.9339912252,8.35025,0.497867800103,8.35025,10.7089186131,8.3505,0.695914472833
2659,8.3535,10.9837208945,8.3535,0.504348051354,8.3535,10.7874850405,8.35325,0.727283973004
2660,8.35675,10.921227505,8.35675,0.497324937151,8.35675,10.7251962511,8.35675,0.696949194014
2661,8.35975,10.9795381008,8.35975,0.5040278519,8.35975,10.782986096,8.3595,0.727575970217
2662,8.363,10.9566450386,8.363,0.498924437889,8.363,10.7559628722,8.363,0.697459883925
2663,8.366,10.9632491944,8.366,0.503156263212,8.366,10.766340561,8.36575,0.727329917574
2664,8.36925,10.979988489,8.36925,0.49997683327,8.36925,10.7747110269,8.36925,0.697445479656
2665,8.37225,10.9348719749,8.37225,0.501734296219,8.37225,10.7375683634,8.372,0.726550193166
2666,8.3755,10.9912321477,8.3755,0.500480944883,8.3755,10.7814292657,8.3755,0.696905414002
2667,8.37875,10.9015968565,8.37875,0.501063021134,8.37875,10.7061274512,8.37825,0.725241499888
2668,8.38175,10.990363634,8.38175,0.500436191561,8.38175,10.7761174403,8.38175,0.695839618571
2669,8.385,10.9401361183,8.385,0.502690178461,8.385,10.7445075408,8.38475,0.724110369243
2670,8.388,10.9773839082,8.388,0.49984259024,8.388,10.758786643,8.388,0.69424852698
2671,8.39125,10.966613117,8.39125,0.503767281136,8.39125,10.770779083,8.391,0.725782123289
2672,8.39425,10.9523072705,8.39425,0.498700756225,8.39425,10.7294591725,8.3945,0.695148677668
2673,8.3975,10.980998573,8.3975,0.504293174948,8.3975,10.784914139,8.39725,0.726906744971
2674,8.4005,10.9151613452,8.4005,0.49701190286,8.40075,10.7038753654,8.40075,0.696462340605
2675,8.40375,10.9832765154,8.40375,0.504267318636,8.40375,10.7868983275,8.4035,0.727487421005
2676,8.407,10.93925173,8.407,0.498139159972,8.407,10.7410446787,8.407,0.697252741002
2677,8.41,10.9734443013,8.41,0.503689784092,8.41,10.7767308249,8.40975,0.72752787254
2678,8.41325,10.9690401998,8.41325,0.499483595723,8.41325,10.7662062846,8.41325,0.697518552741
2679,8.41625,10.9515126209,8.41625,0.502561255868,8.41625,10.7544243483,8.416,0.727032271264
2680,8.4195,10.9867409351,8.4195,0.500280302091,8.4195,10.7793426711,8.4195,0.6972589438
2681,8.4225,10.9175054872,8.4225,0.50088302997,8.4225,10.7200051218,8.42225,0.72600515676
2682,8.42575,10.9923344429,8.42575,0.500528379162,8.42575,10.7804476705,8.42575,0.696473579301
2683,8.429,10.9210758127,8.429,0.501890515228,8.429,10.7255379807,8.4285,0.724451356511
2684,8.432,10.9858145658,8.432,0.500227524742,8.432,10.7695263847,8.432,0.695162624658
2685,8.43525,10.9539919682,8.43525,0.503261229593,8.43525,10.75827322,8.435,0.724958582614
2686,8.43825,10.9671884889,8.43825,0.499378034935,8.43825,10.746595137,8.4385,0.694234484641
2687,8.4415,10.974830546,8.4415,0.504081274581,8.4415,10.7788851907,8.44125,0.726374715302
2688,8.4445,10.9364767317,8.4445,0.497980804137,8.4445,10.7116814498,8.44475,0.695826572135
2689,8.44775,10.9835684723,8.44775,0.504349781877,8.44775,10.7873522782,8.4475,0.727245130524
2690,8.451,10.9184276816,8.451,0.497198428478,8.451,10.722709214,8.451,0.69689630559
2691,8.454,10.9801959928,8.454,0.504066496303,8.454,10.7836664275,8.45375,0.727573274795
2692,8.45725,10.9546518339,8.45725,0.498834478714,8.45725,10.7542792893,8.45725,0.697442096513
2693,8.46025,10.9647166854,8.46025,0.503231775689,8.46025,10.7678331354,8.46,0.727363089858
2694,8.4635,10.9788040982,8.4635,0.499923523725,8.4635,10.7738320696,8.4635,0.697462848934
2695,8.4665,10.9371474581,8.4665,0.501846590051,8.4665,10.7398714258,8.46625,0.726618929195
2696,8.46975,10.9908578752,8.46975,0.500464345183,8.46975,10.7813553465,8.46975,0.696957962385
2697,8.473,10.8985886707,8.473,0.500934557032,8.473,10.7031282356,8.4725,0.725345476449
2698,8.476,10.9907998917,8.476,0.500456321928,8.476,10.7768482177,8.476,0.695927335
2699,8.47925,10.9379336335,8.47925,0.502598461652,8.47925,10.7423171643,8.479,0.723978917949
2700,8.48225,10.9786302154,8.48225,0.49989943086,8.48225,10.7603210249,8.48225,0.694371366705
2701,8.4855,10.9652187665,8.4855,0.503712410705,8.4855,10.7693998987,8.48525,0.725687379021
2702,8.4885,10.9543622542,8.4885,0.498794247254,8.4885,10.7317953172,8.48875,0.695042147163
2703,8.49175,10.9804139007,8.49175,0.504275208995,8.49175,10.784347593,8.4915,0.726848515647
2704,8.49475,10.9180227417,8.49475,0.497141944462,8.495,10.7009604651,8.495,0.696390761585
2705,8.498,10.983502174,8.498,0.504286274234,8.498,10.7871449588,8.49775,0.72746547579
2706,8.50125,10.9368279012,8.50125,0.498029688336,8.50125,10.7389322952,8.50125,0.697216219758
2707,8.50425,10.9744800514,8.50425,0.503745637298,8.50425,10.7777902657,8.504,0.727541947465
2708,8.5075,10.9674241246,8.5075,0.49941072526,8.5075,10.7648979966,8.5075,0.697517162611
2709,8.5105,10.9533573312,8.5105,0.502653941774,8.5105,10.7562953255,8.51025,0.727082074816
2710,8.51375,10.9859343933,8.51375,0.500244114324,8.51375,10.7788392953,8.51375,0.69729272497
2711,8.51675,10.9201571355,8.51675,0.501012442809,8.51675,10.72268546,8.5165,0.726090375343
2712,8.52,10.9923383227,8.52,0.500528915654,8.52,10.7807492671,8.52,0.696542538596
2713,8.52325,10.9184431638,8.52325,0.501779180454,8.52325,10.722915775,8.52275,0.724571659692
2714,8.52625,10.9866288626,8.52625,0.500264787039,8.52625,10.7706322616,8.52625,0.695266735328
2715,8.5295,10.9521662661,8.5295,0.503186693435,8.5295,10.756461064,8.52925,0.724844278064
2716,8.5325,10.9688123057,8.5325,0.499451984545,8.5325,10.7485038523,8.53275,0.694109363906
2717,8.53575,10.9738138094,8.53575,0.504043617011,8.53575,10.7778850144,8.5355,0.726297033344
2718,8.53875,10.9389082795,8.53875,0.49809136255,8.53875,10.7143908126,8.539,0.695736332769
2719,8.542,10.9833618294,8.542,0.504349041857,8.542,10.7871651046,8.54175,0.727203860298
2720,8.54525,10.9155739884,8.54525,0.497069478922,8.54525,10.720168479,8.54525,0.696841071387
2721,8.54825,10.9807996801,8.54825,0.504102671766,8.54825,10.7842923723,8.548,0.727568169307
2722,8.5515,10.9526045808,8.5515,0.498742070534,8.5515,10.7525419029,8.5515,0.697421958416
2723,8.5545,10.9661300473,8.5545,0.50330482357,8.5545,10.7692714083,8.55425,0.727393871598
2724,8.55775,10.97756554,8.55775,0.499867759719,8.55775,10.7728992543,8.55775,0.697477864838
2725,8.56075,10.9393689475,8.56075,0.501956426364,8.56075,10.7421203323,8.5605,0.726685295679
2726,8.564,10.9904293758,8.564,0.50044528824,8.564,10.7812275653,8.564,0.697008156937
2727,8.567,10.9005457119,8.56725,0.500803638707,8.567,10.7028707537,8.56675,0.725447105591
2728,8.57025,10.9911819229,8.57025,0.500473994946,8.57025,10.7775251794,8.57025,0.696012699388
2729,8.5735,10.9356771543,8.5735,0.502504282528,8.5735,10.7400725858,8.57325,0.723845004893
2730,8.5765,10.979822356,8.5765,0.499953816707,8.5765,10.7618016874,8.5765,0.694491858441
2731,8.57975,10.9637702866,8.57975,0.503655072609,8.57975,10.7679663832,8.5795,0.725590184323
2732,8.58275,10.956363191,8.58275,0.498885288763,8.58275,10.7340778892,8.583,0.694933282683
2733,8.586,10.9797750235,8.586,0.504254772771,8.586,10.7837266474,8.58575,0.726787850021
2734,8.589,10.9208302706,8.589,0.49726954447,8.58925,10.6979919445,8.58925,0.696316840307
2735,8.59225,10.9836736118,8.59225,0.5043027597,8.59225,10.7873371828,8.592,0.727441110817
2736,8.5955,10.9343501119,8.5955,0.497917771691,8.5955,10.7367661582,8.5955,0.697177350171
2737,8.5985,10.9754616247,8.5985,0.503799023253,8.5985,10.778795352,8.59825,0.727553621218
2738,8.60175,10.965753938,8.60175,0.49933540291,8.60175,10.7635358734,8.60175,0.697513420266
2739,8.60475,10.9551479681,8.60475,0.50274416605,8.60475,10.7581120616,8.6045,0.727129497452
2740,8.608,10.9850736489,8.608,0.50020547046,8.608,10.7782820533,8.608,0.697324152275
2741,8.611,10.9227548735,8.611,0.501139402368,8.611,10.7253117309,8.61075,0.726173234578
2742,8.61425,10.9922879683,8.61425,0.500526994516,8.61425,10.780997017,8.61425,0.696609144615
2743,8.6175,10.915756617,8.6175,0.501665387344,8.6175,10.7202394609,8.617,0.72468962606
2744,8.6205,10.9873889535,8.6205,0.500299592852,8.6205,10.7716843616,8.6205,0.695368495565
2745,8.62375,10.9502864992,8.62375,0.503109692129,8.62375,10.7545946381,8.6235,0.724727516663
2746,8.62675,10.9703820043,8.62675,0.499523481496,8.62675,10.7503589106,8.627,0.693981914508
2747,8.63,10.9727429006,8.63,0.504003490223,8.63,10.7768304675,8.62975,0.726216907216
2748,8.633,10.9412858567,8.633,0.498199474805,8.633,10.7170466883,8.63325,0.695643755291
2749,8.63625,10.9831009667,8.63625,0.504345831294,8.63625,10.7869235203,8.636,0.727160161204
2750,8.6395,10.9126664395,8.6395,0.496938089112,8.6395,10.7175740552,8.6395,0.696783491814
2751,8.6425,10.9813491597,8.6425,0.504136378104,8.6425,10.784863927,8.64225,0.727560652494
2752,8.64575,10.9505032894,8.64575,0.498647213799,8.64575,10.7507507186,8.64575,0.697399469893
2753,8.64875,10.9674892732,8.64875,0.503375406486,8.64875,10.770655372,8.6485,0.727422261423
2754,8.652,10.9762728204,8.652,0.499809541524,8.652,10.771912583,8.652,0.697490527479
2755,8.655,10.9415364322,8.655,0.502063804606,8.655,10.7443150713,8.65475,0.726749291161
2756,8.65825,10.9899466516,8.65825,0.500423774148,8.65825,10.7810459207,8.65825,0.697055997621
2757,8.66125,10.9035190778,8.6615,0.500670266803,8.66125,10.7058737328,8.661,0.72554638579
2758,8.6645,10.9915097256,8.6645,0.500489210532,8.6645,10.7781483207,8.6645,0.696095711546
2759,8.66775,10.933366692,8.66775,0.502407641553,8.66775,10.7377738161,8.66725,0.723818451508
2760,8.67075,10.9809603243,8.67075,0.500005747518,8.67075,10.7632286227,8.67075,0.694610001847
2761,8.674,10.9622676844,8.674,0.503595267128,8.674,10.7664785432,8.67375,0.725490538336
2762,8.677,10.9583100711,8.677,0.498973880309,8.677,10.7363068773,8.67725,0.694822084862
2763,8.68025,10.9790819446,8.68025,0.504231866371,8.68025,10.7830513049,8.68,0.726724747056
2764,8.68325,10.923583918,8.68325,0.497394702262,8.68325,10.6974143332,8.6835,0.696240577257
2765,8.6865,10.9837908282,8.6865,0.504316774945,8.6865,10.787474998,8.68625,0.7274143249
2766,8.68975,10.9318183743,8.68975,0.497803410585,8.68975,10.7345462751,8.68975,0.697136132582
2767,8.69275,10.9763890162,8.69275,0.503849941686,8.69275,10.7797460784,8.6925,0.727562892486
2768,8.696,10.9640296483,8.696,0.499257629043,8.696,10.762119919,8.696,0.697507325895
2769,8.699,10.9568845229,8.699,0.502831928241,8.699,10.7598745472,8.69875,0.727174537759
2770,8.70225,10.9841587062,8.70225,0.500164370691,8.70225,10.7776709457,8.70225,0.697353225757
2771,8.70525,10.9252986884,8.70525,0.501263908009,8.70525,10.7278839209,8.705,0.726253732974
2772,8.7085,10.99218338,8.7085,0.500522615761,8.7085,10.7811909173,8.7085,0.69667339725
2773,8.71175,10.9130161855,8.71175,0.50154913646,8.71175,10.7175090515,8.71125,0.72480525407
2774,8.71475,10.9880948345,8.71475,0.500331942014,8.71475,10.7726826784,8.71475,0.69546790511
2775,8.718,10.9483526769,8.718,0.503030226052,8.718,10.7526739513,8.71775,0.724608297653
2776,8.721,10.971897577,8.721,0.499592525442,8.721,10.7521603022,8.72125,0.693852137161
2777,8.72425,10.9716178251,8.72425,0.50396089441,8.72425,10.7757215547,8.724,0.726134335974
2778,8.72725,10.9436094515,8.72725,0.498305140376,8.72725,10.7196490639,8.7275,0.695548840268
2779,8.7305,10.9827858856,8.7305,0.504340150195,8.7305,10.7866275259,8.73025,0.727114032133
2780,8.73375,10.9097050493,8.73375,0.496804259693,8.73375,10.7149259516,8.73375,0.696723567289
2781,8.73675,10.9818444289,8.73675,0.504167615142,8.73675,10.7853810881,8.7365,0.72755072311
2782,8.74,10.9483479701,8.74,0.498549908977,8.74,10.7489057422,8.74,0.697374631215
2783,8.743,10.9687943565,8.743,0.503443524079,8.743,10.7719850194,8.74275,0.727448257974
2784,8.74625,10.9749259458,8.74625,0.499748869429,8.74625,10.7708720581,8.74625,0.697500836979
2785,8.74925,10.9436499016,8.74925,0.502168724239,8.74925,10.7464556313,8.749,0.726810914189
2786,8.7525,10.989409705,8.7525,0.500399803015,8.7525,10.7808104117,8.7525,0.697101484407
2787,8.7555,10.9064386152,8.75575,0.50053444198,8.7555,10.7088227307,8.75525,0.72564331553
2788,8.75875,10.9917832981,8.75875,0.500501968616,8.75875,10.7787176372,8.75875,0.696176371296
2789,8.762,10.9310022578,8.762,0.502308539201,8.762,10.7354208662,8.7615,0.723950353033
2790,8.765,10.9820441144,8.765,0.500055223042,8.765,10.764601823,8.765,0.694725796591
2791,8.76825,10.9607109674,8.76825,0.503532994552,8.76825,10.7649363859,8.768,0.725388440212
2792,8.77125,10.9602028849,8.77125,0.499060021463,8.77125,10.7384822701,8.7715,0.694708554342
2793,8.7745,10.9783346673,8.7745,0.504206489903,8.7745,10.7823215684,8.77425,0.726659205728
2794,8.7775,10.9262836703,8.7775,0.497517417232,8.7775,10.7003894782,8.77775,0.696161972934
2795,8.78075,10.9838538224,8.78075,0.504328319894,8.78075,10.7875584034,8.7805,0.727385116862
2796,8.784,10.929232701,8.784,0.497686605581,8.784,10.7322726534,8.784,0.697092567338
2797,8.787,10.9772622216,8.787,0.503898392337,8.787,10.7806424397,8.78675,0.727569759968
2798,8.79025,10.962251264,8.79025,0.49917740404,8.79025,10.7606501373,8.79025,0.6974988797
2799,8.79325,10.958566987,8.79325,0.502917227903,8.79325,10.761582773,8.793,0.727217194332
2800,8.7965,10.9831895695,8.7965,0.500120815221,8.7965,10.7770059732,8.7965,0.697379945467
2801,8.7995,10.9277885678,8.7995,0.501385959108,8.7995,10.7304020167,8.79925,0.726331869048
2802,8.80275,10.9920245582,8.80275,0.500515779415,8.80275,10.7813309655,8.80275,0.696735296403
2803,8.806,10.9102218828,8.806,0.501430428372,8.806,10.7147245599,8.8055,0.724918542183
2804,8.809,10.9887465024,8.809,0.500361834372,8.809,10.773627206,8.809,0.695564963713
2805,8.81225,10.9463648087,8.81225,0.502948295592,8.81225,10.7506990127,8.812,0.724486620295
2806,8.81525,10.9733590163,8.81525,0.499659116049,8.81525,10.7539080179,8.81525,0.693869481256
2807,8.8185,10.9704385885,8.8185,0.503915829776,8.8185,10.7745582813,8.81825,0.726049318688
2808,8.8215,10.9458790524,8.8215,0.498408358752,8.8215,10.7221979269,8.82175,0.695451588273
2809,8.82475,10.9824165877,8.82475,0.504331998582,8.82475,10.7862771226,8.8245,0.72706547199
2810,8.828,10.9066898324,8.828,0.496667991321,8.828,10.7122241777,8.828,0.696661298239
2811,8.831,10.9822854853,8.831,0.504196382718,8.831,10.7858438528,8.83075,0.727538379916
2812,8.83425,10.9461386335,8.83425,0.498450156545,8.83425,10.7470069794,8.83425,0.697347442662
2813,8.83725,10.9700452907,8.83725,0.503509176004,8.83725,10.7732603434,8.837,0.727471859898
2814,8.8405,10.9735249228,8.8405,0.499685743734,8.8405,10.7697776821,8.8405,0.697508793469
2815,8.8435,10.9457093452,8.8435,0.502271184732,8.8435,10.7485420014,8.84325,0.726870163322
2816,8.84675,10.9888185387,8.84675,0.500373374964,8.84675,10.7805210375,8.84675,0.697144617277
2817,8.84975,10.9093043097,8.84975,0.500483826329,8.84975,10.7117177323,8.8495,0.7257378933
2818,8.853,10.9920026393,8.853,0.500512269139,8.853,10.7792331247,8.853,0.696254678467
2819,8.85625,10.9285838636,8.85625,0.502206975958,8.85625,10.7330137476,8.85575,0.724079925373
2820,8.85925,10.9830737212,8.85925,0.500102243044,8.85925,10.7659212806,8.85925,0.694839242353
2821,8.8625,10.9591001433,8.8625,0.503468255184,8.8625,10.7633399184,8.86225,0.725283889121
2822,8.8655,10.962041623,8.8655,0.49914371181,8.8655,10.740604057,8.86575,0.694592691777
2823,8.86875,10.9775331955,8.86875,0.504178643484,8.86875,10.7815374412,8.8685,0.726591225029
2824,8.87175,10.9289295142,8.87175,0.497637688784,8.87175,10.7033112038,8.872,0.696081027843
2825,8.875,10.9838625942,8.875,0.50433739448,8.875,10.7875873982,8.87475,0.72735348554
2826,8.87825,10.9265931046,8.87825,0.497567357251,8.87825,10.729945301,8.87825,0.6970466548
2827,8.88125,10.9780812364,8.88125,0.503944374958,8.88125,10.7814844312,8.881,0.727574222371
2828,8.8845,10.9604187939,8.8845,0.499094728298,8.8845,10.7591265328,8.8845,0.697488081891
2829,8.8875,10.9601953521,8.8875,0.503000064606,8.8875,10.7632367301,8.88725,0.727257465776
2830,8.89075,10.9821662438,8.89075,0.500074804267,8.89075,10.7762871367,8.89075,0.697404311467
2831,8.89375,10.9302244994,8.89375,0.501505555049,8.89375,10.7328660053,8.8935,0.726407641323
2832,8.897,10.9918115038,8.897,0.500506485514,8.897,10.7814171592,8.897,0.696794841985
2833,8.90025,10.9073737228,8.90025,0.501309263664,8.90025,10.7118859997,8.89975,0.725029488864
2834,8.90325,10.9893439537,8.90325,0.500389269784,8.90325,10.7745179388,8.90325,0.695659671134
2835,8.9065,10.9443229043,8.9065,0.502863901149,8.9065,10.7486698319,8.90625,0.724362483864
2836,8.9095,10.9747663152,8.9095,0.499723252997,8.9095,10.7556020484,8.9095,0.69399929904
2837,8.91275,10.9692051965,8.91275,0.503868296536,8.91275,10.7733406526,8.9125,0.725961854439
2838,8.91575,10.9480946484,8.91575,0.498509129433,8.91575,10.7246932646,8.916,0.695351999892
2839,8.919,10.9819930748,8.919,0.504321376487,8.919,10.7858723117,8.91875,0.727014479689
2840,8.922,10.9093583344,8.922,0.496748191319,8.92225,10.7094687431,8.92225,0.696596685103
2841,8.92525,10.9826723267,8.92525,0.50422268068,8.92525,10.7862522182,8.925,0.727523621688
2842,8.9285,10.9438752906,8.9285,0.498347956996,8.9285,10.7450544366,8.9285,0.697317904525
2843,8.9315,10.9712420696,8.9315,0.503572361925,8.9315,10.7744813371,8.93125,0.727493065852
2844,8.93475,10.9720697585,8.93475,0.499620164751,8.93475,10.7686294578,8.93475,0.69751439709
2845,8.93775,10.9477147531,8.93775,0.502371185568,8.93775,10.7505741707,8.9375,0.726927037122
2846,8.941,10.9881731555,8.941,0.500344490128,8.941,10.7801777975,8.941,0.697185396223
2847,8.944,10.9121161472,8.944,0.500620528202,8.944,10.7145587227,8.94375,0.725830117593
2848,8.94725,10.9921677479,8.94725,0.500520112056,8.94725,10.7796947792,8.94725,0.696330632902
2849,8.9505,10.9261115213,8.9505,0.50210295232,8.9505,10.7305524717,8.95,0.724207166975
2850,8.9535,10.9840491395,8.9535,0.500146807298,8.9535,10.7671869884,8.9535,0.694950338822
2851,8.95675,10.9574352201,8.95675,0.503401049337,8.95675,10.7616891484,8.9565,0.725176884245
2852,8.95975,10.9638262764,8.95975,0.499224950945,8.95975,10.7426722271,8.96,0.69447449783
2853,8.963,10.9766775332,8.963,0.504148327245,8.963,10.7806989267,8.96275,0.726520803958
2854,8.966,10.9315214367,8.966,0.497755516337,8.966,10.7061794961,8.96625,0.6959977425
2855,8.96925,10.9838171437,8.96925,0.50434399865,8.96925,10.7875619817,8.969,0.72731942978
2856,8.9725,10.9238995982,8.9725,0.497445666184,8.9725,10.7275642257,8.9725,0.696998395335
2857,8.9755,10.9788460568,8.9755,0.50398788931,8.9755,10.782272048,8.97525,0.727576278411
2858,8.97875,10.958532247,8.97875,0.499009602226,8.97875,10.7575491101,8.97875,0.69747493269
2859,8.98175,10.9617696104,8.98175,0.503080437929,8.98175,10.7648364099,8.9815,0.7272953507
2860,8.985,10.9810887341,8.985,0.50002633806,8.985,10.7755144374,8.985,0.697426323828
2861,8.988,10.9326064712,8.988,0.50162269523,8.988,10.7352758742,8.98775,0.726481048328
2862,8.99125,10.9915442179,8.99125,0.50049473411,8.99125,10.781449496,8.99125,0.696852033917
2863,8.9945,10.9044717194,8.9945,0.501185642929,8.9945,10.7089933847,8.994,0.725138092582
2864,8.9975,10.9898871857,8.9975,0.500414248122,8.9975,10.775354871,8.9975,0.695752027143
2865,9.00075,10.942226974,9.00075,0.502777043134,9.00075,10.7465864185,9.0005,0.724235887648
2866,9.00375,10.9761194665,9.00375,0.49978493598,9.00375,10.7572423848,9.00375,0.694126769914
2867,9.007,10.9679176553,9.007,0.503818294919,9.007,10.7720686742,9.00675,0.725871942324
2868,9.01,10.9502562283,9.01,0.498607451933,9.01,10.727135065,9.01025,0.695250075717
2869,9.01325,10.981515349,9.01325,0.504308283954,9.01325,10.7854130949,9.013,0.726961054157
2870,9.01625,10.912325962,9.01625,0.496883048227,9.0165,10.7066596576,9.0165,0.696529728329
2871,9.0195,10.9830049514,9.0195,0.504246508889,9.0195,10.786606182,9.01925,0.727506447208
2872,9.02275,10.9415579524,9.02275,0.498243310833,9.02275,10.7430481201,9.02275,0.697286017103
2873,9.02575,10.9723846876,9.02575,0.50363308152,9.02575,10.7756479941,9.0255,0.7275118745
2874,9.029,10.9705604598,9.029,0.499552132807,9.029,10.7674273882,9.029,0.697517647994
2875,9.032,10.9496661153,9.032,0.502468726241,9.032,10.7525521286,9.03175,0.72698153416
2876,9.03525,10.9874735586,9.03525,0.500313148653,9.03525,10.7797806913,9.03525,0.697223821247
2877,9.03825,10.914874114,9.03825,0.500754778803,9.03825,10.7173456874,9.038,0.725919986909
2878,9.0415,10.9922786231,9.0415,0.500525497336,9.0415,10.780102597,9.0415,0.696404234451
2879,9.04475,10.923585243,9.04475,0.501996468797,9.04475,10.7280370505,9.04425,0.724332076288
2880,9.04775,10.9849703645,9.04775,0.500188915592,9.04775,10.7683989391,9.04775,0.695059085699
2881,9.051,10.955716206,9.051,0.503331377336,9.051,10.7599840836,9.05075,0.72506742478
2882,9.054,10.9655568362,9.054,0.499303738479,9.054,10.7446867699,9.05425,0.694353973171
2883,9.05725,10.9757676845,9.05725,0.504115541328,9.05725,10.7798060287,9.057,0.726447941531
2884,9.06025,10.934059425,9.06025,0.497870899321,9.06025,10.7089943411,9.0605,0.695912117431
2885,9.0635,10.983717471,9.0635,0.504348132361,9.0635,10.7874821536,9.06325,0.727282948439
2886,9.06675,10.9211521951,9.06675,0.497321532978,9.06675,10.7251294358,9.06675,0.696947789323
2887,9.06975,10.9795566789,9.06975,0.504028935168,9.06975,10.783005286,9.0695,0.727575926813
2888,9.073,10.9565916325,9.073,0.498922026246,9.073,10.7559178739,9.073,0.697459432326
2889,9.076,10.963289754,9.076,0.503158347462,9.076,10.766381804,9.07575,0.727330847723
2890,9.07925,10.9799570456,9.07925,0.49997541684,9.07925,10.7746878768,9.07925,0.697445982631
2891,9.08225,10.9349344715,9.08225,0.501737379059,9.08225,10.7376316109,9.082,0.726552088598
2892,9.0855,10.9912227016,9.0855,0.500480525266,9.0855,10.7814279742,9.0855,0.69690687213
2893,9.08875,10.9015158872,9.08875,0.501059566775,9.08875,10.7060467288,9.08825,0.725244351813
2894,9.09175,10.9903761956,9.09175,0.50043676927,9.09175,10.7761379975,9.09175,0.695842031522
2895,9.095,10.9400770281,9.095,0.502687721968,9.095,10.7444487826,9.09475,0.724106830952
2896,9.098,10.9774184636,9.098,0.499844164701,9.098,10.7588290186,9.098,0.694251893508
2897,9.10125,10.9665759713,9.10125,0.503765825164,9.10125,10.7707423521,9.101,0.725779581451
2898,9.10425,10.9523637817,9.10425,0.498703325778,9.10425,10.7295233158,9.1045,0.695145816355
2899,9.1075,10.9809834128,9.1075,0.504292721039,9.1075,10.7848994739,9.10725,0.726905194333
2900,9.1105,10.91523975,9.1105,0.497015464759,9.11075,10.7037969312,9.11075,0.696460428372
2901,9.11375,10.9832833577,9.11375,0.504267867216,9.11375,10.786905742,9.1135,0.72748685527
2902,9.117,10.9391866303,9.117,0.498136218574,9.117,10.7409880365,9.117,0.697251780705
2903,9.12,10.9734731389,9.12,0.503691334476,9.12,10.7767603082,9.11975,0.727528284515
2904,9.12325,10.9689970344,9.12325,0.499481648239,9.12325,10.7661714765,9.12325,0.697518546341
2905,9.12625,10.9515634222,9.12625,0.502563806257,9.12625,10.7544758649,9.126,0.727033653014
2906,9.1295,10.9867197516,9.1295,0.5002793507,9.1295,10.7793297186,9.1295,0.69725989236
2907,9.1325,10.9175781965,9.1325,0.500886577456,9.1325,10.720078612,9.13225,0.726007499754
2908,9.13575,10.9923352645,9.13575,0.500528424957,9.13575,10.7804565745,9.13575,0.696475482975
2909,9.139,10.9210050414,9.139,0.501887525909,9.139,10.7254674963,9.1385,0.724454651767
2910,9.142,10.9858373917,9.142,0.500228567729,9.142,10.7695571259,9.142,0.695165482691
2911,9.14525,10.9539431095,9.14525,0.503259239518,9.14525,10.7582247322,9.145,0.724955509938
2912,9.14825,10.967233294,9.14825,0.499380074033,9.14825,10.7466476754,9.1485,0.694231118485
2913,9.1515,10.974803654,9.1515,0.504080285885,9.1515,10.7788587513,9.15125,0.726372636774
2914,9.1545,10.9365434665,9.1545,0.497983837179,9.1545,10.7117557254,9.15475,0.695824153171
2915,9.15775,10.9835635768,9.15775,0.504349795582,9.15775,10.787347914,9.1575,0.727244040387
2916,9.161,10.9183509088,9.161,0.497194958245,9.161,10.7226409399,9.161,0.696894837152
2917,9.164,10.9802130994,9.164,0.504067512317,9.164,10.7836841409,9.16375,0.727573166313
2918,9.16725,10.9545969601,9.16725,0.498832000789,9.16725,10.7542328294,9.16725,0.69744158104
2919,9.17025,10.9647557755,9.17025,0.503233792808,9.17025,10.7678729042,9.17,0.727363955472
2920,9.1735,10.9787711839,9.1735,0.499922040865,9.1735,10.7738074564,9.1735,0.697463287969
2921,9.1765,10.9372084889,9.1765,0.501849605956,9.1765,10.7399332032,9.17625,0.726620760675
2922,9.17975,10.9908469567,9.17975,0.500463859059,9.17975,10.7813525919,9.17975,0.696959356567
2923,9.183,10.8985062406,9.183,0.500931035818,9.183,10.7030460465,9.1825,0.725348265037
2924,9.186,10.990810981,9.186,0.500456833125,9.186,10.7768673131,9.186,0.695929684059
2925,9.18925,10.9378730772,9.18925,0.502595938088,9.18925,10.7422569344,9.189,0.723975313096
2926,9.19225,10.9786633001,9.19225,0.49990093888,9.19225,10.7603619413,9.19225,0.694374669459
2927,9.1955,10.9651801511,9.1955,0.503710887522,9.1955,10.7693616926,9.19525,0.725684770942
2928,9.1985,10.9544172981,9.1985,0.498796750508,9.1985,10.7318580054,9.19875,0.695039222418
2929,9.20175,10.9803972689,9.20175,0.504274687808,9.20175,10.7843314509,9.2015,0.726846899167
2930,9.20475,10.918099684,9.20475,0.497145440275,9.205,10.7008805744,9.205,0.6963887857
2931,9.208,10.9835075443,9.208,0.504286755544,9.208,10.7871508961,9.20775,0.727464844676
2932,9.21125,10.9367613362,9.21125,0.498026680747,9.21125,10.7388741927,9.21125,0.69721519565
2933,9.21425,10.9745074182,9.21425,0.503747120494,9.21425,10.7778182733,9.214,0.727542294578
2934,9.2175,10.9673794898,9.2175,0.499408711398,9.2175,10.7648617261,9.2175,0.697517092302
2935,9.2205,10.9534066645,9.2205,0.502656425132,9.2205,10.7563453696,9.22025,0.727083392267
2936,9.22375,10.985911738,9.22375,0.500243096439,9.22375,10.7788248796,9.22375,0.697293609582
2937,9.22675,10.9202283813,9.22675,0.501015923495,9.22675,10.7227574826,9.2265,0.726092654636
2938,9.23,10.9923376717,9.23,0.500528894913,9.23,10.7807567085,9.23,0.696544378344
2939,9.23325,10.9183709291,9.23325,0.501776124187,9.23325,10.7228438213,9.23275,0.72457489187
2940,9.23625,10.9866502168,9.23625,0.50026576352,9.23625,10.7706615421,9.23625,0.695269529518
2941,9.2395,10.9521159395,9.2395,0.503184636232,9.2395,10.7564111026,9.23925,0.724841138941
2942,9.2425,10.9688556414,9.2425,0.499453957241,9.2425,10.7485549334,9.24275,0.694105934461
2943,9.24575,10.9737854465,9.24575,0.504042561081,9.24575,10.7778570987,9.2455,0.726294888727
2944,9.24875,10.938973549,9.24875,0.498094329366,9.24875,10.7144636354,9.249,0.695733850266
2945,9.252,10.9833554618,9.252,0.504348988296,9.252,10.7871592632,9.25175,0.7272027045
2946,9.25525,10.9154957531,9.25525,0.49706594261,9.25525,10.7200987465,9.25525,0.696839539219
2947,9.25825,10.980815315,9.25825,0.504103620557,9.25825,10.7843086091,9.258,0.727567995653
2948,9.2615,10.9525482396,9.2615,0.498739526304,9.2615,10.7524939816,9.2615,0.697421379081
2949,9.2645,10.9661676677,9.2645,0.503306773582,9.2645,10.7693097027,9.26425,0.72739467258
2950,9.26775,10.977531155,9.26775,0.4998662104,9.26775,10.7728731782,9.26775,0.69747823994
2951,9.27075,10.9394285122,9.27075,0.501959375354,9.27075,10.7421806392,9.2705,0.726687063107
2952,9.274,10.9904169849,9.274,0.500444735577,9.274,10.7812233476,9.274,0.697009487176
2953,9.277,10.9006271557,9.27725,0.500800050688,9.277,10.7029530034,9.27675,0.725449830735
2954,9.28025,10.9911915397,9.28025,0.500474439597,9.28025,10.7775428129,9.28025,0.696014984555
2955,9.2835,10.9356151323,9.2835,0.502501691939,9.2835,10.7400108844,9.28325,0.723841333412
2956,9.2865,10.97985397,9.2865,0.499955258245,9.2865,10.7618411446,9.2865,0.694495097416
2957,9.28975,10.9637302016,9.28975,0.503653482254,9.28975,10.767926702,9.2895,0.725587509932
2958,9.29275,10.9564167673,9.29275,0.498887725672,9.29275,10.7341391221,9.293,0.694930294528
2959,9.296,10.97975692,9.296,0.50425418434,9.296,10.7837090283,9.29575,0.72678616762
2960,9.299,10.9209057501,9.299,0.497272974148,9.29925,10.6979105975,9.29925,0.696314800789
2961,9.30225,10.98367751,9.30225,0.50430317377,9.30225,10.7873416429,9.302,0.72744041424
2962,9.3055,10.9342820819,9.3055,0.497914697893,9.3055,10.7367065958,9.3055,0.697176262268
2963,9.3085,10.9754875204,9.3085,0.503800439286,9.3085,10.7788218838,9.30825,0.727553903381
2964,9.31175,10.9657078341,9.31175,0.499333322648,9.31175,10.7634981407,9.31175,0.697513286057
2965,9.31475,10.9551958332,9.31475,0.502746582396,9.31475,10.758160633,9.3145,0.72713075051
2966,9.318,10.985049522,9.318,0.500204386056,9.318,10.7782661745,9.318,0.697324972945
2967,9.321,10.9228246554,9.321,0.501142816268,9.321,10.7253822853,9.32075,0.726175450072
2968,9.32425,10.9922858448,9.32425,0.500526907209,9.32425,10.7810029958,9.32425,0.69661092044
2969,9.3275,10.9156829191,9.3275,0.501662264175,9.3275,10.7201660383,9.327,0.724692795059
2970,9.3305,10.9874088358,9.3305,0.500300502793,9.3305,10.7717121813,9.3305,0.695371225911
2971,9.33375,10.9502347049,9.33375,0.503107567838,9.33375,10.7545432034,9.3335,0.724724311029
2972,9.33675,10.9704238704,9.33675,0.499525387751,9.33675,10.7504085341,9.337,0.693978421801
2973,9.34,10.9727130671,9.34,0.504002367093,9.34,10.7768010756,9.33975,0.72621469644
2974,9.343,10.9413496606,9.343,0.498202375351,9.343,10.7171180581,9.34325,0.695641209271
2975,9.34625,10.983093127,9.34625,0.504345710496,9.34625,10.7869162015,9.346,0.727158939669
2976,9.3495,10.9125867421,9.3495,0.496934486709,9.3495,10.7175028645,9.3495,0.696781895933
2977,9.3525,10.9813633228,9.3525,0.504137259695,9.3525,10.784878687,9.35225,0.727560413587
2978,9.35575,10.9504454811,9.35575,0.498644603249,9.35575,10.7507013362,9.35575,0.69739882671
2979,9.35875,10.9675254238,9.35875,0.50337728941,9.35875,10.7706921919,9.3585,0.727422997687
2980,9.362,10.9762369649,9.362,0.499807925727,9.362,10.7718850441,9.362,0.697490838657
2981,9.365,10.9415945306,9.365,0.502066686695,9.365,10.7443739073,9.36475,0.726750994444
2982,9.36825,10.9899327884,9.36825,0.50042315492,9.36825,10.78104024,9.36825,0.697057263921
2983,9.37125,10.9035990603,9.3715,0.500666612026,9.37125,10.7059545172,9.371,0.725549047397
2984,9.3745,10.9915178699,9.3745,0.500489588606,9.3745,10.7781644924,9.3745,0.696097932822
2985,9.37775,10.9333032044,9.37775,0.50240498398,9.37775,10.7377106434,9.37725,0.723822062335
2986,9.38075,10.9809904672,9.38075,0.500007122539,9.38075,10.7632666205,9.38075,0.694613177037
2987,9.384,10.9622261301,9.384,0.503593609637,9.384,10.7664373872,9.38375,0.72548779757
2988,9.387,10.9583621795,9.387,0.498976250834,9.387,10.7363666546,9.38725,0.694819033321
2989,9.39025,10.9790623695,9.39025,0.504231210727,9.39025,10.7830322089,9.39,0.726722998665
2990,9.39325,10.9236579343,9.39325,0.497398065763,9.39325,10.6974958231,9.3935,0.696238474126
2991,9.3965,10.9837932542,9.3965,0.5043171218,9.3965,10.7874779809,9.39625,0.727413562784
2992,9.39975,10.9317488797,9.39975,0.497800270567,9.39975,10.7344852531,9.39975,0.697134980897
2993,9.40275,10.9764134409,9.40275,0.503851290575,9.40275,10.7797711342,9.4025,0.727563109618
2994,9.406,10.9639820756,9.406,0.499255482363,9.406,10.7620807242,9.406,0.697507127798
2995,9.409,10.9569309195,9.409,0.50283427759,9.409,10.7599216455,9.40875,0.72717572634
2996,9.41225,10.9841331077,9.41225,0.500163219747,9.41225,10.7776536039,9.41225,0.697353982491
2997,9.41525,10.9253670062,9.41525,0.501267255132,9.41525,10.7279530068,9.415,0.726255884581
2998,9.4185,10.9921797839,9.4185,0.500522461863,9.4185,10.7811954335,9.4185,0.696675109153
2999,9.42175,10.9129410247,9.42175,0.50154594643,9.42175,10.7174341602,9.42125,0.7248083598
3000,9.42475,10.9881132449,9.42475,0.500332785386,9.42475,10.7727090372,9.42475,0.695470571608
3001,9.428,10.948299415,9.428,0.503028034708,9.428,10.7526210434,9.42775,0.724605025453
3002,9.431,10.9719379734,9.431,0.499594365221,9.431,10.752208468,9.43125,0.693848581216
3003,9.43425,10.971586521,9.43425,0.503959704111,9.43425,10.7756906869,9.434,0.726132058977
3004,9.43725,10.9436717895,9.43725,0.498307974614,9.43725,10.7197189805,9.4375,0.695546230751
3005,9.4405,10.9827765739,9.4405,0.504339962185,9.4405,10.7866187299,9.44025,0.727112744793
3006,9.44375,10.9096238902,9.44375,0.496800591192,9.44375,10.7148533032,9.44375,0.696721907711
3007,9.44675,10.9818571201,9.44675,0.504168429554,9.44675,10.7853943713,9.4465,0.727550418875
3008,9.45,10.948288695,9.45,0.498547232093,9.45,10.7488548989,9.45,0.697373924196
3009,9.453,10.9688290369,9.453,0.50344533993,9.453,10.7720203644,9.45275,0.72744892944
3010,9.45625,10.9748886199,9.45625,0.499747187136,9.45625,10.7708430566,9.45625,0.697501084241
3011,9.45925,10.9437065333,9.45925,0.502171539435,9.45925,10.7465129963,9.459,0.726812553247
3012,9.4625,10.9893943696,9.4625,0.500399117203,9.4625,10.7808032681,9.4625,0.697102686772
3013,9.4655,10.906517136,9.46575,0.500530720485,9.4655,10.7089020493,9.46525,0.725645913515
3014,9.46875,10.99178997,9.46875,0.500502280088,9.46875,10.7787323469,9.46875,0.696178528678
3015,9.472,10.9309373051,9.472,0.502305814679,9.472,10.7353562227,9.4715,0.723953900863
3016,9.475,10.9820727863,9.475,0.500056531517,9.475,10.7646383612,9.475,0.694728907991
3017,9.47825,10.960667944,9.47825,0.503531269956,9.47825,10.7648937552,9.478,0.725385633015
3018,9.48125,10.9602535251,9.48125,0.49906232557,9.48125,10.7385405917,9.4815,0.694705439438
3019,9.4845,10.9783136208,9.4845,0.504205767071,9.4845,10.7823009956,9.48425,0.726657391285
3020,9.4875,10.926356223,9.4875,0.497520714516,9.4875,10.7004695174,9.48775,0.696159806208
3021,9.49075,10.9838547762,9.49075,0.504328599553,9.49075,10.787559909,9.4905,0.72738428914
3022,9.494,10.929161742,9.494,0.497683399334,9.494,10.732210172,9.494,0.697091351886
3023,9.497,10.977285175,9.497,0.503899674098,9.497,10.7806660194,9.49675,0.727569911997
3024,9.50025,10.9622022226,9.50025,0.499175190932,9.50025,10.7606094807,9.50025,0.697498617724
3025,9.50325,10.9586119149,9.50325,0.502919510265,9.50325,10.761628398,9.503,0.72721831836
3026,9.5065,10.9831624996,9.5065,0.50011959772,9.5065,10.7769871685,9.5065,0.697380638271
3027,9.5095,10.927855421,9.5095,0.501389239459,9.5095,10.7304696337,9.50925,0.726333956688
3028,9.51275,10.9920194896,9.51275,0.500515558903,9.51275,10.7813340191,9.51275,0.696736944385
3029,9.516,10.9101452596,9.516,0.501427171518,9.516,10.7146482004,9.5155,0.72492158456
3030,9.519,10.9887634406,9.519,0.500362611148,9.519,10.7736521039,9.519,0.69556756636
3031,9.52225,10.9463100795,9.52225,0.502946037228,9.52225,10.750644632,9.522,0.72448328148
3032,9.52525,10.9733979428,9.52525,0.499660889322,9.52525,10.7539547257,9.52525,0.693873037142
3033,9.5285,10.9704058139,9.5285,0.503914572334,9.5285,10.7745259375,9.52825,0.726046975413
3034,9.5315,10.9459399242,9.5315,0.498411126646,9.5315,10.7222663899,9.53175,0.69544891528
3035,9.53475,10.9824058039,9.53475,0.504331743382,9.53475,10.7862668494,9.5345,0.727064118783
3036,9.538,10.9066072119,9.538,0.496664256719,9.538,10.7121500718,9.538,0.696659574981
3037,9.541,10.9822967045,9.541,0.504197129967,9.541,10.785855659,9.54075,0.727538010288
3038,9.54425,10.9460778919,9.54425,0.498447413321,9.54425,10.7469546755,9.54425,0.697346671819
3039,9.54725,10.9700785008,9.54725,0.503510924793,9.54725,10.7732942134,9.547,0.727472466496
3040,9.5505,10.9734861269,9.5505,0.499683994933,9.5505,10.7697472182,9.5505,0.697508976823
3041,9.5535,10.9457645099,9.5535,0.502273933042,9.5535,10.7485978949,9.55325,0.726871738079
3042,9.55675,10.9888017311,9.55675,0.50037262255,9.55675,10.780512431,9.55675,0.697145755711
3043,9.55975,10.9093813684,9.55975,0.500487571032,9.55975,10.7117955846,9.5595,0.725740427584
3044,9.563,10.9920078386,9.563,0.500512513988,9.563,10.7792463725,9.563,0.696256771955
3045,9.56625,10.928517446,9.56625,0.502204184521,9.56625,10.7329476334,9.56575,0.724083410127
3046,9.56925,10.9831009218,9.56925,0.500103484946,9.56925,10.7659563592,9.56925,0.694842289957
3047,9.5725,10.9590556509,9.5725,0.503466463511,9.5725,10.7632958132,9.57225,0.725281015444
3048,9.5755,10.9620907948,9.5755,0.499145949468,9.5755,10.7406609225,9.57575,0.694589513532
3049,9.57875,10.9775106777,9.57875,0.504177853488,9.57875,10.7815153917,9.5785,0.726589344478
3050,9.58175,10.929000603,9.58175,0.497640919816,9.58175,10.7033897921,9.582,0.69607879754
3051,9.585,10.9838620759,9.585,0.504337606961,9.585,10.7875874264,9.58475,0.72735259215
3052,9.58825,10.9265206817,9.58825,0.497564084774,9.58825,10.7298813604,9.58825,0.697045375595
3053,9.59125,10.9781027184,9.59125,0.503945589603,9.59125,10.7815065346,9.591,0.727574309231
3054,9.5945,10.960368284,9.5945,0.499092448754,9.5945,10.7590844146,9.5945,0.697487756046
3055,9.5975,10.9602388111,9.5975,0.503002279988,9.5975,10.7632808816,9.59725,0.72725852518
3056,9.60075,10.9821377026,9.60075,0.500073520196,9.60075,10.7762668691,9.60075,0.697404940345
3057,9.60375,10.9302898877,9.60375,0.501508768631,9.60375,10.7329321532,9.6035,0.726409664923
3058,9.607,10.9918049627,9.607,0.500506198372,9.607,10.7814187501,9.607,0.696796426046
3059,9.61025,10.9072956375,9.61025,0.50130594002,9.61025,10.7118081724,9.60975,0.725032467813
3060,9.61325,10.9893594199,9.61325,0.500389979942,9.61325,10.7745413756,9.61325,0.695662209927
3061,9.6165,10.9442667082,9.6165,0.502861575793,9.6165,10.7486139786,9.61625,0.724359078389
3062,9.6195,10.9748037715,9.6195,0.499724959739,9.6195,10.7556472981,9.6195,0.694002791199
3063,9.62275,10.9691709516,9.62275,0.503866971976,9.62275,10.773306833,9.6225,0.725959444836
3064,9.62575,10.9481540537,9.62575,0.498511830953,9.62575,10.7247602739,9.626,0.695349263442
3065,9.629,10.9819808191,9.629,0.504321054116,9.629,10.7858605613,9.62875,0.727013060559
3066,9.632,10.9094396232,9.632,0.496751884729,9.63225,10.7093931801,9.63225,0.696594898181
3067,9.63525,10.982682074,9.63525,0.504223360779,9.63525,10.7862625474,9.635,0.727523186605
3068,9.6385,10.9438130827,9.6385,0.498345147427,9.6385,10.7450006722,9.6385,0.697317069868
3069,9.6415,10.9712738093,9.6415,0.503574043661,9.6415,10.7745137319,9.64125,0.727493607516
3070,9.64475,10.9720294925,9.64475,0.499618349435,9.64475,10.7685975315,9.64475,0.697514516543
3071,9.64775,10.9477684505,9.64775,0.502373866995,9.64775,10.7506285924,9.6475,0.72692854751
3072,9.651,10.9881548758,9.651,0.500343671098,9.651,10.7801677281,9.651,0.697186470728
3073,9.654,10.9121917435,9.654,0.500624206267,9.654,10.7146351084,9.65375,0.725832588105
3074,9.65725,10.9921714747,9.65725,0.500520290264,9.65725,10.779706565,9.65725,0.696332662494
3075,9.6605,10.9260436391,9.6605,0.502100093998,9.6605,10.7304848872,9.66,0.724210588578
3076,9.6635,10.9840748687,9.6635,0.500147982605,9.6635,10.7672206071,9.6635,0.694953322625
3077,9.66675,10.957389259,9.66675,0.503399190611,9.66675,10.7616435689,9.6665,0.725173944043
3078,9.66975,10.9638739795,9.66975,0.499227122129,9.66975,10.7427276363,9.67,0.694471256265
3079,9.673,10.976653544,9.673,0.504147470105,9.673,10.7806754005,9.67275,0.726518857249
3080,9.676,10.9315910612,9.676,0.497758681086,9.676,10.706256633,9.67625,0.695995448638
3081,9.67925,10.9838151531,9.67925,0.504344143968,9.67925,10.7875605325,9.679,0.727318470667
3082,9.6825,10.9238257117,9.6825,0.497442327475,9.6825,10.7274988263,9.6825,0.69699705239
3083,9.6855,10.9788660673,9.6855,0.503989036849,9.6855,10.782292675,9.68525,0.727576300041
3084,9.68875,10.9584802689,9.68875,0.49900725624,9.68875,10.7575055304,9.68875,0.697474542984
3085,9.69175,10.9618116002,9.69175,0.503082586335,9.69175,10.7648790876,9.6915,0.727296345417
3086,9.695,10.9810587217,9.695,0.500024987409,9.695,10.7754927071,9.695,0.697426888785
3087,9.698,10.9326703943,9.698,0.501625842041,9.698,10.7353405525,9.69775,0.726483007821
3088,9.70125,10.9915362042,9.70125,0.500494380324,9.70125,10.7814496244,9.70125,0.696853554057
3089,9.7045,10.9043921724,9.7045,0.501182252527,9.7045,10.7089140898,9.704,0.725141008034
3090,9.7075,10.9899011796,9.7075,0.500414891644,9.7075,10.7753768467,9.7075,0.695754502077
3091,9.71075,10.9421693112,9.71075,0.502774650812,9.71075,10.7465290928,9.7105,0.724232415474
3092,9.71375,10.9761554525,9.71375,0.499786576166,9.71375,10.7572861763,9.71375,0.694130198338
3093,9.717,10.9678819403,9.717,0.503816903261,9.717,10.7720333791,9.71675,0.725869466348
3094,9.72,10.9503141668,9.72,0.498610087051,9.72,10.7272006201,9.72025,0.695247275831
3095,9.72325,10.9815016214,9.72325,0.504307894428,9.72325,10.7853998672,9.723,0.726959569053
3096,9.72625,10.9124057891,9.72625,0.496886675461,9.7265,10.7065826377,9.7265,0.696527877756
3097,9.7295,10.9830132266,9.7295,0.504247121849,9.7295,10.7866150341,9.72925,0.727505946615
3098,9.73275,10.9414942785,9.73275,0.498240434919,9.73275,10.7429928955,9.73275,0.697285118644
3099,9.73575,10.9724149566,9.73575,0.503634696208,9.73575,10.7756789135,9.7355,0.727512351171
3100,9.739,10.9705187241,9.739,0.499550250969,9.739,10.7673939997,9.739,0.697517703552
3101,9.742,10.9497183451,9.742,0.502471340786,9.742,10.7526050783,9.74175,0.726982980115
3102,9.74525,10.987453807,9.74525,0.500312262999,9.74525,10.779769159,9.74525,0.697224831824
3103,9.74825,10.9149482475,9.74825,0.500758390225,9.74825,10.717420606,9.748,0.725922393584
3104,9.7515,10.9922808774,9.7515,0.500525608887,9.7515,10.7801129207,9.7515,0.696406200145
3105,9.75475,10.9235158966,9.75475,0.501993543618,9.75475,10.7279679961,9.75425,0.724335434672
3106,9.75775,10.9849946221,9.75775,0.500190024285,9.75775,10.7684310979,9.75775,0.695062005693
3107,9.761,10.9556687764,9.761,0.503329451581,9.761,10.75993703,9.76075,0.725064418012
3108,9.764,10.9656030705,9.764,0.499305843163,9.764,10.7447407227,9.76425,0.69435066831
3109,9.76725,10.9757422242,9.76725,0.50411461706,9.76725,10.779781026,9.767,0.726445928617
3110,9.77025,10.9341275849,9.77025,0.497873997757,9.77025,10.7090700264,9.7705,0.695909760027
3111,9.7735,10.9837140083,9.7735,0.504348210529,9.7735,10.7874792271,9.77325,0.727281923552
3112,9.77675,10.9210768454,9.77675,0.49731812804,9.77675,10.7250625779,9.77675,0.696946382651
3113,9.77975,10.9795752179,9.77975,0.504030015608,9.77975,10.7830244365,9.7795,0.727575883158
3114,9.783,10.9565381865,9.783,0.498919613816,9.783,10.7558728329,9.783,0.697458978769
3115,9.786,10.9633302744,9.786,0.503160428895,9.786,10.7664230076,9.78575,0.727331777694
3116,9.78925,10.9799255622,9.78925,0.499973999605,9.78925,10.7746646838,9.78925,0.697446483672
3117,9.79225,10.934996929,9.79225,0.501740459097,9.79225,10.7376948192,9.792,0.726553983923
3118,9.7955,10.9912132155,9.7955,0.500480104826,9.7955,10.7814266399,9.7955,0.696908328351
3119,9.79875,10.9014348788,9.79875,0.501056109643,9.79875,10.7059659669,9.79825,0.725247203703
3120,9.80175,10.9903887172,9.80175,0.500437346141,9.80175,10.776158512,9.80175,0.695844442593
3121,9.805,10.9400178988,9.805,0.502685262706,9.805,10.7443899848,9.80475,0.724103292044
3122,9.808,10.9774529791,9.808,0.499845738312,9.808,10.7588713516,9.808,0.694255258187
3123,9.81125,10.9665387863,9.81125,0.503764366428,9.81125,10.7707055815,9.811,0.72577703906
3124,9.81425,10.9524202531,9.81425,0.498705894469,9.81425,10.7295874166,9.8145,0.695142953051
3125,9.8175,10.9809682134,9.8175,0.504292264371,9.8175,10.7848847691,9.81725,0.726903643209
3126,9.8205,10.915318115,9.8205,0.497019025787,9.82075,10.7037184548,9.82075,0.696458514165
3127,9.82375,10.9832901608,9.82375,0.504268413046,9.82375,10.7869131168,9.8235,0.727486289115
3128,9.827,10.9391214909,9.827,0.498133276316,9.827,10.7409313519,9.827,0.697250818454
3129,9.83,10.9735019372,9.83,0.50369288212,9.83,10.7767897519,9.82975,0.727528696137
3130,9.83325,10.9689538291,9.83325,0.499479699876,9.83325,10.7661366259,9.83325,0.697518538011
3131,9.83625,10.9516141842,9.83625,0.502566353919,9.83625,10.7545273423,9.836,0.727035034478
3132,9.8395,10.9866985281,9.8395,0.500278398413,9.8395,10.7793167236,9.8395,0.697260839012
3133,9.8425,10.9176508667,9.8425,0.500890122229,9.8425,10.7201520631,9.84225,0.726009842529
3134,9.84575,10.9923360462,9.84575,0.50052846984,9.84575,10.7804654361,9.84575,0.696477384768
3135,9.849,10.920934231,9.849,0.501884533898,9.849,10.7253969722,9.8485,0.72445794687
3136,9.852,10.9858601777,9.852,0.500229609791,9.852,10.7695878246,9.852,0.69516833887
3137,9.85525,10.9538942116,9.85525,0.503257246754,9.85525,10.7581762048,9.855,0.724952436567
3138,9.85825,10.9672780591,9.85825,0.499382112196,9.85825,10.7467001714,9.8585,0.694227750347
3139,9.8615,10.9747767226,9.8615,0.504079294505,9.8615,10.7788322721,9.86125,0.726370557613
3140,9.8645,10.9366101615,9.8645,0.497986869277,9.8645,10.7118299587,9.86475,0.695821732243
3141,9.86775,10.9835586419,9.86775,0.504349806611,9.86775,10.7873435102,9.8675,0.727242949677
3142,9.871,10.9182740962,9.871,0.497191487084,9.871,10.7225726237,9.871,0.696893366766
3143,9.874,10.9802301666,9.874,0.504068525664,9.874,10.7837018148,9.87375,0.727573057321
3144,9.87725,10.9545420465,9.87725,0.498829521918,9.87725,10.7541863272,9.87725,0.69744106364
3145,9.88025,10.9647948263,9.88025,0.503235807268,9.88025,10.7679126335,9.88,0.727364820641
3146,9.8835,10.9787382297,9.8835,0.49992055704,9.8835,10.7737828009,9.8835,0.697463725098
3147,9.8865,10.9372694806,9.8865,0.501852619217,9.8865,10.7399949412,9.88625,0.726622591772
3148,9.88975,10.9908359982,9.88975,0.500463371955,9.88975,10.7813497949,9.88975,0.696960748867
3149,9.893,10.8984237713,9.893,0.500927511985,9.893,10.7029638178,9.8925,0.725351053303
3150,9.896,10.9908220302,9.896,0.500457343331,9.896,10.7768863662,9.896,0.695932031263
3151,9.89925,10.9378124818,9.89925,0.502593411908,9.89925,10.7421966647,9.899,0.723971707421
3152,9.90225,10.978696345,9.90225,0.499902445896,9.90225,10.7604028155,9.90225,0.694377970384
3153,9.9055,10.9651414963,9.9055,0.503709361724,9.9055,10.7693234467,9.90525,0.725682162097
3154,9.9085,10.9544723021,9.9085,0.498799252749,9.9085,10.7319206515,9.90875,0.695036295716
3155,9.91175,10.9803805976,9.91175,0.504274164011,9.91175,10.784315269,9.9115,0.726845281979
3156,9.91475,10.9181765866,9.91475,0.49714893507,9.915,10.7008006417,9.915,0.696386807874
3157,9.918,10.9835128751,9.918,0.504287234252,9.918,10.7871567938,9.91775,0.727464212911
3158,9.92125,10.9366947314,9.92125,0.498023672149,9.92125,10.7388160483,9.92125,0.697214169619
3159,9.92425,10.9745347455,9.92425,0.503748601097,9.92425,10.7778462413,9.924,0.727542641101
3160,9.9275,10.9673348152,9.9275,0.499406696511,9.9275,10.7648254136,9.9275,0.69751702009
3161,9.9305,10.9534559585,9.9305,0.502658905908,9.9305,10.7563953744,9.93025,0.727084709185
3162,9.93375,10.9858890428,9.93375,0.500242077514,9.93375,10.7788104218,9.93375,0.697294492312
3163,9.93675,10.9202995879,9.93675,0.501019401612,9.93675,10.7228294659,9.9365,0.726094933455
3164,9.94,10.9923369808,9.94,0.500528873118,9.94,10.7807641078,9.94,0.696546216235
3165,9.94325,10.9182986551,9.94325,0.501773065369,9.94325,10.7227718278,9.94275,0.724578123632
3166,9.94625,10.986671531,9.94625,0.500266738937,9.94625,10.7706907805,9.94625,0.695272321877
3167,9.9495,10.9520655735,9.9495,0.503182576478,9.9495,10.7563611015,9.94925,0.724837998934
3168,9.9525,10.9688989372,9.9525,0.499455928864,9.9525,10.7486059725,9.95275,0.694102503068
3169,9.95575,10.9737570442,9.95575,0.504041502604,9.95575,10.7778291433,9.9555,0.726292743279
3170,9.95875,10.9390387787,9.95875,0.498097295102,9.95875,10.7145364164,9.959,0.695731365831
3171,9.962,10.9833490547,9.962,0.504348932194,9.962,10.787153382,9.96175,0.727201547924
3172,9.96525,10.915417478,9.96525,0.497062405234,9.96525,10.7200289722,9.96525,0.696838005133
3173,9.96825,10.9808309104,9.96825,0.504104566814,9.96825,10.7843248062,9.968,0.727567821276
3174,9.9715,10.9524918586,9.9715,0.498736980993,9.9715,10.7524460186,9.9715,0.697420797847
3175,9.9745,10.9662052488,9.9745,0.503308721069,9.9745,10.7693479575,9.97425,0.727395472894
3176,9.97775,10.9774967301,9.97775,0.499864659984,9.97775,10.7728470602,9.97775,0.697478613162
3177,9.98075,10.9394880377,9.98075,0.50196232183,9.98075,10.7422409067,9.9805,0.726688829921
3178,9.984,10.990404554,9.984,0.500444181803,9.984,10.781219088,9.984,0.697010815556
3179,9.987,10.9007085603,9.98725,0.50079646018,9.987,10.703035214,9.98675,0.725452555321
3180,9.99025,10.9912011166,9.99025,0.500474883126,9.99025,10.7775604046,9.99025,0.696017267888
3181,9.9935,10.9355530709,9.9935,0.502499098861,9.9935,10.7399491432,9.99325,0.723837660941
3182,9.9965,10.979885544,9.9965,0.499956698651,9.9965,10.7618805599,9.9965,0.694498334579
3183,9.99975,10.9636900773,9.99975,0.503651889412,9.99975,10.7678869811,9.9995,0.725584834599


==> k7_phase_1591.csv <==
time,x,z,vx,dxvx,max_abs_v,max_abs_dv
4.99827391186136,-0.25,-0.25,0.0578900546560855,1.87868975600397,0.0971158213477762,2.50805445208266
4.99827391186136,-0.25,-0.225,0.00282566345319439,2.44021584868329,0.0200457286885509,3.86211475473987
4.99827391186136,-0.25,-0.2,-0.131322931984736,4.62739505099478,0.131322931984736,6.1737895013793
4.99827391186136,-0.25,-0.175,-0.265186499402206,9.65307200048379,0.265186499402206,9.65307200048379
4.99827391186136,-0.25,-0.15,-0.267841459471716,13.4814584868452,0.267841459471716,13.4814584868452
4.99827391186136,-0.25,-0.125,-0.224412291918897,18.5482723284916,0.224412291918897,18.5482723284916
4.99827391186136,-0.25,-0.1,-0.23439100189965,20.8628021738682,0.23439100189965,20.8628021738682
4.99827391186136,-0.25,-0.075,-0.241084104476397,22.2236018692003,0.241084104476397,22.2236018692003
4.99827391186136,-0.25,-0.05,-0.251564135041886,23.2195296788743,0.251564135041886,23.2195296788743
4.99827391186136,-0.25,-0.025,-0.257297753063767,24.078983620067,0.257297753063767,24.078983620067
4.99827391186136,-0.25,0,-0.26449956535388,24.7533348451383,0.26449956535388,24.7533348451383
4.99827391186136,-0.25,0.025,-0.26981734983016,25.2836122701729,0.26981734983016,25.2836122701729
4.99827391186136,-0.25,0.05,-0.275067215821975,25.689042455343,0.275067215821975,25.689042455343
4.99827391186136,-0.25,0.075,-0.279412113038984,25.9753468558372,0.279412113038984,25.9753468558372
4.99827391186136,-0.25,0.1,-0.282807113625841,26.1787426856734,0.282807113625841,26.1787426856734
4.99827391186136,-0.25,0.125,-0.285904641325795,26.2945899162972,0.285904641325795,26.2945899162972
4.99827391186136,-0.25,0.15,-0.287587626255177,26.3588622784954,0.287587626255177,26.3588622784954
4.99827391186136,-0.25,0.175,-0.289378450312385,26.3654549436202,0.289378450312385,26.3654549436202
4.99827391186136,-0.25,0.2,-0.289535641869568,26.342512124872,0.289535641869568,26.342512124872
4.99827391186136,-0.25,0.225,-0.290098442773499,26.2849794894105,0.290098442773499,26.2849794894105
4.99827391186136,-0.25,0.25,-0.288974213624802,26.2110798062715,0.288974213624802,26.2110798062715
4.99827391186136,-0.25,0.275,-0.288493308163265,26.1177994543718,0.288493308163265,26.1177994543718
4.99827391186136,-0.25,0.3,-0.2863809656673,26.0139950605529,0.2863809656673,26.0139950605529
4.99827391186136,-0.25,0.325,-0.285111215334548,25.8993481670474,0.285111215334548,25.8993481670474
4.99827391186136,-0.25,0.35,-0.282325755549232,25.7751570115496,0.282325755549232,25.7751570115496
4.99827391186136,-0.25,0.375,-0.28054954164211,25.6443268374054,0.28054954164211,25.6443268374054
4.99827391186136,-0.25,0.4,-0.277391359853552,25.5027408552635,0.277391359853552,25.5027408552635
4.99827391186136,-0.25,0.425,-0.275375528264503,25.3568250493447,0.275375528264503,25.3568250493447
4.99827391186136,-0.25,0.45,-0.272097846783001,25.1989109874171,0.272097846783001,25.1989109874171
4.99827391186136,-0.25,0.475,-0.270062001466447,25.0389237281349,0.270062001466447,25.0389237281349
4.99827391186136,-0.25,0.5,-0.266852011041624,24.8669365693262,0.266852011041624,24.8669365693262
4.99827391186136,-0.25,0.525,-0.264954445253801,24.6960964594357,0.264954445253801,24.6960964594357
4.99827391186136,-0.25,0.55,-0.261931074167133,24.5149148055853,0.261931074167133,24.5149148055853
4.99827391186136,-0.25,0.575,-0.260271636946724,24.339422510272,0.260271636946724,24.339422510272
4.99827391186136,-0.25,0.6,-0.257496975937355,24.1567607500526,0.257496975937355,24.1567607500526
4.99827391186136,-0.25,0.625,-0.256132055750238,23.9857052029109,0.256132055750238,23.9857052029109
4.99827391186136,-0.25,0.65,-0.253631136073208,23.8117801181678,0.253631136073208,23.8117801181678
4.99827391186136,-0.25,0.675,-0.252595304627988,23.6568469151099,0.252595304627988,23.6568469151099
4.99827391186136,-0.25,0.7,-0.25037931946748,23.504059332129,0.25037931946748,23.504059332129
4.99827391186136,-0.25,0.725,-0.249709714798986,23.3794958848075,0.249709714798986,23.3794958848075
4.99827391186136,-0.25,0.75,-0.247799482757879,23.2624047171658,0.247799482757879,23.2624047171658
4.99827391186136,-0.25,0.775,-0.247561634794363,23.1854097467602,0.247561634794363,23.1854097467602
4.99827391186136,-0.25,0.8,-0.24601004244334,23.1209981061671,0.24601004244334,23.1209981061671
4.99827391186136,-0.25,0.825,-0.246326841764213,23.1124915490997,0.246326841764213,23.1124915490997
4.99827391186136,-0.25,0.85,-0.245240195614014,23.1205479415698,0.245240195614014,23.1205479415698
4.99827391186136,-0.25,0.875,-0.246328913911647,23.2061630477915,0.246328913911647,23.2061630477915
4.99827391186136,-0.25,0.9,-0.245886567446799,23.3095378079626,0.245886567446799,23.3095378079626
4.99827391186136,-0.25,0.925,-0.24811304341201,23.5205304013039,0.24811304341201,23.5205304013039
4.99827391186136,-0.25,0.95,-0.248578042100824,23.7452525106886,0.248578042100824,23.7452525106886
4.99827391186136,-0.25,0.975,-0.252548066409812,24.1185140665764,0.252548066409812,24.1185140665764
4.99827391186136,-0.25,1,-0.254243301622361,24.4956280357719,0.254243301622361,24.4956280357719
4.99827391186136,-0.25,1.025,-0.26098043039082,25.0687633186585,0.26098043039082,25.0687633186585
4.99827391186136,-0.25,1.05,-0.263981003474553,25.6443864619169,0.263981003474553,25.6443864619169
4.99827391186136,-0.25,1.075,-0.274334621703107,26.4235368050329,0.274334621703107,26.4235368050329
4.99827391186136,-0.25,1.1,-0.277731518142561,27.3165348975214,0.277731518142561,27.3165348975214
4.99827391186136,-0.25,1.125,-0.299258676556202,28.1229316609037,0.299258676556202,28.1229316609037
4.99827391186136,-0.25,1.15,-0.345375334213758,28.4909414821081,0.345375334213758,28.4909414821081
4.99827391186136,-0.25,1.175,-0.399971820299687,21.4909118625995,0.399971820299687,21.4909118625995
4.99827391186136,-0.25,1.2,-0.136581182522101,8.13378072501257,0.169121593212202,12.0460284143262
4.99827391186136,-0.25,1.225,0.0910194532559523,1.76196497723348,0.13961125082874,3.89058664828044
4.99827391186136,-0.225,-0.25,0.0946392669557961,0.254762628321793,0.0946392669557961,5.54178038405436
4.99827391186136,-0.225,-0.225,0.014359780800655,-12.2944605562516,0.0538482564215954,20.2330820159484
4.99827391186136,-0.225,-0.2,-0.971696948961317,-160.527786445538,0.971696948961317,160.527786445538
4.99827391186136,-0.225,-0.175,-2.2348481387599,-350.655358032459,2.2348481387599,350.655358032459
4.99827391186136,-0.225,-0.15,-2.63656807886901,-422.428247688265,2.63656807886901,422.428247688265
4.99827391186136,-0.225,-0.125,-2.59250183167088,-442.453003317073,2.59250183167088,442.453003317073
4.99827391186136,-0.225,-0.1,-2.64475667345674,-459.48001153304,2.64475667345674,459.48001153304
4.99827391186136,-0.225,-0.075,-2.7137083254913,-475.139010262815,2.7137083254913,475.139010262815
4.99827391186136,-0.225,-0.05,-2.78111929338611,-488.588427632878,2.78111929338611,488.588427632878
4.99827391186136,-0.225,-0.025,-2.83537072965065,-500.107092257889,2.83537072965065,500.107092257889
4.99827391186136,-0.225,0,-2.88440341098598,-509.799108067273,2.88440341098598,509.799108067273
4.99827391186136,-0.225,0.025,-2.92526176422825,-517.880281693557,2.92526176422825,517.880281693557
4.99827391186136,-0.225,0.05,-2.96023693816514,-524.479531789525,2.96023693816514,524.479531789525
4.99827391186136,-0.225,0.075,-2.98921147024344,-529.757729146953,2.98921147024344,529.757729146953
4.99827391186136,-0.225,0.1,-3.01216465250477,-533.84099596238,3.01216465250477,533.84099596238
4.99827391186136,-0.225,0.125,-3.03047953767927,-536.852667067372,3.03047953767927,536.852667067372
4.99827391186136,-0.225,0.15,-3.0430283788589,-538.915226813547,3.0430283788589,538.915226813547
4.99827391186136,-0.225,0.175,-3.05188688030773,-540.11750702876,3.05188688030773,540.11750702876
4.99827391186136,-0.225,0.2,-3.05547240757549,-540.580003292976,3.05547240757549,540.580003292976
4.99827391186136,-0.225,0.225,-3.05617453961466,-540.361135451667,3.05617453961466,540.361135451667
4.99827391186136,-0.225,0.25,-3.05227466246218,-539.578990819066,3.05227466246218,539.578990819066
4.99827391186136,-0.225,0.275,-3.04626887340684,-538.266826154061,3.04626887340684,538.266826154061
4.99827391186136,-0.225,0.3,-3.03644308414498,-536.539179165255,3.03644308414498,536.539179165255
4.99827391186136,-0.225,0.325,-3.02527808654355,-534.409688722959,3.02527808654355,534.409688722959
4.99827391186136,-0.225,0.35,-3.0111072254733,-531.988597064806,3.0111072254733,531.988597064806
4.99827391186136,-0.225,0.375,-2.99632651556046,-529.275040420814,2.99632651556046,529.275040420814
4.99827391186136,-0.225,0.4,-2.97931098299627,-526.374992353476,2.97931098299627,526.374992353476
4.99827391186136,-0.225,0.425,-2.96234200217537,-523.277380386202,2.96234200217537,523.277380386202
4.99827391186136,-0.225,0.45,-2.94381386469296,-520.084730835822,2.94381386469296,520.084730835822
4.99827391186136,-0.225,0.475,-2.92589592772485,-516.779167536022,2.92589592772485,516.779167536022
4.99827391186136,-0.225,0.5,-2.90698064304648,-513.461339191492,2.90698064304648,513.461339191492
4.99827391186136,-0.225,0.525,-2.88915227342561,-510.109193901262,2.88915227342561,510.109193901262
4.99827391186136,-0.225,0.55,-2.87078843963797,-506.823786159618,2.87078843963797,506.823786159618
4.99827391186136,-0.225,0.575,-2.85392902297178,-503.580849451055,2.85392902297178,503.580849451055
4.99827391186136,-0.225,0.6,-2.83693235597364,-500.484819669282,2.83693235597364,500.484819669282
4.99827391186136,-0.225,0.625,-2.82183699368191,-497.510503833054,2.82183699368191,497.510503833054
4.99827391186136,-0.225,0.65,-2.80698530114287,-494.769414005129,2.80698530114287,494.769414005129
4.99827391186136,-0.225,0.675,-2.79444910449986,-492.235882823624,2.79444910449986,492.235882823624
4.99827391186136,-0.225,0.7,-2.78256789175993,-490.033075803609,2.78256789175993,490.033075803609
4.99827391186136,-0.225,0.725,-2.77346314493822,-488.134106694028,2.77346314493822,488.134106694028
4.99827391186136,-0.225,0.75,-2.76550093131007,-486.679688497693,2.76550093131007,486.679688497693
4.99827391186136,-0.225,0.775,-2.76084089188251,-485.639085394564,2.76084089188251,485.639085394564
4.99827391186136,-0.225,0.8,-2.75793276140667,-485.178702348604,2.75793276140667,485.178702348604
4.99827391186136,-0.225,0.825,-2.75892416011742,-485.258093652733,2.75892416011742,485.258093652733
4.99827391186136,-0.225,0.85,-2.76244780662377,-486.081646104915,2.76244780662377,486.081646104915
4.99827391186136,-0.225,0.875,-2.77053973588874,-487.587430976276,2.77053973588874,487.587430976276
4.99827391186136,-0.225,0.9,-2.78216952001249,-490.03809520928,2.78216952001249,490.03809520928
4.99827391186136,-0.225,0.925,-2.7991137402464,-493.327123017785,2.7991137402464,493.327123017785
4.99827391186136,-0.225,0.95,-2.82086868169032,-497.811614938623,2.82086868169032,497.811614938623
4.99827391186136,-0.225,0.975,-2.84882398108678,-503.294775714561,2.84882398108678,503.294775714561
4.99827391186136,-0.225,1,-2.88305373803463,-510.296878488591,2.88305373803463,510.296878488591
4.99827391186136,-0.225,1.025,-2.9248595598702,-518.439581909655,2.9248595598702,518.439581909655
4.99827391186136,-0.225,1.05,-2.97401697484824,-528.554577268377,2.97401697484824,528.554577268377
4.99827391186136,-0.225,1.075,-3.03352390751454,-539.914466889833,3.03352390751454,539.914466889833
4.99827391186136,-0.225,1.1,-3.09867473274698,-553.964055788259,3.09867473274698,553.964055788259
4.99827391186136,-0.225,1.125,-3.18436478301981,-568.803773987571,3.18436478301981,568.803773987571
4.99827391186136,-0.225,1.15,-3.31682088491421,-586.625208694545,3.31682088491421,586.625208694545
4.99827391186136,-0.225,1.175,-3.2325024126079,-538.472347812655,3.2325024126079,538.472347812655
4.99827391186136,-0.225,1.2,-1.79568388009368,-288.805956493652,1.79568388009368,288.805956493652
4.99827391186136,-0.225,1.225,-0.146924058690751,-36.3739652451521,0.288515244570623,40.408263622359
4.99827391186136,-0.2,-0.25,0.0667708187505958,-2.49391053034551,0.149577258197502,4.30653990221487
4.99827391186136,-0.2,-0.225,-0.470246747495935,-22.140731670279,0.959806456239835,143.662281526953
4.99827391186136,-0.2,-0.2,-6.41851493562349,-200.188071012495,6.41851493562349,307.580566817277
4.99827391186136,-0.2,-0.175,-14.158158639353,-438.354843885639,14.158158639353,438.354843885639
4.99827391186136,-0.2,-0.15,-17.1633087238762,-539.729403382019,17.1633087238762,539.729403382019
4.99827391186136,-0.2,-0.125,-18.0663940782704,-585.437367448208,18.0663940782704,585.437367448208
4.99827391186136,-0.2,-0.1,-18.8746479009537,-621.297342052156,18.8746479009537,621.297342052156
4.99827391186136,-0.2,-0.075,-19.6067148374892,-651.909799708036,19.6067148374892,651.909799708036
4.99827391186136,-0.2,-0.05,-20.2373418343209,-677.685545755648,20.2373418343209,677.685545755648
4.99827391186136,-0.2,-0.025,-20.7731536075298,-699.772447892005,20.7731536075298,699.772447892005
4.99827391186136,-0.2,0,-21.224451449253,-718.124093862329,21.224451449253,718.124093862329
4.99827391186136,-0.2,0.025,-21.5988476168787,-733.333615196867,21.5988476168787,733.333615196867
4.99827391186136,-0.2,0.05,-21.903912498052,-745.583090596321,21.903912498052,745.583090596321
4.99827391186136,-0.2,0.075,-22.1468576978595,-755.263693291204,22.1468576978595,755.263693291204
4.99827391186136,-0.2,0.1,-22.3334108157787,-762.607085942503,22.3334108157787,762.607085942503
4.99827391186136,-0.2,0.125,-22.4703406224508,-767.895590204267,22.4703406224508,767.895590204267
4.99827391186136,-0.2,0.15,-22.5621456648879,-771.362252772159,22.5621456648879,771.362252772159
4.99827391186136,-0.2,0.175,-22.6147875455427,-773.217876970801,22.6147875455427,773.217876970801
4.99827391186136,-0.2,0.2,-22.6320062889302,-773.680275320092,22.6320062889302,773.680275320092
4.99827391186136,-0.2,0.225,-22.618829991988,-772.905351765854,22.618829991988,772.905351765854
4.99827391186136,-0.2,0.25,-22.578484554285,-771.09023598401,22.578484554285,771.09023598401
4.99827391186136,-0.2,0.275,-22.5150915977193,-768.347307026806,22.5150915977193,768.347307026806
4.99827391186136,-0.2,0.3,-22.4314845540633,-764.852066440858,22.4314845540633,764.852066440858
4.99827391186136,-0.2,0.325,-22.3309889307952,-760.683110616011,22.3309889307952,760.683110616011
4.99827391186136,-0.2,0.35,-22.2161180416465,-755.995883698793,22.2161180416465,755.995883698793
4.99827391186136,-0.2,0.375,-22.0895450296999,-750.843782135127,22.0895450296999,750.843782135127
4.99827391186136,-0.2,0.4,-21.9535229106018,-745.365334634571,21.9535229106018,745.365334634571
4.99827391186136,-0.2,0.425,-21.8102211805701,-739.596055134541,21.8102211805701,739.596055134541
4.99827391186136,-0.2,0.45,-21.6616981027156,-733.661684825289,21.6616981027156,733.661684825289
4.99827391186136,-0.2,0.475,-21.5097617742755,-727.585989951435,21.5097617742755,727.585989951435
4.99827391186136,-0.2,0.5,-21.3563572512033,-721.486758339552,21.3563572512033,721.486758339552
4.99827391186136,-0.2,0.525,-21.2030642429799,-715.381257851198,21.2030642429799,715.381257851198
4.99827391186136,-0.2,0.55,-21.0518175736177,-709.384770227115,21.0518175736177,709.384770227115
4.99827391186136,-0.2,0.575,-20.9040901703456,-703.512725519267,20.9040901703456,703.512725519267
4.99827391186136,-0.2,0.6,-20.7619329961494,-697.883901368823,20.7619329961494,697.883901368823
4.99827391186136,-0.2,0.625,-20.6268164725088,-692.516104194286,20.6268164725088,692.516104194286
4.99827391186136,-0.2,0.65,-20.5010592211696,-687.538095443484,20.5010592211696,687.538095443484
4.99827391186136,-0.2,0.675,-20.3862053836706,-682.973809875913,20.3862053836706,682.973809875913
4.99827391186136,-0.2,0.7,-20.2850244212897,-678.968962750097,20.2850244212897,678.968962750097
4.99827391186136,-0.2,0.725,-20.199165839774,-675.556776382514,20.199165839774,675.556776382514
4.99827391186136,-0.2,0.75,-20.1320818627564,-672.907551625914,20.1320818627564,672.907551625914
4.99827391186136,-0.2,0.775,-20.085487480834,-671.066058044273,20.085487480834,671.066058044273
4.99827391186136,-0.2,0.8,-20.0638340285254,-670.236004111149,20.0638340285254,670.236004111149
4.99827391186136,-0.2,0.825,-20.0687416260452,-670.474308564224,20.0687416260452,670.474308564224
4.99827391186136,-0.2,0.85,-20.1061312322551,-672.029369579129,20.1061312322551,672.029369579129
4.99827391186136,-0.2,0.875,-20.1771524664333,-674.967293531548,20.1771524664333,674.967293531548
4.99827391186136,-0.2,0.9,-20.2899576381041,-679.597997972833,20.2899576381041,679.597997972833
4.99827391186136,-0.2,0.925,-20.4444469840427,-685.985383258537,20.4444469840427,685.985383258537
4.99827391186136,-0.2,0.95,-20.6523305681583,-694.531203011762,20.6523305681583,694.531203011762
4.99827391186136,-0.2,0.975,-20.9106996286857,-705.264141953376,20.9106996286857,705.264141953376
4.99827391186136,-0.2,1,-21.2372520441669,-718.74295832687,21.2372520441669,718.74295832687
4.99827391186136,-0.2,1.025,-21.6232112262872,-734.867277933457,21.6232112262872,734.867277933457
4.99827391186136,-0.2,1.05,-22.0971328327572,-754.519101468635,22.0971328327572,754.519101468635
4.99827391186136,-0.2,1.075,-22.6385732018458,-777.205805903475,22.6385732018458,777.205805903475
4.99827391186136,-0.2,1.1,-23.2974519427133,-804.570855345014,23.2974519427133,804.570855345014
4.99827391186136,-0.2,1.125,-24.0164813990516,-834.511130438565,24.0164813990516,834.511130438565
4.99827391186136,-0.2,1.15,-24.8961048430965,-868.623742900122,24.8961048430965,868.623742900122
4.99827391186136,-0.2,1.175,-23.0066873338462,-798.960988440264,23.0066873338462,798.960988440264
4.99827391186136,-0.2,1.2,-12.2735255833143,-419.178796911904,12.2735255833143,491.693050563507
4.99827391186136,-0.2,1.225,-1.42766312353551,-50.8547025998239,1.42766312353551,260.730006162775
4.99827391186136,-0.175,-0.25,-0.00688490468535211,-1.77945026608117,0.169616745496673,7.44610462799278
4.99827391186136,-0.175,-0.225,-0.928389922175882,-7.57863127704558,1.90994115196068,267.038660256282
4.99827391186136,-0.175,-0.2,-9.53522721653385,-26.5249230599889,10.6427412171895,449.998816869843
4.99827391186136,-0.175,-0.175,-21.0215581088915,-66.9363308673655,21.0215581088915,394.239286924944
4.99827391186136,-0.175,-0.15,-25.788048089603,-96.473195984473,25.788048089603,197.875862294517
4.99827391186136,-0.175,-0.125,-27.7108305841202,-122.164206944659,27.7108305841202,173.949613033908
4.99827391186136,-0.175,-0.1,-29.31859364767,-143.525029020222,29.31859364767,205.014859890622
4.99827391186136,-0.175,-0.075,-30.7143334876038,-160.464111582576,30.7143334876038,239.94562476976
4.99827391186136,-0.175,-0.05,-31.8996256499329,-174.658788502304,31.8996256499329,271.287919229023
4.99827391186136,-0.175,-0.025,-32.9098467577223,-186.472781462592,32.9098467577223,299.381486753891
4.99827391186136,-0.175,0,-33.7529311219128,-196.164261158128,33.7529311219128,324.233825358067
4.99827391186136,-0.175,0.025,-34.4508498106373,-203.968613056403,34.4508498106373,346.105346155017
4.99827391186136,-0.175,0.05,-35.0145456188378,-210.10802580184,35.0145456188378,365.027527117141
4.99827391186136,-0.175,0.075,-35.4606727593235,-214.784466487761,35.4606727593235,381.237664945085
4.99827391186136,-0.175,0.1,-35.799551291194,-218.181120692788,35.799551291194,394.792514093329
4.99827391186136,-0.175,0.125,-36.0448174240373,-220.467298930109,36.0448174240373,405.907283916957
4.99827391186136,-0.175,0.15,-36.2055284659276,-221.786927886047,36.2055284659276,414.662231493706
4.99827391186136,-0.175,0.175,-36.2929933270869,-222.287852781431,36.2929933270869,421.255107048196
4.99827391186136,-0.175,0.2,-36.3150315792564,-222.074713240736,36.3150315792564,425.784890301383
4.99827391186136,-0.175,0.225,-36.2809287515955,-221.278982345009,36.2809287515955,428.43654353365
4.99827391186136,-0.175,0.25,-36.1973965975221,-219.970367963724,36.1973965975221,429.323186328361
4.99827391186136,-0.175,0.275,-36.071961114748,-218.265821755852,36.071961114748,428.620872337243
4.99827391186136,-0.175,0.3,-35.9103553784874,-216.206313272538,35.9103553784874,426.452936349668
4.99827391186136,-0.175,0.325,-35.7186282469148,-213.895021036574,35.7186282469148,422.989329694533
4.99827391186136,-0.175,0.35,-35.5016649073111,-211.350605083852,35.5016649073111,418.360423399227
4.99827391186136,-0.175,0.375,-35.2643259376775,-208.663385295468,35.2643259376775,412.732043195051
4.99827391186136,-0.175,0.4,-35.0107932728381,-205.835842893839,35.0107932728381,406.239172797471
4.99827391186136,-0.175,0.425,-34.7450188655247,-202.947087159701,34.7450188655247,399.044966708296
4.99827391186136,-0.175,0.45,-34.4706491936533,-199.989145915905,34.4706491936533,391.287237724166
4.99827391186136,-0.175,0.475,-34.1909941160564,-197.032369079781,34.1909941160564,383.12758903449
4.99827391186136,-0.175,0.5,-33.9093624642267,-194.063611895429,33.9093624642267,374.705306273866
4.99827391186136,-0.175,0.525,-33.6286779838222,-191.14750898601,33.6286779838222,366.181313984565
4.99827391186136,-0.175,0.55,-33.3521424983575,-188.270536604218,33.3521424983575,357.695233064987
4.99827391186136,-0.175,0.575,-33.0825390176322,-185.494987115662,33.0825390176322,349.40800473429
4.99827391186136,-0.175,0.6,-32.8232239523181,-182.811272339693,32.8232239523181,341.458534525535
4.99827391186136,-0.175,0.625,-32.5770674630371,-180.282889426781,32.5770674630371,334.00838471125
4.99827391186136,-0.175,0.65,-32.3478703918143,-177.908111293049,32.3478703918143,327.194725676115
4.99827391186136,-0.175,0.675,-32.1387881493572,-175.755359810785,32.1387881493572,321.18031965136
4.99827391186136,-0.175,0.7,-31.9543875093586,-173.834421451278,31.9543875093586,316.099605248135
4.99827391186136,-0.175,0.725,-31.7982612695971,-172.222639927677,31.7982612695971,312.117085235883
4.99827391186136,-0.175,0.75,-31.6761113128981,-170.944720996229,31.6761113128981,309.363553189682
4.99827391186136,-0.175,0.775,-31.592049711877,-170.091377935345,31.592049711877,308.005612942113
4.99827391186136,-0.175,0.8,-31.5533658557471,-169.705193334251,31.5533658557471,308.169800426033
4.99827391186136,-0.175,0.825,-31.5646573480884,-169.895491088649,31.5646573480884,310.024647937925
4.99827391186136,-0.175,0.85,-31.6354066896347,-170.72457236357,31.6354066896347,313.692658317987
4.99827391186136,-0.175,0.875,-31.7704541290284,-172.327309972378,31.7704541290284,319.342857107794
4.99827391186136,-0.175,0.9,-31.9823761050656,-174.784689902075,31.9823761050656,327.09592344687
4.99827391186136,-0.175,0.925,-32.2756021382879,-178.268281606856,32.2756021382879,337.11731113784
4.99827391186136,-0.175,0.95,-32.6673026137981,-182.869319300223,32.6673026137981,349.53238043173
4.99827391186136,-0.175,0.975,-33.1599715706231,-188.818065227784,33.1599715706231,364.494081280942
4.99827391186136,-0.175,1,-33.7781441125354,-196.189027062002,33.7781441125354,382.147951369513
4.99827391186136,-0.175,1.025,-34.5188464362994,-205.318610615563,34.5188464362994,402.616801607195
4.99827391186136,-0.175,1.05,-35.4198455360865,-216.18949549664,35.4198455360865,426.0974507984
4.99827391186136,-0.175,1.075,-36.4640081117448,-229.329900332204,36.4640081117448,452.635668332678
4.99827391186136,-0.175,1.1,-37.7152387850804,-244.39623935138,37.7152387850804,482.557723172087
4.99827391186136,-0.175,1.125,-39.1044200904999,-262.587894364712,39.1044200904999,515.799309652472
4.99827391186136,-0.175,1.15,-40.7212502515576,-282.128232031644,40.7212502515576,553.191244791986
4.99827391186136,-0.175,1.175,-37.6995965358902,-273.274196979412,37.6995965358902,528.317639464947
4.99827391186136,-0.175,1.2,-19.9266998492582,-146.56340360154,19.9266998492582,805.726673990212
4.99827391186136,-0.175,1.225,-2.360546252014,-19.4044320070804,2.360546252014,421.356962351506
4.99827391186136,-0.15,-0.25,-0.00613015936944609,1.49352102752227,0.103398310835483,11.0436275643251
4.99827391186136,-0.15,-0.225,-0.807688441866012,11.7180350429358,1.98430062376341,275.612516309744
4.99827391186136,-0.15,-0.2,-7.81958121003726,105.963463028401,10.7703553291782,373.837474902656
4.99827391186136,-0.15,-0.175,-17.5521390333404,218.676392065078,17.5521390333404,341.039836187355
4.99827391186136,-0.15,-0.15,-21.8806210766811,255.315576876725,21.8806210766811,255.315576876725
4.99827391186136,-0.15,-0.125,-23.8632839129401,264.486844514606,23.8632839129401,264.486844514606
4.99827391186136,-0.15,-0.1,-25.562906611676,270.694883179511,25.562906611676,270.694883179511
4.99827391186136,-0.15,-0.075,-27.0035657560292,276.625330140373,27.0035657560292,276.625330140373
4.99827391186136,-0.15,-0.05,-28.2275514364711,281.71607207894,28.2275514364711,281.71607207894
4.99827391186136,-0.15,-0.025,-29.2578952645905,286.431960173649,29.2578952645905,286.431960173649
4.99827391186136,-0.15,0,-30.1146517191186,290.549088388851,30.1146517191186,293.884396171436
4.99827391186136,-0.15,0.025,-30.815916352417,294.202911356405,30.815916352417,317.469555755837
4.99827391186136,-0.15,0.05,-31.3780748672249,297.347117065071,31.3780748672249,337.854013879625
4.99827391186136,-0.15,0.075,-31.8170973590052,300.025947479264,31.8170973590052,355.259716883868
4.99827391186136,-0.15,0.1,-32.1461573669376,302.246647163991,32.1461573669376,369.777374535356
4.99827391186136,-0.15,0.125,-32.3792323569647,304.025913569397,32.3792323569647,381.617712224886
4.99827391186136,-0.15,0.15,-32.526772858558,305.395974884313,32.526772858558,390.888907590694
4.99827391186136,-0.15,0.175,-32.6009316845142,306.360811583313,32.6009316845142,397.789630941257
4.99827391186136,-0.15,0.2,-32.6098513731181,306.969086918236,32.6098513731181,402.443880822757
4.99827391186136,-0.15,0.225,-32.56398175555,307.216073544414,32.56398175555,405.040266043008
4.99827391186136,-0.15,0.25,-32.4695521715614,307.161785827158,32.4695521715614,405.715298881099
4.99827391186136,-0.15,0.275,-32.3354398888583,306.79550851857,32.3354398888583,404.650017356304
4.99827391186136,-0.15,0.3,-32.166321611755,306.184345383502,32.166321611755,401.990152654416
4.99827391186136,-0.15,0.325,-31.9696645036781,305.314343233025,31.9696645036781,397.91129807103
4.99827391186136,-0.15,0.35,-31.7489218849728,304.256164937378,31.7489218849728,392.565645696241
4.99827391186136,-0.15,0.375,-31.5103487178609,302.994921529832,31.5103487178609,386.125038384629
4.99827391186136,-0.15,0.4,-31.2564848864685,301.601987653457,31.2564848864685,378.746039493801
4.99827391186136,-0.15,0.425,-30.9926013021426,300.06300124932,30.9926013021426,370.598079002353
4.99827391186136,-0.15,0.45,-30.7206264495148,298.447851654289,30.7206264495148,361.840552817957
4.99827391186136,-0.15,0.475,-30.4450968045602,296.743428991907,30.4450968045602,352.641483008293
4.99827391186136,-0.15,0.5,-30.167630519719,295.01667161461,30.167630519719,343.161904748869
4.99827391186136,-0.15,0.525,-29.8922896017257,293.25608352841,29.8922896017257,333.569137219637
4.99827391186136,-0.15,0.55,-29.6206850336642,291.524973796371,29.6206850336642,324.024854772204
4.99827391186136,-0.15,0.575,-29.356662556134,289.813739900886,29.356662556134,314.696160669507
4.99827391186136,-0.15,0.6,-29.1021339013488,288.182048778034,29.1021339013488,305.744483172175
4.99827391186136,-0.15,0.625,-28.8609737730473,286.622411226946,28.8609737730473,297.337064199122
4.99827391186136,-0.15,0.65,-28.6357135890541,285.191245683578,28.6357135890541,289.634274103787
4.99827391186136,-0.15,0.675,-28.4304791147611,283.883196647397,28.4304791147611,283.883196647397
4.99827391186136,-0.15,0.7,-28.2487635938469,282.752019102474,28.2487635938469,282.752019102474
4.99827391186136,-0.15,0.725,-28.095130215474,281.794176979903,28.095130215474,281.794176979903
4.99827391186136,-0.15,0.75,-27.9744188101547,281.06150676138,27.9744188101547,281.06150676138
4.99827391186136,-0.15,0.775,-27.8917589896043,280.551557306058,27.8917589896043,280.551557306058
4.99827391186136,-0.15,0.8,-27.8537944860614,280.315368581497,27.8537944860614,280.315368581497
4.99827391186136,-0.15,0.825,-27.8662537041867,280.350260391221,27.8662537041867,280.350260391221
4.99827391186136,-0.15,0.85,-27.9381621991747,280.708595026991,27.9381621991747,280.708595026991
4.99827391186136,-0.15,0.875,-28.0757154408072,281.384959376719,28.0757154408072,281.384959376719
4.99827391186136,-0.15,0.9,-28.2910975222971,282.437743615694,28.2910975222971,287.220894908788
4.99827391186136,-0.15,0.925,-28.590568300386,283.852975036561,28.590568300386,297.964146627532
4.99827391186136,-0.15,0.95,-28.9905661797992,285.7066367108,28.9905661797992,311.345841285547
4.99827391186136,-0.15,0.975,-29.4965846120298,287.960157550576,29.4965846120298,327.491203708487
4.99827391186136,-0.15,1,-30.1308963733281,290.737060022865,30.1308963733281,346.608978216271
4.99827391186136,-0.15,1.025,-30.896713769667,293.927220011432,30.896713769667,368.765608607352
4.99827391186136,-0.15,1.05,-31.8245708757599,297.786252327333,31.8245708757599,394.260053059013
4.99827391186136,-0.15,1.075,-32.9122695081363,301.983265306736,32.9122695081363,423.030541538174
4.99827391186136,-0.15,1.1,-34.2013115948121,307.119617199789,34.2013115948121,455.57755562149
4.99827391186136,-0.15,1.125,-35.6755800952298,311.735792570537,35.6755800952298,491.668749254022
4.99827391186136,-0.15,1.15,-37.3701278242728,316.798003925809,37.3701278242728,532.141291701726
4.99827391186136,-0.15,1.175,-35.0086755493516,281.235406953619,35.0086755493516,512.776064357825
4.99827391186136,-0.15,1.2,-18.7034290920442,139.966980224998,18.7034290920442,747.364434624263
4.99827391186136,-0.15,1.225,-2.27708274657956,15.0593512295391,2.27708274657956,398.124410282563
4.99827391186136,-0.125,-0.25,0.0452665218198121,0.956861382250489,0.0799618237898061,7.23448774365198
4.99827391186136,-0.125,-0.225,-0.477872055040532,11.2926179469201,1.77208412812225,249.646893184728
4.99827391186136,-0.125,-0.2,-5.37366637281755,85.6042188504119,9.57763855398648,269.182482654735
4.99827391186136,-0.125,-0.175,-12.5770453145874,173.947925578664,12.5770453145874,260.443902242717
4.99827391186136,-0.125,-0.15,-16.0871033538479,202.888584544211,16.0871033538479,204.764248265049
4.99827391186136,-0.125,-0.125,-17.8220965023248,211.239290220761,17.8220965023248,211.239290220761
4.99827391186136,-0.125,-0.1,-19.3268821961611,218.516720754321,19.3268821961611,218.516720754321
4.99827391186136,-0.125,-0.075,-20.6044320642646,224.615976110938,20.6044320642646,224.615976110938
4.99827391186136,-0.125,-0.05,-21.6845328428373,230.080637108728,21.6845328428373,230.080637108728
4.99827391186136,-0.125,-0.025,-22.587813977412,234.889164781514,22.587813977412,234.889164781514
4.99827391186136,-0.125,0,-23.3321576175029,239.152067418882,23.3321576175029,239.152067418882
4.99827391186136,-0.125,0.025,-23.9365111839695,242.839786138299,23.9365111839695,255.190628407269
4.99827391186136,-0.125,0.05,-24.4149975961536,246.017259558117,24.4149975961536,274.834487125065
4.99827391186136,-0.125,0.075,-24.7842855983591,248.679167545362,24.7842855983591,291.576269735153
4.99827391186136,-0.125,0.1,-25.0556469013165,250.87311517958,25.0556469013165,305.482665767985
4.99827391186136,-0.125,0.125,-25.2434238648267,252.607324160837,25.2434238648267,316.779553007844
4.99827391186136,-0.125,0.15,-25.3564425165185,253.919878325075,25.3564425165185,325.556782970476
4.99827391186136,-0.125,0.175,-25.4069348291114,254.829384275086,25.4069348291114,332.023126177506
4.99827391186136,-0.125,0.2,-25.4016224640359,255.366894179015,25.4016224640359,336.28857869941
4.99827391186136,-0.125,0.225,-25.3508310867886,255.55892143607,25.3508310867886,338.547662619927
4.99827391186136,-0.125,0.25,-25.2595220110943,255.431173942548,25.2595220110943,338.925985274113
4.99827391186136,-0.125,0.275,-25.1363093611385,255.015820694843,25.1363093611385,337.607441778434
4.99827391186136,-0.125,0.3,-24.9847196363654,254.33450043965,24.9847196363654,334.729010874902
4.99827391186136,-0.125,0.325,-24.8118591674199,253.423272989199,24.8118591674199,330.467130103515
4.99827391186136,-0.125,0.35,-24.6201237264763,252.300561569602,24.6201237264763,324.966726659535
4.99827391186136,-0.125,0.375,-24.4153370774789,251.005051909729,24.4153370774789,318.399240178914
4.99827391186136,-0.125,0.4,-24.1990572440179,249.552463143029,24.1990572440179,310.914974636623
4.99827391186136,-0.125,0.425,-23.9760745024431,247.983270743608,23.9760745024431,302.682188684446
4.99827391186136,-0.125,0.45,-23.7473997589408,246.310816912524,23.7473997589408,293.854657008764
4.99827391186136,-0.125,0.475,-23.517055464192,244.57690808506,23.517055464192,284.59876422446
4.99827391186136,-0.125,0.5,-23.285796302684,242.792788153264,23.285796302684,275.070279390987
4.99827391186136,-0.125,0.525,-23.0571467913074,241.001442778891,23.0571467913074,265.434655405342
4.99827391186136,-0.125,0.55,-22.8318967312625,239.212287898695,22.8318967312625,255.848417872415
4.99827391186136,-0.125,0.575,-22.6133354226984,237.469524084667,22.6133354226984,246.476811583675
4.99827391186136,-0.125,0.6,-22.4025825774799,235.780969105836,22.4025825774799,237.475987636762
4.99827391186136,-0.125,0.625,-22.2029400605095,234.192135102822,22.2029400605095,234.192135102822
4.99827391186136,-0.125,0.65,-22.0161635608147,232.709406479898,22.0161635608147,232.709406479898
4.99827391186136,-0.125,0.675,-21.845793906413,231.379676268356,21.845793906413,231.379676268356
4.99827391186136,-0.125,0.7,-21.6945521964163,230.208027823731,21.6945521964163,230.208027823731
4.99827391186136,-0.125,0.725,-21.5664130983845,229.242706477063,21.5664130983845,229.242706477063
4.99827391186136,-0.125,0.75,-21.465432803711,228.487699539947,21.465432803711,228.487699539947
4.99827391186136,-0.125,0.775,-21.3961635011738,227.99235800986,21.3961635011738,227.99235800986
4.99827391186136,-0.125,0.8,-21.3644316082042,227.760078037366,21.3644316082042,227.760078037366
4.99827391186136,-0.125,0.825,-21.3754227092417,227.840590476818,21.3754227092417,227.840590476818
4.99827391186136,-0.125,0.85,-21.4372749318416,228.237974777276,21.4372749318416,228.237974777276
4.99827391186136,-0.125,0.875,-21.5557115939028,229.000596808065,21.5557115939028,229.000596808065
4.99827391186136,-0.125,0.9,-21.7418992309291,230.13614705719,21.7418992309291,230.13614705719
4.99827391186136,-0.125,0.925,-22.001747631265,231.687870201611,22.001747631265,231.687870201611
4.99827391186136,-0.125,0.95,-22.3504572133427,233.67303370539,22.3504572133427,239.883013599197
4.99827391186136,-0.125,0.975,-22.7933564356017,236.122415528038,22.7933564356017,255.501200574494
4.99827391186136,-0.125,1,-23.3511492245302,239.073421825673,23.3511492245302,274.00074305614
4.99827391186136,-0.125,1.025,-24.0271232226033,242.531469376374,24.0271232226033,295.521599827824
4.99827391186136,-0.125,1.05,-24.8497176858712,246.573258564176,24.8497176858712,320.258788850758
4.99827391186136,-0.125,1.075,-25.8177420974375,251.139792652922,25.8177420974375,348.283801716621
4.99827391186136,-0.125,1.1,-26.9712402741028,256.321472797478,26.9712402741028,379.90419903518
4.99827391186136,-0.125,1.125,-28.3044030934619,261.810551337247,28.3044030934619,415.141286160337
4.99827391186136,-0.125,1.15,-29.8638263745032,267.302979026724,29.8638263745032,454.413931621785
4.99827391186136,-0.125,1.175,-28.2072149941054,244.442646952423,28.2072149941054,442.495154152425
4.99827391186136,-0.125,1.2,-15.282337871088,126.030362396814,15.282337871088,601.416910203948
4.99827391186136,-0.125,1.225,-1.88402266720106,14.7145420150554,1.88402266720106,329.018172773394
4.99827391186136,-0.1,-0.25,0.0359259225352282,-0.17974454483123,0.0824561439737171,5.41993027933209
4.99827391186136,-0.1,-0.225,-0.269924956822287,6.73943317255812,1.58392374970236,224.797054689214
4.99827391186136,-0.1,-0.2,-3.56871436351028,59.1933570597854,8.48244399847168,217.083836863315
4.99827391186136,-0.1,-0.175,-8.87962938671052,122.226948935247,10.6264489046637,199.673778703403
4.99827391186136,-0.1,-0.15,-11.7569480375554,143.906239825479,11.7569480375554,195.380555051008
4.99827391186136,-0.1,-0.125,-13.3353447318562,149.945253973919,13.3353447318562,165.26929714528
4.99827391186136,-0.1,-0.1,-14.6875830880884,155.756925215571,14.6875830880884,155.756925215571
4.99827391186136,-0.1,-0.075,-15.8302994453702,161.021419589551,15.8302994453702,161.021419589551
4.99827391186136,-0.1,-0.05,-16.7882957112161,165.738044665002,16.7882957112161,165.738044665002
4.99827391186136,-0.1,-0.025,-17.5831596327289,169.928135209245,17.5831596327289,169.928135209245
4.99827391186136,-0.1,0,-18.2315570941426,173.618642530139,18.2315570941426,176.61616719949
4.99827391186136,-0.1,0.025,-18.7519523627076,176.835676113269,18.7519523627076,198.568990203902
4.99827391186136,-0.1,0.05,-19.1583012211649,179.598549637797,19.1583012211649,217.468290841106
4.99827391186136,-0.1,0.075,-19.466457030048,181.928721509453,19.466457030048,233.534476716484
4.99827391186136,-0.1,0.1,-19.6875831300301,183.845599058095,19.6875831300301,246.842466772989
4.99827391186136,-0.1,0.125,-19.8351331044129,185.371621094131,19.8351331044129,257.604640039005
4.99827391186136,-0.1,0.15,-19.9178079413508,186.523960124501,19.9178079413508,265.912835088457
4.99827391186136,-0.1,0.175,-19.946870277116,187.329526292751,19.946870277116,271.967166877074
4.99827391186136,-0.1,0.2,-19.928916392038,187.802691923901,19.928916392038,275.876578164675
4.99827391186136,-0.1,0.225,-19.8732157246348,187.975594871534,19.8732157246348,277.829530185509
4.99827391186136,-0.1,0.25,-19.7846107662418,187.860178636978,19.7846107662418,277.949086213187
4.99827391186136,-0.1,0.275,-19.6705859258369,187.493206500609,19.6705859258369,276.414350563325
4.99827391186136,-0.1,0.3,-19.5345610313351,186.884459472258,19.5345610313351,273.359090571464
4.99827391186136,-0.1,0.325,-19.3824575724758,186.074327103865,19.3824575724758,268.955487144721
4.99827391186136,-0.1,0.35,-19.2165874180216,185.070396183824,19.2165874180216,263.345050804683
4.99827391186136,-0.1,0.375,-19.0415487769086,183.915775905957,19.0415487769086,256.695090121523
4.99827391186136,-0.1,0.4,-18.8588515323524,182.615714441741,18.8588515323524,249.152521482313
4.99827391186136,-0.1,0.425,-18.6720265203611,181.215447745794,18.6720265203611,240.881358886312
4.99827391186136,-0.1,0.45,-18.4820831990403,179.717811036745,18.4820831990403,232.032123664666
4.99827391186136,-0.1,0.475,-18.2917499016724,178.169913909779,18.2917499016724,222.766708308914
4.99827391186136,-0.1,0.5,-18.1018337973915,176.572215862633,18.1018337973915,213.237832032573
4.99827391186136,-0.1,0.525,-17.9145248365832,174.973680924282,17.9145248365832,203.60615680528
4.99827391186136,-0.1,0.55,-17.7307240697033,173.372484568946,17.7307240697033,194.025450288536
4.99827391186136,-0.1,0.575,-17.5523382069711,171.819523302598,17.5523382069711,184.655864347588
4.99827391186136,-0.1,0.6,-17.3806611644235,170.310775134659,17.3806611644235,175.651190595086
4.99827391186136,-0.1,0.625,-17.2175566873722,168.899139565233,17.2175566873722,168.899139565233
4.99827391186136,-0.1,0.65,-17.0650219236645,167.578461191837,17.0650219236645,167.578461191837
4.99827391186136,-0.1,0.675,-16.9250975379971,166.403620964337,16.9250975379971,166.403620964337
4.99827391186136,-0.1,0.7,-16.8008174673263,165.366402589206,16.8008174673263,165.366402589206
4.99827391186136,-0.1,0.725,-16.694590304339,164.523449400915,16.694590304339,164.523449400915
4.99827391186136,-0.1,0.75,-16.610858357354,163.86467263284,16.610858357354,163.86467263284
4.99827391186136,-0.1,0.775,-16.5525448899922,163.447888083956,16.5525448899922,163.447888083956
4.99827391186136,-0.1,0.8,-16.5259286045262,163.261700100439,16.5259286045262,163.261700100439
4.99827391186136,-0.1,0.825,-16.5345236580591,163.363811379431,16.5345236580591,163.363811379431
4.99827391186136,-0.1,0.85,-16.5869528880659,163.74302278979,16.5869528880659,163.74302278979
4.99827391186136,-0.1,0.875,-16.6872876857509,164.4542882848,16.6872876857509,164.4542882848
4.99827391186136,-0.1,0.9,-16.8471115974761,165.490159216217,16.8471115974761,165.490159216217
4.99827391186136,-0.1,0.925,-17.0708604008985,166.89750978012,17.0708604008985,166.89750978012
4.99827391186136,-0.1,0.95,-17.373836170898,168.680297885594,17.373836170898,175.240349695339
4.99827391186136,-0.1,0.975,-17.7604427168634,170.866505956963,17.7604427168634,190.30818960785
4.99827391186136,-0.1,1,-18.2506259167366,173.486534017724,18.2506259167366,208.202571603546
4.99827391186136,-0.1,1.025,-18.8481170709729,176.527058187351,18.8481170709729,229.031668016621
4.99827391186136,-0.1,1.05,-19.5785819050947,180.074080325611,19.5785819050947,253.022498169023
4.99827391186136,-0.1,1.075,-20.4444744805982,184.02616969178,20.4444744805982,280.190751600336
4.99827391186136,-0.1,1.1,-21.4794156597831,188.579905580301,21.4794156597831,310.907911442986
4.99827391186136,-0.1,1.125,-22.6884496162646,193.434891907462,22.6884496162646,345.101771288171
4.99827391186136,-0.1,1.15,-24.1103060172665,198.963771685233,24.1103060172665,383.274892309696
4.99827391186136,-0.1,1.175,-22.9205878779161,183.091852335818,22.9205878779161,377.976582686419
4.99827391186136,-0.1,1.2,-12.4754706773723,97.6196297135545,12.4754706773723,488.57769672415
4.99827391186136,-0.1,1.225,-1.55194850974109,12.2397342612816,1.55194850974109,269.976921262548
4.99827391186136,-0.075,-0.25,0.0425053358768952,-0.210385501071253,0.079503068571275,4.62702025301739
4.99827391186136,-0.075,-0.225,-0.136320147540426,3.32462038434182,1.43505517858136,202.638874940489
4.99827391186136,-0.075,-0.2,-2.407662486889,33.7913607524936,7.50145947450256,182.625313150404
4.99827391186136,-0.075,-0.175,-6.44653843104004,73.0111000623735,8.9840981635535,157.948694145356
4.99827391186136,-0.075,-0.15,-8.86497797067213,88.435242933043,8.86497797067213,186.489434384479
4.99827391186136,-0.075,-0.125,-10.2847105093232,94.5968287539605,10.2847105093232,156.727981809189
4.99827391186136,-0.075,-0.1,-11.4930036537583,100.221883693614,11.4930036537583,125.839014596862
4.99827391186136,-0.075,-0.075,-12.5044709229829,105.252856988009,12.5044709229829,105.252856988009
4.99827391186136,-0.075,-0.05,-13.3462998690978,109.757322154059,13.3462998690978,109.757322154059
4.99827391186136,-0.075,-0.025,-14.0381371742892,113.736004573457,14.0381371742892,113.736004573457
4.99827391186136,-0.075,0,-14.5960886165899,117.247861317471,14.5960886165899,127.133797826693
4.99827391186136,-0.075,0.025,-15.0381859029263,120.286060332594,15.0381859029263,148.325317646983
4.99827391186136,-0.075,0.05,-15.3772493926979,122.899184648279,15.3772493926979,166.522440277706
4.99827391186136,-0.075,0.075,-15.6291015135847,125.08810053029,15.6291015135847,181.96633092429
4.99827391186136,-0.075,0.1,-15.803829354404,126.888551660498,15.803829354404,194.708398453138
4.99827391186136,-0.075,0.125,-15.9147869100102,128.311412417823,15.9147869100102,204.97496520476
4.99827391186136,-0.075,0.15,-15.9697842838099,129.382795677596,15.9697842838099,212.839983483783
4.99827391186136,-0.075,0.175,-15.9798030720984,130.122243641068,15.9798030720984,218.512242844173
4.99827391186136,-0.075,0.2,-15.9507152972278,130.54942310076,15.9507152972278,222.086951623322
4.99827391186136,-0.075,0.225,-15.8913256767221,130.690525958398,15.8913256767221,223.757469899219
4.99827391186136,-0.075,0.25,-15.8058800905128,130.561125957486,15.8058800905128,223.636190440763
4.99827391186136,-0.075,0.275,-15.7012440154108,130.192140287983,15.7012440154108,221.904509848682
4.99827391186136,-0.075,0.3,-15.5803408443345,129.596546822574,15.5803408443345,218.687689916909
4.99827391186136,-0.075,0.325,-15.448354765694,128.808354594524,15.448354765694,214.158424981655
4.99827391186136,-0.075,0.35,-15.3071852521932,127.838842991362,15.3071852521932,208.451147390995
4.99827391186136,-0.075,0.375,-15.1606067984119,126.723870304999,15.1606067984119,201.732479555152
4.99827391186136,-0.075,0.4,-15.0097897806103,125.473589009581,15.0097897806103,194.143126473056
4.99827391186136,-0.075,0.425,-14.8573786195901,124.124865134332,14.8573786195901,185.845660143206
4.99827391186136,-0.075,0.45,-14.7041056638985,122.687148308127,14.7041056638985,176.98486597627
4.99827391186136,-0.075,0.475,-14.5517652832951,121.197788483032,14.5517652832951,167.720816768641
4.99827391186136,-0.075,0.5,-14.4009389623171,119.665890255369,14.4009389623171,158.200694141031
4.99827391186136,-0.075,0.525,-14.2528440258063,118.128947221377,14.2528440258063,148.583295446202
4.99827391186136,-0.075,0.55,-14.1081962891412,116.596048608052,14.1081962891412,139.016807807793
4.99827391186136,-0.075,0.575,-13.9678970710043,115.104534009039,13.9678970710043,129.659768591195
4.99827391186136,-0.075,0.6,-13.8330850373217,113.663822466614,13.8330850373217,120.660075063113
4.99827391186136,-0.075,0.625,-13.7045922097231,112.31070644836,13.7045922097231,112.31070644836
4.99827391186136,-0.075,0.65,-13.5842802547281,111.055376072074,13.5842802547281,111.055376072074
4.99827391186136,-0.075,0.675,-13.4731424500643,109.933434709052,13.4731424500643,109.933434709052
4.99827391186136,-0.075,0.7,-13.3740852819981,108.956529227914,13.3740852819981,108.956529227914
4.99827391186136,-0.075,0.725,-13.2884731946016,108.157975855873,13.2884731946016,108.157975855873
4.99827391186136,-0.075,0.75,-13.2206117869024,107.55206630887,13.2206117869024,107.55206630887
4.99827391186136,-0.075,0.775,-13.1724154034414,107.167952255656,13.1724154034414,107.167952255656
4.99827391186136,-0.075,0.8,-13.1499869754798,107.024695285315,13.1499869754798,107.024695285315
4.99827391186136,-0.075,0.825,-13.1559185619283,107.144099345308,13.1559185619283,107.144099345308
4.99827391186136,-0.075,0.85,-13.1985651748622,107.553769713302,13.1985651748622,107.553769713302
4.99827391186136,-0.075,0.875,-13.2812427777331,108.262834829907,13.2812427777331,108.262834829907
4.99827391186136,-0.075,0.9,-13.4150841734707,109.313962690533,13.4150841734707,109.313962690533
4.99827391186136,-0.075,0.925,-13.6040550174467,110.694882348364,13.6040550174467,110.694882348364
4.99827391186136,-0.075,0.95,-13.8626791012662,112.474050221949,13.8626791012662,117.635596111404
4.99827391186136,-0.075,0.975,-14.1953455368998,114.604012441884,14.1953455368998,132.199300781127
4.99827391186136,-0.075,1,-14.6206963957708,117.195108048321,14.6206963957708,149.498305534957
4.99827391186136,-0.075,1.025,-15.1431630192681,120.143592907827,15.1431630192681,169.705969766235
4.99827391186136,-0.075,1.05,-15.7863379714958,123.623513816649,15.7863379714958,192.956067880595
4.99827391186136,-0.075,1.075,-16.5545093591503,127.446652190716,16.5545093591503,219.375489683202
4.99827391186136,-0.075,1.1,-17.4777023118742,131.894982137598,17.4777023118742,249.171742660442
4.99827391186136,-0.075,1.125,-18.5659655513227,136.640029640852,18.5659655513227,282.475924222364
4.99827391186136,-0.075,1.15,-19.8495559229653,142.176271858951,19.8495559229653,319.439218976214
4.99827391186136,-0.075,1.175,-19.0008316912117,131.57576063468,19.0008316912117,320.242905861703
4.99827391186136,-0.075,1.2,-10.4033092579247,69.6464651760214,10.4033092579247,405.536740471762
4.99827391186136,-0.075,1.225,-1.28001995155921,8.64329869845079,1.28001995155921,226.60188143417
4.99827391186136,-0.05,-0.25,0.0257037165365878,-0.355545470368878,0.072076058210225,4.15971326909542
4.99827391186136,-0.05,-0.225,-0.0971064413116992,0.773789681036015,1.29387820563907,182.410301268522
4.99827391186136,-0.05,-0.2,-1.84958562405451,12.4503772986605,6.60708891049159,151.585863439318
4.99827391186136,-0.05,-0.175,-5.17622459149683,30.8639232408857,7.49891618502912,134.816339952019
4.99827391186136,-0.05,-0.15,-7.2755528134369,40.8530563391946,7.75207485649638,178.107893866953
4.99827391186136,-0.05,-0.125,-8.54783507108825,46.5355834694596,8.54783507108825,148.878273359663
4.99827391186136,-0.05,-0.1,-9.61901880061011,51.8180707034426,9.61901880061011,118.29180443737
4.99827391186136,-0.05,-0.075,-10.5103655176047,56.5170761748791,10.5103655176047,87.6228212830951
4.99827391186136,-0.05,-0.05,-11.2431641104839,60.7495873409434,11.2431641104839,61.8808931018888
4.99827391186136,-0.05,-0.025,-11.8389845141136,64.4894228602237,11.8389845141136,64.4894228602237
4.99827391186136,-0.05,0,-12.3117556278286,67.7854827852796,12.3117556278286,83.0073552332225
4.99827391186136,-0.05,0.025,-12.6800801384515,70.638377905879,12.6800801384515,103.442829423782
4.99827391186136,-0.05,0.05,-12.9557173723066,73.0808075433483,12.9557173723066,120.963711986611
4.99827391186136,-0.05,0.075,-13.1543044143744,75.1262900279324,13.1543044143744,135.800503432373
4.99827391186136,-0.05,0.1,-13.2853600270897,76.7989986649525,13.2853600270897,148.005334284796
4.99827391186136,-0.05,0.125,-13.3616863997819,78.1188024287182,13.3616863997819,157.798041320236
4.99827391186136,-0.05,0.15,-13.3907584203827,79.1045505271426,13.3907584203827,165.249992048074
4.99827391186136,-0.05,0.175,-13.3827989333018,79.7805837970307,13.3827989333018,170.565817918824
4.99827391186136,-0.05,0.2,-13.3434650616689,80.1621130483709,13.3434650616689,173.836489710798
4.99827391186136,-0.05,0.225,-13.2806804089213,80.2768454913618,13.2806804089213,175.252394387008
4.99827391186136,-0.05,0.25,-13.1985338950037,80.137678853653,13.1985338950037,174.920990960227
4.99827391186136,-0.05,0.275,-13.1029425925391,79.7746623171454,13.1029425925391,173.021190173171
4.99827391186136,-0.05,0.3,-12.9966926567015,79.1994253142823,12.9966926567015,169.67314168253
4.99827391186136,-0.05,0.325,-12.8839909784159,78.443421605546,12.8839909784159,165.047141510378
4.99827391186136,-0.05,0.35,-12.7665965188624,77.5177791638626,12.7665965188624,159.272597582632
4.99827391186136,-0.05,0.375,-12.6473028434688,76.4546177437757,12.6473028434688,152.513611594061
4.99827391186136,-0.05,0.4,-12.5271231090287,75.2651190661889,12.5271231090287,144.906073926329
4.99827391186136,-0.05,0.425,-12.4077321690906,73.9815563474312,12.4077321690906,136.609820105222
4.99827391186136,-0.05,0.45,-12.2896806124355,72.6155744405341,12.2896806124355,127.765080218097
4.99827391186136,-0.05,0.475,-12.1738131463711,71.1992478860926,12.1738131463711,118.528951845822
4.99827391186136,-0.05,0.5,-12.0605001729772,69.7449910340886,12.0605001729772,109.044343482015
4.99827391186136,-0.05,0.525,-11.9500353714909,68.2843813425682,11.9500353714909,99.4668486780943
4.99827391186136,-0.05,0.55,-11.8428904802326,66.8308468259372,11.8428904802326,89.9406764129485
4.99827391186136,-0.05,0.575,-11.7390763400306,65.4151192070281,11.7390763400306,80.6209365005135
4.99827391186136,-0.05,0.6,-11.6394497185428,64.0518897515936,11.6394497185428,71.6518429548677
4.99827391186136,-0.05,0.625,-11.5439964230243,62.7705554648517,11.5439964230243,63.1888958647628
4.99827391186136,-0.05,0.65,-11.4542490707252,61.587436185687,11.4542490707252,61.587436185687
4.99827391186136,-0.05,0.675,-11.3704173093692,60.5298640406296,11.3704173093692,60.5298640406296
4.99827391186136,-0.05,0.7,-11.2950125921278,59.616426772464,11.2950125921278,59.616426772464
4.99827391186136,-0.05,0.725,-11.2287093203511,58.8712627770562,11.2287093203511,58.8712627770562
4.99827391186136,-0.05,0.75,-11.1753159556524,58.3163670025403,11.1753159556524,59.9230515722977
4.99827391186136,-0.05,0.775,-11.1362040954953,57.9708905122146,11.1362040954953,61.915335513516
4.99827391186136,-0.05,0.8,-11.1168108866998,57.8622164082351,11.1168108866998,62.573278061432
4.99827391186136,-0.05,0.825,-11.1194273388394,58.0016083264771,11.1194273388394,61.7430988289272
4.99827391186136,-0.05,0.85,-11.1514543436628,58.4251849495733,11.1514543436628,59.3374571149873
4.99827391186136,-0.05,0.875,-11.2163147215207,59.1316111482356,11.2163147215207,59.1316111482356
4.99827391186136,-0.05,0.9,-11.3236881105951,60.1712340249344,11.3236881105951,60.1712340249344
4.99827391186136,-0.05,0.925,-11.4783435626052,61.5225594807554,11.4783435626052,61.5225594807554
4.99827391186136,-0.05,0.95,-11.6924938403229,63.2588381902908,11.6924938403229,66.3253574260847
4.99827391186136,-0.05,0.975,-11.9725123507231,65.326696338666,11.9725123507231,80.3870264490685
4.99827391186136,-0.05,1,-12.333297036797,67.8351966038367,12.333297036797,97.1237434109407
4.99827391186136,-0.05,1.025,-12.7832126315286,70.6819920407334,12.7832126315286,116.69870902686
4.99827391186136,-0.05,1.05,-13.3398202322038,74.0297355951958,13.3398202322038,139.247500807844
4.99827391186136,-0.05,1.075,-14.0143214214943,77.7084242394441,14.0143214214943,164.883741162106
4.99827391186136,-0.05,1.1,-14.8270424188952,81.9635267205956,14.8270424188952,193.818351294311
4.99827391186136,-0.05,1.125,-15.7986101110123,86.5865390432187,15.7986101110123,226.155641657331
4.99827391186136,-0.05,1.15,-16.9451584281115,91.902626062408,16.9451584281115,262.06459657896
4.99827391186136,-0.05,1.175,-16.2852206310906,87.075021326394,16.2852206310906,268.057901376651
4.99827391186136,-0.05,1.2,-8.9571174049681,46.9424663709679,8.9571174049681,347.242437668318
4.99827391186136,-0.05,1.225,-1.11698459740579,5.52120210974239,1.11698459740579,195.563725157225
4.99827391186136,-0.025,-0.25,0.026604524152065,-0.186687775496487,0.0667977452816346,3.68546190364094
4.99827391186136,-0.025,-0.225,-0.0927132315165887,-1.14804726028273,1.16788585008264,163.873831220724
4.99827391186136,-0.025,-0.2,-1.75807201304529,-5.52721456123125,5.79190125410443,144.39657847425
4.99827391186136,-0.025,-0.175,-4.85319083666629,-5.09278521748958,6.77410388343092,162.713335405767
4.99827391186136,-0.025,-0.15,-6.76657495281888,0.107230910458501,8.17908196978027,170.166516206895
4.99827391186136,-0.025,-0.125,-7.90112840379615,5.50723604873472,8.7250037657072,141.316929378536
4.99827391186136,-0.025,-0.1,-8.84499361370146,10.4914700803161,9.21353762470694,111.180176194443
4.99827391186136,-0.025,-0.075,-9.62087839440409,14.9610345603027,9.65651253796905,81.572341384364
4.99827391186136,-0.025,-0.05,-10.2507373840469,18.9743114067407,10.2507373840469,56.6170572133106
4.99827391186136,-0.025,-0.025,-10.7552751447749,22.5185111812367,10.7552751447749,34.3584524133456
4.99827391186136,-0.025,0,-11.1481650682355,25.6359582964389,11.1481650682355,44.4236845023986
4.99827391186136,-0.025,0.025,-11.4474123158564,28.3285931191986,11.4474123158564,64.1515533179695
4.99827391186136,-0.025,0.05,-11.6641430645519,30.6294340171259,11.6641430645519,81.0246316603893
4.99827391186136,-0.025,0.075,-11.8135557335646,32.5513580158334,11.8135557335646,95.2921483773761
4.99827391186136,-0.025,0.1,-11.9044885124965,34.1178843647943,11.9044885124965,106.984699291149
4.99827391186136,-0.025,0.125,-11.9493349228233,35.3492424400263,11.9493349228233,116.333748589244
4.99827391186136,-0.025,0.15,-11.9549460531969,36.2623893996712,11.9549460531969,123.394915268084
4.99827391186136,-0.025,0.175,-11.9310982015441,36.8824094755839,11.9310982015441,128.379566278639
4.99827391186136,-0.025,0.2,-11.8828998096989,37.2222220751821,11.8828998096989,131.36672706284
4.99827391186136,-0.025,0.225,-11.8177674326379,37.3100441374883,11.8177674326379,132.550196585999
4.99827391186136,-0.025,0.25,-11.739305936117,37.156557756957,11.7529132053117,132.028065184348
4.99827391186136,-0.025,0.275,-11.6528659106921,36.7919117803041,11.7078329211537,129.980402165738
4.99827391186136,-0.025,0.3,-11.5607978352098,36.2257553816876,11.6430599190834,126.519744752661
4.99827391186136,-0.025,0.325,-11.466693959997,35.4892999314852,11.5617175922161,121.816035270294
4.99827391186136,-0.025,0.35,-11.3719106126299,34.5919561999216,11.4650384673684,115.992248220553
4.99827391186136,-0.025,0.375,-11.2785918967417,33.5653769828547,11.355849440292,109.211150710651
4.99827391186136,-0.025,0.4,-11.187367766692,32.419271013676,11.2356674759408,101.602961645693
4.99827391186136,-0.025,0.425,-11.0992404476798,31.1852998347679,11.1071187976695,93.3255989762237
4.99827391186136,-0.025,0.45,-11.0143847803189,29.8738412765997,11.0143847803189,84.5140743989682
4.99827391186136,-0.025,0.475,-10.9329591926303,28.5162455571529,10.9329591926303,75.3232940556731
4.99827391186136,-0.025,0.5,-10.85495561178,27.1238196699896,10.85495561178,65.8911552860011
4.99827391186136,-0.025,0.525,-10.7799764641286,25.7273096376007,10.7799764641286,56.3710285873901
4.99827391186136,-0.025,0.55,-10.708103822191,24.3391514467959,10.708103822191,46.9020928566024
4.99827391186136,-0.025,0.575,-10.6386619087616,22.9891414587827,10.6386619087616,37.6373953350446
4.99827391186136,-0.025,0.6,-10.5720989612646,21.6910570240353,10.5720989612646,28.7158606472289
4.99827391186136,-0.025,0.625,-10.5077310806438,20.4732714605518,10.5077310806438,34.3583401217467
4.99827391186136,-0.025,0.65,-10.4466547464431,19.3512304372525,10.4466547464431,41.206882083982
4.99827391186136,-0.025,0.675,-10.3884436619265,18.3511945536348,10.3884436619265,47.3622897587243
4.99827391186136,-0.025,0.7,-10.3351331166721,17.4908533572278,10.3351331166721,52.7052690210064
4.99827391186136,-0.025,0.725,-10.2868191158541,16.7933280489285,10.2868191158541,57.0973493467544
4.99827391186136,-0.025,0.75,-10.2467745917379,16.2795500623886,10.2467745917379,60.428852038813
4.99827391186136,-0.025,0.775,-10.215883904462,15.9679655736599,10.215883904462,62.5538314269681
4.99827391186136,-0.025,0.8,-10.1989595047227,15.8843803213747,10.1989595047227,63.3762892733047
4.99827391186136,-0.025,0.825,-10.1979429806943,16.0402773616649,10.1979429806943,62.7386708865339
4.99827391186136,-0.025,0.85,-10.2194784772852,16.4688222304801,10.2194784772852,60.5637415447199
4.99827391186136,-0.025,0.875,-10.2668392781143,17.1711949164457,10.2668392781143,56.6768762521188
4.99827391186136,-0.025,0.9,-10.3487610516306,18.1914113167167,10.3487610516306,51.0255322594731
4.99827391186136,-0.025,0.925,-10.4701384945434,19.515740761781,10.4701384945434,43.4120268665791
4.99827391186136,-0.025,0.95,-10.6419944541707,21.2034763027439,10.6419944541707,33.8143904523329
4.99827391186136,-0.025,0.975,-10.8711780083968,23.2203353190942,10.8711780083968,34.8828121846281
4.99827391186136,-0.025,1,-11.1711113165041,25.6457170850801,11.1711113165041,51.0581408665976
4.99827391186136,-0.025,1.025,-11.5510262409508,28.4194143579028,11.5510262409508,70.0329028146228
4.99827391186136,-0.025,1.05,-12.0267390506272,31.6448265814302,12.0267390506272,91.8785258748794
4.99827391186136,-0.025,1.075,-12.610573823334,35.23598636214,12.610573823334,116.783326496536
4.99827391186136,-0.025,1.1,-13.3208094647964,39.3258734983439,13.3208094647964,144.84804045709
4.99827391186136,-0.025,1.125,-14.177756352584,43.8497236139083,14.177756352584,176.303927929276
4.99827391186136,-0.025,1.15,-15.1955875565787,48.9654764096582,15.1955875565787,211.10615623704
4.99827391186136,-0.025,1.175,-14.5970588988605,48.6020197280166,14.5970588988605,221.776937999588
4.99827391186136,-0.025,1.2,-8.02947847389895,27.3707304454513,8.02947847389895,311.267284632765
4.99827391186136,-0.025,1.225,-0.997304150105484,3.37334702074875,0.997304150105484,175.492742755142
4.99827391186136,0,-0.25,0.0153830698472501,-0.227338594853729,0.0598018628051505,3.34909465167477
4.99827391186136,0,-0.225,-0.153209595005051,-3.02323637315303,1.05163109633859,147.112551879576
4.99827391186136,0,-0.2,-2.10713003517332,-21.4460873191828,5.05665630426143,151.443007541053
4.99827391186136,0,-0.175,-5.39207738536187,-36.6390777353332,7.10801374122943,186.33454252423
4.99827391186136,0,-0.15,-7.22569896770955,-35.5128938753525,8.54116523702315,167.886393756915
4.99827391186136,0,-0.125,-8.22742114700789,-30.3225976300096,9.07576079630493,134.272681497778
4.99827391186136,0,-0.1,-9.04898224320129,-25.575555578678,9.55331927868184,104.62244451371
4.99827391186136,0,-0.075,-9.71674037817003,-21.3337041457443,9.98688091439167,75.9946662246199
4.99827391186136,0,-0.05,-10.2487303851145,-17.5238864367994,10.3681556653849,51.7799069475
4.99827391186136,0,-0.025,-10.6671486483521,-14.1516840382455,10.7098435579484,30.1542236932439
4.99827391186136,0,0,-10.9838719766901,-11.1897260502212,11.0052460028463,11.1897260502212
4.99827391186136,0,0.025,-11.2173355102726,-8.62451872469112,11.2613604226182,29.8196574528243
4.99827391186136,0,0.05,-11.3777513682293,-6.44046223224621,11.4761950543698,46.0711701047155
4.99827391186136,0,0.075,-11.4800363427421,-4.6119968289159,11.6567091630439,59.786921685349
4.99827391186136,0,0.1,-11.5326145721461,-3.13051499093575,11.7998318598391,70.9940832668928
4.99827391186136,0,0.125,-11.5472165454294,-1.96468744511544,11.9118941820182,79.920616225404
4.99827391186136,0,0.15,-11.5305258944968,-1.1093410962396,11.9913231972567,86.6179758756225
4.99827391186136,0,0.175,-11.4914651200352,-0.530534101783587,12.043201093669,91.2945573125722
4.99827391186136,0,0.2,-11.4350851010683,-0.224511568714355,12.0670170207433,94.0248001787459
4.99827391186136,0,0.225,-11.367862138786,-0.156324152844873,12.0669483730662,94.9998003608786
4.99827391186136,0,0.25,-11.2933799292227,-0.322437720636722,12.0432370766367,94.3129151984358
4.99827391186136,0,0.275,-11.2160185461356,-0.687750533966577,11.9994226560887,92.1415664261297
4.99827391186136,0,0.3,-11.1381033342764,-1.24821143292126,11.9362878644839,88.593592414281
4.99827391186136,0,0.325,-11.0622564069915,-1.96905488684742,11.856931102724,83.8362045894616
4.99827391186136,0,0.35,-10.9897828638454,-2.84525940736652,11.7625292495575,77.9878227867882
4.99827391186136,0,0.375,-10.9218737125546,-3.84268156306831,11.6558794706548,71.2083291485799
4.99827391186136,0,0.4,-10.8590699772827,-4.95506231832356,11.5384477163639,63.6235952581416
4.99827391186136,0,0.425,-10.8014468940468,-6.14905299544562,11.4128259009218,55.3884729551753
4.99827391186136,0,0.45,-10.7490473135649,-7.41701683087359,11.2806899829041,46.6338684635554
4.99827391186136,0,0.475,-10.7011343971189,-8.72652957983085,11.1444890063415,37.5114289547603
4.99827391186136,0,0.5,-10.6575231600067,-10.068520279381,11.0060466650561,28.1552049747375
4.99827391186136,0,0.525,-10.6169576019206,-11.4116365842908,10.8677067849326,18.7150909513461
4.99827391186136,0,0.55,-10.5792972350171,-12.7453541740953,10.7313915766181,12.7453541740953
4.99827391186136,0,0.575,-10.5430515190336,-14.0396086173239,10.5993610683444,19.1797606306409
4.99827391186136,0,0.6,-10.5083983215543,-15.282380586816,10.5083983215543,27.0105561186456
4.99827391186136,0,0.625,-10.4738931242389,-16.4452225788219,10.4738931242389,34.4175678266
4.99827391186136,0,0.65,-10.4403075304946,-17.5144789230383,10.4403075304946,41.2766005173048
4.99827391186136,0,0.675,-10.4065252475221,-18.4638061623093,10.4065252475221,47.4582348330268
4.99827391186136,0,0.7,-10.3741869612664,-19.2775728975689,10.3741869612664,52.8440430450661
4.99827391186136,0,0.725,-10.3427952720835,-19.9322396774154,10.3427952720835,57.3007979934962
4.99827391186136,0,0.75,-10.3151296386565,-20.4095426136547,10.3151296386565,60.718591364558
4.99827391186136,0,0.775,-10.2916187682728,-20.6897428725455,10.2916187682728,62.9581680771228
4.99827391186136,0,0.8,-10.2764324492734,-20.7508472755915,10.2764324492734,63.9214133729091
4.99827391186136,0,0.825,-10.2712601637052,-20.57835321639,10.2712601637052,63.4597772325586
4.99827391186136,0,0.85,-10.2818734163906,-20.1449123904939,10.2818734163906,61.4908652923611
4.99827391186136,0,0.875,-10.311601621159,-19.4433353136265,10.311601621159,57.852579604239
4.99827391186136,0,0.9,-10.3679553792193,-18.4387487324006,10.3679553792193,52.4827278876669
4.99827391186136,0,0.925,-10.4563545688709,-17.1341547025643,10.4563545688709,45.2010607647922
4.99827391186136,0,0.95,-10.5860689135676,-15.4845316536455,10.5860689135676,35.9704799324286
4.99827391186136,0,0.975,-10.7651698053969,-13.506575147965,10.7651698053969,24.5856441239408
4.99827391186136,0,1,-11.0045626282122,-11.1421938407548,11.0076073772981,11.1421938407548
4.99827391186136,0,1.025,-11.3156787679266,-8.42488507502056,11.3156787679266,29.1750639335268
4.99827391186136,0,1.05,-11.710769471623,-5.28045339797306,11.710769471623,50.3448494123767
4.99827391186136,0,1.075,-12.2055756615963,-1.75916813468223,12.2055756615963,74.4979868554753
4.99827391186136,0,1.1,-12.8133890327766,2.23298198766917,12.8133890327766,101.729709506881
4.99827391186136,0,1.125,-13.5587958070246,6.65297137282727,13.5587958070246,132.265427823196
4.99827391186136,0,1.15,-14.449404904588,11.5976680944942,14.449404904588,166.041491417938
4.99827391186136,0,1.175,-13.8129635455813,15.1092424384014,13.8129635455813,180.642825564797
4.99827391186136,0,1.2,-7.56759049054628,10.228790000916,7.56759049054628,294.244237780561
4.99827391186136,0,1.225,-0.946585780177422,1.30332555311406,0.946585780177422,164.705487348386
4.99827391186136,0.025,-0.25,0.0159464950111397,-0.124993686769289,0.0557786463351656,3.02291737361552
4.99827391186136,0.025,-0.225,-0.240734135551443,-4.45135444649565,0.948299009872208,131.877758304605
4.99827391186136,0.025,-0.2,-2.80987860343211,-34.8256491933508,4.39463320235381,157.25724623799
4.99827391186136,0.025,-0.175,-6.64557487556699,-63.3606152335543,7.38235965973225,205.627479884291
4.99827391186136,0.025,-0.15,-8.49837226440411,-65.8345077285731,8.83620425842437,190.78174467204
4.99827391186136,0.025,-0.125,-9.37362576289199,-60.9020598983404,9.37362576289199,153.677942371108
4.99827391186136,0.025,-0.1,-10.0802080941097,-56.4133875623315,10.0802080941097,120.138111522755
4.99827391186136,0.025,-0.075,-10.6438360938979,-52.3743654742084,10.6438360938979,89.9521225701096
4.99827391186136,0.025,-0.05,-11.0831794477475,-48.7671952748123,11.0831794477475,62.964658857695
4.99827391186136,0.025,-0.025,-11.4190596017536,-45.5632212930487,11.4190596017536,45.5632212930487
4.99827391186136,0.025,0,-11.6638629339408,-42.7625792121348,11.6638629339408,42.7625792121348
4.99827391186136,0.025,0.025,-11.8348628877146,-40.3322586321427,11.8348628877146,40.3322586321427
4.99827391186136,0.025,0.05,-11.9424076748453,-38.2720396905105,11.9424076748453,38.2720396905105
4.99827391186136,0.025,0.075,-12.0004204885627,-36.5459992291964,12.0004204885627,36.5459992291964
4.99827391186136,0.025,0.1,-12.0172871997005,-35.154717053445,12.0245201898134,43.5876923363361
4.99827391186136,0.025,0.125,-12.0038570129785,-34.0610138181216,12.1346662323368,51.2385365278847
4.99827391186136,0.025,0.15,-11.9666971312582,-33.2657688138796,12.212752553255,56.9783450742879
4.99827391186136,0.025,0.175,-11.9139116704165,-32.7315605039488,12.2639578963645,60.9834301326681
4.99827391186136,0.025,0.2,-11.8503985218683,-32.458899419255,12.2875919849706,63.3124306140457
4.99827391186136,0.025,0.225,-11.781849067349,-32.4107882398514,12.2878918165259,64.1228244946186
4.99827391186136,0.025,0.25,-11.7116720235836,-32.5868035023114,12.264967029742,63.4964133831097
4.99827391186136,0.025,0.275,-11.6434815301531,-32.950771611887,12.2223887230069,61.5770132665743
4.99827391186136,0.025,0.3,-11.5794092493771,-33.5009420571083,12.1608391082085,58.4632976787085
4.99827391186136,0.025,0.325,-11.5213245596059,-34.202186497078,12.0834271302038,54.2898256739902
4.99827391186136,0.025,0.35,-11.4703192720915,-35.0511887805369,11.99124990079,49.1669535122985
4.99827391186136,0.025,0.375,-11.4268432580271,-36.0139760407519,11.8870993450653,43.2233174804278
4.99827391186136,0.025,0.4,-11.3912024528079,-37.0855460815616,11.772374119029,37.0855460815616
4.99827391186136,0.025,0.425,-11.3627427997461,-38.2331354942204,11.6496483613767,38.2331354942204
4.99827391186136,0.025,0.45,-11.3412480918034,-39.4500231948404,11.5205366448796,39.4500231948404
4.99827391186136,0.025,0.475,-11.3252653961026,-40.7047024824198,11.3874597068745,40.7047024824198
4.99827391186136,0.025,0.5,-11.3143252007173,-41.9887611316791,11.3143252007173,41.9887611316791
4.99827391186136,0.025,0.525,-11.3064712010981,-43.2720328563709,11.3064712010981,43.2720328563709
4.99827391186136,0.025,0.55,-11.3012521991665,-44.5444706397014,11.3012521991665,44.5444706397014
4.99827391186136,0.025,0.575,-11.2964973731941,-45.7774029576065,11.2964973731941,45.7774029576065
4.99827391186136,0.025,0.6,-11.292047393735,-46.9591899742695,11.292047393735,46.9591899742695
4.99827391186136,0.025,0.625,-11.2858036729254,-48.0629028423119,11.2858036729254,48.9089608498855
4.99827391186136,0.025,0.65,-11.2781734672572,-49.0752799606698,11.2781734672572,56.5886300442882
4.99827391186136,0.025,0.675,-11.2674207100542,-49.9714858123237,11.2674207100542,63.5145406419217
4.99827391186136,0.025,0.7,-11.2547926140249,-50.736469167539,11.2547926140249,69.5617537523853
4.99827391186136,0.025,0.725,-11.2392155754639,-51.3479382082147,11.2392155754639,74.5787478522655
4.99827391186136,0.025,0.75,-11.2230426000302,-51.7886831798751,11.2230426000302,78.4465764096775
4.99827391186136,0.025,0.775,-11.2061787637875,-52.0395023128895,11.2061787637875,81.0089211478446
4.99827391186136,0.025,0.8,-11.1923298515258,-52.0804429841031,11.1923298515258,82.1550689375987
4.99827391186136,0.025,0.825,-11.1827206187012,-51.8960400610871,11.1827206187012,81.7211183974284
4.99827391186136,0.025,0.85,-11.1826206432161,-51.4628914181969,11.1826206432161,79.6071392178876
4.99827391186136,0.025,0.875,-11.1949526323007,-50.7699961665554,11.1949526323007,75.638186259065
4.99827391186136,0.025,0.9,-11.2267018626101,-49.7899340672796,11.2267018626101,69.7281872145389
4.99827391186136,0.025,0.925,-11.2829214010314,-48.5168191198952,11.2829214010314,61.6876030577804
4.99827391186136,0.025,0.95,-11.3723786401,-46.9192296389942,11.3723786401,51.4475973666547
4.99827391186136,0.025,0.975,-11.5027617864842,-44.9964498046409,11.5027617864842,44.9964498046409
4.99827391186136,0.025,1,-11.6845922206697,-42.7141275089951,11.6845922206697,42.7141275089951
4.99827391186136,0.025,1.025,-11.9287723345959,-40.0751190252605,11.9287723345959,40.0751190252605
4.99827391186136,0.025,1.05,-12.2474357239779,-37.0445594035961,12.2474357239779,37.0445594035961
4.99827391186136,0.025,1.075,-12.655394994513,-33.623999934842,12.655394994513,39.5972548934487
4.99827391186136,0.025,1.1,-13.1662930186622,-29.782238910587,13.1662930186622,64.3884707406903
4.99827391186136,0.025,1.125,-13.8024238871629,-25.4918083721516,13.8024238871629,94.0441428789065
4.99827391186136,0.025,1.15,-14.5732262759285,-20.7579696703554,14.5732262759285,126.778995421912
4.99827391186136,0.025,1.175,-13.8034304146109,-13.8562368579334,13.8034304146109,168.123022083117
4.99827391186136,0.025,1.2,-7.49833817537426,-4.55261137215901,7.49833817537426,294.046333049566
4.99827391186136,0.025,1.225,-0.928836443881249,-0.30275785199811,0.928836443881249,162.203299656628
4.99827391186136,0.05,-0.25,0.00864106186530366,-0.123295904606199,0.0506998463022068,2.80831666027614
4.99827391186136,0.05,-0.225,-0.374305570475686,-5.75938861698766,0.855168302030932,118.239841882634
4.99827391186136,0.05,-0.2,-3.83023625143616,-46.0758965841433,3.83023625143616,182.769237112294
4.99827391186136,0.05,-0.175,-8.5236210808691,-85.7544644061313,8.5236210808691,221.017708325909
4.99827391186136,0.05,-0.15,-10.4761165030102,-91.2273982842125,10.4761165030102,209.261966862092
4.99827391186136,0.05,-0.125,-11.231088057674,-86.5274421006664,11.231088057674,173.307589125467
4.99827391186136,0.05,-0.1,-11.8281214149661,-82.281041628488,11.8281214149661,140.84434005031
4.99827391186136,0.05,-0.075,-12.2939693551576,-78.4566971180129,12.2939693551576,111.634791285428
4.99827391186136,0.05,-0.05,-12.6455882136755,-75.0517932658037,12.6455882136755,85.5383068020034
4.99827391186136,0.05,-0.025,-12.9038085210402,-72.018251160416,12.9038085210402,72.018251160416
4.99827391186136,0.05,0,-13.0804743375396,-69.375305289125,13.0804743375396,69.375305289125
4.99827391186136,0.05,0.025,-13.1923827300526,-67.0736426287248,13.1923827300526,67.0736426287248
4.99827391186136,0.05,0.05,-13.2497492528258,-65.1311049868637,13.2497492528258,65.1311049868637
4.99827391186136,0.05,0.075,-13.2656771055924,-63.4981315862065,13.2656771055924,63.4981315862065
4.99827391186136,0.05,0.1,-13.2486487580003,-62.1903150703413,13.2486487580003,62.1903150703413
4.99827391186136,0.05,0.125,-13.2085106469879,-61.1595436479074,13.2085106469879,61.1595436479074
4.99827391186136,0.05,0.15,-13.1520185028763,-60.4184564853584,13.1520185028763,60.4184564853584
4.99827391186136,0.05,0.175,-13.0862002663415,-59.9212613242221,13.0862002663415,61.2621811150289
4.99827391186136,0.05,0.2,-13.0161551250995,-59.67745384363,13.0161551250995,63.4047904350779
4.99827391186136,0.05,0.225,-12.9464900998202,-59.643869438341,12.9464900998202,64.0622199649383
4.99827391186136,0.05,0.25,-12.8807851583923,-59.8268922094188,12.8807851583923,63.3189716746507
4.99827391186136,0.05,0.275,-12.821596286669,-60.1859590208581,12.821596286669,61.3113896418634
4.99827391186136,0.05,0.3,-12.7711744558621,-60.7244718771764,12.7711744558621,60.7244718771764
4.99827391186136,0.05,0.325,-12.7303732401254,-61.404293782195,12.7303732401254,61.404293782195
4.99827391186136,0.05,0.35,-12.7003419166405,-62.2260229450017,12.7003419166405,62.2260229450017
4.99827391186136,0.05,0.375,-12.6805632205765,-63.1537269601057,12.6805632205765,63.1537269601057
4.99827391186136,0.05,0.4,-12.6713358677085,-64.1854088212805,12.6713358677085,64.1854088212805
4.99827391186136,0.05,0.425,-12.6710890598108,-65.2871316335992,12.6710890598108,65.2871316335992
4.99827391186136,0.05,0.45,-12.6795360333504,-66.4545350317388,12.6795360333504,66.4545350317388
4.99827391186136,0.05,0.475,-12.6943578820119,-67.6555188329715,12.6943578820119,67.6555188329715
4.99827391186136,0.05,0.5,-12.7149547839346,-68.8836074882488,12.7149547839346,68.8836074882488
4.99827391186136,0.05,0.525,-12.7385562745394,-70.108452872309,12.7385562745394,70.108452872309
4.99827391186136,0.05,0.55,-12.7645252235224,-71.3217144709998,12.7645252235224,71.3217144709998
4.99827391186136,0.05,0.575,-12.7899314450821,-72.494795161869,12.7899314450821,72.494795161869
4.99827391186136,0.05,0.6,-12.8143769698926,-73.6177162562701,12.8143769698926,73.6177162562701
4.99827391186136,0.05,0.625,-12.8350643458351,-74.6637059749633,12.8350643458351,75.6896548219559
4.99827391186136,0.05,0.65,-12.8521091068818,-75.6213130473647,12.8521091068818,83.2852314368277
4.99827391186136,0.05,0.675,-12.8631457782044,-76.4657133299209,12.8631457782044,90.1462262131489
4.99827391186136,0.05,0.7,-12.8690706179645,-77.1840439170267,12.8690706179645,96.1500639117456
4.99827391186136,0.05,0.725,-12.8682629917283,-77.7535602522493,12.8682629917283,101.150909145731
4.99827391186136,0.05,0.75,-12.8626511145301,-78.1599164558237,12.8626511145301,105.031510988523
4.99827391186136,0.05,0.775,-12.8516939615817,-78.3825589266313,12.8516939615817,107.642047135827
4.99827391186136,0.05,0.8,-12.8385733058636,-78.4054758632056,12.8385733058636,108.87255852641
4.99827391186136,0.05,0.825,-12.8241962769987,-78.2103860663828,12.8241962769987,108.566584874621
4.99827391186136,0.05,0.85,-12.8131717222665,-77.7794159241033,12.8131717222665,106.623692148453
4.99827391186136,0.05,0.875,-12.8082746958288,-77.0966052915742,12.8082746958288,102.877433757675
4.99827391186136,0.05,0.9,-12.8156436776956,-76.142202600589,12.8156436776956,97.2396995312727
4.99827391186136,0.05,0.925,-12.8404140643229,-74.9025336274416,12.8404140643229,89.5305359126082
4.99827391186136,0.05,0.95,-12.890261451201,-73.3563955593734,12.890261451201,79.6775293944314
4.99827391186136,0.05,0.975,-12.9732636068544,-71.4920689528798,12.9732636068544,71.4920689528798
4.99827391186136,0.05,1,-13.0985396474114,-69.2879349682859,13.0985396474114,69.2879349682859
4.99827391186136,0.05,1.025,-13.2777693384438,-66.7331672681305,13.2777693384438,66.7331672681305
4.99827391186136,0.05,1.05,-13.5213110282726,-63.8074194358645,13.5213110282726,63.8074194358645
4.99827391186136,0.05,1.075,-13.8451937247511,-60.4982812337151,13.8451937247511,60.4982812337151
4.99827391186136,0.05,1.1,-14.2608587629995,-56.788581648487,14.2608587629995,58.1406267237479
4.99827391186136,0.05,1.125,-14.7918950567943,-52.6462133916748,14.7918950567943,83.1376824455294
4.99827391186136,0.05,1.15,-15.4456218053092,-48.0851445972357,15.4456218053092,109.607737512424
4.99827391186136,0.05,1.175,-14.4690128210122,-38.4116194352218,14.4690128210122,182.571245389685
4.99827391186136,0.05,1.2,-7.77665602239954,-17.1187557479278,7.77665602239954,308.061943486834
4.99827391186136,0.05,1.225,-0.960243410024782,-1.78850925527667,0.960243410024782,166.662949609961
4.99827391186136,0.075,-0.25,0.0101665663272801,-0.0415839832623222,0.0476297895403003,2.60958586797101
4.99827391186136,0.075,-0.225,-0.526077380330741,-6.70475926541225,0.772986842059384,106.001009476704
4.99827391186136,0.075,-0.2,-5.09524997115378,-55.0745672083184,5.09524997115378,233.508527122108
4.99827391186136,0.075,-0.175,-10.8974011333797,-103.797358071553,10.8974011333797,232.541369613396
4.99827391186136,0.075,-0.15,-13.0196138093498,-111.774269556346,13.0196138093498,223.401080340809
4.99827391186136,0.075,-0.125,-13.6598966533404,-107.313857121055,13.6598966533404,188.571495022034
4.99827391186136,0.075,-0.1,-14.154141692827,-103.310748143703,14.154141692827,157.170010089083
4.99827391186136,0.075,-0.075,-14.5264515801014,-99.6835057448705,14.5264515801014,128.906288331433
4.99827391186136,0.075,-0.05,-14.7954924796676,-96.4729103852857,14.7954924796676,103.683140408598
4.99827391186136,0.075,-0.025,-14.9796388239173,-93.6005639164254,14.9796388239173,93.6005639164254
4.99827391186136,0.075,0,-15.0922613116374,-91.1112843677071,15.0922613116374,91.1112843677071
4.99827391186136,0.075,0.025,-15.1481636379358,-88.9371284881506,15.1481636379358,88.9371284881506
4.99827391186136,0.075,0.05,-15.1585654196394,-87.1112880253446,15.1585654196394,87.1112880253446
4.99827391186136,0.075,0.075,-15.1349332836703,-85.5737502206061,15.1349332836703,85.5737502206061
4.99827391186136,0.075,0.1,-15.0863981282504,-84.3492678284928,15.0863981282504,84.3492678284928
4.99827391186136,0.075,0.125,-15.0214348625356,-83.384142500844,15.0214348625356,83.384142500844
4.99827391186136,0.075,0.15,-14.9472075748242,-82.6965994235196,14.9472075748242,82.6965994235196
4.99827391186136,0.075,0.175,-14.8695625439119,-82.2380642536342,14.8695625439119,82.2380642536342
4.99827391186136,0.075,0.2,-14.7938415222225,-82.0215125454016,14.7938415222225,82.0215125454016
4.99827391186136,0.075,0.225,-14.7236060162268,-82.0026477129692,14.7236060162268,82.0026477129692
4.99827391186136,0.075,0.25,-14.6625581056743,-82.1900469136679,14.6625581056743,82.1900469136679
4.99827391186136,0.075,0.275,-14.6123077562995,-82.5430335375423,14.6123077562995,82.5430335375423
4.99827391186136,0.075,0.3,-14.5751356118011,-83.0663894687574,14.5751356118011,83.0663894687574
4.99827391186136,0.075,0.325,-14.5510241113767,-83.722526749959,14.5510241113767,83.722526749959
4.99827391186136,0.075,0.35,-14.5410778488512,-84.5128969209209,14.5410778488512,84.5128969209209
4.99827391186136,0.075,0.375,-14.5439666075939,-85.4025678463939,14.5439666075939,85.4025678463939
4.99827391186136,0.075,0.4,-14.5598825335413,-86.3900508778561,14.5598825335413,86.3900508778561
4.99827391186136,0.075,0.425,-14.5864886005549,-87.4427273505211,14.5864886005549,87.4427273505211
4.99827391186136,0.075,0.45,-14.6233390602912,-88.5565217816165,14.6233390602912,88.5565217816165
4.99827391186136,0.075,0.475,-14.6673878105203,-89.7008785883072,14.6673878105203,89.7008785883072
4.99827391186136,0.075,0.5,-14.7178317484412,-90.8694728490456,14.7178317484412,90.8694728490456
4.99827391186136,0.075,0.525,-14.7712074722122,-92.0336539789085,14.7712074722122,92.0336539789085
4.99827391186136,0.075,0.55,-14.8266380195846,-93.1851744647416,14.8266380195846,93.1851744647416
4.99827391186136,0.075,0.575,-14.8805319062849,-94.2972120569655,14.8805319062849,94.2972120569655
4.99827391186136,0.075,0.6,-14.9322226252124,-95.3599033770997,14.9322226252124,95.3599033770997
4.99827391186136,0.075,0.625,-14.9782814612836,-96.3482288896512,14.9782814612836,97.5003728741137
4.99827391186136,0.075,0.65,-15.0185348185881,-97.2509757419333,15.0185348185881,104.9956583874
4.99827391186136,0.075,0.675,-15.0500135995595,-98.0449009333285,15.0500135995595,111.77495882603
4.99827391186136,0.075,0.7,-15.0733130403488,-98.7176527894209,15.0733130403488,117.720357756533
4.99827391186136,0.075,0.725,-15.0862308130183,-99.2476737999823,15.0862308130183,122.688914481732
4.99827391186136,0.075,0.75,-15.0903928271539,-99.6216460827027,15.0903928271539,126.568276429294
4.99827391186136,0.075,0.775,-15.0846861170028,-99.8194751593158,15.0846861170028,129.211226436932
4.99827391186136,0.075,0.8,-15.0720047974056,-99.8270929947496,15.0720047974056,130.513061178434
4.99827391186136,0.075,0.825,-15.0526711769802,-99.6254398565107,15.0526711769802,130.319398913825
4.99827391186136,0.075,0.85,-15.0310487775557,-99.2001234082036,15.0310487775557,128.535649338435
4.99827391186136,0.075,0.875,-15.0092762723993,-98.5323752716276,15.0092762723993,124.996484955768
4.99827391186136,0.075,0.9,-14.9933384318378,-97.6083762159975,14.9933384318378,119.620685984055
4.99827391186136,0.075,0.925,-14.9876198979708,-96.4084181974667,14.9876198979708,112.227642111318
4.99827391186136,0.075,0.95,-14.9998170001158,-94.9209598065178,14.9998170001158,102.753832017475
4.99827391186136,0.075,0.975,-15.0370445733954,-93.123388107307,15.0370445733954,93.123388107307
4.99827391186136,0.075,1,-15.1087402679748,-91.0091824537553,15.1087402679748,91.0091824537553
4.99827391186136,0.075,1.025,-15.2252661012217,-88.549907920241,15.2252661012217,88.549907920241
4.99827391186136,0.075,1.05,-15.3977546373088,-85.7478610718522,15.3977546373088,85.7478610718522
4.99827391186136,0.075,1.075,-15.6403692503825,-82.5646000975231,15.6403692503825,82.5646000975231
4.99827391186136,0.075,1.1,-15.9659464811212,-79.015204535127,15.9659464811212,79.015204535127
4.99827391186136,0.075,1.125,-16.3950586296127,-75.0316263546964,16.3950586296127,78.3827009063742
4.99827391186136,0.075,1.15,-16.9379825915325,-70.6764866062306,16.9379825915325,104.226625573368
4.99827391186136,0.075,1.175,-15.6886271852715,-58.704794394257,15.6886271852715,205.141435149274
4.99827391186136,0.075,1.2,-8.33624221055214,-27.5059125037565,8.33624221055214,334.105224564609
4.99827391186136,0.075,1.225,-1.0157405002361,-2.92986617403768,1.0157405002361,177.079880804337
4.99827391186136,0.1,-0.25,0.00613241175823351,-0.0404449880663232,0.0441905324490394,2.47869221545915
4.99827391186136,0.1,-0.225,-0.708141515282823,-7.52150807684382,0.708141515282823,126.744792871087
4.99827391186136,0.1,-0.2,-6.56735385636035,-62.1113345668839,6.56735385636035,292.816925726641
4.99827391186136,0.1,-0.175,-13.6803911987107,-117.903449288651,13.6803911987107,240.565112225691
4.99827391186136,0.1,-0.15,-16.0274602295022,-127.863750107432,16.0274602295022,233.578675104982
4.99827391186136,0.1,-0.125,-16.5594040667198,-123.641187186432,16.5594040667198,199.864079385779
4.99827391186136,0.1,-0.1,-16.9561870084968,-119.867301081462,16.9561870084968,169.491027774114
4.99827391186136,0.1,-0.075,-17.2407036331419,-116.445207805121,17.2407036331419,142.160059828416
4.99827391186136,0.1,-0.05,-17.4317451968111,-113.4235735981,17.4317451968111,117.783300917674
4.99827391186136,0.1,-0.025,-17.5463556476425,-110.715575470815,17.5463556476425,110.715575470815
4.99827391186136,0.1,0,-17.5985160144948,-108.374835610992,17.5985160144948,108.374835610992
4.99827391186136,0.1,0.025,-17.6016973578307,-106.325759318728,17.6016973578307,106.325759318728
4.99827391186136,0.1,0.05,-17.5677304951652,-104.610861612884,17.5677304951652,104.610861612884
4.99827391186136,0.1,0.075,-17.5067479214459,-103.163406373281,17.5067479214459,103.163406373281
4.99827391186136,0.1,0.1,-17.4284562006527,-102.016583068339,17.4284562006527,102.016583068339
4.99827391186136,0.1,0.125,-17.3400249946699,-101.11111206423,17.3400249946699,101.11111206423
4.99827391186136,0.1,0.15,-17.2491212692366,-100.472210516803,17.2491212692366,100.472210516803
4.99827391186136,0.1,0.175,-17.1603425058864,-100.046976982088,17.1603425058864,100.046976982088
4.99827391186136,0.1,0.2,-17.0794417675663,-99.8539121821816,17.0794417675663,99.8539121821816
4.99827391186136,0.1,0.225,-17.0088057351425,-99.8455881604805,17.0088057351425,99.8455881604805
4.99827391186136,0.1,0.25,-16.9524497784388,-100.034844520488,16.9524497784388,100.034844520488
4.99827391186136,0.1,0.275,-16.9108895213394,-100.378904345852,16.9108895213394,100.378904345852
4.99827391186136,0.1,0.3,-16.8866215580763,-100.885805685092,16.8866215580763,100.885805685092
4.99827391186136,0.1,0.325,-16.8786135877605,-101.516693873978,16.8786135877605,101.516693873978
4.99827391186136,0.1,0.35,-16.888093507608,-102.275511594777,16.888093507608,102.275511594777
4.99827391186136,0.1,0.375,-16.9127913444887,-103.126706794543,16.9127913444887,103.126706794543
4.99827391186136,0.1,0.4,-16.9529369086239,-104.070725907288,16.9529369086239,104.070725907288
4.99827391186136,0.1,0.425,-17.0053227489566,-105.074817052305,17.0053227489566,105.074817052305
4.99827391186136,0.1,0.45,-17.0694634953511,-106.136461312305,17.0694634953511,106.136461312305
4.99827391186136,0.1,0.475,-17.1415070089827,-107.225322355322,17.1415070089827,107.225322355322
4.99827391186136,0.1,0.5,-17.2205422427901,-108.336405062381,17.2205422427901,108.336405062381
4.99827391186136,0.1,0.525,-17.3023608558925,-109.441511751344,17.3023608558925,109.441511751344
4.99827391186136,0.1,0.55,-17.3859184011297,-110.533629912806,17.3859184011297,110.533629912806
4.99827391186136,0.1,0.575,-17.466938174524,-111.586505098842,17.466938174524,111.586505098842
4.99827391186136,0.1,0.6,-17.5445342291837,-112.591532445324,17.5445342291837,112.591532445324
4.99827391186136,0.1,0.625,-17.6146525626421,-113.524241479203,17.6146525626421,114.773575938142
4.99827391186136,0.1,0.65,-17.6768533402766,-114.374814784687,17.6768533402766,122.152624375285
4.99827391186136,0.1,0.675,-17.7276032652218,-115.120383631734,17.7276032652218,128.83572030978
4.99827391186136,0.1,0.7,-17.7671860824031,-115.75024998625,17.7671860824031,134.707020151729
4.99827391186136,0.1,0.725,-17.7928979653989,-116.24288233528,17.7928979653989,139.629404809611
4.99827391186136,0.1,0.75,-17.806005368311,-116.587014314325,17.806005368311,143.491843806361
4.99827391186136,0.1,0.775,-17.804958744146,-116.762055558962,17.804958744146,146.153767742223
4.99827391186136,0.1,0.8,-17.7922380619075,-116.756536660917,17.7922380619075,147.510794447754
4.99827391186136,0.1,0.825,-17.7677975888197,-116.550234790692,17.7677975888197,147.416272972272
4.99827391186136,0.1,0.85,-17.7355224645813,-116.132010470293,17.7355224645813,145.774654828674
4.99827391186136,0.1,0.875,-17.6972578748041,-115.481196906182,17.6972578748041,142.429690943197
4.99827391186136,0.1,0.9,-17.6584358404939,-114.5878338515,17.6584358404939,137.297647070334
4.99827391186136,0.1,0.925,-17.6232311087303,-113.429688451859,17.6232311087303,130.208504054033
4.99827391186136,0.1,0.95,-17.5987057411739,-111.999312500942,17.5987057411739,121.094530053791
4.99827391186136,0.1,0.975,-17.5918599904063,-110.271426736416,17.5918599904063,110.271426736416
4.99827391186136,0.1,1,-17.6114150493554,-108.242988873153,17.6114150493554,108.242988873153
4.99827391186136,0.1,1.025,-17.667727209433,-105.883934831952,17.667727209433,105.883934831952
4.99827391186136,0.1,1.05,-17.7711433891804,-103.198120407318,17.7711433891804,103.198120407318
4.99827391186136,0.1,1.075,-17.935933730625,-100.148605574206,17.935933730625,100.148605574206
4.99827391186136,0.1,1.1,-18.1740905781237,-96.7480566150085,18.1740905781237,96.7480566150085
4.99827391186136,0.1,1.125,-18.5060580146503,-92.9378569734201,18.5060580146503,92.9378569734201
4.99827391186136,0.1,1.15,-18.9419602791404,-88.7723172085488,18.9419602791404,99.1953423203019
4.99827391186136,0.1,1.175,-17.3710947943233,-75.0364126922853,17.3710947943233,234.248441311934
4.99827391186136,0.1,1.2,-9.13521781189047,-35.8997246719602,9.13521781189047,369.890309992226
4.99827391186136,0.1,1.225,-1.10526798985519,-3.92867439610009,1.10526798985519,192.304817284685
4.99827391186136,0.125,-0.25,0.00835248913327516,0.00949368652999753,0.0421152950577215,2.35828071658029
4.99827391186136,0.125,-0.225,-0.899996327750175,-8.0476058107785,0.899996327750175,160.659028189877
4.99827391186136,0.125,-0.2,-8.18446998706618,-67.1613094725392,8.18446998706618,358.625172607173
4.99827391186136,0.125,-0.175,-16.7605692075454,-128.140619045604,16.7605692075454,270.254325724757
4.99827391186136,0.125,-0.15,-19.3768870551374,-139.619583683023,19.3768870551374,239.915141799209
4.99827391186136,0.125,-0.125,-19.8060425813496,-135.634779489334,19.8060425813496,207.29444871072
4.99827391186136,0.125,-0.1,-20.111554317065,-132.087421140967,20.111554317065,177.931982125978
4.99827391186136,0.125,-0.075,-20.3127045468334,-128.860679940025,20.3127045468334,151.509391941474
4.99827391186136,0.125,-0.05,-20.4306081829507,-126.021141746834,20.4306081829507,127.96110696909
4.99827391186136,0.125,-0.025,-20.4793134577002,-123.47068354542,20.4793134577002,123.47068354542
4.99827391186136,0.125,0,-20.4748570883287,-121.273505707032,20.4748570883287,121.273505707032
4.99827391186136,0.125,0.025,-20.4282874424469,-119.347250110587,20.4282874424469,119.347250110587
4.99827391186136,0.125,0.05,-20.3529173134284,-117.740606413466,20.3529173134284,117.740606413466
4.99827391186136,0.125,0.075,-20.2569080838746,-116.383676588242,20.2569080838746,116.383676588242
4.99827391186136,0.125,0.1,-20.1510125530615,-115.312947050336,20.1510125530615,115.312947050336
4.99827391186136,0.125,0.125,-20.0407752295537,-114.468315934806,20.0407752295537,114.468315934806
4.99827391186136,0.125,0.15,-19.9345856434815,-113.876604578708,19.9345856434815,113.876604578708
4.99827391186136,0.125,0.175,-19.8356765408973,-113.485465877463,19.8356765408973,113.485465877463
4.99827391186136,0.125,0.2,-19.7502841486256,-113.314039959079,19.7502841486256,113.314039959079
4.99827391186136,0.125,0.225,-19.6796261056553,-113.316217971649,19.6796261056553,113.316217971649
4.99827391186136,0.125,0.25,-19.6280211969357,-113.504944244951,19.6280211969357,113.504944244951
4.99827391186136,0.125,0.275,-19.5949636492521,-113.839174188961,19.5949636492521,113.839174188961
4.99827391186136,0.125,0.3,-19.583115543884,-114.326769925432,19.583115543884,114.326769925432
4.99827391186136,0.125,0.325,-19.5905356459406,-114.930828758932,19.5905356459406,114.930828758932
4.99827391186136,0.125,0.35,-19.6185092649976,-115.654988439944,19.6185092649976,115.654988439944
4.99827391186136,0.125,0.375,-19.6639442463661,-116.465762244624,19.6639442463661,116.465762244624
4.99827391186136,0.125,0.4,-19.7270418756926,-117.36325407408,19.7270418756926,117.36325407408
4.99827391186136,0.125,0.425,-19.8038404729644,-118.316829174587,19.8038404729644,118.316829174587
4.99827391186136,0.125,0.45,-19.8937576230751,-119.323644115349,19.8937576230751,119.323644115349
4.99827391186136,0.125,0.475,-19.9922412078496,-120.355489100578,19.9922412078496,120.355489100578
4.99827391186136,0.125,0.5,-20.098229390376,-121.407097459094,20.098229390376,121.407097459094
4.99827391186136,0.125,0.525,-20.2068580309057,-122.452367421398,20.2068580309057,122.452367421398
4.99827391186136,0.125,0.55,-20.3168916506413,-123.484092800684,20.3168916506413,123.484092800684
4.99827391186136,0.125,0.575,-20.4234339572568,-124.478034800271,20.4234339572568,124.478034800271
4.99827391186136,0.125,0.6,-20.5253808141139,-125.425498126743,20.5253808141139,125.425498126743
4.99827391186136,0.125,0.625,-20.6180870913954,-126.303881133006,20.6180870913954,127.642657326268
4.99827391186136,0.125,0.65,-20.7008809525287,-127.103419667924,20.7008809525287,134.891823425885
4.99827391186136,0.125,0.675,-20.7696566547157,-127.802880818094,20.7696566547157,141.464629642657
4.99827391186136,0.125,0.7,-20.824466807027,-128.391839454457,20.824466807027,147.249118220845
4.99827391186136,0.125,0.725,-20.8620395229469,-128.85005858624,20.8620395229469,152.111698550647
4.99827391186136,0.125,0.75,-20.8834290853001,-129.166898937615,20.8834290853001,155.945171719411
4.99827391186136,0.125,0.775,-20.8865007360297,-129.322581563799,20.8865007360297,158.612479427231
4.99827391186136,0.125,0.8,-20.8735662385707,-129.306831512159,20.8735662385707,160.013048703317
4.99827391186136,0.125,0.825,-20.8439453688885,-129.099550531924,20.8439453688885,160.003739463495
4.99827391186136,0.125,0.85,-20.8014357452688,-128.691665981831,20.8014357452688,158.492878321984
4.99827391186136,0.125,0.875,-20.7471516397611,-128.061637948743,20.7471516397611,155.327675847173
4.99827391186136,0.125,0.9,-20.6865724262463,-127.202846749917,20.6865724262463,150.428507114379
4.99827391186136,0.125,0.925,-20.6229783899315,-126.090722455885,20.6229783899315,143.628493209017
4.99827391186136,0.125,0.95,-20.5636910752606,-124.722922434427,20.5636910752606,134.86459798548
4.99827391186136,0.125,0.975,-20.5145624423657,-123.069730653788,20.5145624423657,123.950816654642
4.99827391186136,0.125,1,-20.4848866797832,-121.135539600328,20.4848866797832,121.135539600328
4.99827391186136,0.125,1.025,-20.4835088637476,-118.883017376031,20.4835088637476,118.883017376031
4.99827391186136,0.125,1.05,-20.5217821822362,-116.326357876754,20.5217821822362,116.326357876754
4.99827391186136,0.125,1.075,-20.6119808579416,-113.417819766312,20.6119808579416,113.417819766312
4.99827391186136,0.125,1.1,-20.7676319754121,-110.183528333616,20.7676319754121,110.183528333616
4.99827391186136,0.125,1.125,-21.0062853881142,-106.551135139173,21.0062853881142,106.551135139173
4.99827391186136,0.125,1.15,-21.3410337751541,-102.593158224012,21.3410337751541,102.593158224012
4.99827391186136,0.125,1.175,-19.4086885380127,-87.5397636542459,19.4086885380127,268.489943372366
4.99827391186136,0.125,1.2,-10.115079359039,-42.3417249440316,10.115079359039,413.394937190286
4.99827391186136,0.125,1.225,-1.21007563227543,-4.64871582574516,1.21007563227543,211.390092611514
4.99827391186136,0.15,-0.25,0.00626194073316087,-0.0028109579052004,0.0400816777634352,2.27500258025545
4.99827391186136,0.15,-0.225,-1.10920700456325,-8.44340027475614,1.10920700456325,196.653016733028
4.99827391186136,0.15,-0.2,-9.91061555207479,-70.4569284470751,9.91061555207479,428.9445901467
4.99827391186136,0.15,-0.175,-20.0579694050632,-134.869025103239,20.0579694050632,315.088949626003
4.99827391186136,0.15,-0.15,-22.9752207065632,-147.411220202632,22.9752207065632,242.751348577076
4.99827391186136,0.15,-0.125,-23.3079426296468,-143.667224632267,23.3079426296468,211.213576702561
4.99827391186136,0.15,-0.1,-23.5272754217855,-140.334578354953,23.5272754217855,182.833746713192
4.99827391186136,0.15,-0.075,-23.6504741172657,-137.308038890912,23.6504741172657,157.305974901738
4.99827391186136,0.15,-0.05,-23.6994851617627,-134.643896320123,23.6994851617627,134.643896320123
4.99827391186136,0.15,-0.025,-23.6865763815506,-132.252982086484,23.6865763815506,132.252982086484
4.99827391186136,0.15,0,-23.6288333283356,-130.193735589543,23.6288333283356,130.193735589543
4.99827391186136,0.15,0.025,-23.5356888591052,-128.388922686053,23.5356888591052,128.388922686053
4.99827391186136,0.15,0.05,-23.42134943474,-126.88509692663,23.42134943474,126.88509692663
4.99827391186136,0.15,0.075,-23.2924971361817,-125.615220259965,23.2924971361817,125.615220259965
4.99827391186136,0.15,0.1,-23.160632801203,-124.615556585769,23.160632801203,124.615556585769
4.99827391186136,0.15,0.125,-23.0299435522623,-123.827621859393,23.0299435522623,123.827621859393
4.99827391186136,0.15,0.15,-22.9094235073631,-123.278851449045,22.9094235073631,123.278851449045
4.99827391186136,0.15,0.175,-22.8010627782771,-122.917940168054,22.8010627782771,122.917940168054
4.99827391186136,0.15,0.2,-22.7115661315045,-122.764903587852,22.7115661315045,122.764903587852
4.99827391186136,0.15,0.225,-22.6410180347755,-122.774486585579,22.6410180347755,122.774486585579
4.99827391186136,0.15,0.25,-22.5940802164037,-122.960510133686,22.5940802164037,122.960510133686
4.99827391186136,0.15,0.275,-22.5692158255573,-123.282788287273,22.5692158255573,123.282788287273
4.99827391186136,0.15,0.3,-22.5693159195095,-123.749968558921,22.5693159195095,123.749968558921
4.99827391186136,0.15,0.325,-22.5915010789455,-124.326087772382,22.5915010789455,124.326087772382
4.99827391186136,0.15,0.35,-22.6371835023564,-125.015467197724,22.6371835023564,125.015467197724
4.99827391186136,0.15,0.375,-22.7024160362882,-125.785655122175,22.7024160362882,125.785655122175
4.99827391186136,0.15,0.4,-22.7874365839449,-126.637363591301,22.7874365839449,126.637363591301
4.99827391186136,0.15,0.425,-22.8875026804598,-127.541073660462,22.8875026804598,127.541073660462
4.99827391186136,0.15,0.45,-23.0019899032115,-128.494514982348,23.0019899032115,128.494514982348
4.99827391186136,0.15,0.475,-23.1256321178815,-129.470644479959,23.1256321178815,129.470644479959
4.99827391186136,0.15,0.5,-23.2572581654113,-130.464774792565,23.2572581654113,130.464774792565
4.99827391186136,0.15,0.525,-23.3913509825249,-131.451980691846,23.3913509825249,131.451980691846
4.99827391186136,0.15,0.55,-23.5265090593786,-132.425677070982,23.5265090593786,132.425677070982
4.99827391186136,0.15,0.575,-23.6572400802031,-133.362760606248,23.6572400802031,133.362760606248
4.99827391186136,0.15,0.6,-23.7822264984929,-134.255227015976,23.7822264984929,134.255227015976
4.99827391186136,0.15,0.625,-23.896280685898,-135.08151346506,23.896280685898,136.498756086862
4.99827391186136,0.15,0.65,-23.9984774761719,-135.832639676885,23.9984774761719,143.604260099856
4.99827391186136,0.15,0.675,-24.0842188515224,-136.488266664264,24.0842188515224,150.054078578852
4.99827391186136,0.15,0.7,-24.1532694637349,-137.03886477893,24.1532694637349,155.738262397099
4.99827391186136,0.15,0.725,-24.2019116633988,-137.464923620063,24.2019116633988,160.52883595384
4.99827391186136,0.15,0.75,-24.2308805609359,-137.756816476435,24.2308805609359,164.319894877835
4.99827391186136,0.15,0.775,-24.2376379024239,-137.895350333032,24.2376379024239,166.980713332056
4.99827391186136,0.15,0.8,-24.2241474718766,-137.871343481347,24.2241474718766,168.411092178012
4.99827391186136,0.15,0.825,-24.1893629868301,-137.66525057268,24.1893629868301,168.475260709635
4.99827391186136,0.15,0.85,-24.1367079093574,-137.269040762011,24.1367079093574,167.080773455238
4.99827391186136,0.15,0.875,-24.0669621221464,-136.661931974503,24.0669621221464,164.083609296651
4.99827391186136,0.15,0.9,-23.9852090073969,-135.837986120805,23.9852090073969,159.401972290083
4.99827391186136,0.15,0.925,-23.8944189628657,-134.774037301133,23.8944189628657,152.879450005777
4.99827391186136,0.15,0.95,-23.8015037668432,-133.467477238198,23.8015037668432,144.449205095423
4.99827391186136,0.15,0.975,-23.7120219667816,-131.891376579253,23.7120219667816,133.937465549154
4.99827391186136,0.15,1,-23.6348576713441,-130.047968684316,23.6348576713441,130.047968684316
4.99827391186136,0.15,1.025,-23.5785743403514,-127.905215064104,23.5785743403514,127.905215064104
4.99827391186136,0.15,1.05,-23.5541385747092,-125.47198603312,23.5541385747092,125.47198603312
4.99827391186136,0.15,1.075,-23.573548177611,-122.709888026963,23.573548177611,122.709888026963
4.99827391186136,0.15,1.1,-23.6499689507278,-119.634910642331,23.6499689507278,119.634910642331
4.99827391186136,0.15,1.125,-23.8003952019315,-116.191264280439,23.8003952019315,116.191264280439
4.99827391186136,0.15,1.15,-24.0383792294546,-112.434276307027,24.0383792294546,112.434276307027
4.99827391186136,0.15,1.175,-21.7186182013243,-96.5236235901004,21.7186182013243,306.468296123534
4.99827391186136,0.15,1.2,-11.2374552665584,-47.0155316695475,11.2374552665584,462.606384349122
4.99827391186136,0.15,1.225,-1.33632441421778,-5.22623271358233,1.33632441421778,233.338178779966
4.99827391186136,0.175,-0.25,0.00835469216769977,0.0194921042249778,0.0388969512585079,2.19482323336583
4.99827391186136,0.175,-0.225,-1.32032169182625,-8.59534381897174,1.32032169182625,233.824207643513
4.99827391186136,0.175,-0.2,-11.6929690602404,-72.0127638564331,11.6929690602404,501.936456520682
4.99827391186136,0.175,-0.175,-23.4758772656387,-138.199590462106,23.4758772656387,361.999136130811
4.99827391186136,0.175,-0.15,-26.715863181824,-151.394299070569,26.715863181824,242.238979203423
4.99827391186136,0.175,-0.125,-26.9578120030028,-147.889432600668,26.9578120030028,211.766258497931
4.99827391186136,0.175,-0.1,-27.096663381245,-144.769665653546,27.096663381245,184.352057018892
4.99827391186136,0.175,-0.075,-27.1464522256405,-141.937322301922,27.1464522256405,159.699275355169
4.99827391186136,0.175,-0.05,-27.1311104591191,-139.444295829591,27.1311104591191,139.444295829591
4.99827391186136,0.175,-0.025,-27.0602404435886,-137.208160867995,27.0602404435886,137.208160867995
4.99827391186136,0.175,0,-26.9527889496475,-135.283167930197,26.9527889496475,135.283167930197
4.99827391186136,0.175,0.025,-26.8159614805532,-133.597540020152,26.8159614805532,133.597540020152
4.99827391186136,0.175,0.05,-26.6653759027403,-132.194103790001,26.6653759027403,132.194103790001
4.99827391186136,0.175,0.075,-26.5058649395135,-131.010839815207,26.5058649395135,131.010839815207
4.99827391186136,0.175,0.1,-26.3499677548752,-130.080583034074,26.3499677548752,130.080583034074
4.99827391186136,0.175,0.125,-26.2003295015716,-129.349610443104,26.2003295015716,129.349610443104
4.99827391186136,0.175,0.15,-26.0666850854365,-128.842283941162,26.0666850854365,128.842283941162
4.99827391186136,0.175,0.175,-25.9497259582272,-128.511778676419,25.9497259582272,128.511778676419
4.99827391186136,0.175,0.2,-25.8566654622856,-128.375426503612,25.8566654622856,128.375426503612
4.99827391186136,0.175,0.225,-25.7864800546981,-128.392128013611,25.7864800546981,128.392128013611
4.99827391186136,0.175,0.25,-25.7441593839947,-128.573410627688,25.7441593839947,128.573410627688
4.99827391186136,0.175,0.275,-25.7272069953869,-128.882909191612,25.7272069953869,128.882909191612
4.99827391186136,0.175,0.3,-25.7387006002385,-129.327348253149,25.7387006002385,129.327348253149
4.99827391186136,0.175,0.325,-25.7749164990129,-129.874269835136,25.7749164990129,129.874269835136
4.99827391186136,0.175,0.35,-25.8373423704726,-130.526413336578,25.8373423704726,130.526413336578
4.99827391186136,0.175,0.375,-25.9212765726458,-131.254549940156,25.9212765726458,131.254549940156
4.99827391186136,0.175,0.4,-26.0269448246637,-132.058116216413,26.0269448246637,132.058116216413
4.99827391186136,0.175,0.425,-26.1489204163277,-132.910567852178,26.1489204163277,132.910567852178
4.99827391186136,0.175,0.45,-26.286498208521,-133.808627300705,26.286498208521,133.808627300705
4.99827391186136,0.175,0.475,-26.4337830737641,-134.728003954436,26.4337830737641,134.728003954436
4.99827391186136,0.175,0.5,-26.5894710145706,-135.663231237479,26.5894710145706,135.663231237479
4.99827391186136,0.175,0.525,-26.7474593809428,-136.591927939338,26.7474593809428,136.591927939338
4.99827391186136,0.175,0.55,-26.9061765649699,-137.506918174542,26.9061765649699,137.506918174542
4.99827391186136,0.175,0.575,-27.0595778270326,-138.387435543378,27.0595778270326,138.387435543378
4.99827391186136,0.175,0.6,-27.2061524513028,-139.225040908944,27.2061524513028,139.225040908944
4.99827391186136,0.175,0.625,-27.3401832095651,-140.000294677466,27.3401832095651,141.508276540992
4.99827391186136,0.175,0.65,-27.4605430982567,-140.703921696668,27.4605430982567,148.457912739828
4.99827391186136,0.175,0.675,-27.5621151264924,-141.317484066126,27.5621151264924,154.772137710791
4.99827391186136,0.175,0.7,-27.6444693238037,-141.831307497239,27.6444693238037,160.344529570742
4.99827391186136,0.175,0.725,-27.7033638757684,-142.227552447095,27.7033638757684,165.050850328164
4.99827391186136,0.175,0.75,-27.7393657252468,-142.496639611317,27.7393657252468,168.788550484646
4.99827391186136,0.175,0.775,-27.749385934288,-142.620803092065,27.749385934288,171.430719207571
4.99827391186136,0.175,0.8,-27.7352716236373,-142.591173782004,27.7352716236373,172.880327929036
4.99827391186136,0.175,0.825,-27.6953701796814,-142.389358232663,27.6953701796814,173.005642693457
4.99827391186136,0.175,0.85,-27.6330734955365,-142.008005059395,27.6330734955365,171.71721640432
4.99827391186136,0.175,0.875,-27.5484597952222,-141.427146147501,27.5484597952222,168.875440895357
4.99827391186136,0.175,0.9,-27.4467106430234,-140.642015207343,27.4467106430234,164.401360210394
4.99827391186136,0.175,0.925,-27.3299468657676,-139.629817856364,27.3299468657676,158.143412330652
4.99827391186136,0.175,0.95,-27.205365314958,-138.389743368288,27.205365314958,150.037466818951
4.99827391186136,0.175,0.975,-27.0774619944552,-136.894637905719,27.0774619944552,139.914857190952
4.99827391186136,0.175,1,-26.9556601343347,-135.149259538384,26.9556601343347,135.149259538384
4.99827391186136,0.175,1.025,-26.8471786684418,-133.120550760575,26.8471786684418,133.120550760575
4.99827391186136,0.175,1.05,-26.7638494514582,-130.820624311008,26.7638494514582,130.820624311008
4.99827391186136,0.175,1.075,-26.7159795475142,-128.209117538096,26.7159795475142,128.209117538096
4.99827391186136,0.175,1.1,-26.7179555689665,-125.305722266712,26.7179555689665,125.305722266712
4.99827391186136,0.175,1.125,-26.7844561472743,-122.052832353203,26.7844561472743,122.052832353203
4.99827391186136,0.175,1.15,-26.9314272396755,-118.50866382524,26.9314272396755,118.50866382524
4.99827391186136,0.175,1.175,-24.206921393333,-102.139702353853,24.206921393333,346.93238818347
4.99827391186136,0.175,1.2,-12.4516426468293,-49.9715159290161,12.4516426468293,515.718772147528
4.99827391186136,0.175,1.225,-1.46957927717186,-5.56759019055785,1.46957927717186,257.291080037033
4.99827391186136,0.2,-0.25,0.00699332340519052,-0.00253361489032153,0.0378170764256539,2.13095775487257
4.99827391186136,0.2,-0.225,-1.53772634702861,-8.61668738207735,1.53772634702861,271.33962305088
4.99827391186136,0.2,-0.2,-13.4982850808769,-72.0280990123266,13.4982850808769,575.863744594189
4.99827391186136,0.2,-0.175,-26.9421819784994,-138.455953836858,26.9421819784994,409.794579206181
4.99827391186136,0.2,-0.15,-30.5159412035657,-151.914169473714,30.5159412035657,238.690172859705
4.99827391186136,0.2,-0.125,-30.6734301016469,-148.650580747511,30.6734301016469,209.271483673155
4.99827391186136,0.2,-0.1,-30.7367240960061,-145.736317728193,30.7367240960061,182.801523643742
4.99827391186136,0.2,-0.075,-30.7183115048196,-143.100378151842,30.7183115048196,159.011203689468
4.99827391186136,0.2,-0.05,-30.6426326458878,-140.773411368684,30.6426326458878,140.773411368684
4.99827391186136,0.2,-0.025,-30.5179150708965,-138.692800629448,30.5179150708965,138.692800629448
4.99827391186136,0.2,0,-30.3638884156314,-136.897653099068,30.3638884156314,136.897653099068
4.99827391186136,0.2,0.025,-30.1864510685534,-135.330038684516,30.1864510685534,135.330038684516
4.99827391186136,0.2,0.05,-30.0019083667528,-134.022755951194,30.0019083667528,134.022755951194
4.99827391186136,0.2,0.075,-29.8138749457985,-132.923589540833,29.8138749457985,132.923589540833
4.99827391186136,0.2,0.1,-29.6354691179208,-132.058795067082,29.6354691179208,132.058795067082
4.99827391186136,0.2,0.125,-29.4682109115388,-131.381748335828,29.4682109115388,131.381748335828
4.99827391186136,0.2,0.15,-29.3222996876716,-130.912471937466,29.3222996876716,130.912471937466
4.99827391186136,0.2,0.175,-29.1973941293034,-130.609455200827,29.1973941293034,130.609455200827
4.99827391186136,0.2,0.2,-29.101059552309,-130.48712642331,29.101059552309,130.48712642331
4.99827391186136,0.2,0.225,-29.0313297189779,-130.508531207688,29.0313297189779,130.508531207688
4.99827391186136,0.2,0.25,-28.9934406161349,-130.683225896788,28.9934406161349,130.683225896788
4.99827391186136,0.2,0.275,-28.9840381984526,-130.978219091621,28.9840381984526,130.978219091621
4.99827391186136,0.2,0.3,-29.0063498470866,-131.398890492775,29.0063498470866,131.398890492775
4.99827391186136,0.2,0.325,-29.055872496861,-131.915635161598,29.055872496861,131.915635161598
4.99827391186136,0.2,0.35,-29.1341566173601,-132.530288768302,29.1341566173601,132.530288768302
4.99827391186136,0.2,0.375,-29.2357918510604,-133.216110649187,29.2357918510604,133.216110649187
4.99827391186136,0.2,0.4,-29.3609898624156,-133.971961253773,29.3609898624156,133.971961253773
4.99827391186136,0.2,0.425,-29.5036786419683,-134.773515575749,29.5036786419683,134.773515575749
4.99827391186136,0.2,0.45,-29.6630721319454,-135.617173987123,29.6630721319454,135.617173987123
4.99827391186136,0.2,0.475,-29.8326870419956,-136.480653773264,29.8326870419956,136.480653773264
4.99827391186136,0.2,0.5,-30.0110812489023,-137.358366692051,30.0110812489023,137.358366692051
4.99827391186136,0.2,0.525,-30.1916158980579,-138.229760520375,30.1916158980579,138.229760520375
4.99827391186136,0.2,0.55,-30.3725330414616,-139.087692834546,30.3725330414616,139.087692834546
4.99827391186136,0.2,0.575,-30.5472993938717,-139.913066897333,30.5472993938717,139.913066897333
4.99827391186136,0.2,0.6,-30.7141776593445,-140.69758958359,30.7141776593445,140.69758958359
4.99827391186136,0.2,0.625,-30.8670058988926,-141.423352036795,30.8670058988926,143.028942239628
4.99827391186136,0.2,0.65,-31.0043970247733,-142.081294437475,31.0043970247733,149.809836672036
4.99827391186136,0.2,0.675,-31.1208294515035,-142.654407722788,31.1208294515035,155.976378473477
4.99827391186136,0.2,0.7,-31.2155851822195,-143.133251589074,31.2155851822195,161.424404666346
4.99827391186136,0.2,0.725,-31.2840540876605,-143.501383568473,31.2840540876605,166.034873921818
4.99827391186136,0.2,0.75,-31.326491915312,-143.749402924039,31.326491915312,169.706907700003
4.99827391186136,0.2,0.775,-31.3394735834496,-143.861030118962,31.3394735834496,172.319339360693
4.99827391186136,0.2,0.8,-31.3245164325056,-143.827394140631,31.3245164325056,173.776055811832
4.99827391186136,0.2,0.825,-31.2796592171878,-143.631873419211,31.2796592171878,173.951922872816
4.99827391186136,0.2,0.85,-31.207950529595,-143.266720817525,31.207950529595,172.757468938398
4.99827391186136,0.2,0.875,-31.1091817934576,-142.714333744699,31.1091817934576,170.060916300146
4.99827391186136,0.2,0.9,-30.9881839798391,-141.968810751835,30.9881839798391,165.782113472104
4.99827391186136,0.2,0.925,-30.8468059386355,-141.01078286124,30.8468059386355,159.778930962916
4.99827391186136,0.2,0.95,-30.6918946713043,-139.837040756976,30.6918946713043,151.984586734835
4.99827391186136,0.2,0.975,-30.5276815855724,-138.425577129169,30.5276815855724,142.241706471464
4.99827391186136,0.2,1,-30.3632501993097,-136.776755596761,30.3632501993097,136.776755596761
4.99827391186136,0.2,1.025,-30.2055592111409,-134.865237973698,30.2055592111409,134.865237973698
4.99827391186136,0.2,1.05,-30.0661237791448,-132.695831577801,30.0661237791448,132.695831577801
4.99827391186136,0.2,1.075,-29.9549948460996,-130.239487696908,29.9549948460996,130.239487696908
4.99827391186136,0.2,1.1,-29.8862440996908,-127.504687385004,29.8862440996908,127.504687385004
4.99827391186136,0.2,1.125,-29.8740827263304,-124.450637705148,29.8740827263304,124.450637705148
4.99827391186136,0.2,1.15,-29.9348629807028,-121.117417223206,29.9348629807028,121.117417223206
4.99827391186136,0.2,1.175,-26.7999042628802,-104.684512216591,26.7999042628802,388.666791409691
4.99827391186136,0.2,1.2,-13.7230817060828,-51.3848667554871,13.7230817060828,570.982242664995
4.99827391186136,0.2,1.225,-1.61342932613015,-5.77250176387694,1.61342932613015,282.389288058412
4.99827391186136,0.225,-0.25,0.00835591924201902,0.00372460178380118,0.0371279611625219,2.06384867689624
4.99827391186136,0.225,-0.225,-1.74954978293399,-8.4290580674242,1.74954978293399,308.417950723336
4.99827391186136,0.225,-0.2,-15.2820130290931,-70.5467777249944,15.2820130290931,649.128133375071
4.99827391186136,0.225,-0.175,-30.3744241275543,-135.787059938038,30.3744241275543,457.356711709846
4.99827391186136,0.225,-0.15,-34.2843966632723,-149.159536889607,34.2843966632723,232.281310145404
4.99827391186136,0.225,-0.125,-34.3631479583963,-146.134170943756,34.3631479583963,203.901563714727
4.99827391186136,0.225,-0.1,-34.3562794228178,-143.425791319036,34.3562794228178,178.361990541652
4.99827391186136,0.225,-0.075,-34.2742423907997,-140.981592282641,34.2742423907997,155.418087218564
4.99827391186136,0.225,-0.05,-34.1425347662795,-138.819057150398,34.1425347662795,138.819057150398
4.99827391186136,0.225,-0.025,-33.9676101956073,-136.890287523523,33.9676101956073,136.890287523523
4.99827391186136,0.225,0,-33.7703829145378,-135.223119564022,33.7703829145378,135.223119564022
4.99827391186136,0.225,0.025,-33.5551586412458,-133.771388115317,33.5551586412458,133.771388115317
4.99827391186136,0.225,0.05,-33.339193183319,-132.558777675263,33.339193183319,132.558777675263
4.99827391186136,0.225,0.075,-33.1247141876367,-131.542804788807,33.1247141876367,131.542804788807
4.99827391186136,0.225,0.1,-32.9255637674162,-130.742284301368,32.9255637674162,130.742284301368
4.99827391186136,0.225,0.125,-32.7420665802077,-130.118841560706,32.7420665802077,130.118841560706
4.99827391186136,0.225,0.15,-32.5849455304112,-129.686431725959,32.5849455304112,129.686431725959
4.99827391186136,0.225,0.175,-32.4528293894335,-129.410629226195,32.4528293894335,129.410629226195
4.99827391186136,0.225,0.2,-32.3536392224969,-129.300933659563,32.3536392224969,129.300933659563
4.99827391186136,0.225,0.225,-32.2845168479044,-129.326514763776,32.2845168479044,129.326514763776
4.99827391186136,0.225,0.25,-32.2509168923406,-129.492947301691,32.2509168923406,129.492947301691
4.99827391186136,0.225,0.275,-32.2487055726314,-129.772559606868,32.2487055726314,129.772559606868
4.99827391186136,0.225,0.3,-32.2812181969823,-130.167539071586,32.2812181969823,130.167539071586
4.99827391186136,0.225,0.325,-32.3432617566675,-130.652928969641,32.3432617566675,130.652928969641
4.99827391186136,0.225,0.35,-32.4364059102743,-131.228029841479,32.4364059102743,131.228029841479
4.99827391186136,0.225,0.375,-32.5546215156935,-131.870191886765,32.5546215156935,131.870191886765
4.99827391186136,0.225,0.4,-32.6980689775701,-132.576283691983,32.6980689775701,132.576283691983
4.99827391186136,0.225,0.425,-32.8601135527976,-133.325609053867,32.8601135527976,133.325609053867
4.99827391186136,0.225,0.45,-33.039863009355,-134.113018106484,33.039863009355,134.113018106484
4.99827391186136,0.225,0.475,-33.2303151628676,-134.919471249202,33.2303151628676,134.919471249202
4.99827391186136,0.225,0.5,-33.4298804359783,-135.738179072881,33.4298804359783,135.738179072881
4.99827391186136,0.225,0.525,-33.6314347212953,-136.551506404785,33.6314347212953,136.551506404785
4.99827391186136,0.225,0.55,-33.8330438004994,-137.351375398023,33.8330438004994,137.351375398023
4.99827391186136,0.225,0.575,-34.0277135453759,-138.121328082546,34.0277135453759,138.121328082546
4.99827391186136,0.225,0.6,-34.2135135648194,-138.852330695343,34.2135135648194,138.852330695343
4.99827391186136,0.225,0.625,-34.3838361219865,-139.528877383674,34.3838361219865,141.253999210622
4.99827391186136,0.225,0.65,-34.5370965540182,-140.14130824601,34.5370965540182,147.854608476727
4.99827391186136,0.225,0.675,-34.6673319466641,-140.674824291556,34.6673319466641,153.861558563676
4.99827391186136,0.225,0.7,-34.7736360065299,-141.119490991475,34.7736360065299,159.174241206574
4.99827391186136,0.225,0.725,-34.850948870824,-141.460927759658,34.850948870824,163.677309191246
4.99827391186136,0.225,0.75,-34.899363710458,-141.689329584696,34.899363710458,167.273266643503
4.99827391186136,0.225,0.775,-34.9149809141306,-141.79037414086,34.9149809141306,169.844717155008
4.99827391186136,0.225,0.8,-34.8992014289388,-141.754875434481,34.8992014289388,171.298720255262
4.99827391186136,0.225,0.825,-34.849543362737,-141.568101476386,34.849543362737,171.514159208792
4.99827391186136,0.225,0.85,-34.769010789198,-141.222090352909,34.769010789198,170.404488694579
4.99827391186136,0.225,0.875,-34.656800743155,-140.701088178894,34.656800743155,167.842418293502
4.99827391186136,0.225,0.9,-34.5178031965611,-139.999098092542,34.5178031965611,163.75040203031
4.99827391186136,0.225,0.925,-34.353164366069,-139.098572734485,34.353164366069,157.991490524679
4.99827391186136,0.225,0.95,-34.1699307997013,-137.996345439267,34.1699307997013,150.501035413004
4.99827391186136,0.225,0.975,-33.9714834908476,-136.672196735769,33.9714834908476,141.12768859495
4.99827391186136,0.225,1,-33.7672844805417,-135.126667436946,33.7672844805417,135.126667436946
4.99827391186136,0.225,1.025,-33.5632580076234,-133.33612633409,33.5632580076234,133.33612633409
4.99827391186136,0.225,1.05,-33.3715118953506,-131.30561982004,33.3715118953506,131.30561982004
4.99827391186136,0.225,1.075,-33.2008542787515,-129.007699852511,33.2008542787515,129.007699852511
4.99827391186136,0.225,1.1,-33.0661517829723,-126.451085718363,33.0661517829723,126.451085718363
4.99827391186136,0.225,1.125,-32.9799711327356,-123.597217572908,32.9799711327356,123.597217572908
4.99827391186136,0.225,1.15,-32.9603398510028,-120.483897155192,32.9603398510028,120.483897155192
4.99827391186136,0.225,1.175,-29.4170976566967,-104.332562250942,29.4170976566967,430.581768116522
4.99827391186136,0.225,1.2,-15.0086519869238,-51.3202290815711,15.0086519869238,626.825536964224
4.99827391186136,0.225,1.225,-1.75663972150581,-5.77548747540232,1.75663972150581,307.881422032656
4.99827391186136,0.25,-0.25,0.00703184179481129,-0.0186833911353437,0.0364454322370568,2.00013726256596
4.99827391186136,0.25,-0.225,-1.95802723813544,-8.11649546205338,1.95802723813544,344.345951419123
4.99827391186136,0.25,-0.2,-17.014552350746,-67.7480217458962,17.014552350746,720.248487423119
4.99827391186136,0.25,-0.175,-33.7095872221048,-130.496843624936,33.7095872221048,503.668822925808
4.99827391186136,0.25,-0.15,-37.9492703749944,-143.458682269119,37.9492703749944,223.306883549654
4.99827391186136,0.25,-0.125,-37.955488733019,-140.671994691047,37.955488733019,195.955773601757
4.99827391186136,0.25,-0.1,-37.8833411447529,-138.165919689199,37.8833411447529,171.331283067363
4.99827391186136,0.25,-0.075,-37.7427147259521,-135.913908051777,37.7427147259521,149.222882649291
4.99827391186136,0.25,-0.05,-37.5588889643607,-133.91299709367,37.5588889643607,133.91299709367
4.99827391186136,0.25,-0.025,-37.3377269871393,-132.135984557605,37.3377269871393,132.135984557605
4.99827391186136,0.25,0,-37.100321917287,-130.594095724389,37.100321917287,130.594095724389
4.99827391186136,0.25,0.025,-36.8502873596994,-129.257138953025,36.8502873596994,129.257138953025
4.99827391186136,0.25,0.05,-36.6050937338996,-128.136403610379,36.6050937338996,128.136403610379
4.99827391186136,0.25,0.075,-36.3662471176488,-127.20167754419,36.3662471176488,127.20167754419
4.99827391186136,0.25,0.1,-36.1477952580444,-126.462660957444,36.1477952580444,126.462660957444
4.99827391186136,0.25,0.125,-35.9493485740967,-125.890483309594,35.9493485740967,125.890483309594
4.99827391186136,0.25,0.15,-35.7817983953479,-125.492419615699,35.7817983953479,125.492419615699
4.99827391186136,0.25,0.175,-35.6430865920907,-125.241512052902,35.6430865920907,125.241512052902
4.99827391186136,0.25,0.2,-35.5412512247758,-125.142354459975,35.5412512247758,125.142354459975
4.99827391186136,0.25,0.225,-35.4727859696748,-125.170090903816,35.4727859696748,125.170090903816
4.99827391186136,0.25,0.25,-35.4432054775379,-125.326687537623,35.4432054775379,125.326687537623
4.99827391186136,0.25,0.275,-35.4477716903484,-125.589347350384,35.4477716903484,125.589347350384
4.99827391186136,0.25,0.3,-35.4898225297673,-125.957610661809,35.4898225297673,125.957610661809
4.99827391186136,0.25,0.325,-35.5636055844676,-126.41057728638,35.5636055844676,126.41057728638
4.99827391186136,0.25,0.35,-35.6706381905909,-126.945625647833,35.6706381905909,126.945625647833
4.99827391186136,0.25,0.375,-35.8043753925789,-127.543545345775,35.8043753925789,127.543545345775
4.99827391186136,0.25,0.4,-35.9648744429491,-128.19983664786,35.9648744429491,128.19983664786
4.99827391186136,0.25,0.425,-36.1450261153815,-128.896769978781,36.1450261153815,128.896769978781
4.99827391186136,0.25,0.45,-36.3437891324297,-129.628251049082,36.3437891324297,129.628251049082
4.99827391186136,0.25,0.475,-36.5537257190787,-130.377839361194,36.5537257190787,130.377839361194
4.99827391186136,0.25,0.5,-36.7730565496649,-131.138119924244,36.7730565496649,131.138119924244
4.99827391186136,0.25,0.525,-36.9942585688928,-131.893769160086,36.9942585688928,131.893769160086
4.99827391186136,0.25,0.55,-37.2151721106021,-132.636311830646,37.2151721106021,132.636311830646
4.99827391186136,0.25,0.575,-37.4284387714824,-133.35138169919,37.4284387714824,133.35138169919
4.99827391186136,0.25,0.6,-37.6318715403538,-134.029692807342,37.6318715403538,134.029692807342
4.99827391186136,0.25,0.625,-37.8185313767297,-134.657679328074,37.8185313767297,136.519288998974
4.99827391186136,0.25,0.65,-37.986549785847,-135.22549291614,37.986549785847,142.927415526255
4.99827391186136,0.25,0.675,-38.1296640818441,-135.720204201146,38.1296640818441,148.7631628587
4.99827391186136,0.25,0.7,-38.2466604240684,-136.131665410769,38.2466604240684,153.928616816647
4.99827391186136,0.25,0.725,-38.3322095165525,-136.44740185573,38.3322095165525,158.313182760695
4.99827391186136,0.25,0.75,-38.3860765153421,-136.657261569317,38.3860765153421,161.821625804668
4.99827391186136,0.25,0.775,-38.404121640552,-136.74900948417,38.404121640552,164.341685162484
4.99827391186136,0.25,0.8,-38.3874005908418,-136.712831831822,38.3874005908418,165.782108508778
4.99827391186136,0.25,0.825,-38.333219326399,-136.536464807916,38.333219326399,166.02754832888
4.99827391186136,0.25,0.85,-38.2442228948403,-136.210832084743,38.2442228948403,164.992412569432
4.99827391186136,0.25,0.875,-38.1194224427278,-135.723302751348,38.1194224427278,162.556141864647
4.99827391186136,0.25,0.9,-37.9633390481376,-135.065994473781,37.9633390481376,158.641187869373
4.99827391186136,0.25,0.925,-37.7769569209188,-134.225504135733,37.7769569209188,153.1186765186
4.99827391186136,0.25,0.95,-37.566948205774,-133.195632278478,37.566948205774,145.922681374034
4.99827391186136,0.25,0.975,-37.3365535601619,-131.961785894836,37.3365535601619,136.911674993697
4.99827391186136,0.25,1,-37.0948584939185,-130.519865675987,37.0948584939185,130.519865675987
4.99827391186136,0.25,1.025,-36.8476703630826,-128.853859479087,36.8476703630826,128.853859479087
4.99827391186136,0.25,1.05,-36.6067213215932,-126.962062643057,36.6067213215932,126.962062643057
4.99827391186136,0.25,1.075,-36.38073235333,-124.827153897407,36.38073235333,124.827153897407
4.99827391186136,0.25,1.1,-36.1841650468357,-122.448674967659,36.1841650468357,122.448674967659
4.99827391186136,0.25,1.125,-36.029356336075,-119.801516542006,36.029356336075,119.801516542006
4.99827391186136,0.25,1.15,-35.9344874760661,-116.908616345813,35.9344874760661,116.908616345813
4.99827391186136,0.25,1.175,-31.9947035817533,-101.370550046745,31.9947035817533,471.644136895297
4.99827391186136,0.25,1.2,-16.278084636872,-49.9433114734185,16.278084636872,681.761687863872
4.99827391186136,0.25,1.225,-1.90105914938633,-5.65304618137916,1.90105914938633,333.040828487178
4.99827391186136,0.275,-0.25,0.00754545874952555,-0.0167019011128936,0.0358290248116603,1.93016737053263
4.99827391186136,0.275,-0.225,-2.15401297668492,-7.62891613475064,2.15401297668492,378.466095374021
4.99827391186136,0.275,-0.2,-18.6590874252599,-63.7002523554634,18.6590874252599,787.877034622897
4.99827391186136,0.275,-0.175,-36.8790278857239,-122.767043284369,36.8790278857239,547.791619640058
4.99827391186136,0.275,-0.15,-41.4346654263651,-135.028067180163,41.4346654263651,211.964341590149
4.99827391186136,0.275,-0.125,-41.3740597337032,-132.476638568466,41.3740597337032,185.629219399738
4.99827391186136,0.275,-0.1,-41.241892360808,-130.174303481369,41.241892360808,161.909321391117
4.99827391186136,0.275,-0.075,-41.04723031704,-128.110775451373,41.04723031704,140.623530116656
4.99827391186136,0.275,-0.05,-40.8154738898537,-126.271544278648,40.8154738898537,126.271544278648
4.99827391186136,0.275,-0.025,-40.5516795647262,-124.643472257022,40.5516795647262,124.643472257022
4.99827391186136,0.275,0,-40.2773511613445,-123.226395842374,40.2773511613445,123.226395842374
4.99827391186136,0.275,0.025,-39.9952654613892,-122.002430805603,39.9952654613892,122.002430805603
4.99827391186136,0.275,0.05,-39.7232556415987,-120.973003344189,39.7232556415987,120.973003344189
4.99827391186136,0.275,0.075,-39.4620309990066,-120.118553467272,39.4620309990066,120.118553467272
4.99827391186136,0.275,0.1,-39.2259217229416,-119.440419436138,39.2259217229416,119.440419436138
4.99827391186136,0.275,0.125,-39.0138084867688,-118.918952075957,39.0138084867688,118.918952075957
4.99827391186136,0.275,0.15,-38.8367753965339,-118.554449965838,38.8367753965339,118.554449965838
4.99827391186136,0.275,0.175,-38.6921070736896,-118.327940845084,38.6921070736896,118.327940845084
4.99827391186136,0.275,0.2,-38.5879489377736,-118.238271611309,38.5879489377736,118.238271611309
4.99827391186136,0.275,0.225,-38.5202058365681,-118.267498335383,38.5202058365681,118.267498335383
4.99827391186136,0.275,0.25,-38.494424301026,-118.412907005033,38.494424301026,118.412907005033
4.99827391186136,0.275,0.275,-38.5053372745731,-118.65768594682,38.5053372745731,118.65768594682
4.99827391186136,0.275,0.3,-38.5562505752224,-118.997607060824,38.5562505752224,118.997607060824
4.99827391186136,0.275,0.325,-38.640932751819,-119.416965615425,38.640932751819,119.416965615425
4.99827391186136,0.275,0.35,-38.7608162534443,-119.910140341128,38.7608162534443,119.910140341128
4.99827391186136,0.275,0.375,-38.908917594102,-120.462451783762,38.908917594102,120.462451783762
4.99827391186136,0.275,0.4,-39.0851666213275,-121.067037972738,39.0851666213275,121.067037972738
4.99827391186136,0.275,0.425,-39.2820477510792,-121.710147196077,39.2820477510792,121.710147196077
4.99827391186136,0.275,0.45,-39.4983590465203,-122.38383954686,39.4983590465203,122.38383954686
4.99827391186136,0.275,0.475,-39.7262813830326,-123.075195828043,39.7262813830326,123.075195828043
4.99827391186136,0.275,0.5,-39.9638499663211,-123.775361127135,39.9638499663211,123.775361127135
4.99827391186136,0.275,0.525,-40.2031790926567,-124.472159714335,40.2031790926567,124.472159714335
4.99827391186136,0.275,0.55,-40.4419067629605,-125.155981951118,40.4419067629605,125.155981951118
4.99827391186136,0.275,0.575,-40.6723246840719,-125.815309190196,40.6723246840719,125.815309190196
4.99827391186136,0.275,0.6,-40.8920345470587,-126.439938946878,40.8920345470587,126.439938946878
4.99827391186136,0.275,0.625,-41.0937540675786,-127.018920074194,41.0937540675786,129.042643399543
4.99827391186136,0.275,0.65,-41.2754029563178,-127.5416321092,41.2754029563178,135.24759522628
4.99827391186136,0.275,0.675,-41.430375116562,-127.997591892278,41.430375116562,140.901141084466
4.99827391186136,0.275,0.7,-41.5572541861874,-128.375965249685,41.5572541861874,145.909134157525
4.99827391186136,0.275,0.725,-41.6503591930746,-128.666617550949,41.6503591930746,150.164556008355
4.99827391186136,0.275,0.75,-41.709273851714,-128.858751736633,41.709273851714,153.575818302228
4.99827391186136,0.275,0.775,-41.7294883367801,-128.942425602927,41.7294883367801,156.034279252396
4.99827391186136,0.275,0.8,-41.7119124327854,-128.907190673537,41.7119124327854,157.452160432939
4.99827391186136,0.275,0.825,-41.6534507668002,-128.743081690454,41.6534507668002,157.717921525025
4.99827391186136,0.275,0.85,-41.5566554501105,-128.440380142746,41.5566554501105,156.749203793432
4.99827391186136,0.275,0.875,-41.4200886548712,-127.988801669902,41.4200886548712,154.429656305565
4.99827391186136,0.275,0.9,-41.2482518600834,-127.379809455036,41.2482518600834,150.684596498079
4.99827391186136,0.275,0.925,-41.0416129798581,-126.602418491499,41.0416129798581,145.390039458993
4.99827391186136,0.275,0.95,-40.8069200114592,-125.649770823877,40.8069200114592,138.48231009977
4.99827391186136,0.275,0.975,-40.546808797658,-124.50975183578,40.546808797658,129.825802342252
4.99827391186136,0.275,1,-40.2705562607454,-123.177623797584,40.2705562607454,123.177623797584
4.99827391186136,0.275,1.025,-39.9832599561408,-121.639832177551,39.9832599561408,121.639832177551
4.99827391186136,0.275,1.05,-39.6969737876377,-119.894089422662,39.6969737876377,119.894089422662
4.99827391186136,0.275,1.075,-39.4195995608703,-117.925385440198,39.4195995608703,117.925385440198
4.99827391186136,0.275,1.1,-39.1660273089744,-115.732997271691,39.1660273089744,115.732997271691
4.99827391186136,0.275,1.125,-38.9475095975294,-113.294154930741,38.9475095975294,113.294154930741
4.99827391186136,0.275,1.15,-38.7832838642663,-110.628980614968,38.7832838642663,110.628980614968
4.99827391186136,0.275,1.175,-34.4655737917908,-95.9941943225899,34.4655737917908,510.932892021794
4.99827391186136,0.275,1.2,-17.4956108196588,-47.3339035801067,17.4956108196588,734.465038522143
4.99827391186136,0.275,1.225,-2.03797318751909,-5.36192949024206,2.03797318751909,357.231947146997
4.99827391186136,0.3,-0.25,0.00611465680584585,-0.032475160780266,0.0351502879507649,1.85790677178271
4.99827391186136,0.3,-0.225,-2.33848469035434,-7.03211727228394,2.33848469035434,410.189320686179
4.99827391186136,0.3,-0.2,-20.1904860119247,-58.5710454449573,20.1904860119247,850.794358983952
4.99827391186136,0.3,-0.175,-39.8299831683878,-112.891419560038,39.8299831683878,588.88617936929
4.99827391186136,0.3,-0.15,-44.6805138260995,-124.186528924824,44.6805138260995,198.538562151424
4.99827391186136,0.3,-0.125,-44.5591531158708,-121.870018282011,44.5591531158708,173.210393814013
4.99827391186136,0.3,-0.1,-44.371878932435,-119.769645584299,44.371878932435,150.384332207754
4.99827391186136,0.3,-0.075,-44.1280697575406,-117.89442864907,44.1280697575406,129.912025994504
4.99827391186136,0.3,-0.05,-43.8522737838189,-116.215510170983,43.8522737838189,116.215510170983
4.99827391186136,0.3,-0.025,-43.5497019521861,-114.736031952262,43.5497019521861,114.736031952262
4.99827391186136,0.3,0,-43.2414329858407,-113.442299467326,43.2414329858407,113.442299467326
4.99827391186136,0.3,0.025,-42.9301912735183,-112.330375100251,42.9301912735183,112.330375100251
4.99827391186136,0.3,0.05,-42.6335142957402,-111.39054014033,42.6335142957402,111.39054014033
4.99827391186136,0.3,0.075,-42.3519335346875,-110.614841000936,42.3519335346875,110.614841000936
4.99827391186136,0.3,0.1,-42.0995618506139,-109.995730375362,42.0995618506139,109.995730375362
4.99827391186136,0.3,0.125,-41.8750285607943,-109.523125822712,41.8750285607943,109.523125822712
4.99827391186136,0.3,0.15,-41.6892401346144,-109.190370394546,41.6892401346144,109.190370394546
4.99827391186136,0.3,0.175,-41.5391894023938,-108.98636586434,41.5391894023938,108.98636586434
4.99827391186136,0.3,0.2,-41.4328583627694,-108.904576389931,41.4328583627694,108.904576389931
4.99827391186136,0.3,0.225,-41.3658417939023,-108.933560265633,41.3658417939023,108.933560265633
4.99827391186136,0.3,0.25,-41.3435210708355,-109.066478371469,41.3435210708355,109.066478371469
4.99827391186136,0.3,0.275,-41.360315064169,-109.291924966666,41.360315064169,109.291924966666
4.99827391186136,0.3,0.3,-41.4193531376594,-109.602545861045,41.4193531376594,109.602545861045
4.99827391186136,0.3,0.325,-41.5140947422986,-109.987172753688,41.5140947422986,109.987172753688
4.99827391186136,0.3,0.35,-41.6457791445348,-110.437849511531,41.6457791445348,110.437849511531
4.99827391186136,0.3,0.375,-41.8071243558566,-110.94374632427,41.8071243558566,110.94374632427
4.99827391186136,0.3,0.4,-41.9978475034018,-111.49628966968,41.9978475034018,111.49628966968
4.99827391186136,0.3,0.425,-42.2101487230271,-112.085036879748,42.2101487230271,112.085036879748
4.99827391186136,0.3,0.45,-42.4425926050715,-112.700821089885,42.4425926050715,112.700821089885
4.99827391186136,0.3,0.475,-42.6870924865233,-113.333609508111,42.6870924865233,113.333609508111
4.99827391186136,0.3,0.5,-42.9414290059783,-113.973686575206,42.9414290059783,113.973686575206
4.99827391186136,0.3,0.525,-43.1974676115168,-114.611438730218,43.1974676115168,114.611438730218
4.99827391186136,0.3,0.55,-43.4525706804943,-115.236657315449,43.4525706804943,115.236657315449
4.99827391186136,0.3,0.575,-43.6988014790049,-115.840149472091,43.6988014790049,115.840149472091
4.99827391186136,0.3,0.6,-43.9334651560128,-116.411278439253,43.9334651560128,116.411278439253
4.99827391186136,0.3,0.625,-44.1490731407743,-116.941268845362,44.1490731407743,119.147805853627
4.99827391186136,0.3,0.65,-44.3432278372516,-117.419135547675,44.3432278372516,125.138583797897
4.99827391186136,0.3,0.675,-44.5091410114432,-117.836514808509,44.5091410114432,130.59940096378
4.99827391186136,0.3,0.7,-44.6450584485286,-118.182176689743,44.6450584485286,135.439239582725
4.99827391186136,0.3,0.725,-44.7451435510894,-118.448159238458,44.7451435510894,139.55547410233
4.99827391186136,0.3,0.75,-44.8086220052319,-118.623123790043,44.8086220052319,142.859352656011
4.99827391186136,0.3,0.775,-44.830857537477,-118.699488681545,44.830857537477,145.246876144144
4.99827391186136,0.3,0.8,-44.8123823178515,-118.66598002266,44.8123823178515,146.632694351979
4.99827391186136,0.3,0.825,-44.7500063963742,-118.515349710081,44.7500063963742,146.910342064569
4.99827391186136,0.3,0.85,-44.6458855642413,-118.236600231843,44.6458855642413,145.999335378841
4.99827391186136,0.3,0.875,-44.4985216168382,-117.822730688095,44.4985216168382,143.789090237618
4.99827391186136,0.3,0.9,-44.3120022818362,-117.263264686816,44.3120022818362,140.206033569322
4.99827391186136,0.3,0.925,-44.0867709238901,-116.551316526669,44.0867709238901,135.132994740525
4.99827391186136,0.3,0.95,-43.8291459757904,-115.677188449932,43.8291459757904,128.506305475773
4.99827391186136,0.3,0.975,-43.5417755426253,-114.633951250398,43.5417755426253,120.198705808052
4.99827391186136,0.3,1,-43.2334919847429,-113.412883060062,43.2334919847429,113.412883060062
4.99827391186136,0.3,1.025,-42.9094441764474,-112.006929933516,42.9094441764474,112.006929933516
4.99827391186136,0.3,1.05,-42.5812273181597,-110.408477450792,42.5812273181597,110.408477450792
4.99827391186136,0.3,1.075,-42.2568380991499,-108.610460622191,42.2568380991499,108.610460622191
4.99827391186136,0.3,1.1,-41.9506729526358,-106.605625719873,41.9506729526358,106.605625719873
4.99827391186136,0.3,1.125,-41.6739625858821,-104.380734805167,41.6739625858821,104.380734805167
4.99827391186136,0.3,1.15,-41.4458572537158,-101.944973307678,41.4458572537158,101.944973307678
4.99827391186136,0.3,1.175,-36.7765724165139,-88.4838461135202,36.7765724165139,547.598643721357
4.99827391186136,0.3,1.2,-18.6357711415178,-43.6500001334378,18.6357711415178,783.713568625631
4.99827391186136,0.3,1.225,-2.1681846228117,-4.96290295208544,2.1681846228117,379.859257728579
4.99827391186136,0.325,-0.25,0.00602900966416355,-0.0283967683841995,0.0343869227715897,1.78036361112136
4.99827391186136,0.325,-0.225,-2.50453584681752,-6.2971582318322,2.50453584681752,438.98534685982
4.99827391186136,0.325,-0.2,-21.5794176500695,-52.44806721125,21.5794176500695,907.911900977852
4.99827391186136,0.325,-0.175,-42.5075004660902,-101.076155397414,42.5075004660902,626.194965870095
4.99827391186136,0.325,-0.15,-47.6259485543133,-111.17247319872,47.6259485543133,183.243476137761
4.99827391186136,0.325,-0.125,-47.4494959053813,-109.087776657747,47.4494959053813,158.911913817646
4.99827391186136,0.325,-0.1,-47.2123151524318,-107.190525940268,47.2123151524318,136.971897906372
4.99827391186136,0.325,-0.075,-46.9238744978798,-105.500995099624,46.9238744978798,117.302907437194
4.99827391186136,0.325,-0.05,-46.6081745447288,-103.983022495904,46.6081745447288,103.983022495904
4.99827391186136,0.325,-0.025,-46.270392761384,-102.650187862162,46.270392761384,102.650187862162
4.99827391186136,0.325,0,-45.9313772481673,-101.480024048975,45.9313772481673,101.480024048975
4.99827391186136,0.325,0.025,-45.5936852630263,-100.478844467452,45.5936852630263,100.478844467452
4.99827391186136,0.325,0.05,-45.2746812418935,-99.6285903468964,45.2746812418935,99.6285903468964
4.99827391186136,0.325,0.075,-44.9746640644634,-98.9308461466469,44.9746640644634,98.9308461466469
4.99827391186136,0.325,0.1,-44.7075952707695,-98.3705547780187,44.7075952707695,98.3705547780187
4.99827391186136,0.325,0.125,-44.4718454567141,-97.9462749686704,44.4718454567141,97.9462749686704
4.99827391186136,0.325,0.15,-44.2781690720624,-97.6448278492683,44.2781690720624,97.6448278492683
4.99827391186136,0.325,0.175,-44.1232942463915,-97.4628146878671,44.1232942463915,97.4628146878671
4.99827391186136,0.325,0.2,-44.0150394813353,-97.3881812606266,44.0150394813353,97.3881812606266
4.99827391186136,0.325,0.225,-43.9487385886973,-97.4162702133412,43.9487385886973,97.4162702133412
4.99827391186136,0.325,0.25,-43.929594193265,-97.5356687348519,43.929594193265,97.5356687348519
4.99827391186136,0.325,0.275,-43.9517714430255,-97.7409104699105,43.9517714430255,97.7409104699105
4.99827391186136,0.325,0.3,-44.0182056125391,-98.0209171886167,44.0182056125391,98.0209171886167
4.99827391186136,0.325,0.325,-44.1221100114099,-98.3697085261068,44.1221100114099,98.3697085261068
4.99827391186136,0.325,0.35,-44.2645161216081,-98.7763440089149,44.2645161216081,98.7763440089149
4.99827391186136,0.325,0.375,-44.4379023732842,-99.2345322898186,44.4379023732842,99.2345322898186
4.99827391186136,0.325,0.4,-44.6417667593888,-99.7333416488455,44.6417667593888,99.7333416488455
4.99827391186136,0.325,0.425,-44.8680749478446,-100.266318996592,44.8680749478446,100.266318996592
4.99827391186136,0.325,0.45,-45.1151636208678,-100.822454379798,45.1151636208678,100.822454379798
4.99827391186136,0.325,0.475,-45.3747152493105,-101.395249613309,45.3747152493105,101.395249613309
4.99827391186136,0.325,0.5,-45.6442764435541,-101.973556286506,45.6442764435541,101.973556286506
4.99827391186136,0.325,0.525,-45.9154838421501,-102.550925987222,45.9154838421501,102.550925987222
4.99827391186136,0.325,0.55,-46.1854624664468,-103.116031107843,46.1854624664468,103.116031107843
4.99827391186136,0.325,0.575,-46.4460471376003,-103.662552070264,46.4460471376003,103.662552070264
4.99827391186136,0.325,0.6,-46.6943054911012,-104.178960777824,46.6943054911012,104.178960777824
4.99827391186136,0.325,0.625,-46.9225188920683,-104.659134218665,46.9225188920683,107.072921190485
4.99827391186136,0.325,0.65,-47.1280560064337,-105.091348063729,47.1280560064337,112.840238586934
4.99827391186136,0.325,0.675,-47.30389448265,-105.469735349475,47.30389448265,118.098791874717
4.99827391186136,0.325,0.7,-47.4480552860808,-105.78241476654,47.4480552860808,122.761563796312
4.99827391186136,0.325,0.725,-47.5544605312826,-106.02382556685,47.5544605312826,126.729390112026
4.99827391186136,0.325,0.75,-47.6221267476969,-106.182012785498,47.6221267476969,129.917462331681
4.99827391186136,0.325,0.775,-47.6461650363385,-106.251754463851,47.6461650363385,132.225238825372
4.99827391186136,0.325,0.8,-47.6269226582006,-106.221155514186,47.6269226582006,133.571205069281
4.99827391186136,0.325,0.825,-47.5609400167766,-106.085331896662,47.5609400167766,133.852454696184
4.99827391186136,0.325,0.85,-47.4502226880864,-105.832634803622,47.4502226880864,132.992154068967
4.99827391186136,0.325,0.875,-47.2929782055293,-105.45846378946,47.2929782055293,130.883553751596
4.99827391186136,0.325,0.9,-47.0931907828093,-104.95165362123,47.0931907828093,127.45639785426
4.99827391186136,0.325,0.925,-46.8509753772574,-104.307762214373,46.8509753772574,122.5979052455
4.99827391186136,0.325,0.95,-46.5726062277972,-103.516381783479,46.5726062277972,116.247101651126
4.99827391186136,0.325,0.975,-46.2603582942285,-102.573031002704,46.2603582942285,108.282118078518
4.99827391186136,0.325,1,-45.9230897400367,-101.468312683218,45.9230897400367,101.468312683218
4.99827391186136,0.325,1.025,-45.5655233102587,-100.197499936815,45.5655233102587,100.197499936815
4.99827391186136,0.325,1.05,-45.1993574655055,-98.7524489303281,45.1993574655055,98.7524489303281
4.99827391186136,0.325,1.075,-44.8321090117963,-97.1280872012728,44.8321090117963,97.1280872012728
4.99827391186136,0.325,1.1,-44.4783402194872,-95.3172010937043,44.4783402194872,95.3172010937043
4.99827391186136,0.325,1.125,-44.1485989949112,-93.3081439463646,44.1485989949112,93.3081439463646
4.99827391186136,0.325,1.15,-43.8626282008732,-91.1078036261344,43.8626282008732,91.1078036261344
4.99827391186136,0.325,1.175,-38.8738116709683,-79.0529328775319,38.8738116709683,580.89556619323
4.99827391186136,0.325,1.2,-19.6699839210742,-38.9850925105903,19.6699839210742,828.435378586133
4.99827391186136,0.325,1.225,-2.28506593983717,-4.43006059754655,2.28506593983717,400.408369964592
4.99827391186136,0.35,-0.25,0.00464279734599508,-0.0363801982885061,0.0335756746742155,1.70037568799229
4.99827391186136,0.35,-0.225,-2.65257615774058,-5.47703181259892,2.65257615774058,464.392957034211
4.99827391186136,0.35,-0.2,-22.8058902982349,-45.4912015013448,22.8058902982349,958.276284998594
4.99827391186136,0.35,-0.175,-44.8699612758138,-87.6080110978528,44.8699612758138,659.060332944341
4.99827391186136,0.35,-0.15,-50.2235983770822,-96.2999345599731,50.2235983770822,166.358324548569
4.99827391186136,0.35,-0.125,-49.9979942937816,-94.4464844126598,49.9979942937816,143.016001986592
4.99827391186136,0.35,-0.1,-49.7158514898815,-92.7512236913636,49.7158514898815,121.95451289927
4.99827391186136,0.35,-0.075,-49.3875612804949,-91.2472471089245,49.3875612804949,103.081582729885
4.99827391186136,0.35,-0.05,-49.0358628689449,-89.8894968387571,49.0358628689449,89.8894968387571
4.99827391186136,0.35,-0.025,-48.6666447056333,-88.7030183321709,48.6666447056333,88.7030183321709
4.99827391186136,0.35,0,-48.2998625162215,-87.6555918322652,48.2998625162215,87.6555918322652
4.99827391186136,0.35,0.025,-47.9385550000869,-86.7644059092352,47.9385550000869,86.7644059092352
4.99827391186136,0.35,0.05,-47.5993582639857,-86.0026497523793,47.5993582639857,86.0026497523793
4.99827391186136,0.35,0.075,-47.2828811227424,-85.3816574477121,47.2828811227424,85.3816574477121
4.99827391186136,0.35,0.1,-47.0024863210126,-84.8789230272606,47.0024863210126,84.8789230272606
4.99827391186136,0.35,0.125,-46.7567283904202,-84.5014902213211,46.7567283904202,84.5014902213211
4.99827391186136,0.35,0.15,-46.5558584947026,-84.2300588818563,46.5558584947026,84.2300588818563
4.99827391186136,0.35,0.175,-46.3966960373751,-84.0684917951573,46.3966960373751,84.0684917951573
4.99827391186136,0.35,0.2,-46.2866244878679,-83.9998290737588,46.2866244878679,83.9998290737588
4.99827391186136,0.35,0.225,-46.2210017466538,-84.0255749434562,46.2210017466538,84.0255749434562
4.99827391186136,0.35,0.25,-46.2046429510499,-84.1304656165494,46.2046429510499,84.1304656165494
4.99827391186136,0.35,0.275,-46.2316894016978,-84.3142516479315,46.2316894016978,84.3142516479315
4.99827391186136,0.35,0.3,-46.3047209296472,-84.5628909375726,46.3047209296472,84.5628909375726
4.99827391186136,0.35,0.325,-46.4168937000527,-84.8748324671243,46.4168937000527,84.8748324671243
4.99827391186136,0.35,0.35,-46.5689041518684,-85.2369026855107,46.5689041518684,85.2369026855107
4.99827391186136,0.35,0.375,-46.7531516019705,-85.6465963620197,46.7531516019705,85.6465963620197
4.99827391186136,0.35,0.4,-46.9688105228004,-86.0913401065534,46.9688105228004,86.0913401065534
4.99827391186136,0.35,0.425,-47.2077545040708,-86.56795018359,47.2077545040708,86.56795018359
4.99827391186136,0.35,0.45,-47.4680012801374,-87.0642439205021,47.4680012801374,87.0642439205021
4.99827391186136,0.35,0.475,-47.7411356773691,-87.5765847660163,47.7411356773691,87.5765847660163
4.99827391186136,0.35,0.5,-48.0243842752132,-88.0930125355301,48.0243842752132,88.0930125355301
4.99827391186136,0.35,0.525,-48.3092868249519,-88.6096278595343,48.3092868249519,88.6096278595343
4.99827391186136,0.35,0.55,-48.5926424210904,-89.1145550992198,48.5926424210904,89.1145550992198
4.99827391186136,0.35,0.575,-48.8661954324983,-89.6037973739308,48.8661954324983,89.6037973739308
4.99827391186136,0.35,0.6,-49.1266774316701,-90.0654514338513,49.1266774316701,90.0654514338513
4.99827391186136,0.35,0.625,-49.3662911851736,-90.495573635927,49.3662911851736,93.1347104214372
4.99827391186136,0.35,0.65,-49.5820553830701,-90.8821476933247,49.5820553830701,98.6692886025753
4.99827391186136,0.35,0.675,-49.7668864221959,-91.2214283601522,49.7668864221959,103.716693024877
4.99827391186136,0.35,0.7,-49.9184380630139,-91.5012315404875,49.9184380630139,108.193384957958
4.99827391186136,0.35,0.725,-50.0305942890316,-91.7181549977575,50.0305942890316,112.004324063917
4.99827391186136,0.35,0.75,-50.1019843752865,-91.8598264844424,50.1019843752865,115.068004323031
4.99827391186136,0.35,0.775,-50.1277104513108,-91.923328634737,50.1277104513108,117.28814455727
4.99827391186136,0.35,0.8,-50.1077101949011,-91.8961169052491,50.1077101949011,118.58626892753
4.99827391186136,0.35,0.825,-50.0385502083134,-91.7758868184964,50.0385502083134,118.863990759467
4.99827391186136,0.35,0.85,-49.9218025108756,-91.549973750273,49.9218025108756,118.047131961991
4.99827391186136,0.35,0.875,-49.7557414088893,-91.216780829897,49.7557414088893,116.033914460696
4.99827391186136,0.35,0.9,-49.5438927759542,-90.7636115522977,49.5438927759542,112.756164937828
4.99827391186136,0.35,0.925,-49.2864828774889,-90.1896123024264,49.2864828774889,108.106834043478
4.99827391186136,0.35,0.95,-48.9893031195457,-89.482175796735,48.9893031195457,102.026125722397
4.99827391186136,0.35,0.975,-48.6547858567369,-88.6411423076465,48.6547858567369,94.3991662961773
4.99827391186136,0.35,1,-48.2912830898657,-87.6541221389862,48.2912830898657,87.6541221389862
4.99827391186136,0.35,1.025,-47.9037198746445,-86.5215192456291,47.9037198746445,86.5215192456291
4.99827391186136,0.35,1.05,-47.5032691461231,-85.2313520141836,47.5032691461231,85.2313520141836
4.99827391186136,0.35,1.075,-47.0976913877119,-83.7844353143865,47.0976913877119,83.7844353143865
4.99827391186136,0.35,1.1,-46.7010022042304,-82.1691761665741,46.7010022042304,82.1691761665741
4.99827391186136,0.35,1.125,-46.3238726376013,-80.3805763019209,46.3238726376013,80.3805763019209
4.99827391186136,0.35,1.15,-45.9857717141303,-78.4175657505466,45.9857717141303,78.4175657505466
4.99827391186136,0.35,1.175,-40.7154719441748,-67.9775320622637,40.7154719441748,610.160094302236
4.99827391186136,0.35,1.2,-20.578079126393,-33.4915018750193,20.578079126393,867.675784820722
4.99827391186136,0.35,1.225,-2.38893141436541,-3.81276002871364,2.38893141436541,418.414673660502
4.99827391186136,0.375,-0.25,0.00428961358597929,-0.0296759496676357,0.0326509611711392,1.6186202529795
4.99827391186136,0.375,-0.225,-2.77759823925149,-4.55635592997787,2.77759823925149,486.011816091052
4.99827391186136,0.375,-0.2,-23.8479100717791,-37.8009704424739,23.8479100717791,1001.06416863125
4.99827391186136,0.375,-0.175,-46.8760229150631,-72.7087633836409,46.8760229150631,686.909592633589
4.99827391186136,0.375,-0.15,-52.4276187339448,-79.8226969806343,52.4276187339448,148.108195083864
4.99827391186136,0.375,-0.125,-52.1584750323073,-78.1978296195551,52.1584750323073,125.746982944798
4.99827391186136,0.375,-0.1,-51.8365339241169,-76.7051795697911,51.8365339241169,105.558482757008
4.99827391186136,0.375,-0.075,-51.4728828694646,-75.3850368538178,51.4728828694646,87.4738671477448
4.99827391186136,0.375,-0.05,-51.0892987332734,-74.1881539849895,51.0892987332734,74.1881539849895
4.99827391186136,0.375,-0.025,-50.6921841567457,-73.1467686575807,50.6921841567457,73.1467686575807
4.99827391186136,0.375,0,-50.3007991242605,-72.2225241499774,50.3007991242605,72.2225241499774
4.99827391186136,0.375,0.025,-49.9185408792948,-71.4404627699465,49.9185408792948,71.4404627699465
4.99827391186136,0.375,0.05,-49.5614492395026,-70.7674624656573,49.5614492395026,70.7674624656573
4.99827391186136,0.375,0.075,-49.2303768255468,-70.2226547068723,49.2303768255468,70.2226547068723
4.99827391186136,0.375,0.1,-48.9381700283941,-69.7775530747402,48.9381700283941,69.7775530747402
4.99827391186136,0.375,0.125,-48.6835436179481,-69.4465591054534,48.6835436179481,69.4465591054534
4.99827391186136,0.375,0.15,-48.4762929156844,-69.2050045818254,48.4762929156844,69.2050045818254
4.99827391186136,0.375,0.175,-48.3133347484329,-69.0634832971604,48.3133347484329,69.0634832971604
4.99827391186136,0.375,0.2,-48.2016425689835,-69.0003976755181,48.2016425689835,69.0003976755181
4.99827391186136,0.375,0.225,-48.1366234099105,-69.0232894395339,48.1366234099105,69.0232894395339
4.99827391186136,0.375,0.25,-48.1227177438539,-69.1130037799654,48.1227177438539,69.1130037799654
4.99827391186136,0.375,0.275,-48.1540778609559,-69.2746442151327,48.1540778609559,69.2746442151327
4.99827391186136,0.375,0.3,-48.2329367868615,-69.4909823574396,48.2329367868615,69.4909823574396
4.99827391186136,0.375,0.325,-48.3524308926781,-69.7651873147311,48.3524308926781,69.7651873147311
4.99827391186136,0.375,0.35,-48.5129321498216,-70.081531971689,48.5129321498216,70.081531971689
4.99827391186136,0.375,0.375,-48.7067949196105,-70.4416705263748,48.7067949196105,70.4416705263748
4.99827391186136,0.375,0.4,-48.9328873278721,-70.8310237475721,48.9328873278721,70.8310237475721
4.99827391186136,0.375,0.425,-49.1830173482136,-71.2500853152749,49.1830173482136,71.2500853152749
4.99827391186136,0.375,0.45,-49.4549111818334,-71.6851265720454,49.4549111818334,71.6851265720454
4.99827391186136,0.375,0.475,-49.7400710749054,-72.1357838553613,49.7400710749054,72.1357838553613
4.99827391186136,0.375,0.5,-50.0354442830315,-72.5889260323117,50.0354442830315,72.5889260323117
4.99827391186136,0.375,0.525,-50.3324740516411,-73.0435947068581,50.3324740516411,73.0435947068581
4.99827391186136,0.375,0.55,-50.6276904011963,-73.4870397378224,50.6276904011963,73.4870397378224
4.99827391186136,0.375,0.575,-50.912729734161,-73.9179396147238,50.912729734161,73.9179396147238
4.99827391186136,0.375,0.6,-51.1840635588216,-74.3237419796155,51.1840635588216,74.3237419796155
4.99827391186136,0.375,0.625,-51.4337771928462,-74.7029725252026,51.4337771928462,77.5853618495221
4.99827391186136,0.375,0.65,-51.6586379344644,-75.0431279123349,51.6586379344644,82.8796912113351
4.99827391186136,0.375,0.675,-51.8514368227171,-75.342778955768,51.8514368227171,87.7082225203354
4.99827391186136,0.375,0.7,-52.0095856903739,-75.5893608185933,52.0095856903739,91.9916058558269
4.99827391186136,0.375,0.725,-52.126836437438,-75.7816800798531,52.126836437438,95.6381663354654
4.99827391186136,0.375,0.75,-52.2015879790879,-75.9070422265884,52.2015879790879,98.5705953661498
4.99827391186136,0.375,0.775,-52.2288043017036,-75.9646706737154,52.2288043017036,100.695912648043
4.99827391186136,0.375,0.8,-52.2082077782183,-75.9417182572163,52.2082077782183,101.939813105212
4.99827391186136,0.375,0.825,-52.1362206657993,-75.8379844577957,52.1362206657993,102.207210775358
4.99827391186136,0.375,0.85,-52.014219542741,-75.6404937274705,52.014219542741,101.428007252114
4.99827391186136,0.375,0.875,-51.8403268023976,-75.3497357278999,51.8403268023976,99.5038531458736
4.99827391186136,0.375,0.9,-51.6178986610296,-74.9526807140559,51.6178986610296,96.3704264484986
4.99827391186136,0.375,0.925,-51.3469988641617,-74.4505433055963,51.3469988641617,91.9244803092878
4.99827391186136,0.375,0.95,-51.0332815308259,-73.8303670135634,51.0332815308259,86.109550097167
4.99827391186136,0.375,0.975,-50.6790008977063,-73.0940051342693,50.6790008977063,78.8153961102974
4.99827391186136,0.375,1,-50.2924101672982,-72.2287458753981,50.2924101672982,72.2287458753981
4.99827391186136,0.375,1.025,-49.8782344128626,-71.2368456130231,49.8782344128626,71.2368456130231
4.99827391186136,0.375,1.05,-49.4475925651215,-70.1061232725763,49.4475925651215,70.1061232725763
4.99827391186136,0.375,1.075,-49.0080185213973,-68.8389008781447,49.0080185213973,68.8389008781447
4.99827391186136,0.375,1.1,-48.5735197845625,-67.42388777363,48.5735197845625,67.42388777363
4.99827391186136,0.375,1.125,-48.1543655960772,-65.8573313659887,48.1543655960772,65.8573313659887
4.99827391186136,0.375,1.15,-47.7702772049812,-64.1361925435167,47.7702772049812,64.1361925435167
4.99827391186136,0.375,1.175,-42.2609068282933,-55.4838808326416,42.2609068282933,634.826871256288
4.99827391186136,0.375,1.2,-21.3385554036918,-27.2731509761167,21.3385554036918,900.623052347215
4.99827391186136,0.375,1.225,-2.47493032592927,-3.09717104740021,2.47493032592927,433.488451446473
4.99827391186136,0.4,-0.25,0.00311354766692364,-0.0328981786996554,0.03173171731888,1.53703497319639
4.99827391186136,0.4,-0.225,-2.8798751311268,-3.57855324914549,2.8798751311268,503.510626236397
4.99827391186136,0.4,-0.2,-24.6910721851157,-29.5314512123936,24.6910721851157,1035.59094551228
4.99827391186136,0.4,-0.175,-48.4957737180044,-56.6596593740243,48.4957737180044,709.269597154215
4.99827391186136,0.4,-0.15,-54.2039109432025,-62.0517800617845,54.2039109432025,128.768418371723
4.99827391186136,0.4,-0.125,-53.8970568669086,-60.655082376975,53.8970568669086,107.38282804318
4.99827391186136,0.4,-0.1,-53.540278068754,-59.3643867302964,53.540278068754,88.0623598740927
4.99827391186136,0.4,-0.075,-53.1459786785389,-58.2281286768266,53.1459786785389,70.760628110801
4.99827391186136,0.4,-0.05,-52.7344343316254,-57.1916916573215,52.7344343316254,57.1916916573215
4.99827391186136,0.4,-0.025,-52.3131437163384,-56.2951875695157,52.3131437163384,56.2951875695157
4.99827391186136,0.4,0,-51.9001465551555,-55.4935934504034,51.9001465551555,55.4935934504034
4.99827391186136,0.4,0.025,-51.4997305503641,-54.820028044059,51.4997305503641,54.820028044059
4.99827391186136,0.4,0.05,-51.1268794789512,-54.235050861684,51.1268794789512,54.235050861684
4.99827391186136,0.4,0.075,-50.7831545254066,-53.7654332543417,50.7831545254066,53.7654332543417
4.99827391186136,0.4,0.1,-50.4804991476009,-53.3770925267998,50.4804991476009,53.3770925267998
4.99827391186136,0.4,0.125,-50.2181829358979,-53.0913326661861,50.2181829358979,53.0913326661861
4.99827391186136,0.4,0.15,-50.0052293776669,-52.8787630947024,50.0052293776669,52.8787630947024
4.99827391186136,0.4,0.175,-49.8389820453457,-52.7560443637464,49.8389820453457,52.7560443637464
4.99827391186136,0.4,0.2,-49.7257505130878,-52.6977360804403,49.7257505130878,52.6977360804403
4.99827391186136,0.4,0.225,-49.6612640574156,-52.7166290555604,49.6612640574156,52.7166290555604
4.99827391186136,0.4,0.25,-49.6493859725236,-52.790534526989,49.6493859725236,52.790534526989
4.99827391186136,0.4,0.275,-49.6845070997262,-52.929066861814,49.6845070997262,52.929066861814
4.99827391186136,0.4,0.3,-49.7683514414887,-53.1126701228611,49.7683514414887,53.1126701228611
4.99827391186136,0.4,0.325,-49.8942282463932,-53.3483894541494,49.8942282463932,53.3483894541494
4.99827391186136,0.4,0.35,-50.062052761721,-53.6187671422344,50.062052761721,53.6187671422344
4.99827391186136,0.4,0.375,-50.2643020174063,-53.9288045230707,50.2643020174063,53.9288045230707
4.99827391186136,0.4,0.4,-50.4994262207339,-54.2626842808061,50.4994262207339,54.2626842808061
4.99827391186136,0.4,0.425,-50.7593190735907,-54.6238164781899,50.7593190735907,54.6238164781899
4.99827391186136,0.4,0.45,-51.0413161200163,-54.997632084886,51.0413161200163,54.997632084886
4.99827391186136,0.4,0.475,-51.3369798649548,-55.3863402497734,51.3369798649548,55.3863402497734
4.99827391186136,0.4,0.5,-51.6428841641793,-55.7762825787769,51.6428841641793,55.7762825787769
4.99827391186136,0.4,0.525,-51.9505171314292,-56.1688069618725,51.9505171314292,56.1688069618725
4.99827391186136,0.4,0.55,-52.2560438288352,-56.5508728991964,52.2560438288352,56.5508728991964
4.99827391186136,0.4,0.575,-52.5511392370287,-56.9232682978488,52.5511392370287,56.9232682978488
4.99827391186136,0.4,0.6,-52.8319104622533,-57.273316106547,52.8319104622533,57.273316106547
4.99827391186136,0.4,0.625,-53.0904836471115,-57.6015203172656,53.0904836471115,60.7366813058139
4.99827391186136,0.4,0.65,-53.3232551400542,-57.8953478783973,53.3232551400542,65.7834672289473
4.99827391186136,0.4,0.675,-53.5230674053664,-58.1552824875748,53.5230674053664,70.3861573584142
4.99827391186136,0.4,0.7,-53.6869483963124,-58.3687497920663,53.6869483963124,74.4691229146584
4.99827391186136,0.4,0.725,-53.80872047013,-58.5364737697097,53.80872047013,77.9446275597693
4.99827391186136,0.4,0.75,-53.8863800728956,-58.6456876459103,53.8863800728956,80.7390048185604
4.99827391186136,0.4,0.775,-53.9149892238848,-58.6976153499556,53.9149892238848,82.7632480531396
4.99827391186136,0.4,0.8,-53.893844351592,-58.6791807888364,53.893844351592,83.9465591854213
4.99827391186136,0.4,0.825,-53.8195016787526,-58.592357761632,53.8195016787526,84.1979318823288
4.99827391186136,0.4,0.85,-53.6928844017968,-58.423679316132,53.6928844017968,83.450556278213
4.99827391186136,0.4,0.875,-53.5122922572467,-58.1760861784072,53.5122922572467,81.6103986701412
4.99827391186136,0.4,0.9,-53.2805979444862,-57.8356796231836,53.2805979444862,78.6160559502379
4.99827391186136,0.4,0.925,-52.9980912185158,-57.4065108329087,52.9980912185158,74.3690790354328
4.99827391186136,0.4,0.95,-52.6699117376143,-56.8742622388701,52.6699117376143,68.8152538791095
4.99827391186136,0.4,0.975,-52.2985897406843,-56.2441054878892,52.2985897406843,61.8500806355248
4.99827391186136,0.4,1,-51.8918348084525,-55.5013866093766,51.8918348084525,55.5013866093766
4.99827391186136,0.4,1.025,-51.4546932549647,-54.6522024914028,51.4546932549647,54.6522024914028
4.99827391186136,0.4,1.05,-50.9977185254426,-53.6818148598834,50.9977185254426,53.6818148598834
4.99827391186136,0.4,1.075,-50.5287995784669,-52.5968488420609,50.5287995784669,52.5968488420609
4.99827391186136,0.4,1.1,-50.0613726019591,-51.3830908147822,50.0613726019591,51.3830908147822
4.99827391186136,0.4,1.125,-49.6059384638857,-50.0417765583121,49.6059384638857,50.0417765583121
4.99827391186136,0.4,1.15,-49.1817955005425,-48.5638284247703,49.1817955005425,61.589052087255
4.99827391186136,0.4,1.175,-43.4800882378344,-41.844906595777,43.4800882378344,654.419806183141
4.99827391186136,0.4,1.2,-21.9368996315942,-20.478177159114,21.9368996315942,926.591987869627
4.99827391186136,0.4,1.225,-2.54327254062852,-2.32422398311535,2.54327254062852,445.296403839685
4.99827391186136,0.425,-0.25,0.00269779713188273,-0.0257717085493362,0.0307155915728788,1.45759506954883
4.99827391186136,0.425,-0.225,-2.95602155140226,-2.53579442169486,2.95602155140226,516.620485288029
4.99827391186136,0.425,-0.2,-25.3205875874744,-20.7903963065073,25.3205875874744,1061.30257205601
4.99827391186136,0.425,-0.175,-49.701382763026,-39.6912622643313,49.701382763026,725.755421378598
4.99827391186136,0.425,-0.15,-55.5216532142851,-43.2498867288975,55.5216532142851,108.570506564471
4.99827391186136,0.425,-0.125,-55.182660838735,-42.0793220773105,55.182660838735,88.1545497906363
4.99827391186136,0.425,-0.1,-54.7961871551308,-40.9909952530681,54.7961871551308,69.6986412143155
4.99827391186136,0.425,-0.075,-54.3757158769006,-40.0374932916591,54.3757158769006,53.1741647377986
4.99827391186136,0.425,-0.05,-53.9403133095964,-39.1620848179252,53.9403133095964,39.1620848179252
4.99827391186136,0.425,-0.025,-53.4983675163969,-38.409613657556,53.4983675163969,38.409613657556
4.99827391186136,0.425,0,-53.0669055888042,-37.7311977523937,53.0669055888042,37.7311977523937
4.99827391186136,0.425,0.025,-52.6509641156555,-37.1655378100513,52.6509641156555,37.1655378100513
4.99827391186136,0.425,0.05,-52.2646255099808,-36.6690203390859,52.2646255099808,36.6690203390859
4.99827391186136,0.425,0.075,-51.9100681682093,-36.2742189704131,51.9100681682093,36.2742189704131
4.99827391186136,0.425,0.1,-51.5984452617481,-35.9429594113115,51.5984452617481,35.9429594113115
4.99827391186136,0.425,0.125,-51.3295273953629,-35.7021892398924,51.3295273953629,38.3528441218321
4.99827391186136,0.425,0.15,-51.1116480732224,-35.5187649985975,51.1116480732224,41.4209850708842
4.99827391186136,0.425,0.175,-50.9425506379111,-35.4146259240223,50.9425506379111,43.4315046244198
4.99827391186136,0.425,0.2,-50.827941702251,-35.361049685386,50.827941702251,44.4032101984681
4.99827391186136,0.425,0.225,-50.7638635689625,-35.37564761173,50.7638635689625,44.4510442198179
4.99827391186136,0.425,0.25,-50.7536505609478,-35.4334650990064,50.7536505609478,43.6061673020891
4.99827391186136,0.425,0.275,-50.7919330962953,-35.5484582294908,50.7919330962953,41.9760396312564
4.99827391186136,0.425,0.3,-50.8799683366041,-35.6988127754705,50.8799683366041,39.6018314285002
4.99827391186136,0.425,0.325,-51.0112435269667,-35.8954578687655,51.0112435269667,36.5851944655036
4.99827391186136,0.425,0.35,-51.1852587504663,-36.1191467651367,51.1852587504663,36.1191467651367
4.99827391186136,0.425,0.375,-51.3946178821531,-36.3783491087938,51.3946178821531,36.3783491087938
4.99827391186136,0.425,0.4,-51.6373985631344,-36.6558752511255,51.6373985631344,36.6558752511255
4.99827391186136,0.425,0.425,-51.9055792548406,-36.9582380965272,51.9055792548406,36.9582380965272
4.99827391186136,0.425,0.45,-52.1961577141399,-37.2698556991874,52.1961577141399,37.2698556991874
4.99827391186136,0.425,0.475,-52.5007469390865,-37.5957257324355,52.5007469390865,37.5957257324355
4.99827391186136,0.425,0.5,-52.8156110905617,-37.9214800238048,52.8156110905617,37.9214800238048
4.99827391186136,0.425,0.525,-53.1322612258319,-38.2509890774143,53.1322612258319,38.2509890774143
4.99827391186136,0.425,0.55,-53.4465751492624,-38.570753597907,53.4465751492624,38.570753597907
4.99827391186136,0.425,0.575,-53.7502290294435,-38.8838620641558,53.7502290294435,38.8838620641558
4.99827391186136,0.425,0.6,-54.0390604791872,-39.177382755541,54.0390604791872,39.177382755541
4.99827391186136,0.425,0.625,-54.3051801640036,-39.4539365265227,54.3051801640036,42.8487272439087
4.99827391186136,0.425,0.65,-54.5447290187778,-39.7008980140535,54.5447290187778,47.64239196003
4.99827391186136,0.425,0.675,-54.7505219869663,-39.9207162760667,54.7505219869663,52.0134642573969
4.99827391186136,0.425,0.7,-54.9193430276225,-40.1008494590907,54.9193430276225,55.8906116141469
4.99827391186136,0.425,0.725,-55.0449792712807,-40.2438614191555,55.0449792712807,59.1894152155709
4.99827391186136,0.425,0.75,-55.1251929695718,-40.3371085232784,55.1251929695718,61.8405745938101
4.99827391186136,0.425,0.775,-55.155007316966,-40.3835494922629,55.155007316966,63.7582723909653
4.99827391186136,0.425,0.8,-55.1334937293322,-40.3702907413634,55.1334937293322,64.8761340989018
4.99827391186136,0.425,0.825,-55.0571697295727,-40.3009514207428,55.0571697295727,65.106238221912
4.99827391186136,0.425,0.85,-54.9267429752298,-40.1622779039977,54.9267429752298,64.3862196465378
4.99827391186136,0.425,0.875,-54.7404775426567,-39.9587781100864,54.7404775426567,62.6251018971531
4.99827391186136,0.425,0.9,-54.5010411756051,-39.676771993042,54.5010411756051,59.7658436316743
4.99827391186136,0.425,0.925,-54.208692361723,-39.3218053474692,54.208692361723,55.713213041756
4.99827391186136,0.425,0.95,-53.8683783049323,-38.8797645578358,53.8683783049323,50.4170179869932
4.99827391186136,0.425,0.975,-53.4826010500668,-38.3572379271578,53.4826010500668,43.7765371966873
4.99827391186136,0.425,1,-53.0588929380387,-37.7397553012126,53.0588929380387,37.7397553012126
4.99827391186136,0.425,1.025,-52.6022698674643,-37.0347195322399,52.6022698674643,37.0347195322399
4.99827391186136,0.425,1.05,-52.1231287026129,-36.2275699751942,52.1231287026129,36.2275699751942
4.99827391186136,0.425,1.075,-51.6293174441861,-35.3260586564691,51.6293174441861,35.3260586564691
4.99827391186136,0.425,1.1,-51.1341502232811,-34.3163402664948,51.1341502232811,34.3163402664948
4.99827391186136,0.425,1.125,-50.647939333457,-33.2010230793498,50.647939333457,43.324443222196
4.99827391186136,0.425,1.15,-50.1899738500529,-31.9691092235516,50.1899738500529,59.7482857414963
4.99827391186136,0.425,1.175,-44.3455894440206,-27.2949094607443,44.3455894440206,668.557848097804
4.99827391186136,0.425,1.2,-22.3586085894889,-13.2171300838228,22.3586085894889,945.035853120539
4.99827391186136,0.425,1.225,-2.59064432525536,-1.48747749738926,2.59064432525536,453.575915302828
4.99827391186136,0.45,-0.25,0.00177771932311925,-0.0280192081705006,0.0297481158304953,1.38139377909363
4.99827391186136,0.45,-0.225,-3.00639722758293,-1.46505559187761,3.00639722758293,525.140870227801
4.99827391186136,0.45,-0.2,-25.7278797556563,-11.7278424791877,25.7278797556563,1077.78497830259
4.99827391186136,0.45,-0.175,-50.4749514999926,-22.0810223373279,50.4749514999926,736.080654695771
4.99827391186136,0.45,-0.15,-56.3603505936642,-23.7257842620678,56.3603505936642,87.7869335615189
4.99827391186136,0.45,-0.125,-55.9949664307973,-22.7814844519272,55.9949664307973,68.3371169385337
4.99827391186136,0.45,-0.1,-55.5837717238475,-21.8954686895043,55.5837717238475,50.7430057095152
4.99827391186136,0.45,-0.075,-55.1417971478266,-21.124947396513,55.1417971478266,34.9920559639941
4.99827391186136,0.45,-0.05,-54.6864823991655,-20.4104149260539,54.6864823991655,20.9200235947211
4.99827391186136,0.45,-0.025,-54.2275657342896,-19.8017874022814,54.2275657342896,19.8017874022814
4.99827391186136,0.45,0,-53.7806466252773,-19.2462276876719,53.7806466252773,19.2462276876719
4.99827391186136,0.45,0.025,-53.3519429107666,-18.7878926293505,53.3519429107666,18.7878926293505
4.99827391186136,0.45,0.05,-52.9542636072271,-18.3793462020128,52.9542636072271,20.4943415151334
4.99827391186136,0.45,0.075,-52.5907923303398,-18.0584963722581,52.5907923303398,27.0082220453162
4.99827391186136,0.45,0.1,-52.271570876909,-17.7837402261415,52.271570876909,32.2571677191565
4.99827391186136,0.45,0.125,-51.9972092610837,-17.5869647899318,51.9972092610837,36.3671341084574
4.99827391186136,0.45,0.15,-51.7750812817968,-17.4321254125231,51.7750812817968,39.3430499094653
4.99827391186136,0.45,0.175,-51.6036203028919,-17.3455922881856,51.6036203028919,41.3040705517651
4.99827391186136,0.45,0.2,-51.4877071919552,-17.2963004807461,51.4877071919552,42.267536583609
4.99827391186136,0.45,0.225,-51.4239447676847,-17.3057675560361,51.4239447676847,42.3447753223961
4.99827391186136,0.45,0.25,-51.4149555977113,-17.3472251519603,51.4149555977113,41.564458244038
4.99827391186136,0.45,0.275,-51.455821696311,-17.4380494250239,51.455821696311,40.0311129221693
4.99827391186136,0.45,0.3,-51.5471827633696,-17.5550828830426,51.5471827633696,37.78279198002
4.99827391186136,0.45,0.325,-51.6828884125376,-17.7122509050552,51.6828884125376,34.9185816477055
4.99827391186136,0.45,0.35,-51.8618972901771,-17.8893669315149,51.8618972901771,31.4839169425627
4.99827391186136,0.45,0.375,-52.0771044223624,-18.0975405668447,52.0771044223624,27.5737244551464
4.99827391186136,0.45,0.4,-52.3261055983551,-18.3189803786197,52.3261055983551,23.2390266124609
4.99827391186136,0.45,0.425,-52.6011152917065,-18.5625463543707,52.6011152917065,18.5716733912472
4.99827391186136,0.45,0.45,-52.8986943912816,-18.8123332570549,52.8986943912816,18.8123332570549
4.99827391186136,0.45,0.475,-53.210650993698,-19.0754488886413,53.210650993698,19.0754488886413
4.99827391186136,0.45,0.5,-53.5328444388804,-19.337427445762,53.5328444388804,19.337427445762
4.99827391186136,0.45,0.525,-53.8569526057521,-19.6040611770298,53.8569526057521,19.6040611770298
4.99827391186136,0.45,0.55,-54.178469010127,-19.8619315561553,54.178469010127,19.8619315561553
4.99827391186136,0.45,0.575,-54.4892197776786,-20.1159034800398,54.4892197776786,20.1159034800398
4.99827391186136,0.45,0.6,-54.7846684325022,-20.3532602309229,54.7846684325022,20.3532602309229
4.99827391186136,0.45,0.625,-55.057069326338,-20.5782937264195,55.057069326338,24.2296531729015
4.99827391186136,0.45,0.65,-55.3021901577482,-20.7786832810309,55.3021901577482,28.7649695592795
4.99827391186136,0.45,0.675,-55.5129934499633,-20.9584831826161,55.5129934499633,32.8994679556844
4.99827391186136,0.45,0.7,-55.6858822792608,-21.105496980413,55.6858822792608,36.5656568993822
4.99827391186136,0.45,0.725,-55.814805279943,-21.2238700015217,55.814805279943,39.6829699236788
4.99827391186136,0.45,0.75,-55.8971284513313,-21.3012875756072,55.8971284513313,42.185942304426
4.99827391186136,0.45,0.775,-55.9280604087357,-21.3423142974941,55.9280604087357,43.9925638954172
4.99827391186136,0.45,0.8,-55.9062540014156,-21.3343006593743,55.9062540014156,45.0402655267374
4.99827391186136,0.45,0.825,-55.8284458176316,-21.2825540188441,55.8284458176316,45.2449126416711
4.99827391186136,0.45,0.85,-55.6948965964594,-21.1738983945535,55.6948965964594,44.5478712156271
4.99827391186136,0.45,0.875,-55.5041318903065,-21.0146826041885,55.5041318903065,42.8620008176118
4.99827391186136,0.45,0.9,-55.2583394103971,-20.7910434405097,55.2583394103971,40.1338151387968
4.99827391186136,0.45,0.925,-54.9580880042007,-20.5106026182576,54.9580880042007,36.2721362247497
4.99827391186136,0.45,0.95,-54.6078090275923,-20.1586996826295,54.6078090275923,31.2299113158116
4.99827391186136,0.45,0.975,-54.2103658061192,-19.7443208881117,54.2103658061192,24.9110566302975
4.99827391186136,0.45,1,-53.7727396395745,-19.2519875629499,53.7727396395745,19.2519875629499
4.99827391186136,0.45,1.025,-53.3003531199367,-18.6918906013625,53.3003531199367,19.4546041956126
4.99827391186136,0.45,1.05,-52.803024132548,-18.0479167522602,52.803024132548,20.296272064167
4.99827391186136,0.45,1.075,-52.2890384499831,-17.3310154681128,52.2890384499831,20.7158015611184
4.99827391186136,0.45,1.1,-51.7711287892344,-16.5253224165421,51.7711287892344,27.9531709969273
4.99827391186136,0.45,1.125,-51.2599398755621,-15.6375991795419,51.2599398755621,43.2980437851658
4.99827391186136,0.45,1.15,-50.7742066400113,-14.6520223852858,50.7742066400113,60.2898232988682
4.99827391186136,0.45,1.175,-44.8394700482171,-12.1046090421142,44.8394700482171,676.953372150433
4.99827391186136,0.45,1.2,-22.5950561084105,-5.63527852725484,22.5950561084105,955.54059367549
4.99827391186136,0.45,1.225,-2.61737675486345,-0.622169350705106,2.61737675486345,458.125585744916
4.99827391186136,0.475,-0.25,0.00133449940034498,-0.0223192567120097,0.0287075021933051,1.31025932489099
4.99827391186136,0.475,-0.225,-3.02903708226243,-0.362076339851042,3.02903708226243,528.93506619059
4.99827391186136,0.475,-0.2,-25.9052551567208,-2.45468099805564,25.9052551567208,1084.75606117857
4.99827391186136,0.475,-0.175,-50.8020732154087,-4.06349226170582,50.8020732154087,740.049958114702
4.99827391186136,0.475,-0.15,-56.7041774705328,-3.74587723562366,56.7041774705328,79.4680165956352
4.99827391186136,0.475,-0.125,-56.3179624755124,-3.0265863650651,56.3179624755124,63.1318171906467
4.99827391186136,0.475,-0.1,-55.8871921483764,-2.34343887173234,55.8871921483764,46.8048097261419
4.99827391186136,0.475,-0.075,-55.4281901991973,-1.75513489787178,55.4281901991973,31.9113146389296
4.99827391186136,0.475,-0.05,-54.9570653949386,-1.20213604442677,54.9570653949386,18.9894774943839
4.99827391186136,0.475,-0.025,-54.4846837731896,-0.736730786989906,54.4846837731896,18.7043694996297
4.99827391186136,0.475,0,-54.0254479330825,-0.304692558107423,54.0254479330825,19.1790355248743
4.99827391186136,0.475,0.025,-53.5865859959825,0.0467332124252921,53.5865859959825,28.1590102756455
4.99827391186136,0.475,0.05,-53.1798237438957,0.366661365044124,53.1798237438957,35.7843938964643
4.99827391186136,0.475,0.075,-52.8092211567938,0.613770159149494,52.8092211567938,42.141594501502
4.99827391186136,0.475,0.1,-52.4838636249981,0.831431212188523,52.4838636249981,47.2734338140638
4.99827391186136,0.475,0.125,-52.2051050355782,0.984279269814945,52.2051050355782,51.2674689124732
4.99827391186136,0.475,0.15,-51.9794862396645,1.11005359200985,51.9794862396645,54.1694495560939
4.99827391186136,0.475,0.175,-51.806060624438,1.17899736958809,51.806060624438,56.0651711608445
4.99827391186136,0.475,0.2,-51.6889886889629,1.22369180734953,51.6889886889629,57.0048178490098
4.99827391186136,0.475,0.225,-51.6253824051502,1.21940980141108,51.6253824051502,57.0715900915451
4.99827391186136,0.475,0.25,-51.6172428139127,1.1942036088088,51.6172428139127,56.3200150387167
4.99827391186136,0.475,0.275,-51.6600647643546,1.12770242237667,51.6600647643546,54.8308209331512
4.99827391186136,0.475,0.3,-51.753951130007,1.04409579289863,51.753951130007,52.6621855121677
4.99827391186136,0.475,0.325,-51.8930824629066,0.926687666027172,51.8930824629066,49.8928127839254
4.99827391186136,0.475,0.35,-52.0759519502156,0.796446615571535,52.0759519502156,46.5837049195615
4.99827391186136,0.475,0.375,-52.2957170293834,0.639709700289417,52.2957170293834,42.8120431687727
4.99827391186136,0.475,0.4,-52.5495673765063,0.474813987432201,52.5495673765063,38.6408845409497
4.99827391186136,0.475,0.425,-52.8299232671106,0.290549433298838,52.8299232671106,34.1463485582432
4.99827391186136,0.475,0.45,-53.1329882447823,0.103149912545379,53.1329882447823,29.3928845139646
4.99827391186136,0.475,0.475,-53.4507299870809,-0.0966556224920102,53.4507299870809,24.4559513892978
4.99827391186136,0.475,0.5,-53.7786900746618,-0.294268633403531,53.7786900746618,19.4008199625386
4.99827391186136,0.475,0.525,-54.1086687229226,-0.497473848752046,54.1086687229226,18.3334292135389
4.99827391186136,0.475,0.55,-54.435873370649,-0.692895629516595,54.435873370649,18.200487310328
4.99827391186136,0.475,0.575,-54.7522230368285,-0.8872346221269,54.7522230368285,18.0713817071251
4.99827391186136,0.475,0.6,-55.0529200887447,-1.06797442356307,55.0529200887447,17.9480046579281
4.99827391186136,0.475,0.625,-55.330289260904,-1.24109699422263,55.330289260904,21.1993531633317
4.99827391186136,0.475,0.65,-55.5798562613301,-1.39462334260704,55.5798562613301,25.435132410253
4.99827391186136,0.475,0.675,-55.7946378830978,-1.53415944722994,55.7946378830978,29.2897430586019
4.99827391186136,0.475,0.7,-55.9708094992949,-1.6479770513147,55.9708094992949,32.7094463337169
4.99827391186136,0.475,0.725,-56.1023640695205,-1.74163845213117,56.1023640695205,35.6091508821567
4.99827391186136,0.475,0.75,-56.1864500247817,-1.80340824681114,56.1864500247817,37.9378834367101
4.99827391186136,0.475,0.775,-56.2183165036108,-1.83913429045255,56.2183165036108,39.6093145656501
4.99827391186136,0.475,0.8,-56.1964053203235,-1.8368391957721,56.1964053203235,40.5765086804922
4.99827391186136,0.475,0.825,-56.1174959114725,-1.80298099449964,56.1174959114725,40.7510733749556
4.99827391186136,0.475,0.85,-55.9816412841067,-1.72512484522536,55.9816412841067,40.091493611845
4.99827391186136,0.475,0.875,-55.7874179832202,-1.61064344383305,55.7874179832202,38.5063778360742
4.99827391186136,0.475,0.9,-55.5368063333713,-1.44645072331343,55.5368063333713,35.9610715573388
4.99827391186136,0.475,0.925,-55.2304390816169,-1.24108195799536,55.2304390816169,32.3601238290642
4.99827391186136,0.475,0.95,-54.8725380124581,-0.980643608058006,54.8725380124581,27.6779460787496
4.99827391186136,0.475,0.975,-54.4660455646305,-0.674958275654421,54.4660455646305,21.8122600610993
4.99827391186136,0.475,1,-54.0177297396676,-0.309243179372381,54.0177297396676,18.7091155060767
4.99827391186136,0.475,1.025,-53.5331049780929,0.105501472102504,53.5331049780929,19.9790206063955
4.99827391186136,0.475,1.05,-53.021773925889,0.584849405409156,53.021773925889,20.8893492094832
4.99827391186136,0.475,1.075,-52.4921193838092,1.11700313025016,52.4921193838092,31.6904001198762
4.99827391186136,0.475,1.1,-51.9566746805758,1.71747503052831,51.9566746805758,44.6109438403676
4.99827391186136,0.475,1.125,-51.426077433026,2.37785359109079,51.426077433026,59.1560207311592
4.99827391186136,0.475,1.15,-50.9188410106763,3.11587100551098,50.9188410106763,75.2717036528612
4.99827391186136,0.475,1.175,-44.9474951066673,3.48769114084067,44.9474951066673,679.412052360642
4.99827391186136,0.475,1.2,-22.6386715566336,2.15364026721607,22.6386715566336,957.827671857661
4.99827391186136,0.475,1.225,-2.6215211823199,0.274394695993354,2.6215211823199,458.81152347286
4.99827391186136,0.5,-0.25,0.000612928265771819,-0.025921078033861,0.0277374239069598,1.24470616086917
4.99827391186136,0.5,-0.225,-3.0244829484818,0.739337792903426,3.0244829484818,527.933629091393
4.99827391186136,0.5,-0.2,-25.8500621224943,6.88094797572743,25.8500621224943,1082.07310430534
4.99827391186136,0.5,-0.175,-50.6769948258482,14.0856753839254,50.6769948258482,737.56460140443
4.99827391186136,0.5,-0.15,-56.5463744192957,16.3822440766944,56.5463744192957,76.8714090547465
4.99827391186136,0.5,-0.125,-56.1450293320177,16.8757425262068,56.1450293320177,61.3294159140249
4.99827391186136,0.5,-0.1,-55.6996821156869,17.3554626956574,55.6996821156869,45.7461265119282
4.99827391186136,0.5,-0.075,-55.2282937475388,17.7611686555041,55.2282937475388,31.4240112681523
4.99827391186136,0.5,-0.05,-54.7453312473787,18.1524908635749,54.7453312473787,19.3870960303279
4.99827391186136,0.5,-0.025,-54.2631422622204,18.4748427627364,54.2631422622204,26.1508873238722
4.99827391186136,0.5,0,-53.7946217166549,18.7834796985617,53.7946217166549,36.0163743671336
4.99827391186136,0.5,0.025,-53.348342519001,19.0285393005807,53.348342519001,44.5547448501282
4.99827391186136,0.5,0.05,-52.934666205817,19.2601327562248,52.934666205817,51.8156962568019
4.99827391186136,0.5,0.075,-52.5588342395831,19.4342571224037,52.5588342395831,57.8745258036643
4.99827391186136,0.5,0.1,-52.2287287038242,19.5951621567096,52.2287287038242,62.7770744838812
4.99827391186136,0.5,0.125,-51.9467193398955,19.7048931780335,51.9467193398955,66.6014407715973
4.99827391186136,0.5,0.15,-51.7183018056157,19.8018884525271,51.7183018056157,69.3946250500474
4.99827391186136,0.5,0.175,-51.5433889719179,19.8539668509452,51.5433889719179,71.2345137943101
4.99827391186136,0.5,0.2,-51.4252409841778,19.8942074595675,51.4252409841778,72.1710754326028
4.99827391186136,0.5,0.225,-51.3616892021737,19.8956460053419,51.3616892021737,72.2808257357862
4.99827391186136,0.5,0.25,-51.3539611731146,19.8866366342124,51.3539611731146,71.6169680519317
4.99827391186136,0.5,0.275,-51.3981503395329,19.8447505012267,51.3981503395329,70.2544394497853
4.99827391186136,0.5,0.3,-51.4936936468444,19.7943011500532,51.4936936468444,68.2492956781746
4.99827391186136,0.5,0.325,-51.6352691854202,19.7166924179227,51.6352691854202,65.6750750729476
4.99827391186136,0.5,0.35,-51.820793003307,19.6328604805055,51.820793003307,62.5900971782143
4.99827391186136,0.5,0.375,-52.0438377479958,19.5273761238948,52.0438377479958,59.0668037071007
4.99827391186136,0.5,0.4,-52.3010873365657,19.4184077892428,52.3010873365657,55.1651793063045
4.99827391186136,0.5,0.425,-52.5853119874002,19.2930911980446,52.5853119874002,50.9568875642824
4.99827391186136,0.5,0.45,-52.8922651092938,19.1673727305369,52.8922651092938,46.503034910219
4.99827391186136,0.5,0.475,-53.2142143027164,19.0304214940563,53.2142143027164,41.8748093503036
4.99827391186136,0.5,0.5,-53.5462925225934,18.8964445330449,53.5462925225934,37.1339512835775
4.99827391186136,0.5,0.525,-53.8805634733116,18.7561780078143,53.8805634733116,32.3514580786517
4.99827391186136,0.5,0.55,-54.2118548499119,18.6225155675358,54.2118548499119,27.589242482837
4.99827391186136,0.5,0.575,-54.5323249674103,18.4873472868122,54.5323249674103,22.9183908695421
4.99827391186136,0.5,0.6,-54.8368139830018,18.3626308444989,54.8368139830018,18.4005140019886
4.99827391186136,0.5,0.625,-55.1178730159355,18.2410349973244,55.1178730159355,20.0498284348016
4.99827391186136,0.5,0.65,-55.370672805651,18.1339194770745,55.370672805651,24.0602918680443
4.99827391186136,0.5,0.675,-55.5884543266376,18.03437837744,55.5884543266376,27.7058965188477
4.99827391186136,0.5,0.7,-55.7670357800282,17.9534815731379,55.7670357800282,30.9361573262816
4.99827391186136,0.5,0.725,-55.9006425572641,17.884402522994,55.9006425572641,33.6687725973453
4.99827391186136,0.5,0.75,-55.9860549406139,17.8382089645735,55.9860549406139,35.8560197469433
4.99827391186136,0.5,0.775,-56.0187731232964,17.8078047726864,56.0187731232964,37.4142556979004
4.99827391186136,0.5,0.8,-55.9968515736184,17.8045320268554,55.9968515736184,38.2998265077635
4.99827391186136,0.5,0.825,-55.9173496164612,17.8206705320818,55.9173496164612,38.4268736185662
4.99827391186136,0.5,0.85,-55.779906038717,17.8681089700163,55.779906038717,37.7572354091641
4.99827391186136,0.5,0.875,-55.5834156804675,17.9381534509765,55.5834156804675,36.2018643377762
4.99827391186136,0.5,0.9,-55.3294108498376,18.043508110456,55.3294108498376,33.7295451367671
4.99827391186136,0.5,0.925,-55.0188888628889,18.174191780632,55.0188888628889,30.2470154414758
4.99827391186136,0.5,0.95,-54.6555841586849,18.3439760693698,54.6555841586849,25.7320458216397
4.99827391186136,0.5,0.975,-54.2428542512727,18.5413784888202,54.2428542512727,20.0846626257732
4.99827391186136,0.5,1,-53.7869376074222,18.7814350833784,53.7869376074222,20.9126335003595
4.99827391186136,0.5,1.025,-53.2938116086251,19.0511643279559,53.2938116086251,29.0392580293693
4.99827391186136,0.5,1.05,-52.7725099288314,19.3669084887763,52.7725099288314,38.4607462928214
4.99827391186136,0.5,1.075,-52.231915091484,19.7144582876601,52.231915091484,49.2657088776688
4.99827391186136,0.5,1.1,-51.6839761651342,20.1107163489476,51.6839761651342,61.4834382827382
4.99827391186136,0.5,1.125,-51.1397681293609,20.5436099680649,51.1397681293609,75.231835991252
4.99827391186136,0.5,1.15,-50.6171306853499,21.0347319968851,50.6171306853499,90.4740088370038
4.99827391186136,0.5,1.175,-44.6639549314965,19.2125455240602,44.6639549314965,675.835049815369
4.99827391186136,0.5,1.2,-22.4868218915746,10.0058112049184,22.4868218915746,951.75501997797
4.99827391186136,0.5,1.225,-2.603636834255,1.1699593793478,2.603636834255,455.56471276396
4.99827391186136,0.525,-0.25,7.52456867062382e-05,-0.0216951397994421,0.026728719252453,1.18558470513004
4.99827391186136,0.525,-0.225,-2.99208451465545,1.8427421062761,2.99208451465545,522.13250068669
4.99827391186136,0.525,-0.2,-25.5616430626247,16.1680749025134,25.5616430626247,1069.72723131804
4.99827391186136,0.525,-0.175,-50.0986833444166,32.1316622717148,50.0986833444166,728.619498975724
4.99827391186136,0.525,-0.15,-55.8860825031286,36.3924453311297,55.8860825031286,74.3270810100833
4.99827391186136,0.525,-0.125,-55.4751899927957,36.6607766105344,55.4751899927957,59.5726246441245
4.99827391186136,0.525,-0.1,-55.0204404811689,36.9362344483714,55.0204404811689,44.7338198828185
4.99827391186136,0.525,-0.075,-54.5411500574696,37.1599240459229,54.5411500574696,37.1599240459229
4.99827391186136,0.525,-0.05,-54.0504651332589,37.3887350612668,54.0504651332589,37.3887350612668
4.99827391186136,0.525,-0.025,-53.5619623544926,37.5685337916308,53.5619623544926,43.3555551135757
4.99827391186136,0.525,0,-53.0873004024485,37.7529003414978,53.0873004024485,52.707872113082
4.99827391186136,0.525,0.025,-52.6361827946878,37.8918750712025,52.6361827946878,60.8071847492017
4.99827391186136,0.525,0.05,-52.2178465569341,38.0342309738292,52.2178465569341,67.7048618871732
4.99827391186136,0.525,0.075,-51.8385363378452,38.1354144946254,51.8385363378452,73.4677389732541
4.99827391186136,0.525,0.1,-51.5051390881254,38.2386721499656,51.5051390881254,78.142336610265
4.99827391186136,0.525,0.125,-51.2208936535147,38.3051548344199,51.2208936535147,81.7993161348891
4.99827391186136,0.525,0.15,-50.9904301873408,38.3725618278414,50.9904301873408,84.4851818628544
4.99827391186136,0.525,0.175,-50.8144010463435,38.4075669683008,50.8144010463435,86.2714153835621
4.99827391186136,0.525,0.2,-50.6953214269118,38.4426947304505,50.6953214269118,87.206479604808
4.99827391186136,0.525,0.225,-50.6316438292869,38.4496639391006,50.6316438292869,87.3613119498939
4.99827391186136,0.525,0.25,-50.6239580900799,38.4563884933189,50.6239580900799,86.7868413109426
4.99827391186136,0.525,0.275,-50.6688748113131,38.4390135328071,50.6688748113131,85.5530264757511
4.99827391186136,0.525,0.3,-50.7652859840142,38.4214705865723,50.7652859840142,83.7130967843062
4.99827391186136,0.525,0.325,-50.9082978509006,38.3836773580322,50.9082978509006,81.3360277068855
4.99827391186136,0.525,0.35,-51.095360280347,38.3462029199945,51.095360280347,78.4769269325844
4.99827391186136,0.525,0.375,-51.3203992365949,38.2921097945487,51.3203992365949,75.2039539926827
4.99827391186136,0.525,0.4,-51.5796985034521,38.2391813765652,51.5796985034521,71.5736129264226
4.99827391186136,0.525,0.425,-51.8663194877502,38.1730527352428,51.8663194877502,67.6534731603712
4.99827391186136,0.525,0.45,-52.1756702683639,38.1092424932026,52.1756702683639,63.5009686341783
4.99827391186136,0.525,0.475,-52.5002585598154,38.0354507901198,52.5002585598154,59.1833215439444
4.99827391186136,0.525,0.5,-52.8349170043627,37.9653953575798,52.8349170043627,54.7584563049163
4.99827391186136,0.525,0.525,-53.1719078445878,37.888395709686,53.1719078445878,50.2934995960682
4.99827391186136,0.525,0.55,-53.5057950103322,37.816779780406,53.5057950103322,45.8464336152956
4.99827391186136,0.525,0.575,-53.8289019909549,37.7410923093087,53.8289019909549,41.4845579679778
4.99827391186136,0.525,0.6,-54.1358343850406,37.6726364535357,54.1358343850406,37.6726364535357
4.99827391186136,0.525,0.625,-54.4192824099296,37.6028256411364,54.4192824099296,37.6028256411364
4.99827391186136,0.525,0.65,-54.6742050249856,37.5422654505083,54.6742050249856,37.5422654505083
4.99827391186136,0.525,0.675,-54.8939629903008,37.4829039287985,54.8939629903008,37.4829039287985
4.99827391186136,0.525,0.7,-55.0741797407609,37.4349480982982,55.0741797407609,37.4349480982982
4.99827391186136,0.525,0.725,-55.2091877746779,37.39055460828,55.2091877746779,37.39055460828
4.99827391186136,0.525,0.75,-55.2955842283149,37.359813793733,55.2955842283149,37.359813793733
4.99827391186136,0.525,0.775,-55.3289705627911,37.3347612476652,55.3289705627911,37.3347612476652
4.99827391186136,0.525,0.8,-55.3072243625274,37.3256473723217,55.3072243625274,37.3256473723217
4.99827391186136,0.525,0.825,-55.2275076339259,37.3240471422365,55.2275076339259,37.3240471422365
4.99827391186136,0.525,0.85,-55.0892828692505,37.3406543709447,55.0892828692505,37.3406543709447
4.99827391186136,0.525,0.875,-54.8915566378169,37.3662373286834,54.8915566378169,37.3662373286834
4.99827391186136,0.525,0.9,-54.6356792787058,37.4122310087383,54.6356792787058,37.4122310087383
4.99827391186136,0.525,0.925,-54.3227764455365,37.4682645829805,54.3227764455365,37.4682645829805
4.99827391186136,0.525,0.95,-53.9563880699998,37.5468228634281,53.9563880699998,37.5468228634281
4.99827391186136,0.525,0.975,-53.5400229243993,37.636126070815,53.5400229243993,37.636126070815
4.99827391186136,0.525,1,-53.0797055194554,37.7500008672251,53.0797055194554,40.0372084259238
4.99827391186136,0.525,1.025,-52.5815900079675,37.8751526555799,52.5815900079675,47.7048974329668
4.99827391186136,0.525,1.05,-52.0544716802419,38.0269453974802,52.0544716802419,56.5898466179545
4.99827391186136,0.525,1.075,-51.5074332972078,38.1906720183869,51.5074332972078,66.776590475039
4.99827391186136,0.525,1.1,-50.9521735180051,38.382696408119,50.9521735180051,78.2932449019673
4.99827391186136,0.525,1.125,-50.3999232155856,38.5892595244614,50.3999232155856,91.2484473079688
4.99827391186136,0.525,1.15,-49.8681292846615,38.8334680681186,49.8681292846615,105.617976360912
4.99827391186136,0.525,1.175,-43.9877774262357,34.8312696120968,43.9877774262357,666.215873817014
4.99827391186136,0.525,1.2,-22.138827731927,17.80734679277,22.138827731927,937.313807969355
4.99827391186136,0.525,1.225,-2.56304346191021,2.06644475331978,2.56304346191021,448.380839776618
4.99827391186136,0.55,-0.25,-0.000519986975832408,-0.0269171119600275,0.0258032240510828,1.13310532460817
4.99827391186136,0.55,-0.225,-2.93257797252063,2.91436586898857,2.93257797252063,511.593354817867
4.99827391186136,0.55,-0.2,-25.0432669474596,25.2581555350009,25.0432669474596,1047.84686980593
4.99827391186136,0.55,-0.175,-49.0735342620287,49.7985355019452,49.0735342620287,713.303475016976
4.99827391186136,0.55,-0.15,-54.7302630803674,55.9767975592355,54.7302630803674,71.8112740685737
4.99827391186136,0.55,-0.125,-54.3155083264321,56.0187932165678,54.3155083264321,57.8361951188023
4.99827391186136,0.55,-0.1,-53.856396191471,56.089020549276,53.856396191471,56.089020549276
4.99827391186136,0.55,-0.075,-53.373825603989,56.1302108546235,53.373825603989,56.1302108546235
4.99827391186136,0.55,-0.05,-52.8794265553833,56.1961404118072,52.8794265553833,56.1961404118072
4.99827391186136,0.55,-0.025,-52.3882462012916,56.233490293289,52.3882462012916,60.1362960990282
4.99827391186136,0.55,0,-51.9105092748518,56.2935420208216,51.9105092748518,68.9757056448593
4.99827391186136,0.55,0.025,-51.4572780729224,56.3268779029515,51.4572780729224,76.6367030553227
4.99827391186136,0.55,0.05,-51.0364849182093,56.3801165266906,51.0364849182093,83.171520936327
4.99827391186136,0.55,0.075,-50.6555898928187,56.4089640783996,50.6555898928187,88.6391228782793
4.99827391186136,0.55,0.1,-50.320322204159,56.4547288245855,50.320322204159,93.0862896075263
4.99827391186136,0.55,0.125,-50.0349851307408,56.4785678328085,50.0349851307408,96.5765148697731
4.99827391186136,0.55,0.15,-49.8031983694177,56.5164614072833,49.8031983694177,99.1556664579091
4.99827391186136,0.55,0.175,-49.6265327019403,56.5348658639358,49.6265327019403,100.888865019091
4.99827391186136,0.55,0.2,-49.506630299804,56.5647878010891,49.506630299804,101.823102917903
4.99827391186136,0.55,0.225,-49.4427289267543,56.577535261947,49.4427289267543,102.023644872739
4.99827391186136,0.55,0.25,-49.4346677599027,56.5996805200699,49.4346677599027,101.539281513735
4.99827391186136,0.55,0.275,-49.4797261831452,56.6067926105473,49.4797261831452,100.434822537972
4.99827391186136,0.55,0.3,-49.5761508994041,56.6216101747153,49.5761508994041,98.7608619297457
4.99827391186136,0.55,0.325,-49.7196181992303,56.6233355718095,49.7196181992303,96.5816027486617
4.99827391186136,0.55,0.35,-49.9070210311326,56.6314649056187,49.9070210311326,93.9491612048034
4.99827391186136,0.55,0.375,-50.1327738714596,56.6282310740012,50.1327738714596,90.9271860747437
4.99827391186136,0.55,0.4,-50.3926759034077,56.6304353844068,50.3926759034077,87.568939088638
4.99827391186136,0.55,0.425,-50.6802113675784,56.6227931982383,50.6802113675784,83.9376550477959
4.99827391186136,0.55,0.45,-50.9903613490936,56.6199039928335,50.9903613490936,80.0873493228049
4.99827391186136,0.55,0.475,-51.3160049724343,56.6084816636866,51.3160049724343,76.0810242030058
4.99827391186136,0.55,0.5,-51.6515921838075,56.6013622703048,51.6515921838075,71.9730611893604
4.99827391186136,0.55,0.525,-51.9897179275753,56.5868353962618,51.9897179275753,67.826440383447
4.99827391186136,0.55,0.55,-52.3245957428414,56.5763629339319,52.3245957428414,63.695513272732
4.99827391186136,0.55,0.575,-52.6488545405994,56.5594379044842,52.6488545405994,59.6434823776442
4.99827391186136,0.55,0.6,-52.9567709989994,56.5464957013247,52.9567709989994,56.5464957013247
4.99827391186136,0.55,0.625,-53.2413239594845,56.5278966646578,53.2413239594845,56.5278966646578
4.99827391186136,0.55,0.65,-53.4971550507919,56.5133648245333,53.4971550507919,56.5133648245333
4.99827391186136,0.55,0.675,-53.7179067605667,56.4938118332054,53.7179067605667,56.4938118332054
4.99827391186136,0.55,0.7,-53.8988876216887,56.4785437414729,53.8988876216887,56.4785437414729
4.99827391186136,0.55,0.725,-54.034714616036,56.4587117679392,54.034714616036,56.4587117679392
4.99827391186136,0.55,0.75,-54.1216637059986,56.4434884710717,54.1216637059986,56.4434884710717
4.99827391186136,0.55,0.775,-54.1556332500179,56.423943000555,54.1556332500179,56.423943000555
4.99827391186136,0.55,0.8,-54.1341648823597,56.4094048463668,54.1341648823597,56.4094048463668
4.99827391186136,0.55,0.825,-54.0547396912696,56.390519197548,54.0547396912696,56.390519197548
4.99827391186136,0.55,0.85,-53.9164609021897,56.3770845496583,53.9164609021897,56.3770845496583
4.99827391186136,0.55,0.875,-53.718686095122,56.3589570122245,53.718686095122,56.3589570122245
4.99827391186136,0.55,0.9,-53.4623743381244,56.3467512081405,53.4623743381244,56.3467512081405
4.99827391186136,0.55,0.925,-53.1490433808513,56.3291571129827,53.1490433808513,56.3291571129827
4.99827391186136,0.55,0.95,-52.7818012390771,56.3179913649249,52.7818012390771,56.3179913649249
4.99827391186136,0.55,0.975,-52.3645971604555,56.3004266875957,52.3645971604555,56.3004266875957
4.99827391186136,0.55,1,-51.9029753317014,56.2898856049126,51.9029753317014,58.7762675767507
4.99827391186136,0.55,1.025,-51.4035815852005,56.2717901348845,51.4035815852005,65.986636179296
4.99827391186136,0.55,1.05,-50.8746776411869,56.2615236941598,50.8746776411869,74.3371208233954
4.99827391186136,0.55,1.075,-50.3258861698341,56.2426895604684,50.3258861698341,83.9077319536069
4.99827391186136,0.55,1.1,-49.7683333188833,56.2323082346594,49.7683333188833,94.7255350440043
4.99827391186136,0.55,1.125,-49.2137880511787,56.2135375463962,49.2137880511787,106.889988380427
4.99827391186136,0.55,1.15,-48.6789313548429,56.2120949603887,48.6789313548429,120.388077126492
4.99827391186136,0.55,1.175,-42.9254913025574,50.0746837016347,42.9254913025574,650.644151499992
4.99827391186136,0.55,1.2,-21.5980483846037,25.414356719718,21.5980483846037,914.633825287257
4.99827391186136,0.55,1.225,-2.50054274847092,2.9319603707453,2.50054274847092,437.323381199751
4.99827391186136,0.575,-0.25,-0.00122028059265622,-0.0221831946781764,0.0248973927510519,1.08650365688249
4.99827391186136,0.575,-0.225,-2.84661970431284,3.95979007361808,2.84661970431284,496.445042173302
4.99827391186136,0.575,-0.2,-24.3013144915544,34.0430614465659,24.3013144915544,1016.69646312638
4.99827391186136,0.575,-0.175,-47.6138839632441,66.8548644379703,47.6138839632441,691.801477723924
4.99827391186136,0.575,-0.15,-53.0930165103001,74.8731185143483,53.0930165103001,74.8731185143483
4.99827391186136,0.575,-0.125,-52.6800235601049,74.6891635303868,52.6800235601049,74.6891635303868
4.99827391186136,0.575,-0.1,-52.2217712298403,74.5531273851331,52.2217712298403,74.5531273851331
4.99827391186136,0.575,-0.075,-51.7404184000918,74.4123908439082,51.7404184000918,74.4123908439082
4.99827391186136,0.575,-0.05,-51.2464445077145,74.3144220317205,51.2464445077145,74.3144220317205
4.99827391186136,0.575,-0.025,-50.7560715487157,74.2097338065108,50.7560715487157,76.2598447196552
4.99827391186136,0.575,0,-50.2784146216111,74.1443606149757,50.2784146216111,84.5851259311729
4.99827391186136,0.575,0.025,-49.8256290647766,74.072160425734,49.8256290647766,91.8082700908723
4.99827391186136,0.575,0.05,-49.4046388467033,74.0350809290625,49.4046388467033,97.9792191555258
4.99827391186136,0.575,0.075,-49.0238868385735,73.9913959535549,49.0238868385735,103.151837638294
4.99827391186136,0.575,0.1,-48.6882093759403,73.9784474205693,48.6882093759403,107.370746589345
4.99827391186136,0.575,0.125,-48.4027739120588,73.9592454073109,48.4027739120588,110.694372483924
4.99827391186136,0.575,0.15,-48.1704233941608,73.9664840486438,48.1704233941608,113.166150725592
4.99827391186136,0.575,0.175,-47.9934766473007,73.967816749096,47.9934766473007,114.846387568214
4.99827391186136,0.575,0.2,-47.8729077218965,73.9915576906769,47.8729077218965,115.779289458181
4.99827391186136,0.575,0.225,-47.8085954692093,74.0096504742256,47.8085954692093,116.025574278467
4.99827391186136,0.575,0.25,-47.7998081388004,74.0464630199611,47.7998081388004,115.630931694016
4.99827391186136,0.575,0.275,-47.8443716527296,74.0777423047683,47.8443716527296,114.655842661741
4.99827391186136,0.575,0.3,-47.940046403385,74.1244063134599,47.940046403385,113.147554994031
4.99827391186136,0.575,0.325,-48.082973855195,74.1654773647217,48.082973855195,111.166104625765
4.99827391186136,0.575,0.35,-48.2696331208561,74.2189203131372,48.2696331208561,108.760081851538
4.99827391186136,0.575,0.375,-48.4948350252582,74.2665189903884,48.4948350252582,105.989083510719
4.99827391186136,0.575,0.4,-48.7540263920119,74.3237512951388,48.7540263920119,102.902715188864
4.99827391186136,0.575,0.425,-49.0410301950705,74.3746910582959,49.0410301950705,99.5602411484099
4.99827391186136,0.575,0.45,-49.3505269753875,74.4327530967622,49.3505269753875,96.0119229925852
4.99827391186136,0.575,0.475,-49.675686644545,74.4838825069684,49.675686644545,92.3168519138259
4.99827391186136,0.575,0.5,-50.0107020329915,74.5398113294488,50.0107020329915,88.5255767992606
4.99827391186136,0.575,0.525,-50.3484191300322,74.5879893219386,50.3484191300322,84.6972155731563
4.99827391186136,0.575,0.55,-50.682830507247,74.6388059054452,50.682830507247,80.8822168448795
4.99827391186136,0.575,0.575,-51.0067833732861,74.6808933477903,51.0067833732861,77.1399713192224
4.99827391186136,0.575,0.6,-51.3143632101338,74.7236039524502,51.3143632101338,74.7236039524502
4.99827391186136,0.575,0.625,-51.5987405584283,74.7564628786297,51.5987405584283,74.7564628786297
4.99827391186136,0.575,0.65,-51.8543899139707,74.788063363603,51.8543899139707,74.788063363603
4.99827391186136,0.575,0.675,-52.075124589298,74.8085522119736,52.075124589298,74.8085522119736
4.99827391186136,0.575,0.7,-52.2561047179185,74.8260238603622,52.2561047179185,74.8260238603622
4.99827391186136,0.575,0.725,-52.3921029781462,74.8309788413995,52.3921029781462,74.8309788413995
4.99827391186136,0.575,0.75,-52.4792603421323,74.8312683076808,52.4792603421323,74.8312683076808
4.99827391186136,0.575,0.775,-52.5136219481705,74.8174669430128,52.5136219481705,74.8174669430128
4.99827391186136,0.575,0.8,-52.4926020588782,74.7974502926265,52.4926020588782,74.7974502926265
4.99827391186136,0.575,0.825,-52.4138267100534,74.7615621358668,52.4138267100534,74.7615621358668
4.99827391186136,0.575,0.85,-52.2762725614206,74.7180026011494,52.2762725614206,74.7180026011494
4.99827391186136,0.575,0.875,-52.0794485582327,74.6565436678743,52.0794485582327,74.6565436678743
4.99827391186136,0.575,0.9,-51.8241796023149,74.5860642146982,51.8241796023149,74.5860642146982
4.99827391186136,0.575,0.925,-51.512150661527,74.4953860567761,51.512150661527,74.4953860567761
4.99827391186136,0.575,0.95,-51.1463175772841,74.3944909349626,51.1463175772841,74.3944909349626
4.99827391186136,0.575,0.975,-50.7308227234692,74.2708525679224,50.7308227234692,74.2708525679224
4.99827391186136,0.575,1,-50.2710278599424,74.1360434179025,50.2710278599424,76.8586630448101
4.99827391186136,0.575,1.025,-49.7738066548047,73.9758361996937,49.7738066548047,83.6133506338991
4.99827391186136,0.575,1.05,-49.2471953134055,73.8039011447942,49.2471953134055,91.4301763834926
4.99827391186136,0.575,1.075,-48.7010856875866,73.604028522755,48.7010856875866,100.386741532838
4.99827391186136,0.575,1.1,-48.1463369064629,73.3919278489975,48.1463369064629,110.506470351828
4.99827391186136,0.575,1.125,-47.5950107407107,73.1496491525995,47.5950107407107,121.882480957676
4.99827391186136,0.575,1.15,-47.063282865269,72.9031383373134,47.063282865269,134.508363095742
4.99827391186136,0.575,1.175,-41.4891634669276,64.7072018292946,41.4891634669276,629.301175068028
4.99827391186136,0.575,1.2,-20.8706857667332,32.7157442828782,20.8706857667332,883.975893448361
4.99827391186136,0.575,1.225,-2.41670171549948,3.7705232083205,2.41670171549948,422.5176329678
4.99827391186136,0.6,-0.25,-0.00167614838111956,-0.0274923616354937,0.0240787895872474,1.0458273113057
4.99827391186136,0.6,-0.225,-2.73507387439228,4.94223382740972,2.73507387439228,476.879957830315
4.99827391186136,0.6,-0.2,-23.3448771924736,42.3714970116462,23.3448771924736,976.674328034383
4.99827391186136,0.6,-0.175,-45.7381544685393,83.0222396304368,45.7381544685393,664.388862028808
4.99827391186136,0.6,-0.15,-50.9948790478295,92.771346907592,50.9948790478295,92.771346907592
4.99827391186136,0.6,-0.125,-50.5893291309765,92.3602705862348,50.5893291309765,92.3602705862348
4.99827391186136,0.6,-0.1,-50.1370275576342,92.0169288918487,50.1370275576342,92.0169288918487
4.99827391186136,0.6,-0.075,-49.6614970250058,91.6936450988686,49.6614970250058,91.6936450988686
4.99827391186136,0.6,-0.05,-49.1720016393615,91.4312802836558,49.1720016393615,91.4312802836558
4.99827391186136,0.6,-0.025,-48.6860561698583,91.1844172134253,48.6860561698583,91.4471270857337
4.99827391186136,0.6,0,-48.2115913351908,90.9934285491305,48.2115913351908,99.2563908238454
4.99827391186136,0.6,0.025,-47.7619693031579,90.8158476196552,47.7619693031579,106.040103799672
4.99827391186136,0.6,0.05,-47.3430327281552,90.6884135802605,47.3430327281552,111.845392414073
4.99827391186136,0.6,0.075,-46.9643207091223,90.5724927089042,46.9643207091223,116.721410162119
4.99827391186136,0.6,0.1,-46.6297028880743,90.5008234048998,46.6297028880743,120.710386418785
4.99827391186136,0.6,0.125,-46.3453249869146,90.4388764059906,46.3453249869146,123.865807623043
4.99827391186136,0.6,0.15,-46.1131791060211,90.4153705314186,46.1131791060211,126.228663445293
4.99827391186136,0.6,0.175,-45.9364467573682,90.3998035009622,45.9364467573682,127.854388833443
4.99827391186136,0.6,0.2,-45.8153608982819,90.4171053211986,45.8153608982819,128.784525378615
4.99827391186136,0.6,0.225,-45.750556109722,90.4405021665725,45.750556109722,129.075079564812
4.99827391186136,0.6,0.25,-45.7406589242237,90.4915040259244,45.7406589242237,128.768832577956
4.99827391186136,0.6,0.275,-45.7841560554448,90.5466498609351,45.7841560554448,127.921718780377
4.99827391186136,0.6,0.3,-45.8782532520328,90.6244505722647,45.8782532520328,126.577864772452
4.99827391186136,0.6,0.325,-46.0196710856806,90.7043052689887,46.0196710856806,124.792900216664
4.99827391186136,0.6,0.35,-46.2044083903393,90.8021458308212,46.2044083903393,122.612127002608
4.99827391186136,0.6,0.375,-46.4277865678024,90.8997906219462,46.4277865678024,120.090844884381
4.99827391186136,0.6,0.4,-46.6848342461734,91.010985307631,46.6848342461734,117.275246627268
4.99827391186136,0.6,0.425,-46.9698287888827,91.1195632724597,46.9698287888827,114.220378753234
4.99827391186136,0.6,0.45,-47.2770831447174,91.2374402863626,47.2770831447174,110.972999992064
4.99827391186136,0.6,0.475,-47.6001766593333,91.3501067056901,47.6001766593333,107.588037324951
4.99827391186136,0.6,0.5,-47.9329746108486,91.4679682644489,47.9329746108486,104.112472564528
4.99827391186136,0.6,0.525,-48.2686975526734,91.577860254519,48.2686975526734,100.601292785302
4.99827391186136,0.6,0.55,-48.6010408813588,91.6889657915506,48.6010408813588,97.1013345656711
4.99827391186136,0.6,0.575,-48.9232005726321,91.7891925672305,48.9232005726321,93.6678783790497
4.99827391186136,0.6,0.6,-49.2289864689584,91.8867615704576,49.2289864689584,91.8867615704576
4.99827391186136,0.6,0.625,-49.5119003780314,91.9704091474846,49.5119003780314,91.9704091474846
4.99827391186136,0.6,0.65,-49.7661545397111,92.0476345248553,49.7661545397111,92.0476345248553
4.99827391186136,0.6,0.675,-49.9858838438333,92.107774356078,49.9858838438333,92.107774356078
4.99827391186136,0.6,0.7,-50.1659918956474,92.1578355391377,50.1659918956474,92.1578355391377
4.99827391186136,0.6,0.725,-50.3015708922132,92.187526979599,50.3015708922132,92.187526979599
4.99827391186136,0.6,0.75,-50.3885035704423,92.2035948201244,50.3885035704423,92.2035948201244
4.99827391186136,0.6,0.775,-50.423160286081,92.1958761289385,50.423160286081,92.1958761289385
4.99827391186136,0.6,0.8,-50.4026877796434,92.1711080876444,50.4026877796434,92.1711080876444
4.99827391186136,0.6,0.825,-50.325051168202,92.1189786984097,50.325051168202,92.1189786984097
4.99827391186136,0.6,0.85,-50.1889421267355,92.0465115230166,50.1889421267355,92.0465115230166
4.99827391186136,0.6,0.875,-49.9942313358226,91.9429185493893,49.9942313358226,91.9429185493893
4.99827391186136,0.6,0.9,-49.7414319924428,91.8158754566099,49.7414319924428,91.8158754566099
4.99827391186136,0.6,0.925,-49.4326229191263,91.6537294808019,49.4326229191263,91.6537294808019
4.99827391186136,0.6,0.95,-49.0704108242366,91.4652685731109,49.0704108242366,91.4652685731109
4.99827391186136,0.6,0.975,-48.6593738517597,91.2375265757452,48.6593738517597,91.2375265757452
4.99827391186136,0.6,1,-48.2044752183005,90.9809605054141,48.2044752183005,93.9686926507689
4.99827391186136,0.6,1.025,-47.7130750336913,90.6808254857036,47.7130750336913,100.268273250568
4.99827391186136,0.6,1.05,-47.1927493167067,90.3498705359721,47.1927493167067,107.552598747229
4.99827391186136,0.6,1.075,-46.6539343017893,89.9711066547364,46.6539343017893,115.89608361209
4.99827391186136,0.6,1.1,-46.1069689674845,89.5597251992936,46.1069689674845,125.318858579198
4.99827391186136,0.6,1.125,-45.5645228239845,89.0956632723532,45.5645228239845,135.907452415105
4.99827391186136,0.6,1.15,-45.041981053594,88.6055254072353,45.041981053594,147.660586249465
4.99827391186136,0.6,1.175,-39.6974423460657,78.4583778918197,39.6974423460657,602.464246150327
4.99827391186136,0.6,1.2,-19.9659901310053,39.5656788990989,19.9659901310053,845.740667960117
4.99827391186136,0.6,1.225,-2.31249061816341,4.54787882122738,2.31249061816341,404.159093063949
4.99827391186136,0.625,-0.25,-0.00251908715213807,-0.0187002929051158,0.0233504935747527,1.00828172725443
4.99827391186136,0.625,-0.225,-2.59998824999934,5.87243088910402,2.59998824999934,453.159669895014
4.99827391186136,0.625,-0.2,-22.1874391506371,50.1415291289521,22.1874391506371,928.317312406729
4.99827391186136,0.625,-0.175,-43.4720958384459,98.076867406153,43.4720958384459,631.439705927729
4.99827391186136,0.625,-0.15,-48.4649362574969,109.417321717972,48.4649362574969,109.417321717972
4.99827391186136,0.625,-0.125,-48.0724959381703,108.779588733703,48.0724959381703,108.779588733703
4.99827391186136,0.625,-0.1,-47.6314200656526,108.227788054404,47.6314200656526,108.227788054404
4.99827391186136,0.625,-0.075,-47.166229108653,107.722530408855,47.166229108653,107.722530408855
4.99827391186136,0.625,-0.05,-46.6853828349057,107.294517107996,46.6853828349057,107.294517107996
4.99827391186136,0.625,-0.025,-46.2073526561595,106.905662458324,46.2073526561595,106.905662458324
4.99827391186136,0.625,0,-45.7392554720403,106.587598513349,45.7392554720403,112.760266367568
4.99827391186136,0.625,0.025,-45.2953511581902,106.304361056946,45.2953511581902,119.102681164319
4.99827391186136,0.625,0.05,-44.8807437010553,106.084959724879,44.8807437010553,124.53906634992
4.99827391186136,0.625,0.075,-44.505792032235,105.89616628834,44.505792032235,129.116495764534
4.99827391186136,0.625,0.1,-44.1737091561699,105.764140564831,44.1737091561699,132.87251155309
4.99827391186136,0.625,0.125,-43.891376488568,105.658625848749,43.891376488568,135.857674514348
4.99827391186136,0.625,0.15,-43.660211651292,105.60286324182,43.660211651292,138.108803211804
4.99827391186136,0.625,0.175,-43.4840488646683,105.569566822024,43.4840488646683,139.677957902583
4.99827391186136,0.625,0.2,-43.3626238661213,105.579157588247,43.3626238661213,140.602738682612
4.99827391186136,0.625,0.225,-43.2971467735994,105.607160500389,43.2971467735994,140.935539400135
4.99827391186136,0.625,0.25,-43.2858166437456,105.671386393153,43.2858166437456,140.715288995967
4.99827391186136,0.625,0.275,-43.3276268093249,105.749913057391,43.3276268093249,139.994183179419
4.99827391186136,0.625,0.3,-43.4194170226639,105.858205783064,43.4194170226639,138.81252186197
4.99827391186136,0.625,0.325,-43.5583544711338,105.976595368574,43.5583544711338,137.222131200708
4.99827391186136,0.625,0.35,-43.7401255633671,106.118480813215,43.7401255633671,135.264485356317
4.99827391186136,0.625,0.375,-43.9604468163923,106.266141786081,43.9604468163923,132.991050448865
4.99827391186136,0.625,0.4,-44.2140809428499,106.431182190453,44.2140809428499,130.444179672724
4.99827391186136,0.625,0.425,-44.4956564816684,106.597543602337,44.4956564816684,127.675076292194
4.99827391186136,0.625,0.45,-44.7992608660019,106.775287870664,44.7992608660019,124.726641866059
4.99827391186136,0.625,0.475,-45.1187871086909,106.949759311915,45.1187871086909,121.64996365614
4.99827391186136,0.625,0.5,-45.4479101195002,107.129709943366,45.4479101195002,118.488143141621
4.99827391186136,0.625,0.525,-45.780131940708,107.301658746669,45.780131940708,115.292341951664
4.99827391186136,0.625,0.55,-46.1089881879838,107.473260168848,46.1089881879838,112.105485936934
4.99827391186136,0.625,0.575,-46.4279285489453,107.632008791045,46.4279285489453,108.979057043671
4.99827391186136,0.625,0.6,-46.7306296277584,107.784656183753,46.7306296277584,107.784656183753
4.99827391186136,0.625,0.625,-47.0108229195501,107.91949617731,47.0108229195501,107.91949617731
4.99827391186136,0.625,0.65,-47.2626102437814,108.042558467454,47.2626102437814,108.042558467454
4.99827391186136,0.625,0.675,-47.4803356194652,108.142772830494,47.4803356194652,108.142772830494
4.99827391186136,0.625,0.7,-47.6588113915645,108.22562107906,47.6588113915645,108.22562107906
4.99827391186136,0.625,0.725,-47.7933219393099,108.280506122311,47.7933219393099,108.280506122311
4.99827391186136,0.625,0.75,-47.8796739412937,108.312540283112,47.8796739412937,108.312540283112
4.99827391186136,0.625,0.775,-47.9144172419457,108.311421805385,47.9144172419457,108.311421805385
4.99827391186136,0.625,0.8,-47.8946329395321,108.282094269028,47.8946329395321,108.282094269028
4.99827391186136,0.625,0.825,-47.8184584045289,108.21433967796,47.8184584045289,108.21433967796
4.99827391186136,0.625,0.85,-47.6845237643385,108.113181537448,47.6845237643385,108.113181537448
4.99827391186136,0.625,0.875,-47.4928719865801,107.968218050717,47.4928719865801,107.968218050717
4.99827391186136,0.625,0.9,-47.2439501051394,107.784881670536,47.2439501051394,107.784881670536
4.99827391186136,0.625,0.925,-46.940018901366,107.552239424106,46.940018901366,107.552239424106
4.99827391186136,0.625,0.95,-46.5836023699826,107.276575846017,46.5836023699826,107.276575846017
4.99827391186136,0.625,0.975,-46.1794825692107,106.945980528447,46.1794825692107,106.945980528447
4.99827391186136,0.625,1,-45.7325079880805,106.568161877865,45.7325079880805,109.84248945312
4.99827391186136,0.625,1.025,-45.2502788129536,106.129696972873,45.2502788129536,115.687283926072
4.99827391186136,0.625,1.05,-44.7402057922013,105.640409488853,44.7402057922013,122.438556416916
4.99827391186136,0.625,1.075,-44.213017281782,105.084723069564,44.213017281782,130.169538190123
4.99827391186136,0.625,1.1,-43.6788274416833,104.474922236501,43.6788274416833,138.8945301497
4.99827391186136,0.625,1.125,-43.1506865323388,103.791283351627,43.1506865323388,148.696154399449
4.99827391186136,0.625,1.15,-42.6434587732254,103.058161821599,42.6434587732254,159.573758910826
4.99827391186136,0.625,1.175,-37.575537776626,91.0990539153631,37.575537776626,570.501516670116
4.99827391186136,0.625,1.2,-18.8970806522251,45.8587377640929,18.8970806522251,800.457416245996
4.99827391186136,0.625,1.225,-2.18978287671015,5.27313490758071,2.18978287671015,382.501918553504
4.99827391186136,0.65,-0.25,-0.00266273096103912,-0.0217968688061192,0.0226692545936797,0.973990588740989
4.99827391186136,0.65,-0.225,-2.44219583524173,6.70717325722409,2.44219583524173,425.606028085712
4.99827391186136,0.65,-0.2,-20.8437077366245,57.1963463941844,20.8437077366245,872.291229125695
4.99827391186136,0.65,-0.175,-40.8458901385343,111.734961368117,40.8458901385343,593.414065028119
4.99827391186136,0.65,-0.15,-45.5370127542463,124.496250428897,45.5370127542463,124.496250428897
4.99827391186136,0.65,-0.125,-45.1633561379142,123.630755154834,45.1633561379142,123.630755154834
4.99827391186136,0.65,-0.1,-44.7386531440563,122.86955205601,44.7386531440563,122.86955205601
4.99827391186136,0.65,-0.075,-44.2883923886832,122.181189872241,44.2883923886832,122.181189872241
4.99827391186136,0.65,-0.05,-43.8203048329791,121.586835640798,43.8203048329791,121.586835640798
4.99827391186136,0.65,-0.025,-43.3538077885595,121.055170924583,43.3538077885595,121.055170924583
4.99827391186136,0.65,0,-42.895252195892,120.60957149168,42.895252195892,124.811227260784
4.99827391186136,0.65,0.025,-42.4597966485773,120.220152345622,42.4597966485773,130.70801241401
4.99827391186136,0.65,0.05,-42.0518353594722,119.908487055209,42.0518353594722,135.771389483753
4.99827391186136,0.65,0.075,-41.6825667777011,119.646513080319,41.6825667777011,140.046016285515
4.99827391186136,0.65,0.1,-41.354554981283,119.453904026675,41.354554981283,143.565138784356
4.99827391186136,0.65,0.125,-41.0754561696407,119.304609706882,41.0754561696407,146.376001700846
4.99827391186136,0.65,0.15,-40.8461030827214,119.21632888361,40.8461030827214,148.51167302498
4.99827391186136,0.65,0.175,-40.6710389800722,119.165062543164,40.6710389800722,150.020419567979
4.99827391186136,0.65,0.2,-40.5494785315263,119.166559176117,40.5494785315263,150.936319831244
4.99827391186136,0.65,0.225,-40.4832774863993,119.198802011387,40.4832774863993,151.307740798091
4.99827391186136,0.65,0.25,-40.4701744753468,119.275694233432,40.4701744753468,151.170155815963
4.99827391186136,0.65,0.275,-40.5097498562114,119.377055026472,40.5097498562114,150.571632893504
4.99827391186136,0.65,0.3,-40.5984384817804,119.515093367602,40.5984384817804,149.549008549809
4.99827391186136,0.65,0.325,-40.7339421588422,119.671279323277,40.7339421588422,148.14994877472
4.99827391186136,0.65,0.35,-40.9115917671564,119.85629680334,40.9115917671564,146.412430320441
4.99827391186136,0.65,0.375,-41.1275928297211,120.05307069207,41.1275928297211,144.383758949531
4.99827391186136,0.65,0.4,-41.3763953412961,120.270929658217,41.3763953412961,142.102753224175
4.99827391186136,0.65,0.425,-41.6530780777181,120.494063509164,41.6530780777181,139.616467987593
4.99827391186136,0.65,0.45,-41.9514519928448,120.730607778803,41.9514519928448,136.964239327299
4.99827391186136,0.65,0.475,-42.2658281279889,120.965843201823,42.2658281279889,134.193019091053
4.99827391186136,0.65,0.5,-42.589634784156,121.206863837694,42.589634784156,131.342321884755
4.99827391186136,0.65,0.525,-42.9167659169907,121.439887831327,42.9167659169907,128.459182644969
4.99827391186136,0.65,0.55,-43.2405343531397,121.671109041037,43.2405343531397,125.582928798058
4.99827391186136,0.65,0.575,-43.5547611427861,121.887550443518,43.5547611427861,122.760918935445
4.99827391186136,0.65,0.6,-43.8529182381327,122.094637786602,43.8529182381327,122.094637786602
4.99827391186136,0.65,0.625,-44.1290930204124,122.28008395272,44.1290930204124,122.28008395272
4.99827391186136,0.65,0.65,-44.3771954757574,122.448671814174,44.3771954757574,122.448671814174
4.99827391186136,0.65,0.675,-44.591914739497,122.588699995136,44.591914739497,122.588699995136
4.99827391186136,0.65,0.7,-44.7678791057799,122.704431727432,44.7678791057799,122.704431727432
4.99827391186136,0.65,0.725,-44.900711835228,122.784647383464,44.900711835228,122.784647383464
4.99827391186136,0.65,0.75,-44.9860383848018,122.833221429091,44.9860383848018,122.833221429091
4.99827391186136,0.65,0.775,-45.0207458821692,122.839297298385,45.0207458821692,122.839297298385
4.99827391186136,0.65,0.8,-45.0017318015503,122.806516051956,45.0017318015503,122.806516051956
4.99827391186136,0.65,0.825,-44.9274743091589,122.724230556028,44.9274743091589,122.724230556028
4.99827391186136,0.65,0.85,-44.7964114404251,122.59605421222,44.7964114404251,122.59605421222
4.99827391186136,0.65,0.875,-44.6089365508055,122.411333864018,44.6089365508055,122.411333864018
4.99827391186136,0.65,0.9,-44.3652884684832,122.173946334234,44.3652884684832,122.173946334234
4.99827391186136,0.65,0.925,-44.0680956216122,121.87292158511,44.0680956216122,121.87292158511
4.99827391186136,0.65,0.95,-43.7196476381387,121.512815126882,43.7196476381387,121.512815126882
4.99827391186136,0.65,0.975,-43.3251213926387,121.081897295112,43.3251213926387,121.081897295112
4.99827391186136,0.65,1,-42.8890920108989,120.585962356268,42.8890920108989,124.158422535972
4.99827391186136,0.65,1.025,-42.4195940077347,120.011929507069,42.4195940077347,129.547485298128
4.99827391186136,0.65,1.05,-41.9237101540265,119.367544867606,41.9237101540265,135.765551633454
4.99827391186136,0.65,1.075,-41.4126584518547,118.637600191072,41.4126584518547,142.883242275153
4.99827391186136,0.65,1.1,-40.8961627035186,117.832269508826,40.8961627035186,150.910071748263
4.99827391186136,0.65,1.125,-40.3878809205944,116.931115934603,40.3878809205944,159.92370341124
4.99827391186136,0.65,1.15,-39.9019838074457,115.95655960569,39.9019838074457,169.923551158343
4.99827391186136,0.65,1.175,-35.1539880821971,102.35466680181,35.1539880821971,533.877033550887
4.99827391186136,0.65,1.2,-17.6789055249687,51.4443189995959,17.6789055249687,748.796147422702
4.99827391186136,0.65,1.225,-2.04955503045812,5.90618390737289,2.04955503045812,357.872614141628
4.99827391186136,0.675,-0.25,-0.00350285336047794,-0.00539726121405888,0.0221156209424654,0.938446522250106
4.99827391186136,0.675,-0.225,-2.26532385804601,7.46596654312828,2.26532385804601,394.612440304221
4.99827391186136,0.675,-0.2,-19.334410719593,63.4440278771508,19.334410719593,809.403687989511
4.99827391186136,0.675,-0.175,-37.8988160144737,123.785319586294,37.8988160144737,550.873901037498
4.99827391186136,0.675,-0.15,-42.2552674737704,137.766381090092,42.2552674737704,137.766381090092
4.99827391186136,0.675,-0.125,-41.9061010171631,136.673614529212,41.9061010171631,136.673614529212
4.99827391186136,0.675,-0.1,-41.5030971045095,135.70150489944,41.5030971045095,135.70150489944
4.99827391186136,0.675,-0.075,-41.0723251845476,134.830350760209,41.0723251845476,134.830350760209
4.99827391186136,0.675,-0.05,-40.6212099277948,134.067904452524,40.6212099277948,134.067904452524
4.99827391186136,0.675,-0.025,-40.169767961206,133.393059032566,40.169767961206,133.393059032566
4.99827391186136,0.675,0,-39.723965773802,132.81785587287,39.723965773802,135.188295896169
4.99827391186136,0.675,0.025,-39.2995408454785,132.321269235903,39.2995408454785,140.635109518834
4.99827391186136,0.675,0.05,-38.9005325030846,131.915093345975,38.9005325030846,145.319934671914
4.99827391186136,0.675,0.075,-38.538689950704,131.5785704317,38.538689950704,149.287422986225
4.99827391186136,0.675,0.1,-38.2162529572113,131.323161902762,38.2162529572113,152.564390470492
4.99827391186136,0.675,0.125,-37.9413957843368,131.128614683685,37.9413957843368,155.19666271152
4.99827391186136,0.675,0.15,-37.714658826428,131.005834262667,37.714658826428,157.211907481759
4.99827391186136,0.675,0.175,-37.5410691123695,130.93526369738,37.5410691123695,158.656044776385
4.99827391186136,0.675,0.2,-37.4195806924271,130.927069105007,37.4195806924271,159.558381061326
4.99827391186136,0.675,0.225,-37.352499252765,130.962525383138,37.352499252765,159.964344384658
4.99827391186136,0.675,0.25,-37.3373330780045,131.05094781895,37.3373330780045,159.905008188199
4.99827391186136,0.675,0.275,-37.3740805812624,131.174508498341,37.3740805812624,159.425130875522
4.99827391186136,0.675,0.3,-37.4589745749718,131.341624424111,37.4589745749718,158.55736518297
4.99827391186136,0.675,0.325,-37.5901056437962,131.535374857369,37.5901056437962,157.345840574482
4.99827391186136,0.675,0.35,-37.7626289666658,131.763276883498,37.7626289666658,155.824473592639
4.99827391186136,0.675,0.375,-37.973112238966,132.009289744796,37.973112238966,154.036899565485
4.99827391186136,0.675,0.4,-38.2158543884122,132.280057994583,38.2158543884122,152.01794578859
4.99827391186136,0.675,0.425,-38.486272161108,132.560372281959,38.486272161108,149.810923257018
4.99827391186136,0.675,0.45,-38.7780486931328,132.856048717011,38.7780486931328,147.451212414189
4.99827391186136,0.675,0.475,-39.085810756471,133.152652137908,39.085810756471,144.981987896839
4.99827391186136,0.675,0.5,-39.4028809697043,133.455222880465,39.4028809697043,142.438822022866
4.99827391186136,0.675,0.525,-39.7234482345776,133.750043824561,39.7234482345776,139.864967125524
4.99827391186136,0.675,0.55,-40.0407408974977,134.041435482316,40.0407408974977,137.295804442016
4.99827391186136,0.675,0.575,-40.3488551371338,134.316350194203,40.3488551371338,134.774926836122
4.99827391186136,0.675,0.6,-40.6411987845771,134.578444292527,40.6411987845771,134.578444292527
4.99827391186136,0.675,0.625,-40.9121151178305,134.815301470176,40.9121151178305,134.815301470176
4.99827391186136,0.675,0.65,-41.1554695115452,135.029967256113,41.1554695115452,135.029967256113
4.99827391186136,0.675,0.675,-41.3661881752143,135.210627978314,41.3661881752143,135.210627978314
4.99827391186136,0.675,0.7,-41.538873297295,135.359770341026,41.538873297295,135.359770341026
4.99827391186136,0.675,0.725,-41.6693669373683,135.466158359585,41.6693669373683,135.466158359585
4.99827391186136,0.675,0.75,-41.7532855246917,135.531776413875,41.7532855246917,135.531776413875
4.99827391186136,0.675,0.775,-41.7877178464197,135.545933823839,41.7877178464197,135.545933823839
4.99827391186136,0.675,0.8,-41.7695671084239,135.510187373849,41.7695671084239,135.510187373849
4.99827391186136,0.675,0.825,-41.6974983411406,135.414333258663,41.6974983411406,135.414333258663
4.99827391186136,0.675,0.85,-41.5699661392835,135.259617627238,41.5699661392835,135.259617627238
4.99827391186136,0.675,0.875,-41.3875403079966,135.036210559744,41.3875403079966,135.036210559744
4.99827391186136,0.675,0.9,-41.1504805349173,134.745242021369,41.1504805349173,134.745242021369
4.99827391186136,0.675,0.925,-40.8615887409797,134.377047837193,40.8615887409797,134.377047837193
4.99827391186136,0.675,0.95,-40.5231694843843,133.932956223822,40.5231694843843,133.932956223822
4.99827391186136,0.675,0.975,-40.1405818616481,133.403113373942,40.1405818616481,133.403113373942
4.99827391186136,0.675,1,-39.7183954277498,132.789507489434,39.7183954277498,136.661817715853
4.99827391186136,0.675,1.025,-39.2648522145501,132.081547928334,39.2648522145501,141.593778682526
4.99827391186136,0.675,1.05,-38.7869895467658,131.282524177011,38.7869895467658,147.276223830885
4.99827391186136,0.675,1.075,-38.296280510332,130.380301901926,38.296280510332,153.779260645364
4.99827391186136,0.675,1.1,-37.8023481809179,129.379991449149,37.8023481809179,161.105050361576
4.99827391186136,0.675,1.125,-37.319245248912,128.263733819455,37.319245248912,169.329027688757
4.99827391186136,0.675,1.15,-36.8607381878974,127.048309823969,36.8607381878974,178.446529108323
4.99827391186136,0.675,1.175,-32.4712319542183,112.005597260841,32.4712319542183,493.144379263651
4.99827391186136,0.675,1.2,-16.3316233610045,56.2252460000851,16.3316233610045,691.552733285456
4.99827391186136,0.675,1.225,-1.89515668371721,6.46410665367159,1.89515668371721,330.652995007306
4.99827391186136,0.7,-0.25,-0.00300721740600274,-0.00563644098317738,0.0214648043261988,0.902480194267568
4.99827391186136,0.7,-0.225,-2.06990976792514,8.09473911043695,2.06990976792514,360.627743368855
4.99827391186136,0.7,-0.2,-17.6795455269092,68.7183562349468,17.6795455269092,740.584383308774
4.99827391186136,0.7,-0.175,-34.672388250042,133.934248466411,34.672388250042,504.461551914638
4.99827391186136,0.7,-0.15,-38.6663858876762,148.90389238984,38.6663858876762,148.90389238984
4.99827391186136,0.7,-0.125,-38.3473782728109,147.582200302866,38.3473782728109,147.582200302866
4.99827391186136,0.7,-0.1,-37.971291431671,146.398081731369,37.971291431671,146.398081731369
4.99827391186136,0.7,-0.075,-37.5646045238201,145.341721809003,37.5646045238201,145.341721809003
4.99827391186136,0.7,-0.05,-37.1346509885112,144.409976976372,37.1346509885112,144.409976976372
4.99827391186136,0.7,-0.025,-36.7019117859677,143.589815589322,36.7019117859677,143.589815589322
4.99827391186136,0.7,0,-36.2721270802567,142.884025231121,36.2721270802567,143.594984542568
4.99827391186136,0.7,0.025,-35.8615143743999,142.278608975005,35.8615143743999,148.584444738864
4.99827391186136,0.7,0.05,-35.4738711166259,141.777200799504,35.4738711166259,152.884235363028
4.99827391186136,0.7,0.075,-35.1214398234327,141.364913821088,35.1214398234327,156.537569510055
4.99827391186136,0.7,0.1,-34.8062063343061,141.046167154141,34.8062063343061,159.566154486884
4.99827391186136,0.7,0.125,-34.536844083278,140.805454848784,34.536844083278,162.013214810853
4.99827391186136,0.7,0.15,-34.3136369789224,140.647697568192,34.3136369789224,163.902096904707
4.99827391186136,0.7,0.175,-34.142109298101,140.557050055191,34.142109298101,165.275397728913
4.99827391186136,0.7,0.2,-34.0209650476835,140.53864415679,34.0209650476835,166.158531732364
4.99827391186136,0.7,0.225,-33.9529983231182,140.576553212784,33.9529983231182,166.593185566655
4.99827391186136,0.7,0.25,-33.9354804362359,140.675882282574,33.9354804362359,166.606750451883
4.99827391186136,0.7,0.275,-33.9688844986323,140.820821682252,33.9688844986323,166.240015445417
4.99827391186136,0.7,0.3,-34.0492234330586,141.016274579912,34.0492234330586,165.522038599736
4.99827391186136,0.7,0.325,-34.1750460094215,141.246687922847,34.1750460094215,164.492864502866
4.99827391186136,0.7,0.35,-34.3413063970694,141.516642795878,34.3413063970694,163.182841559775
4.99827391186136,0.7,0.375,-34.5450128899032,141.81093412484,34.5450128899032,161.631467484069
4.99827391186136,0.7,0.4,-34.7802824372289,142.133742920211,34.7802824372289,159.870002681857
4.99827391186136,0.7,0.425,-35.042955002198,142.470267797219,35.042955002198,157.937600260024
4.99827391186136,0.7,0.45,-35.3265498170624,142.824241896242,35.3265498170624,155.866069113419
4.99827391186136,0.7,0.475,-35.6261005210763,143.181300256198,35.6261005210763,153.694419949405
4.99827391186136,0.7,0.5,-35.9347822807507,143.5447007924,35.9347822807507,151.454652857659
4.99827391186136,0.7,0.525,-36.2471759687523,143.90053634261,36.2471759687523,149.185853566186
4.99827391186136,0.7,0.55,-36.5563769849965,144.251574989817,36.5563769849965,146.919839290072
4.99827391186136,0.7,0.575,-36.856860126565,144.584387089442,36.856860126565,144.69603080091
4.99827391186136,0.7,0.6,-37.1419127757835,144.901242826203,37.1419127757835,144.901242826203
4.99827391186136,0.7,0.625,-37.4062448680667,145.189215015151,37.4062448680667,145.189215015151
4.99827391186136,0.7,0.65,-37.6436119464776,145.450069696403,37.6436119464776,145.450069696403
4.99827391186136,0.7,0.675,-37.8492960119476,145.671415434394,37.8492960119476,145.671415434394
4.99827391186136,0.7,0.7,-38.0177983872293,145.854507532223,38.0177983872293,145.854507532223
4.99827391186136,0.7,0.725,-38.1453068239778,145.987530196072,38.1453068239778,145.987530196072
4.99827391186136,0.7,0.75,-38.2273444040369,146.071223658952,38.2273444040369,146.071223658952
4.99827391186136,0.7,0.775,-38.2613360553651,146.094385967582,38.2613360553651,146.094385967582
4.99827391186136,0.7,0.8,-38.2440976974144,146.057250621851,38.2440976974144,146.057250621851
4.99827391186136,0.7,0.825,-38.1746215867716,145.949248535743,38.1746215867716,145.949248535743
4.99827391186136,0.7,0.85,-38.0512791575504,145.770148862144,38.0512791575504,145.770148862144
4.99827391186136,0.7,0.875,-37.8749598434303,145.509984862801,37.8749598434303,145.509984862801
4.99827391186136,0.7,0.9,-37.6458411181362,145.168171968585,37.6458411181362,145.168171968585
4.99827391186136,0.7,0.925,-37.3670399097899,144.735218379967,37.3670399097899,144.735218379967
4.99827391186136,0.7,0.95,-37.0407740875135,144.210408531347,37.0407740875135,144.210408531347
4.99827391186136,0.7,0.975,-36.6727192027814,143.584434942986,36.6727192027814,143.584434942986
4.99827391186136,0.7,1,-36.2673452789262,142.85681677063,36.2673452789262,147.019315372303
4.99827391186136,0.7,1.025,-35.8332229493297,142.017909291627,35.8332229493297,151.491333789768
4.99827391186136,0.7,1.05,-35.3772646793327,141.068033353189,35.3772646793327,156.636554855556
4.99827391186136,0.7,1.075,-34.9113020692937,139.99637448207,34.9113020692937,162.522055006816
4.99827391186136,0.7,1.1,-34.4447976326773,138.804621339201,34.4447976326773,169.145032400243
4.99827391186136,0.7,1.125,-33.9923092534648,137.475532181296,33.9923092534648,176.576218707246
4.99827391186136,0.7,1.15,-33.5671661877087,136.02160513169,33.5671661877087,184.808296945527
4.99827391186136,0.7,1.175,-29.5693797304428,119.768636758073,29.5693797304428,448.95343124454
4.99827391186136,0.7,1.2,-14.8756193461786,60.0419391937736,14.8756193461786,629.664621390291
4.99827391186136,0.7,1.225,-1.72733529626336,6.8960012449198,1.72733529626336,301.299373062978
4.99827391186136,0.725,-0.25,-0.00365580034762935,0.0188402131136761,0.020906758562364,0.861304970314794
4.99827391186136,0.725,-0.225,-1.8614885788941,8.62564317368874,1.8614885788941,324.175829567421
4.99827391186136,0.725,-0.2,-15.9073404349949,72.9414432920994,15.9073404349949,666.909791588631
4.99827391186136,0.725,-0.175,-31.2196580747682,141.988630515636,31.2196580747682,454.92575514279
4.99827391186136,0.725,-0.15,-34.8298148302255,157.684123695378,34.8298148302255,157.684123695378
4.99827391186136,0.725,-0.125,-34.5467365346208,156.133633024654,34.5467365346208,156.133633024654
4.99827391186136,0.725,-0.1,-34.2029569754229,154.735102332868,34.2029569754229,154.735102332868
4.99827391186136,0.725,-0.075,-33.8250105383328,153.493287702577,33.8250105383328,153.493287702577
4.99827391186136,0.725,-0.05,-33.4205025173145,152.389644804138,33.4205025173145,152.389644804138
4.99827391186136,0.725,-0.025,-33.0100814301446,151.423002654954,33.0100814301446,151.423002654954
4.99827391186136,0.725,0,-32.5995903769336,150.583704466296,32.5995903769336,150.583704466296
4.99827391186136,0.725,0.025,-32.2054527873364,149.867560028815,32.2054527873364,154.348137806047
4.99827391186136,0.725,0.05,-31.8315367984205,149.267859358832,31.8315367984205,158.255095461769
4.99827391186136,0.725,0.075,-31.4903265490284,148.777536860033,31.4903265490284,161.587732199219
4.99827391186136,0.725,0.1,-31.1838475585173,148.392520271823,31.1838475585173,164.360478560982
4.99827391186136,0.725,0.125,-30.9210431966172,148.103378410729,30.9210431966172,166.615900161797
4.99827391186136,0.725,0.15,-30.7022120808246,147.908092319618,30.7022120808246,168.371297102654
4.99827391186136,0.725,0.175,-30.5331694871522,147.795417772879,30.5331694871522,169.667471055867
4.99827391186136,0.725,0.2,-30.4126156843508,147.764804375911,30.4126156843508,170.524602527253
4.99827391186136,0.725,0.225,-30.3436500292188,147.803728149951,30.3436500292188,170.98181911602
4.99827391186136,0.725,0.25,-30.3235276135858,147.912608130577,30.3235276135858,171.061793423541
4.99827391186136,0.725,0.275,-30.3530354260715,148.078088654373,30.3530354260715,170.802257643506
4.99827391186136,0.725,0.3,-30.4281628795922,148.301165060198,30.4281628795922,170.227869011899
4.99827391186136,0.725,0.325,-30.5477766447901,148.568002371969,30.5477766447901,169.375299465999
4.99827391186136,0.725,0.35,-30.7068045726409,148.879876722819,30.7068045726409,168.270688205398
4.99827391186136,0.725,0.375,-30.9025731200988,149.222739867824,30.9025731200988,166.949966940482
4.99827391186136,0.725,0.4,-31.1291740021989,149.597932217488,31.1291740021989,165.440299636146
4.99827391186136,0.725,0.425,-31.382762451073,149.991388783196,31.382762451073,163.77716227159
4.99827391186136,0.725,0.45,-31.6568369601278,150.404356682797,31.6568369601278,161.988330825416
4.99827391186136,0.725,0.475,-31.9467407771299,150.822900069979,31.9467407771299,160.109083651114
4.99827391186136,0.725,0.5,-32.2456358366751,151.248056180549,32.2456358366751,158.167419607124
4.99827391186136,0.725,0.525,-32.5484043811387,151.666132011173,32.5484043811387,156.19867602382
4.99827391186136,0.725,0.55,-32.8481387661349,152.077864183372,32.8481387661349,154.230678142848
4.99827391186136,0.725,0.575,-33.1396043564701,152.4699007172,33.1396043564701,152.4699007172
4.99827391186136,0.725,0.6,-33.4160980969757,152.84260011378,33.4160980969757,152.84260011378
4.99827391186136,0.725,0.625,-33.6726070242192,153.183047963334,33.6726070242192,153.183047963334
4.99827391186136,0.725,0.65,-33.9029110718038,153.491149953038,33.9029110718038,153.491149953038
4.99827391186136,0.725,0.675,-34.1025530818981,153.754534323197,34.1025530818981,153.754534323197
4.99827391186136,0.725,0.7,-34.2660756394575,153.972574422554,34.2660756394575,153.972574422554
4.99827391186136,0.725,0.725,-34.3899082568691,154.133559990442,34.3899082568691,154.133559990442
4.99827391186136,0.725,0.75,-34.4696339256375,154.236244552857,34.4696339256375,154.236244552857
4.99827391186136,0.725,0.775,-34.5028976883649,154.269710356139,34.5028976883649,154.269710356139
4.99827391186136,0.725,0.8,-34.4865952406341,154.231999901709,34.4865952406341,154.231999901709
4.99827391186136,0.725,0.825,-34.4199155343274,154.113119538422,34.4199155343274,154.113119538422
4.99827391186136,0.725,0.85,-34.3013297309678,153.910320928899,34.3013297309678,153.910320928899
4.99827391186136,0.725,0.875,-34.1319004481161,153.614640545414,34.1319004481161,153.614640545414
4.99827391186136,0.725,0.9,-33.9119228734818,153.222499565852,33.9119228734818,153.222499565852
4.99827391186136,0.725,0.925,-33.6446665357136,152.725998796448,33.6446665357136,152.725998796448
4.99827391186136,0.725,0.95,-33.3324798237478,152.120770422562,33.3324798237478,152.120770422562
4.99827391186136,0.725,0.975,-32.9811780691268,151.3998720898,32.9811780691268,151.587000817849
4.99827391186136,0.725,1,-32.5953654014923,150.558301155664,32.5953654014923,154.988312868381
4.99827391186136,0.725,1.025,-32.1837537636115,149.589747110799,32.1837537636115,158.997265389699
4.99827391186136,0.725,1.05,-31.7533783048502,148.488923896764,31.7533783048502,163.60084882259
4.99827391186136,0.725,1.075,-31.31623586784,147.249529391011,31.31623586784,168.86559900423
4.99827391186136,0.725,1.1,-30.8818834053637,145.866420197786,30.8818834053637,174.780946281762
4.99827391186136,0.725,1.125,-30.4652124575847,144.327234410549,30.4652124575847,181.416074117157
4.99827391186136,0.725,1.15,-30.0793899006743,142.635692531505,30.0793899006743,188.757157612047
4.99827391186136,0.725,1.175,-26.5003315752305,125.437268363015,26.5003315752305,402.041352369332
4.99827391186136,0.725,1.2,-13.3383556048133,62.8079895593205,13.3383556048133,564.191876809515
4.99827391186136,0.725,1.225,-1.55125590203139,7.22958110881298,1.55125590203139,270.320060643596
4.99827391186136,0.75,-0.25,-0.00219537456329722,0.0171517738529333,0.0199863838246602,0.817021450432332
4.99827391186136,0.75,-0.225,-1.63993409295222,8.98790100288243,1.63993409295222,285.829116382917
4.99827391186136,0.75,-0.2,-14.0426416704406,75.9324087013868,14.0426416704406,589.568463763151
4.99827391186136,0.75,-0.175,-27.5928801484897,147.638484088854,27.5928801484897,403.088148593134
4.99827391186136,0.75,-0.15,-30.8045357143765,163.768356348223,30.8045357143765,163.768356348223
4.99827391186136,0.75,-0.125,-30.5630767374926,161.985515496295,30.5630767374926,161.985515496295
4.99827391186136,0.75,-0.1,-30.2569329783072,160.370826755067,30.2569329783072,160.370826755067
4.99827391186136,0.75,-0.075,-29.9123680881993,158.938987239155,29.9123680881993,158.938987239155
4.99827391186136,0.75,-0.05,-29.5376149484725,157.66145238166,29.5376149484725,157.66145238166
4.99827391186136,0.75,-0.025,-29.1532365036603,156.544394190918,29.1532365036603,156.544394190918
4.99827391186136,0.75,0,-28.7654328583709,155.569981345723,28.7654328583709,155.569981345723
4.99827391186136,0.75,0.025,-28.3906511259734,154.740106704605,28.3906511259734,157.60922385371
4.99827391186136,0.75,0.05,-28.0330061946305,154.040969384027,28.0330061946305,161.114557519246
4.99827391186136,0.75,0.075,-27.7051099266986,153.47043668675,27.7051099266986,164.116631421124
4.99827391186136,0.75,0.1,-27.4091381382632,153.0183328334,27.4091381382632,166.625062796922
4.99827391186136,0.75,0.125,-27.1542481077219,152.6791460488,27.1542481077219,168.679595706851
4.99827391186136,0.75,0.15,-26.9408145592358,152.445652337311,26.9408145592358,170.293381524566
4.99827391186136,0.75,0.175,-26.7749331522517,152.309630965632,26.7749331522517,171.503754253057
4.99827391186136,0.75,0.2,-26.6553278586458,152.266123962668,26.6553278586458,172.327117726648
4.99827391186136,0.75,0.225,-26.5854257947383,152.30485227894,26.5854257947383,172.798749936
4.99827391186136,0.75,0.25,-26.5624715666338,152.422516830653,26.5624715666338,172.937728822617
4.99827391186136,0.75,0.275,-26.5876112310745,152.60734343047,26.5876112310745,172.777726834353
4.99827391186136,0.75,0.3,-26.6568033950359,152.857193099244,26.6568033950359,172.339879279491
4.99827391186136,0.75,0.325,-26.7692926375201,153.159256948598,26.7692926375201,171.65669089138
4.99827391186136,0.75,0.35,-26.919965539955,153.512164299894,26.919965539955,170.750796794502
4.99827391186136,0.75,0.375,-27.1065361957464,153.902434727868,27.1065361957464,169.653911150355
4.99827391186136,0.75,0.4,-27.3230512012924,154.329165712152,27.3230512012924,168.38969031225
4.99827391186136,0.75,0.425,-27.5660568053265,154.778486293452,27.5660568053265,166.989371250325
4.99827391186136,0.75,0.45,-27.8290067622986,155.249733839508,27.8290067622986,165.477216824705
4.99827391186136,0.75,0.475,-28.1076344316128,155.728864790814,28.1076344316128,163.884256602035
4.99827391186136,0.75,0.5,-28.3950600169296,156.215280311989,28.3950600169296,162.234979811195
4.99827391186136,0.75,0.525,-28.6865520503575,156.6949391453,28.6865520503575,160.560465985273
4.99827391186136,0.75,0.55,-28.9751658568937,157.16716444881,28.9751658568937,158.885049760379
4.99827391186136,0.75,0.575,-29.2560470826948,157.618068410326,29.2560470826948,157.618068410326
4.99827391186136,0.75,0.6,-29.5224616451695,158.046772822411,29.5224616451695,158.046772822411
4.99827391186136,0.75,0.625,-29.7697688386587,158.439688058359,29.7697688386587,158.439688058359
4.99827391186136,0.75,0.65,-29.9917249329032,158.795615754554,29.9917249329032,158.795615754554
4.99827391186136,0.75,0.675,-30.1842346940474,159.101417135374,30.1842346940474,159.101417135374
4.99827391186136,0.75,0.7,-30.3418261789954,159.355448022432,30.3418261789954,159.355448022432
4.99827391186136,0.75,0.725,-30.4612775328391,159.545190886637,30.4612775328391,159.545190886637
4.99827391186136,0.75,0.75,-30.5381687804333,159.668415804872,30.5381687804333,159.668415804872
4.99827391186136,0.75,0.775,-30.5704765070704,159.713417487598,30.5704765070704,159.713417487598
4.99827391186136,0.75,0.8,-30.5551081545331,159.677225655543,30.5551081545331,159.677225655543
4.99827391186136,0.75,0.825,-30.4915625348937,159.549150856704,30.4915625348937,159.549150856704
4.99827391186136,0.75,0.85,-30.3783409636683,159.325323846889,30.3783409636683,159.325323846889
4.99827391186136,0.75,0.875,-30.2167892745691,158.996262477782,30.2167892745691,158.996262477782
4.99827391186136,0.75,0.9,-30.0072549253945,158.557061787374,30.0072549253945,158.557061787374
4.99827391186136,0.75,0.925,-29.7532596662927,157.999577412851,29.7532596662927,157.999577412851
4.99827391186136,0.75,0.95,-29.4572291013887,157.317795024037,29.4572291013887,157.317795024037
4.99827391186136,0.75,0.975,-29.1251977412109,156.504898592443,29.1251977412109,157.209890007895
4.99827391186136,0.75,1,-28.7618730561954,155.553789473202,28.7618730561954,160.217694537702
4.99827391186136,0.75,1.025,-28.3761554313775,154.458739320187,28.3761554313775,163.758856117052
4.99827391186136,0.75,1.05,-27.9752064887621,153.211807663061,27.9752064887621,167.818145566277
4.99827391186136,0.75,1.075,-27.5711899423226,151.807806408643,27.5711899423226,172.457367501019
4.99827391186136,0.75,1.1,-27.1738072091711,150.238397814103,27.1738072091711,177.662685737597
4.99827391186136,0.75,1.125,-26.7982545763479,148.491877375178,26.7982545763479,183.497041462467
4.99827391186136,0.75,1.15,-26.4576554060133,146.567362921394,26.4576554060133,189.944576867993
4.99827391186136,0.75,1.175,-23.3173550375258,128.714755539861,23.3173550375258,353.242358474415
4.99827391186136,0.75,1.2,-11.7453345611642,64.350377985939,11.7453345611642,496.336364507536
4.99827391186136,0.75,1.225,-1.36714790700338,7.39730885115987,1.36714790700338,238.300153364585
4.99827391186136,0.775,-0.25,-0.00266017455293664,0.0444770256019258,0.0191050731228213,0.76649905847371
4.99827391186136,0.775,-0.225,-1.41321002240932,9.23048331483979,1.41321002240932,246.241070178645
4.99827391186136,0.775,-0.2,-12.1216009448281,77.6320022498362,12.1216009448281,509.903805825401
4.99827391186136,0.775,-0.175,-23.85931687915,150.715118536645,23.85931687915,349.883327000449
4.99827391186136,0.775,-0.15,-26.6656768181147,166.955161811636,26.6656768181147,166.955161811636
4.99827391186136,0.775,-0.125,-26.4717522396975,164.939560746988,26.4717522396975,164.939560746988
4.99827391186136,0.775,-0.1,-26.2087337511806,163.105228778379,26.2087337511806,163.105228778379
4.99827391186136,0.775,-0.075,-25.9023935608272,161.482703325515,25.9023935608272,161.482703325515
4.99827391186136,0.775,-0.05,-25.5617885769088,160.027892922047,25.5617885769088,160.027892922047
4.99827391186136,0.775,-0.025,-25.2072400056759,158.758688081482,25.2072400056759,158.758688081482
4.99827391186136,0.775,0,-24.8454968243139,157.645509947247,24.8454968243139,157.645509947247
4.99827391186136,0.775,0.025,-24.4928763326669,156.699285749333,24.4928763326669,158.180519529658
4.99827391186136,0.775,0.05,-24.1539443814367,155.896930916316,24.1539443814367,161.274374506247
4.99827391186136,0.775,0.075,-23.8412852632295,155.243136337266,23.8412852632295,163.937475159725
4.99827391186136,0.775,0.1,-23.5574368812885,154.720338728861,23.5574368812885,166.172072896082
4.99827391186136,0.775,0.125,-23.3116148973459,154.328109083471,23.3116148973459,168.017375731058
4.99827391186136,0.775,0.15,-23.1044805433009,154.053272974234,23.1044805433009,169.480335094876
4.99827391186136,0.775,0.175,-22.9422586411423,153.891340126398,22.9422586411423,170.596644331522
4.99827391186136,0.775,0.2,-22.8238978426621,153.832481689194,22.8238978426621,171.377315077834
4.99827391186136,0.775,0.225,-22.7530108072794,153.869115164037,22.7530108072794,171.855213139946
4.99827391186136,0.775,0.25,-22.7270178847959,153.993879333478,22.7270178847959,172.044558849429
4.99827391186136,0.775,0.275,-22.7472943503215,154.196913718196,22.7472943503215,171.976092281376
4.99827391186136,0.775,0.3,-22.8099370918078,154.472624984122,22.8099370918078,171.666433445207
4.99827391186136,0.775,0.325,-22.9144526738465,154.809528532662,22.9144526738465,171.144813938433
4.99827391186136,0.775,0.35,-23.0558384119212,155.203260075601,23.0558384119212,170.429566732786
4.99827391186136,0.775,0.375,-23.2320939239476,155.64122142587,23.2320939239476,169.548917199574
4.99827391186136,0.775,0.4,-23.4373574377208,156.119870119288,23.4373574377208,168.522348347169
4.99827391186136,0.775,0.425,-23.6684764872243,156.625887499957,23.6684764872243,167.377479531246
4.99827391186136,0.775,0.45,-23.9189845216556,157.156245831779,23.9189845216556,166.134474680867
4.99827391186136,0.775,0.475,-24.1849253201875,157.697209910466,24.1849253201875,164.820677764661
4.99827391186136,0.775,0.5,-24.4594929693984,158.246030515859,24.4594929693984,163.45651807357
4.99827391186136,0.775,0.525,-24.7382697456466,158.788798224839,24.7382697456466,162.069365146664
4.99827391186136,0.775,0.55,-25.0143843823668,159.322851338586,25.0143843823668,160.679508653692
4.99827391186136,0.775,0.575,-25.2832942568339,159.834312845661,25.2832942568339,159.834312845661
4.99827391186136,0.775,0.6,-25.5383430312933,160.320440410026,25.5383430312933,160.320440410026
4.99827391186136,0.775,0.625,-25.7751945320929,160.767584087695,25.7751945320929,160.767584087695
4.99827391186136,0.775,0.65,-25.9876916534813,161.172755725544,25.9876916534813,161.172755725544
4.99827391186136,0.775,0.675,-26.1720311988174,161.522736217844,26.1720311988174,161.522736217844
4.99827391186136,0.775,0.7,-26.3228412344633,161.814111744935,26.3228412344633,161.814111744935
4.99827391186136,0.775,0.725,-26.4371738891256,162.034324401058,26.4371738891256,162.034324401058
4.99827391186136,0.775,0.75,-26.5107271940671,162.179325556397,26.5107271940671,162.179325556397
4.99827391186136,0.775,0.775,-26.54172786902,162.237487236894,26.54172786902,162.237487236894
4.99827391186136,0.775,0.8,-26.5272240489773,162.203878396894,26.5272240489773,162.203878396894
4.99827391186136,0.775,0.825,-26.4669351127903,162.068110283378,26.4669351127903,162.068110283378
4.99827391186136,0.775,0.85,-26.359530205448,161.824083827888,26.359530205448,161.824083827888
4.99827391186136,0.775,0.875,-26.2065412738132,161.462985598318,26.2065412738132,161.462985598318
4.99827391186136,0.775,0.9,-26.0085142315499,160.977240220455,26.0085142315499,160.977240220455
4.99827391186136,0.775,0.925,-25.7691198177042,160.359934531623,25.7691198177042,160.359934531623
4.99827391186136,0.775,0.95,-25.4910141259629,159.601719038036,25.4910141259629,159.601719038036
4.99827391186136,0.775,0.975,-25.1803452191082,158.697826163413,25.1803452191082,159.874827765961
4.99827391186136,0.775,1,-24.8420814361936,157.636878028324,24.8420814361936,162.483209135748
4.99827391186136,0.775,1.025,-24.4852096695633,156.41634164583,24.4852096695633,165.552085117249
4.99827391186136,0.775,1.05,-24.1171746797869,155.022746878069,24.1171746797869,169.060902467844
4.99827391186136,0.775,1.075,-23.7502158247762,153.455691849071,23.7502158247762,173.070165703109
4.99827391186136,0.775,1.1,-23.3943243905669,151.699778084076,23.3943243905669,177.559135748629
4.99827391186136,0.775,1.125,-23.0649517204698,149.749251278586,23.0649517204698,182.588880611248
4.99827391186136,0.775,1.15,-22.775333287351,147.593378903263,22.775333287351,188.137096823546
4.99827391186136,0.775,1.175,-20.0861914202383,129.413341912819,20.0861914202383,303.474693457259
4.99827391186136,0.775,1.2,-10.1317300291055,64.5974130746181,10.1317300291055,427.418642522693
4.99827391186136,0.775,1.225,-1.18253051354557,7.44127691619097,1.18253051354557,205.873294126667
4.99827391186136,0.8,-0.25,-0.000187743204341033,0.0314236820924187,0.017567254441249,0.712037359835052
4.99827391186136,0.8,-0.225,-1.18005008422314,9.25973662358834,1.18005008422314,206.104053865483
4.99827391186136,0.8,-0.2,-10.1733390637125,77.8394376794083,10.1733390637125,429.356230789699
4.99827391186136,0.8,-0.175,-20.0811779865183,150.886081489485,20.0811779865183,296.307992914433
4.99827391186136,0.8,-0.15,-22.4837595677034,166.885618737359,22.4837595677034,166.885618737359
4.99827391186136,0.8,-0.125,-22.3431294076347,164.630019537255,22.3431294076347,164.630019537255
4.99827391186136,0.8,-0.1,-22.1287244836062,162.573602474777,22.1287244836062,162.573602474777
4.99827391186136,0.8,-0.075,-21.8653356696298,160.753027876715,21.8653356696298,160.753027876715
4.99827391186136,0.8,-0.05,-21.5633459494085,159.118350738913,21.5633459494085,159.118350738913
4.99827391186136,0.8,-0.025,-21.2424693937332,157.69115765305,21.2424693937332,157.69115765305
4.99827391186136,0.8,0,-20.9103437863332,156.437273171564,20.9103437863332,156.437273171564
4.99827391186136,0.8,0.025,-20.5829054498257,155.370546284425,20.5829054498257,155.721751359649
4.99827391186136,0.8,0.05,-20.2653932765385,154.463707996454,20.2653932765385,158.393200095604
4.99827391186136,0.8,0.075,-19.9702112034009,153.723796744798,19.9702112034009,160.704637421942
4.99827391186136,0.8,0.1,-19.7003914078178,153.12944646841,19.7003914078178,162.65478615816
4.99827391186136,0.8,0.125,-19.4651321269069,152.682097656917,19.4651321269069,164.27898336413
4.99827391186136,0.8,0.15,-19.2654509859039,152.365172949433,19.2654509859039,165.580860128354
4.99827391186136,0.8,0.175,-19.1076824094659,152.175604308997,19.1076824094659,166.591965526269
4.99827391186136,0.8,0.2,-18.9910300774689,152.100560564935,18.9910300774689,167.320067175866
4.99827391186136,0.8,0.225,-18.9193107915537,152.133460910014,18.9193107915537,167.793744997143
4.99827391186136,0.8,0.25,-18.8901282020531,152.264320834293,18.8901282020531,168.023971695444
4.99827391186136,0.8,0.275,-18.9051294564488,152.483896180881,18.9051294564488,168.037140889452
4.99827391186136,0.8,0.3,-18.9605455840661,152.784313965155,18.9605455840661,167.84658400948
4.99827391186136,0.8,0.325,-19.0562018398412,153.154361817131,19.0562018398412,167.477167956986
4.99827391186136,0.8,0.35,-19.1871969056282,153.587699879775,19.1871969056282,166.943887029161
4.99827391186136,0.8,0.375,-19.3518802353072,154.071700066195,19.3518802353072,166.270601368192
4.99827391186136,0.8,0.4,-19.5444701244161,154.601111533829,19.5444701244161,165.47341289899
4.99827391186136,0.8,0.425,-19.7621836629698,155.162322189624,19.7621836629698,164.575578393867
4.99827391186136,0.8,0.45,-19.9986209400143,155.750832540346,19.9986209400143,163.593855711054
4.99827391186136,0.8,0.475,-20.2502067780823,156.352383468014,20.2502067780823,162.551223258818
4.99827391186136,0.8,0.5,-20.5101939090255,156.962967476884,20.5101939090255,161.464702877945
4.99827391186136,0.8,0.525,-20.774551099991,157.567947562425,20.774551099991,160.357283462174
4.99827391186136,0.8,0.55,-21.0364617210404,158.163600889634,21.0364617210404,159.245874681277
4.99827391186136,0.8,0.575,-21.291770325169,158.735140079888,21.291770325169,158.735140079888
4.99827391186136,0.8,0.6,-21.5338745719,159.278947508711,21.5338745719,159.278947508711
4.99827391186136,0.8,0.625,-21.7588218269071,159.780296335152,21.7588218269071,159.780296335152
4.99827391186136,0.8,0.65,-21.9605118093267,160.23550018876,21.9605118093267,160.23550018876
4.99827391186136,0.8,0.675,-22.1355165769142,160.630110575218,22.1355165769142,160.630110575218
4.99827391186136,0.8,0.7,-22.2785280501534,160.960182960335,22.2785280501534,160.960182960335
4.99827391186136,0.8,0.725,-22.38695965264,161.211793020225,22.38695965264,161.211793020225
4.99827391186136,0.8,0.75,-22.4565858071793,161.380514313633,22.4565858071793,161.380514313633
4.99827391186136,0.8,0.775,-22.4859732720719,161.453237110235,22.4859732720719,161.453237110235
4.99827391186136,0.8,0.8,-22.4722663982498,161.424780614118,22.4722663982498,161.424780614118
4.99827391186136,0.8,0.825,-22.4154940224868,161.283192401934,22.4154940224868,161.283192401934
4.99827391186136,0.8,0.85,-22.3144506733504,161.022211063326,22.3144506733504,161.022211063326
4.99827391186136,0.8,0.875,-22.1709357744152,160.63142774006,22.1709357744152,160.63142774006
4.99827391186136,0.8,0.9,-21.9856611184991,160.103131662878,21.9856611184991,160.103131662878
4.99827391186136,0.8,0.925,-21.7625100078578,159.428851399942,21.7625100078578,159.428851399942
4.99827391186136,0.8,0.95,-21.5043576509667,158.599049901989,21.5043576509667,158.599049901989
4.99827391186136,0.8,0.975,-21.2174966405418,157.607520554606,21.2174966405418,159.205897838512
4.99827391186136,0.8,1,-20.9071810814623,156.442557663788,20.9071810814623,161.411169007516
4.99827391186136,0.8,1.025,-20.5824627001753,155.100384795654,20.5824627001753,164.001490263093
4.99827391186136,0.8,1.05,-20.2511487105397,153.56701200709,20.2511487105397,166.956846037714
4.99827391186136,0.8,1.075,-19.9254544071137,151.841045712273,19.9254544071137,170.329998099278
4.99827391186136,0.8,1.1,-19.6158156471048,149.906476576963,19.6158156471048,174.100576568133
4.99827391186136,0.8,1.125,-19.3377573874693,147.755798624848,19.3377573874693,178.320081663651
4.99827391186136,0.8,1.15,-19.104893007237,145.376963136801,19.104893007237,182.968086168384
4.99827391186136,0.8,1.175,-16.8706592113176,127.220521119519,16.8706592113176,253.753718639899
4.99827391186136,0.8,1.2,-8.52771497846043,63.3606817822386,8.52771497846043,358.899910183405
4.99827391186136,0.8,1.225,-0.996723310726389,7.27334948471333,0.996723310726389,173.752250490136
4.99827391186136,0.825,-0.25,-0.000937857156557588,0.0529823027855396,0.016153069799753,0.653293003798683
4.99827391186136,0.825,-0.225,-0.951559827237368,9.1477974043691,0.951559827237368,166.201314287373
4.99827391186136,0.825,-0.2,-8.24250587173793,76.5208109897469,8.24250587173793,349.533494263974
4.99827391186136,0.825,-0.175,-16.3405479865967,148.015304198844,16.3405479865967,243.481179946651
4.99827391186136,0.825,-0.15,-18.3501223447151,163.390524864249,18.3501223447151,163.390524864249
4.99827391186136,0.825,-0.125,-18.2689942350228,160.894867810494,18.2689942350228,160.894867810494
4.99827391186136,0.825,-0.1,-18.1088257380878,158.612636292391,18.1088257380878,158.612636292391
4.99827391186136,0.825,-0.075,-17.8935302469399,156.593815602168,17.8935302469399,156.593815602168
4.99827391186136,0.825,-0.05,-17.6346864343211,154.775833237986,17.6346864343211,154.775833237986
4.99827391186136,0.825,-0.025,-17.3515189825605,153.189088986284,17.3515189825605,153.189088986284
4.99827391186136,0.825,0,-17.0524987674678,151.790652149454,17.0524987674678,151.790652149454
4.99827391186136,0.825,0.025,-16.7532410618046,150.600570477168,16.7532410618046,150.600570477168
4.99827391186136,0.825,0.05,-16.4596806648721,149.58507872872,16.4596806648721,152.314924404803
4.99827391186136,0.825,0.075,-16.1840455783078,148.755509513853,16.1840455783078,154.264841872073
4.99827391186136,0.825,0.1,-15.9299432273512,148.085505456656,15.9299432273512,155.919121581998
4.99827391186136,0.825,0.125,-15.7065159491411,147.579467379182,15.7065159491411,157.312226046713
4.99827391186136,0.825,0.15,-15.5152532418484,147.216809048515,15.5152532418484,158.441793868351
4.99827391186136,0.825,0.175,-15.362533420411,146.996500253113,15.362533420411,159.33760897616
4.99827391186136,0.825,0.2,-15.2479457629596,146.9023426501,15.2479457629596,160.002105231447
4.99827391186136,0.825,0.225,-15.1754323587718,146.929156406372,15.1754323587718,160.461442115856
4.99827391186136,0.825,0.25,-15.14291228837,147.064018470078,15.14291228837,160.721716967028
4.99827391186136,0.825,0.275,-15.1522231227204,147.298639024786,15.1522231227204,160.806439567611
4.99827391186136,0.825,0.3,-15.1998556531164,147.622505573678,15.1998556531164,160.724373701882
4.99827391186136,0.825,0.325,-15.2858765781995,148.025038471961,15.2858765781995,160.497184978428
4.99827391186136,0.825,0.35,-15.4056012659723,148.497480287078,15.4056012659723,160.135500002468
4.99827391186136,0.825,0.375,-15.5576596010282,149.027596614186,15.5576596010282,159.659767872305
4.99827391186136,0.825,0.4,-15.7364541521512,149.607896036095,15.7364541521512,159.081848087659
4.99827391186136,0.825,0.425,-15.9395112851675,150.224976244137,15.9395112851675,158.421455287065
4.99827391186136,0.825,0.45,-16.1605918493408,150.872248510226,16.1605918493408,157.691179356626
4.99827391186136,0.825,0.475,-16.3964502362064,151.535516654471,16.3964502362064,156.910383067921
4.99827391186136,0.825,0.5,-16.6404838398848,152.20882081851,16.6404838398848,156.091960382432
4.99827391186136,0.825,0.525,-16.8890039560955,152.877464928577,16.8890039560955,155.255253666499
4.99827391186136,0.825,0.55,-17.135328791302,153.535902118619,17.135328791302,154.413061493992
4.99827391186136,0.825,0.575,-17.3756518617,154.169180796347,17.3756518617,154.169180796347
4.99827391186136,0.825,0.6,-17.6035013481445,154.771981060468,17.6035013481445,154.771981060468
4.99827391186136,0.825,0.625,-17.8152738747636,155.329319558957,17.8152738747636,155.329319558957
4.99827391186136,0.825,0.65,-18.0050005243815,155.835920851771,18.0050005243815,155.835920851771
4.99827391186136,0.825,0.675,-18.1695967403235,156.277001322799,18.1695967403235,156.277001322799
4.99827391186136,0.825,0.7,-18.3038918703432,156.647124906108,18.3038918703432,156.647124906108
4.99827391186136,0.825,0.725,-18.4056302829901,156.931974999115,18.4056302829901,156.931974999115
4.99827391186136,0.825,0.75,-18.4707355647034,157.125700719292,18.4707355647034,157.125700719292
4.99827391186136,0.825,0.775,-18.4980857497514,157.214782389619,18.4980857497514,157.214782389619
4.99827391186136,0.825,0.8,-18.4849924933863,157.192625275877,18.4849924933863,157.192625275877
4.99827391186136,0.825,0.825,-18.4317683189266,157.046921637332,18.4317683189266,157.046921637332
4.99827391186136,0.825,0.85,-18.3374003719338,156.769908206931,18.3374003719338,156.769908206931
4.99827391186136,0.825,0.875,-18.2039359593875,156.351000341536,18.2039359593875,156.351000341536
4.99827391186136,0.825,0.9,-18.0323123366572,155.780738295992,18.0323123366572,155.780738295992
4.99827391186136,0.825,0.925,-17.8266175006111,155.050855864287,17.8266175006111,155.050855864287
4.99827391186136,0.825,0.95,-17.5899918269173,154.149582663991,17.5899918269173,154.149582663991
4.99827391186136,0.825,0.975,-17.3288850317583,153.07160247421,17.3288850317583,155.011356426082
4.99827391186136,0.825,1,-17.0488609564188,151.802171866171,17.0488609564188,156.805980278043
4.99827391186136,0.825,1.025,-16.7590823788245,150.339526000092,16.7590823788245,158.912482267717
4.99827391186136,0.825,1.05,-16.4677081416103,148.665471314478,16.4677081416103,161.30662160034
4.99827391186136,0.825,1.075,-16.1870271698162,146.782361929844,16.1870271698162,164.0388308724
4.99827391186136,0.825,1.1,-15.9278523943044,144.668484065403,15.9278523943044,167.083368263546
4.99827391186136,0.825,1.125,-15.705978423433,142.321714353511,15.705978423433,170.489234505293
4.99827391186136,0.825,1.15,-15.5352725090494,139.721689895886,15.5352725090494,174.230935211902
4.99827391186136,0.825,1.175,-13.7507391763859,121.975621897163,13.7507391763859,205.175980723531
4.99827391186136,0.825,1.2,-6.97660847920645,60.5896707422043,6.97660847920645,292.355595820694
4.99827391186136,0.825,1.225,-0.820240530551097,6.95731523896373,0.820240530551097,142.693388645661
4.99827391186136,0.85,-0.25,0.00215605998000955,0.0185740011160976,0.0138721068634035,0.589276875672862
4.99827391186136,0.85,-0.225,-0.724651700044079,8.77419160453867,0.724651700044079,127.341068422737
4.99827391186136,0.85,-0.2,-6.36169678380594,73.4521119351366,6.36169678380594,272.119136836341
4.99827391186136,0.85,-0.175,-12.708522694427,141.745370964046,12.708522694427,192.568494747094
4.99827391186136,0.85,-0.15,-14.3457509884954,156.088296380863,14.3457509884954,156.088296380863
4.99827391186136,0.85,-0.125,-14.3299839701471,153.340165721982,14.3299839701471,153.340165721982
4.99827391186136,0.85,-0.1,-14.2297149941684,150.829286507969,14.2297149941684,150.829286507969
4.99827391186136,0.85,-0.075,-14.0673352887952,148.60177656866,14.0673352887952,148.60177656866
4.99827391186136,0.85,-0.05,-13.8562683493152,146.597697981154,13.8562683493152,146.597697981154
4.99827391186136,0.85,-0.025,-13.6147809068404,144.843844608837,13.6147809068404,144.843844608837
4.99827391186136,0.85,0,-13.3525956209082,143.299001384308,13.3525956209082,143.299001384308
4.99827391186136,0.85,0.025,-13.0846980845101,141.980723613542,13.0846980845101,141.980723613542
4.99827391186136,0.85,0.05,-12.8179740767203,140.855595219703,12.8179740767203,142.66884710016
4.99827391186136,0.85,0.075,-12.5642966631818,139.933344157768,12.5642966631818,144.241755645813
4.99827391186136,0.85,0.1,-12.3279880173684,139.187110255129,12.3279880173684,145.587534658687
4.99827391186136,0.85,0.125,-12.1180509678614,138.62027322948,12.1180509678614,146.735081048436
4.99827391186136,0.85,0.15,-11.9365131611387,138.211281462275,11.9365131611387,147.680046154364
4.99827391186136,0.85,0.175,-11.7897777887872,137.958394231431,11.7897777887872,148.446996265637
4.99827391186136,0.85,0.2,-11.6778444823563,137.84423536715,11.6778444823563,149.035961683503
4.99827391186136,0.85,0.225,-11.6048015548333,137.863038084227,11.6048015548333,149.468146778359
4.99827391186136,0.85,0.25,-11.5688881052828,138.000638406202,11.5688881052828,149.746931086271
4.99827391186136,0.85,0.275,-11.5721753100788,138.248167871647,11.5721753100788,149.891060512929
4.99827391186136,0.85,0.3,-11.6114111075767,138.593894567302,11.6114111075767,149.906351528481
4.99827391186136,0.85,0.325,-11.686957438227,139.026600852182,11.686957438227,149.809837770982
4.99827391186136,0.85,0.35,-11.7943433464663,139.536378659554,11.7943433464663,149.609038062668
4.99827391186136,0.85,0.375,-11.9325366332309,140.110256251295,11.9325366332309,149.319853306773
4.99827391186136,0.85,0.4,-12.0961233699796,140.73968902375,12.0961233699796,148.950931403098
4.99827391186136,0.85,0.425,-12.2829968321529,141.410412337622,12.2829968321529,148.517483440527
4.99827391186136,0.85,0.45,-12.4870801269252,142.114903746224,12.4870801269252,148.028832433701
4.99827391186136,0.85,0.475,-12.705513777273,142.83795994555,12.705513777273,147.499848723516
4.99827391186136,0.85,0.5,-12.9318421983711,143.572829448206,12.9318421983711,146.940149202874
4.99827391186136,0.85,0.525,-13.1627749758123,144.303644796375,13.1627749758123,146.364562760361
4.99827391186136,0.85,0.55,-13.3917663685718,145.024236904913,13.3917663685718,145.782647129517
4.99827391186136,0.85,0.575,-13.6154149204047,145.718295583486,13.6154149204047,145.718295583486
4.99827391186136,0.85,0.6,-13.8273774104236,146.380082141977,13.8273774104236,146.380082141977
4.99827391186136,0.85,0.625,-14.0244574627829,146.993038488443,14.0244574627829,146.993038488443
4.99827391186136,0.85,0.65,-14.2008109447653,147.551715002614,14.2008109447653,147.551715002614
4.99827391186136,0.85,0.675,-14.3537571938875,148.039501367216,14.3537571938875,148.039501367216
4.99827391186136,0.85,0.7,-14.4782511581722,148.451079232393,14.4782511581722,148.451079232393
4.99827391186136,0.85,0.725,-14.5724316040941,148.770011897052,14.5724316040941,148.770011897052
4.99827391186136,0.85,0.75,-14.6323550656726,148.990908454663,14.6323550656726,148.990908454663
4.99827391186136,0.85,0.775,-14.6572757252994,149.097792948149,14.6572757252994,149.097792948149
4.99827391186136,0.85,0.8,-14.6446549481624,149.084920505423,14.6446549481624,149.084920505423
4.99827391186136,0.85,0.825,-14.5951509749314,148.937154778062,14.5951509749314,148.937154778062
4.99827391186136,0.85,0.85,-14.507930702944,148.64800812229,14.507930702944,148.64800812229
4.99827391186136,0.85,0.875,-14.385340188897,148.203677249343,14.385340188897,148.203677249343
4.99827391186136,0.85,0.9,-14.2285443939476,147.596417124354,14.2285443939476,147.596417124354
4.99827391186136,0.85,0.925,-14.0418617011851,146.814367295544,14.0418617011851,146.814367295544
4.99827391186136,0.85,0.95,-13.8287308554861,145.847894827479,13.8287308554861,145.847894827479
4.99827391186136,0.85,0.975,-13.5957376104558,144.687768287269,13.5957376104558,146.887836089293
4.99827391186136,0.85,1,-13.3488417464833,143.32176479378,13.3488417464833,148.267888046093
4.99827391186136,0.85,1.025,-13.0972178025595,141.743958440122,13.0972178025595,149.883134405259
4.99827391186136,0.85,1.05,-12.8495430746297,139.939046114169,12.8495430746297,151.713395699649
4.99827391186136,0.85,1.075,-12.6179597382997,137.904980154822,12.6179597382997,153.797566165889
4.99827391186136,0.85,1.1,-12.4139395679248,135.623434872608,12.4139395679248,156.115078663923
4.99827391186136,0.85,1.125,-12.2531731789983,133.086490401403,12.2531731789983,158.700976225451
4.99827391186136,0.85,1.15,-12.1502235497697,130.278076584942,12.1502235497697,161.537433443177
4.99827391186136,0.85,1.175,-10.7998626583257,113.352945801688,10.7998626583257,158.932407643473
4.99827391186136,0.85,1.2,-5.51255109250747,56.0825491958945,5.51255109250747,229.499998833737
4.99827391186136,0.85,1.225,-0.650831070471141,6.3839035424775,0.650831070471141,113.535140133006
4.99827391186136,0.875,-0.25,0.000195560086206172,0.0304532865542836,0.0120272287679067,0.523224598478263
4.99827391186136,0.875,-0.225,-0.514360210696711,8.24504087470208,0.514360210696711,90.4366533319613
4.99827391186136,0.875,-0.2,-4.58468918720882,68.6339523449999,4.58468918720882,198.981178429025
4.99827391186136,0.875,-0.175,-9.28263265746548,131.982110828895,9.28263265746548,144.870617185688
4.99827391186136,0.875,-0.15,-10.5787284055281,144.85156499094,10.5787284055281,144.85156499094
4.99827391186136,0.875,-0.125,-10.6350118109835,141.853927628134,10.6350118109835,141.853927628134
4.99827391186136,0.875,-0.1,-10.6004114188912,139.111563061724,10.6004114188912,139.111563061724
4.99827391186136,0.875,-0.075,-10.4964978583962,136.677348786413,10.4964978583962,136.677348786413
4.99827391186136,0.875,-0.05,-10.3378803804315,134.484556678362,10.3378803804315,134.484556678362
4.99827391186136,0.875,-0.025,-10.1424214098399,132.563254823155,10.1424214098399,132.563254823155
4.99827391186136,0.875,0,-9.92066972073173,130.868498251976,9.92066972073173,130.868498251976
4.99827391186136,0.875,0.025,-9.68735110084494,129.419449788518,9.68735110084494,129.419449788518
4.99827391186136,0.875,0.05,-9.45007692266815,128.180405185143,9.45007692266815,129.344394539602
4.99827391186136,0.875,0.075,-9.22058429182552,127.161677345208,9.22058429182552,130.529457437873
4.99827391186136,0.875,0.1,-9.00382386697439,126.334763709531,9.00382386697439,131.553550393192
4.99827391186136,0.875,0.125,-8.80876828841655,125.703111086471,8.80876828841655,132.444198663162
4.99827391186136,0.875,0.15,-8.63798308778059,125.243707297666,8.63798308778059,133.19139769238
4.99827391186136,0.875,0.175,-8.49793415936254,124.954682040278,8.49793415936254,133.81773662978
4.99827391186136,0.875,0.2,-8.38907826539432,124.817158770596,8.38907826539432,134.318044946537
4.99827391186136,0.875,0.225,-8.31564620633802,124.825207033222,8.31564620633802,134.711058260563
4.99827391186136,0.875,0.25,-8.27626500596051,124.9630475397,8.27626500596051,134.995301198402
4.99827391186136,0.875,0.275,-8.27321522592032,125.221674501407,8.27321522592032,135.186674669751
4.99827391186136,0.875,0.3,-8.30357527716199,125.587625974937,8.30357527716199,135.286390779709
4.99827391186136,0.875,0.325,-8.36797131510033,126.049581188323,8.36797131510033,135.308363054332
4.99827391186136,0.875,0.35,-8.46221632612525,126.595820122623,8.46221632612525,135.255679331901
4.99827391186136,0.875,0.375,-8.58558638305982,127.213287439717,8.58558638305982,135.140928455924
4.99827391186136,0.875,0.4,-8.73291449608425,127.891587697034,8.73291449608425,134.968441361308
4.99827391186136,0.875,0.425,-8.90243698994347,128.616369564716,8.90243698994347,134.749991295574
4.99827391186136,0.875,0.45,-9.08829484039806,129.378264250541,9.08829484039806,134.490654118782
4.99827391186136,0.875,0.475,-9.2879985762245,130.161953452598,9.2879985762245,134.201788388839
4.99827391186136,0.875,0.5,-9.49528779311144,130.958884474486,9.49528779311144,133.888801376247
4.99827391186136,0.875,0.525,-9.70726249297356,131.753019634398,9.70726249297356,133.562976688869
4.99827391186136,0.875,0.55,-9.91755446057884,132.536471921072,9.91755446057884,133.229676809178
4.99827391186136,0.875,0.575,-10.1231675217927,133.292676390175,10.1231675217927,133.292676390175
4.99827391186136,0.875,0.6,-10.3179223250393,134.014296701477,10.3179223250393,134.014296701477
4.99827391186136,0.875,0.625,-10.4990377589857,134.684403279156,10.4990377589857,134.684403279156
4.99827391186136,0.875,0.65,-10.6608232711144,135.296105692395,10.6608232711144,135.296105692395
4.99827391186136,0.875,0.675,-10.8010188180293,135.832271381066,10.8010188180293,135.832271381066
4.99827391186136,0.875,0.7,-10.9147258665078,136.286332492134,10.9147258665078,136.286332492134
4.99827391186136,0.875,0.725,-11.0005043077959,136.641147895087,11.0005043077959,136.641147895087
4.99827391186136,0.875,0.75,-11.0545537978292,136.890294554144,11.0545537978292,136.890294554144
4.99827391186136,0.875,0.775,-11.076544546162,137.016891556353,11.076544546162,137.016891556353
4.99827391186136,0.875,0.8,-11.0640823814708,137.014383056596,11.0640823814708,137.014383056596
4.99827391186136,0.875,0.825,-11.0182295918116,136.866542209014,11.0182295918116,136.866542209014
4.99827391186136,0.875,0.85,-10.9383052919902,136.566248188309,10.9383052919902,136.566248188309
4.99827391186136,0.875,0.875,-10.8270391009289,136.098503943009,10.8270391009289,136.098503943009
4.99827391186136,0.875,0.9,-10.6857643554968,135.454980475719,10.6857643554968,135.454980475719
4.99827391186136,0.875,0.925,-10.5191525795987,134.622719721453,10.5191525795987,134.622719721453
4.99827391186136,0.875,0.95,-10.3308370437601,133.591292713832,10.3308370437601,133.854767750587
4.99827391186136,0.875,0.975,-10.1277162311254,132.350846134145,10.1277162311254,134.685943124757
4.99827391186136,0.875,1,-9.91598085648976,130.887717278521,9.91598085648976,135.642206962936
4.99827391186136,0.875,1.025,-9.7050708603454,129.196460931355,9.7050708603454,136.760733644791
4.99827391186136,0.875,1.05,-9.50393359199438,127.259116712215,9.50393359199438,138.017661949555
4.99827391186136,0.875,1.075,-9.32492969340018,125.076163970317,9.32492969340018,139.44927546998
4.99827391186136,0.875,1.1,-9.17982365415391,122.6248080315,9.17982365415391,141.030447976257
4.99827391186136,0.875,1.125,-9.08475507492018,119.902157771627,9.08475507492018,142.794005899603
4.99827391186136,0.875,1.15,-9.05444735311539,116.88505916538,9.05444735311539,144.717459229409
4.99827391186136,0.875,1.175,-8.1124724231059,101.225520053947,8.1124724231059,130.787004312035
4.99827391186136,0.875,1.2,-4.18730335399453,49.8157233105138,4.18730335399453,172.155253526317
4.99827391186136,0.875,1.225,-0.502585204709005,5.64852426632964,0.502585204709005,87.1500441770156
4.99827391186136,0.9,-0.25,0.00330739440293977,-0.0275318420845758,0.00911475787238646,0.448008301583708
4.99827391186136,0.9,-0.225,-0.314708534149995,7.40836939213348,0.314708534149995,56.4061269062608
4.99827391186136,0.9,-0.2,-2.94642115563764,61.8159481392439,2.94642115563764,132.038647124146
4.99827391186136,0.9,-0.175,-6.14143113866078,118.344250981337,6.14143113866078,118.344250981337
4.99827391186136,0.9,-0.15,-7.13905707982167,129.277254794779,7.13905707982167,129.277254794779
4.99827391186136,0.9,-0.125,-7.27327980696927,126.012345703679,7.27327980696927,126.012345703679
4.99827391186136,0.9,-0.1,-7.31015592280287,123.035009312111,7.31015592280287,123.035009312111
4.99827391186136,0.9,-0.075,-7.26956953837752,120.38065393872,7.26956953837752,120.38065393872
4.99827391186136,0.9,-0.05,-7.16816688661614,117.995954820481,7.16816688661614,117.995954820481
4.99827391186136,0.9,-0.025,-7.02280213713807,115.898386375204,7.02280213713807,115.898386375204
4.99827391186136,0.9,0,-6.84537173974352,114.051995134483,6.84537173974352,114.051995134483
4.99827391186136,0.9,0.025,-6.64996272926234,112.467352601936,6.64996272926234,112.467352601936
4.99827391186136,0.9,0.05,-6.44520175967741,111.113875054318,6.44520175967741,111.934514360573
4.99827391186136,0.9,0.075,-6.24248398704351,109.996170870016,6.24248398704351,112.713462216724
4.99827391186136,0.9,0.1,-6.0475294038013,109.088494464441,6.0475294038013,113.401316474589
4.99827391186136,0.9,0.125,-5.86919258841538,108.390450027781,5.86919258841538,114.018101190837
4.99827391186136,0.9,0.15,-5.71063394734069,107.880370163353,5.71063394734069,114.55332779102
4.99827391186136,0.9,0.175,-5.57836632437435,107.553674591846,5.57836632437435,115.023170960921
4.99827391186136,0.9,0.2,-5.47332042056691,107.391993707873,5.47332042056691,115.420983582422
4.99827391186136,0.9,0.225,-5.39989269190264,107.387363448279,5.39989269190264,115.75982027036
4.99827391186136,0.9,0.25,-5.35710114152796,107.524017863127,5.35710114152796,116.036060289352
4.99827391186136,0.9,0.275,-5.34747630424315,107.791313179377,5.34747630424315,116.260402297577
4.99827391186136,0.9,0.3,-5.36843059252382,108.175515232633,5.36843059252382,116.431474342075
4.99827391186136,0.9,0.325,-5.42089962320422,108.663883451372,5.42089962320422,116.558287739718
4.99827391186136,0.9,0.35,-5.50099060538315,109.244270543135,5.50099060538315,116.641067490198
4.99827391186136,0.9,0.375,-5.60833097714685,109.902300869181,5.60833097714685,116.687676660193
4.99827391186136,0.9,0.4,-5.73801918409943,110.627085583986,5.73801918409943,116.699416525695
4.99827391186136,0.9,0.425,-5.88867259616403,111.40296646297,5.88867259616403,116.683424513239
4.99827391186136,0.9,0.45,-6.05467558011784,112.220084726778,6.05467558011784,116.641662364695
4.99827391186136,0.9,0.475,-6.23394106523805,113.061759099538,6.23394106523805,116.580878824003
4.99827391186136,0.9,0.5,-6.42043394980174,113.919014628363,6.42043394980174,116.503349757949
4.99827391186136,0.9,0.525,-6.61167241326466,114.774330716929,6.61167241326466,116.415721598826
4.99827391186136,0.9,0.55,-6.80149772635116,115.619534375992,6.80149772635116,116.320271597031
4.99827391186136,0.9,0.575,-6.98734386262006,116.43639089723,6.98734386262006,116.43639089723
4.99827391186136,0.9,0.6,-7.16322661483113,117.217493768619,7.16322661483113,117.217493768619
4.99827391186136,0.9,0.625,-7.32680403766561,117.943979481842,7.32680403766561,117.943979481842
4.99827391186136,0.9,0.65,-7.47256788133448,118.609198811406,7.47256788133448,118.609198811406
4.99827391186136,0.9,0.675,-7.59870321474363,119.193727463019,7.59870321474363,119.193727463019
4.99827391186136,0.9,0.7,-7.70048340550874,119.69166525015,7.70048340550874,119.69166525015
4.99827391186136,0.9,0.725,-7.77691504865854,120.083108206332,7.77691504865854,120.083108206332
4.99827391186136,0.9,0.75,-7.82436385078043,120.362862778983,7.82436385078043,120.362862778983
4.99827391186136,0.9,0.775,-7.84294118556601,120.510682440701,7.84294118556601,120.510682440701
4.99827391186136,0.9,0.8,-7.83042132952919,120.521953691394,7.83042132952919,120.521953691394
4.99827391186136,0.9,0.825,-7.78829033315851,120.376340531148,7.78829033315851,120.376340531148
4.99827391186136,0.9,0.85,-7.71605218544788,120.069530088372,7.71605218544788,120.069530088372
4.99827391186136,0.9,0.875,-7.61682381939013,119.58154487799,7.61682381939013,119.58154487799
4.99827391186136,0.9,0.9,-7.49216216883829,118.907856251955,7.49216216883829,118.907856251955
4.99827391186136,0.9,0.925,-7.34706061714931,118.029580211106,7.34706061714931,118.029580211106
4.99827391186136,0.9,0.95,-7.18544765101004,116.941139211152,7.18544765101004,117.504204942907
4.99827391186136,0.9,0.975,-7.01443656886806,115.625848279484,7.01443656886806,117.972015043178
4.99827391186136,0.9,1,-6.84062959944911,114.07588857766,6.84062959944911,118.500775053264
4.99827391186136,0.9,1.025,-6.67351799765974,112.278287138902,6.67351799765974,119.114140823451
4.99827391186136,0.9,1.05,-6.52262609711218,110.221712959706,6.52262609711218,119.795940333073
4.99827391186136,0.9,1.075,-6.40012862907245,107.898715832079,6.40012862907245,120.566924973679
4.99827391186136,0.9,1.1,-6.31857621439231,105.293471813958,6.31857621439231,121.41222742868
4.99827391186136,0.9,1.125,-6.29387778840674,102.393923127265,6.29387778840674,122.345584407354
4.99827391186136,0.9,1.15,-6.34167484759559,99.1851090684304,6.34167484759559,123.358533897966
4.99827391186136,0.9,1.175,-5.77037343014373,85.2608460385807,5.77037343014373,110.864486126792
4.99827391186136,0.9,1.2,-3.03802073184294,41.5771840062978,3.03802073184294,122.284713757317
4.99827391186136,0.9,1.225,-0.370649669206938,4.61691423722983,0.370649669206938,64.5002108546682
4.99827391186136,0.925,-0.25,-0.000863167739400944,-0.0185237050843594,0.00707339215982705,0.373309178454119
4.99827391186136,0.925,-0.225,-0.14552452544403,6.4170487144056,0.207710237240607,31.0851595997764
4.99827391186136,0.925,-0.2,-1.51046735388453,53.0420568348023,1.51046735388453,73.4114947384376
4.99827391186136,0.925,-0.175,-3.39841095218013,100.783620408529,3.39841095218013,100.783620408529
4.99827391186136,0.925,-0.15,-4.15199806306119,109.280992996129,4.15199806306119,109.280992996129
4.99827391186136,0.925,-0.125,-4.37149667041225,105.758495152286,4.37149667041225,105.758495152286
4.99827391186136,0.925,-0.1,-4.48577950073581,102.544882369653,4.48577950073581,102.544882369653
4.99827391186136,0.925,-0.075,-4.51456625885015,99.6768130252678,4.51456625885015,99.6768130252678
4.99827391186136,0.925,-0.05,-4.47519908099184,97.0989581929662,4.47519908099184,97.0989581929662
4.99827391186136,0.925,-0.025,-4.38462258298496,94.8268589697078,4.38462258298496,94.8268589697078
4.99827391186136,0.925,0,-4.25521447268687,92.8257806004364,4.25521447268687,92.8257806004364
4.99827391186136,0.925,0.025,-4.1011504044134,91.1033373759027,4.1011504044134,91.1033373759027
4.99827391186136,0.925,0.05,-3.93158090251064,89.6309710175224,3.93158090251064,90.3860685079952
4.99827391186136,0.925,0.075,-3.75800456276156,88.4101512032748,3.75800456276156,90.7475662661404
4.99827391186136,0.925,0.1,-3.58666059455725,87.4168356819285,3.58666059455725,91.0842891311764
4.99827391186136,0.925,0.125,-3.4265393767111,86.6478790362584,3.4265393767111,91.4147894507278
4.99827391186136,0.925,0.15,-3.28128883368454,86.0825765655111,3.28128883368454,91.7229621656228
4.99827391186136,0.925,0.175,-3.15760340711704,85.7142197377803,3.15760340711704,92.0230460160206
4.99827391186136,0.925,0.2,-3.05685796828636,85.5246066928511,3.05685796828636,92.3031451847889
4.99827391186136,0.925,0.225,-2.98368061352833,85.504264789247,2.98368061352833,92.5739577158549
4.99827391186136,0.925,0.25,-2.9374878699735,85.6369086437827,2.9374878699735,92.8269191315199
4.99827391186136,0.925,0.275,-2.92109043886308,85.9109013917242,2.92109043886308,93.0700258134973
4.99827391186136,0.925,0.3,-2.93225632196754,86.3114593811659,2.93225632196754,93.2971973085866
4.99827391186136,0.925,0.325,-2.97224539716874,86.8252371025537,2.97224539716874,93.514477353974
4.99827391186136,0.925,0.35,-3.03748234408819,87.4386616362857,3.03748234408819,93.7175527148316
4.99827391186136,0.925,0.375,-3.12795754325822,88.1370242183204,3.12795754325822,93.9111277453089
4.99827391186136,0.925,0.4,-3.2390539237642,88.9077659702264,3.2390539237642,94.0920805887513
4.99827391186136,0.925,0.425,-3.36978520829359,89.7350706910734,3.36978520829359,94.2642624321619
4.99827391186136,0.925,0.45,-3.51479168540672,90.6072721641959,3.51479168540672,94.425282378504
4.99827391186136,0.925,0.475,-3.67241150649167,91.5076265425731,3.67241150649167,94.5785281020942
4.99827391186136,0.925,0.5,-3.83684012153462,92.4253010248333,3.83684012153462,94.7219579189773
4.99827391186136,0.925,0.525,-4.00604627262246,93.3427383538626,4.00604627262246,94.8588256838037
4.99827391186136,0.925,0.55,-4.17407815690623,94.2499318895352,4.17407815690623,94.987098067601
4.99827391186136,0.925,0.575,-4.33884324567777,95.1285696690355,4.33884324567777,95.1285696690355
4.99827391186136,0.925,0.6,-4.49454092703115,95.9695063250082,4.49454092703115,95.9695063250082
4.99827391186136,0.925,0.625,-4.63932439643009,96.7536903894433,4.63932439643009,96.7536903894433
4.99827391186136,0.925,0.65,-4.76784467098853,97.4729028418216,4.76784467098853,97.4729028418216
4.99827391186136,0.925,0.675,-4.87880327702984,98.1073418597511,4.87880327702984,98.1073418597511
4.99827391186136,0.925,0.7,-4.96760656332174,98.6497897290531,4.96760656332174,98.6497897290531
4.99827391186136,0.925,0.725,-5.03379918765455,99.0796857710099,5.03379918765455,99.0796857710099
4.99827391186136,0.925,0.75,-5.07385120624959,99.3908633278496,5.07385120624959,99.3908633278496
4.99827391186136,0.925,0.775,-5.08843390991994,99.5620446778908,5.08843390991994,99.5620446778908
4.99827391186136,0.925,0.8,-5.07539549093248,99.5880782727249,5.07539549093248,99.5880782727249
4.99827391186136,0.925,0.825,-5.03680289756189,99.4471411069546,5.03680289756189,99.4471411069546
4.99827391186136,0.925,0.85,-4.9722037609258,99.134876584584,4.9722037609258,99.134876584584
4.99827391186136,0.925,0.875,-4.88531328306399,98.6293430658243,4.88531328306399,98.6293430658243
4.99827391186136,0.925,0.9,-4.7777058017147,97.9264282339881,4.7777058017147,97.9264282339881
4.99827391186136,0.925,0.925,-4.65498189628014,97.0049323288319,4.65498189628014,97.0049323288319
4.99827391186136,0.925,0.95,-4.52107118689541,95.8599192844074,4.52107118689541,96.5506666629725
4.99827391186136,0.925,0.975,-4.38368775326167,94.4724474537395,4.38368775326167,96.6488362597149
4.99827391186136,0.925,1,-4.24943621191525,92.8349811902962,4.24943621191525,96.7388942076179
4.99827391186136,0.925,1.025,-4.12837950370736,90.933226588245,4.12837950370736,96.8418466882721
4.99827391186136,0.925,1.05,-4.03006465825817,88.7547343365428,4.03006465825817,96.936930086894
4.99827391186136,0.925,1.075,-3.9671848507381,86.2932405606178,3.9671848507381,97.0435657902803
4.99827391186136,0.925,1.1,-3.95234538150576,83.5290160572263,3.95234538150576,97.1412943901639
4.99827391186136,0.925,1.125,-4.00222008085967,80.4552956900195,4.00222008085967,97.2431607429522
4.99827391186136,0.925,1.15,-4.13235813859013,77.0492109758196,4.13235813859013,97.3339504924818
4.99827391186136,0.925,1.175,-3.88244354501084,65.3584641376654,3.88244354501084,86.7962321968919
4.99827391186136,0.925,1.2,-2.125063403239,31.3666726447598,2.125063403239,81.9415118871884
4.99827391186136,0.925,1.225,-0.273344365337013,3.42385829208966,0.273344365337013,46.5624272063663
4.99827391186136,0.95,-0.25,0.00194579000052536,-0.0948308524569636,0.00354181179993699,0.287992224570782
4.99827391186136,0.95,-0.225,0.00352533764326064,5.07012661865816,0.158656503950681,24.0239302985646
4.99827391186136,0.95,-0.2,-0.312686193742138,42.0268161005429,0.94444506207403,42.0268161005429
4.99827391186136,0.95,-0.175,-1.13798420514622,78.8970695141939,1.31481904614347,78.8970695141939
4.99827391186136,0.95,-0.15,-1.71503958859721,84.4469410284227,1.71503958859721,84.4469410284227
4.99827391186136,0.95,-0.125,-2.02552141799437,80.6432135803116,2.02552141799437,80.6432135803116
4.99827391186136,0.95,-0.1,-2.22311726436443,77.1874404700959,2.22311726436443,77.1874404700959
4.99827391186136,0.95,-0.075,-2.32603345821906,74.0884667598687,2.32603345821906,74.0884667598687
4.99827391186136,0.95,-0.05,-2.35355914737101,71.3122364400245,2.35355914737101,71.3122364400245
4.99827391186136,0.95,-0.025,-2.321860916754,68.8557727281639,2.321860916754,68.8557727281639
4.99827391186136,0.95,0,-2.24450685497513,66.6974295585905,2.24450685497513,66.6974295585905
4.99827391186136,0.95,0.025,-2.13525293891911,64.8328886400754,2.13525293891911,64.8328886400754
4.99827391186136,0.95,0.05,-2.00412304576172,63.2409405782583,2.00412304576172,64.2433154016954
4.99827391186136,0.95,0.075,-1.862464675565,61.9154232031238,1.862464675565,64.1659869979041
4.99827391186136,0.95,0.1,-1.71718473277868,60.8364782118463,1.71718473277868,64.13492979375
4.99827391186136,0.95,0.125,-1.57730921079501,59.9958454439526,1.57730921079501,64.1595988321162
4.99827391186136,0.95,0.15,-1.44702467994707,59.3752139693154,1.44702467994707,64.2246181804223
4.99827391186136,0.95,0.175,-1.33318862652118,58.9642202159573,1.33318862652118,64.3368545558473
4.99827391186136,0.95,0.2,-1.23763467328339,58.7460015876994,1.23763467328339,64.483666124764
4.99827391186136,0.95,0.225,-1.1652402810812,58.7083155338472,1.1652402810812,64.6694987020006
4.99827391186136,0.95,0.25,-1.1158307907748,58.8355647608671,1.1158307907748,64.8840928762185
4.99827391186136,0.95,0.275,-1.09252536376847,59.1139019102863,1.09252536376847,65.129896512448
4.99827391186136,0.95,0.3,-1.09346841569617,59.528811955881,1.09346841569617,65.398539805943
4.99827391186136,0.95,0.325,-1.12026949508441,60.0650971613992,1.12026949508441,65.6909441279968
4.99827391186136,0.95,0.35,-1.16970700463822,60.709178134544,1.16970700463822,66.000145958067
4.99827391186136,0.95,0.375,-1.24215051549981,61.4447145501335,1.24215051549981,66.3259704815956
4.99827391186136,0.95,0.4,-1.33331879662795,62.2589673770587,1.33331879662795,66.6624391240823
4.99827391186136,0.95,0.425,-1.44262683958471,63.1346050502383,1.44262683958471,67.0086449259625
4.99827391186136,0.95,0.45,-1.56503462022337,64.0596908830961,1.56503462022337,67.3592409612253
4.99827391186136,0.95,0.475,-1.69929925964147,65.015993444028,1.69929925964147,67.7128915341556
4.99827391186136,0.95,0.5,-1.83991952166017,65.9923999553027,1.83991952166017,68.0645822377914
4.99827391186136,0.95,0.525,-1.98529873414954,66.9698087891593,1.98529873414954,68.4128095424288
4.99827391186136,0.95,0.55,-2.12977055865735,67.9380132519245,2.12977055865735,68.7526256868832
4.99827391186136,0.95,0.575,-2.27169228969715,68.8770083298804,2.27169228969715,69.082599415959
4.99827391186136,0.95,0.6,-2.40552867024343,69.7776363143429,2.40552867024343,69.7776363143429
4.99827391186136,0.95,0.625,-2.52989872628705,70.6188930471536,2.52989872628705,70.6188930471536
4.99827391186136,0.95,0.65,-2.63969611456362,71.3928711817355,2.63969611456362,71.3928711817355
4.99827391186136,0.95,0.675,-2.73410544216136,72.0774138907116,2.73410544216136,72.0774138907116
4.99827391186136,0.95,0.7,-2.80875065693085,72.6661153769308,2.80875065693085,72.6661153769308
4.99827391186136,0.95,0.725,-2.86367746785749,73.1354703069106,2.86367746785749,73.1354703069106
4.99827391186136,0.95,0.75,-2.89554754548874,73.480852230395,2.89554754548874,73.480852230395
4.99827391186136,0.95,0.775,-2.9055497640803,73.677206051343,2.9055497640803,73.677206051343
4.99827391186136,0.95,0.8,-2.89170034780231,73.7219372963985,2.89170034780231,73.7219372963985
4.99827391186136,0.95,0.825,-2.85659401853472,73.5883101152466,2.85659401853472,73.5883101152466
4.99827391186136,0.95,0.85,-2.79993194306769,73.2758879276168,2.79993194306769,73.2758879276168
4.99827391186136,0.95,0.875,-2.7259515973356,72.7563329040451,2.7259515973356,72.7563329040451
4.99827391186136,0.95,0.9,-2.63638735537227,72.0311883541497,2.63638735537227,72.0311883541497
4.99827391186136,0.95,0.925,-2.53732484421196,71.0710372937189,2.53732484421196,71.0710372937189
4.99827391186136,0.95,0.95,-2.43290034229812,69.8786500430519,2.43290034229812,70.5300519612074
4.99827391186136,0.95,0.975,-2.33121888416389,68.4248541634449,2.33121888416389,70.2482833461721
4.99827391186136,0.95,1,-2.2392058124488,66.7119605355853,2.2392058124488,69.8963912333459
4.99827391186136,0.95,1.025,-2.16712777897716,64.7136480275843,2.16712777897716,69.4788638947775
4.99827391186136,0.95,1.05,-2.12506022140035,62.4290361670306,2.12506022140035,68.986529221829
4.99827391186136,0.95,1.075,-2.12557051843679,59.8389679960124,2.12557051843679,68.4184105280967
4.99827391186136,0.95,1.1,-2.18210974796061,56.9352782155601,2.18210974796061,67.7704755695974
4.99827391186136,0.95,1.125,-2.31102502931869,53.698290297585,2.31102502931869,67.0286323498687
4.99827391186136,0.95,1.15,-2.52899746858006,50.1162502756556,2.52899746858006,66.2009250119948
4.99827391186136,0.95,1.175,-2.53784532463267,41.1868149184966,2.53784532463267,58.1523437207474
4.99827391186136,0.95,1.2,-1.4877663390593,18.9649186036763,1.4877663390593,53.3444202808154
4.99827391186136,0.95,1.225,-0.201976255878214,1.89250367722066,0.201976255878214,34.4273897388587
4.99827391186136,0.975,-0.25,-0.00514016360780125,-0.0768821182556726,0.00514016360780125,0.209913564693864
4.99827391186136,0.975,-0.225,0.106398657139405,3.58297234860862,0.106398657139405,17.955140568736
4.99827391186136,0.975,-0.2,0.572594976744814,28.8597242250788,0.608264898657368,28.8597242250788
4.99827391186136,0.975,-0.175,0.509899103991294,52.6628940939689,0.812432369271461,52.6628940939689
4.99827391186136,0.975,-0.15,0.0291612791667522,54.7010938435088,0.561285985160387,54.7010938435088
4.99827391186136,0.975,-0.125,-0.380445548535965,50.6349647573823,0.382364840490776,50.6349647573823
4.99827391186136,0.975,-0.1,-0.667519124858339,46.939023124713,0.667519124858339,46.939023124713
4.99827391186136,0.975,-0.075,-0.851205347324114,43.6214665652289,0.851205347324114,43.6214665652289
4.99827391186136,0.975,-0.05,-0.950658108276804,40.647452577317,0.950658108276804,40.647452577317
4.99827391186136,0.975,-0.025,-0.982901484489542,38.009606450119,0.982901484489542,38.009606450119
4.99827391186136,0.975,0,-0.961436933708182,35.6909871312201,0.961436933708182,35.6909871312201
4.99827391186136,0.975,0.025,-0.900626067356693,33.6813862359803,0.900626067356693,34.1820570346399
4.99827391186136,0.975,0.05,-0.81069055995962,31.9647354542799,0.81069055995962,33.5172576404547
4.99827391186136,0.975,0.075,-0.703427172922065,30.5292650557134,0.703427172922065,32.989556915901
4.99827391186136,0.975,0.1,-0.58606918516945,29.3590095462089,0.58606918516945,32.5739546082332
4.99827391186136,0.975,0.125,-0.468016931386361,28.4412483155512,0.575710733356676,32.2793299731697
4.99827391186136,0.975,0.15,-0.353833844260838,27.7600169146988,0.581153830689045,32.0839966736579
4.99827391186136,0.975,0.175,-0.250730398369365,27.3017685908947,0.584617053043702,31.9935319233711
4.99827391186136,0.975,0.2,-0.16092617152284,27.0506184334444,0.586186635732964,31.9895634317655
4.99827391186136,0.975,0.225,-0.0896582107200561,26.9922225006169,0.586043391750657,32.0746509060616
4.99827391186136,0.975,0.25,-0.0371266265323099,27.1108953620459,0.584289676418029,32.2332492724922
4.99827391186136,0.975,0.275,-0.00682993405174035,27.3915077000618,0.581098929957027,32.465455626843
4.99827391186136,0.975,0.3,0.00273252617581733,27.8186812171949,0.576586428188801,32.7579382821881
4.99827391186136,0.975,0.325,-0.0104532022169235,28.3765255865188,0.570919976561359,33.1089259880228
4.99827391186136,0.975,0.35,-0.0434977783628027,29.0500598231478,0.564225112371814,33.5067174091297
4.99827391186136,0.975,0.375,-0.0972017105307041,29.8226645828543,0.556665129461907,33.948208254902
4.99827391186136,0.975,0.4,-0.167592931950014,30.6798407449415,0.548373571090181,34.4228277538754
4.99827391186136,0.975,0.425,-0.254543880589075,31.6042628380213,0.539509912819737,34.9265885735031
4.99827391186136,0.975,0.45,-0.353300539591153,32.5820081019705,0.530213789596902,35.4496361368556
4.99827391186136,0.975,0.475,-0.463103818323129,33.5950406258472,0.537635710675,35.9874728983697
4.99827391186136,0.975,0.5,-0.578714396400551,34.6301339358248,0.578714396400551,36.5306126020842
4.99827391186136,0.975,0.525,-0.699046285962015,35.6684939588564,0.699046285962015,37.0743654777607
4.99827391186136,0.975,0.55,-0.818668406299959,36.6977509598969,0.818668406299959,37.6093065181256
4.99827391186136,0.975,0.575,-0.93647756214846,37.6982475488759,0.93647756214846,38.1308432835873
4.99827391186136,0.975,0.6,-1.04714239345245,38.658686445746,1.04714239345245,38.658686445746
4.99827391186136,0.975,0.625,-1.1498541189129,39.5583723848153,1.1498541189129,39.5583723848153
4.99827391186136,0.975,0.65,-1.23967173216813,40.3873647022691,1.23967173216813,40.3873647022691
4.99827391186136,0.975,0.675,-1.31639094858929,41.1236778021981,1.31639094858929,41.1236778021981
4.99827391186136,0.975,0.7,-1.37575256253357,41.7590879948764,1.37575256253357,41.7590879948764
4.99827391186136,0.975,0.725,-1.41846117324834,42.2699892759996,1.41846117324834,42.2699892759996
4.99827391186136,0.975,0.75,-1.44123415111443,42.6503049521398,1.44123415111443,42.6503049521398
4.99827391186136,0.975,0.775,-1.44597839378417,42.8744225395086,1.44597839378417,42.8744225395086
4.99827391186136,0.975,0.8,-1.4306898466135,42.9388734572588,1.4306898466135,42.9388734572588
4.99827391186136,0.975,0.825,-1.39875326729738,42.8156645860719,1.39875326729738,42.8156645860719
4.99827391186136,0.975,0.85,-1.3497582140323,42.5043247694293,1.3497582140323,42.5043247694293
4.99827391186136,0.975,0.875,-1.28881615749545,41.9742755042162,1.28881615749545,41.9742755042162
4.99827391186136,0.975,0.9,-1.2174462608893,41.2281415024906,1.2174462608893,41.2281415024906
4.99827391186136,0.975,0.925,-1.14269806960946,40.2330364146532,1.14269806960946,40.2330364146532
4.99827391186136,0.975,0.95,-1.06838636855405,38.9940859890445,1.06838636855405,39.3915578313677
4.99827391186136,0.975,0.975,-1.00366103509203,37.4774024557566,1.00366103509203,38.723346880923
4.99827391186136,0.975,1,-0.955037001858913,35.6886757576267,0.955037001858913,37.9155602900814
4.99827391186136,0.975,1.025,-0.933869212550923,33.5961649233264,0.933869212550923,36.9726509836506
4.99827391186136,0.975,1.05,-0.94977905593025,31.2023233531641,0.94977905593025,35.8781896494797
4.99827391186136,0.975,1.075,-1.01638919064924,28.4835003091414,1.01638919064924,34.632777618648
4.99827391186136,0.975,1.1,-1.14674900209205,25.4329316627377,1.14674900209205,33.223967820854
4.99827391186136,0.975,1.125,-1.35847402164393,22.0294862631903,1.35847402164393,31.6388655257239
4.99827391186136,0.975,1.15,-1.66774397919218,18.2602750506333,1.66774397919218,29.8753645822807
4.99827391186136,0.975,1.175,-1.85974443159546,12.6358338542072,1.85974443159546,24.896128803878
4.99827391186136,0.975,1.2,-1.19524850539322,4.37079498506083,1.19524850539322,38.7438175420018
4.99827391186136,0.975,1.225,-0.180352880894058,0.208249171332379,0.180352880894058,29.1572728782467
4.99827391186136,1,-0.25,-0.00245931680717364,-0.171100173845099,0.00311991194699856,0.171100173845099
4.99827391186136,1,-0.225,0.179641581352866,1.67093493861729,0.179641581352866,29.8018087542744
4.99827391186136,1,-0.2,1.11005531633478,13.2143017214779,1.11005531633478,30.2060262529867
4.99827391186136,1,-0.175,1.45597311504701,21.684591199419,1.45597311504701,26.3557224514287
4.99827391186136,1,-0.15,0.976185522773174,19.6624491190459,0.976185522773174,23.3105267912317
4.99827391186136,1,-0.125,0.462215311746158,15.2984911098562,0.462215311746158,17.8253792371686
4.99827391186136,1,-0.1,0.0797452041668695,11.3479640748605,0.434555389536339,12.8983988102063
4.99827391186136,1,-0.075,-0.189171970891864,7.78851983876774,0.453842554458768,8.77910650769812
4.99827391186136,1,-0.05,-0.365459693412843,4.60611519711653,0.471011627608695,5.4276789892144
4.99827391186136,1,-0.025,-0.465714784906221,1.77636798145968,0.486300243710388,2.68194899312882
4.99827391186136,1,0,-0.504329875114162,-0.708216818148979,0.504329875114162,0.708216818148979
4.99827391186136,1,0.025,-0.49558416827416,-2.8667067840355,0.511203939160171,2.8667067840355
4.99827391186136,1,0.05,-0.450310701593583,-4.71082698789755,0.52099045696678,4.71082698789755
4.99827391186136,1,0.075,-0.380441305061507,-6.25751483807424,0.529167456367779,6.25751483807424
4.99827391186136,1,0.1,-0.293691036380178,-7.52046943709618,0.535731416633525,7.52046943709618
4.99827391186136,1,0.125,-0.199716072958284,-8.51604243932915,0.540840811997413,8.51604243932915
4.99827391186136,1,0.15,-0.103507608288444,-9.25883611810958,0.544515402220226,9.25883611810958
4.99827391186136,1,0.175,-0.0125976779481093,-9.76530614624655,0.546899153128825,9.76530614624655
4.99827391186136,1,0.2,0.0703841434496877,-10.0504608634029,0.548029799204662,10.0504608634029
4.99827391186136,1,0.225,0.139842560206767,-10.1311097103703,0.548040745720083,10.1311097103703
4.99827391186136,1,0.25,0.195170089185552,-10.0224007898038,0.54698409915031,10.0224007898038
4.99827391186136,1,0.275,0.232487892595011,-9.74159299722757,0.544985275837802,9.74159299722757
4.99827391186136,1,0.3,0.252887355643976,-9.30380745920294,0.542108131102449,9.30380745920294
4.99827391186136,1,0.325,0.253959554239709,-8.72678962932973,0.538471776169255,8.72678962932973
4.99827391186136,1,0.35,0.238183260924994,-8.02550604257834,0.534149754240331,8.02550604257834
4.99827391186136,1,0.375,0.204352113334993,-7.21821004071289,0.529255952524584,7.21821004071289
4.99827391186136,1,0.4,0.156029341915738,-6.31959154031862,0.523871905396196,6.31959154031862
4.99827391186136,1,0.425,0.0929273240441027,-5.34844328247203,0.518106896353357,5.34844328247203
4.99827391186136,1,0.45,0.0193971422748892,-4.3190385852838,0.512049053817655,4.3190385852838
4.99827391186136,1,0.475,-0.0642267671417164,-3.25077161703836,0.50580327794941,3.46831315905265
4.99827391186136,1,0.5,-0.153097306093459,-2.15732130958517,0.499463199532066,3.6658683635493
4.99827391186136,1,0.525,-0.246564326317184,-1.05879530005168,0.493129173349378,3.74863748026433
4.99827391186136,1,0.55,-0.339572867375396,0.0319570372278645,0.486899585724475,3.71698281409133
4.99827391186136,1,0.575,-0.43147006653511,1.09393133972877,0.48086969095771,3.57193269904649
4.99827391186136,1,0.6,-0.517278418568826,2.11542217055018,0.517278418568826,3.32039556457809
4.99827391186136,1,0.625,-0.596658916715061,3.07424969853857,0.596658916715061,3.07424969853857
4.99827391186136,1,0.65,-0.664994919408429,3.96027159871992,0.664994919408429,3.96027159871992
4.99827391186136,1,0.675,-0.722577959727855,4.74973107752872,0.722577959727855,4.74973107752872
4.99827391186136,1,0.7,-0.765435230971512,5.43460150963512,0.765435230971512,5.43460150963512
4.99827391186136,1,0.725,-0.794801259725123,5.98899777589902,0.794801259725123,5.98899777589902
4.99827391186136,1,0.75,-0.807632330837815,6.40772098296746,0.807632330837815,6.40772098296746
4.99827391186136,1,0.775,-0.806408143856622,6.66203921596288,0.806408143856622,6.66203921596288
4.99827391186136,1,0.8,-0.78930665788564,6.75046056267979,0.78930665788564,6.75046056267979
4.99827391186136,1,0.825,-0.76033564411182,6.64053662207776,0.76033564411182,6.64053662207776
4.99827391186136,1,0.85,-0.71920353386138,6.3354835484564,0.71920353386138,6.3354835484564
4.99827391186136,1,0.875,-0.671696060462642,5.79821326324036,0.671696060462642,5.79821326324036
4.99827391186136,1,0.9,-0.619391754267748,5.03760582521379,0.619391754267748,5.03760582521379
4.99827391186136,1,0.925,-0.570050631400026,4.0112294898127,0.570050631400026,4.0112294898127
4.99827391186136,1,0.95,-0.5275135928288,2.73413076314973,0.5275135928288,2.73413076314973
4.99827391186136,1,0.975,-0.501628586723539,1.15866156540495,0.501628586723539,1.55923958562605
4.99827391186136,1,1,-0.498973634670664,-0.694751522160149,0.50248938346715,0.694751522160149
4.99827391186136,1,1.025,-0.531479675165011,-2.87678872602959,0.531479675165011,2.87678872602959
4.99827391186136,1,1.05,-0.609001772715611,-5.36482159079985,0.609001772715611,5.36482159079985
4.99827391186136,1,1.075,-0.745403439605728,-8.20601745701625,0.745403439605728,8.20601745701625
4.99827391186136,1,1.1,-0.954338387018073,-11.3830938549087,0.954338387018073,11.3830938549087
4.99827391186136,1,1.125,-1.25334620026309,-14.9402243630601,1.25334620026309,14.9402243630601
4.99827391186136,1,1.15,-1.65958650697627,-18.8632579560073,1.65958650697627,18.8632579560073
4.99827391186136,1,1.175,-1.94478037306586,-20.5871383462082,1.94478037306586,21.0507650842006
4.99827391186136,1,1.2,-1.28895449604376,-12.611265858535,1.28895449604376,40.6531414650863
4.99827391186136,1,1.225,-0.194466259879854,-1.87830384441146,0.194466259879854,31.9966619223878
4.99827391186136,1.025,-0.25,-0.0130393867242912,-0.139786501702848,0.0130393867242912,0.173657526689504
4.99827391186136,1.025,-0.225,0.188516490704737,-0.344202189896606,0.188516490704737,33.1315587340451
4.99827391186136,1.025,-0.2,1.21357123725764,-4.75866419170189,1.21357123725764,32.5900614351294
4.99827391186136,1.025,-0.175,1.55442624896996,-14.0336467782227,1.55442624896996,30.8174448322263
4.99827391186136,1.025,-0.15,0.967527329938822,-20.7296257601852,0.967527329938822,27.9931371005163
4.99827391186136,1.025,-0.125,0.33996044208306,-25.3428874222293,0.62755528238886,25.3428874222293
4.99827391186136,1.025,-0.1,-0.144533942784357,-29.523329809434,0.633220852788612,29.523329809434
4.99827391186136,1.025,-0.075,-0.506061538794503,-33.2962721272131,0.624397938736683,33.2962721272131
4.99827391186136,1.025,-0.05,-0.764586389386597,-36.6737261341989,0.764586389386597,36.6737261341989
4.99827391186136,1.025,-0.025,-0.938282588900919,-39.6858241235351,0.938282588900919,39.6858241235351
4.99827391186136,1.025,0,-1.04104185934854,-42.3318128195828,1.04104185934854,42.3318128195828
4.99827391186136,1.025,0.025,-1.08816315833597,-44.6381942527166,1.08816315833597,44.6381942527166
4.99827391186136,1.025,0.05,-1.09044979749207,-46.610033325292,1.09044979749207,46.610033325292
4.99827391186136,1.025,0.075,-1.06054409276303,-48.2703854454436,1.06054409276303,48.2703854454436
4.99827391186136,1.025,0.1,-1.0063608314909,-49.6289602242201,1.0063608314909,49.6289602242201
4.99827391186136,1.025,0.125,-0.93811568148112,-50.7061338106667,0.93811568148112,50.7061338106667
4.99827391186136,1.025,0.15,-0.861104217921245,-51.5147910902943,0.861104217921245,51.5147910902943
4.99827391186136,1.025,0.175,-0.783353250882494,-52.0736202904622,0.783353250882494,52.0736202904622
4.99827391186136,1.025,0.2,-0.707839793183543,-52.3975852116775,0.707839793183543,52.3975852116775
4.99827391186136,1.025,0.225,-0.640631437586292,-52.5044477423288,0.640631437586292,52.5044477423288
4.99827391186136,1.025,0.25,-0.582696220220797,-52.4104755537521,0.582696220220797,52.4104755537521
4.99827391186136,1.025,0.275,-0.538383458452271,-52.1330182838305,0.563124930968696,52.1330182838305
4.99827391186136,1.025,0.3,-0.50696125787257,-51.6891112601082,0.561874087188134,51.6891112601082
4.99827391186136,1.025,0.325,-0.49131740273501,-51.0960122881218,0.560253009856398,51.0960122881218
4.99827391186136,1.025,0.35,-0.489324875489914,-50.3711442271385,0.558276049044075,50.3711442271385
4.99827391186136,1.025,0.375,-0.502682582939045,-49.5318701775061,0.556015475632715,49.5318701775061
4.99827391186136,1.025,0.4,-0.52816772309109,-48.5957114537422,0.553497331503695,48.5957114537422
4.99827391186136,1.025,0.425,-0.566577425346955,-47.5802714361282,0.566577425346955,47.5802714361282
4.99827391186136,1.025,0.45,-0.613886683378891,-46.5029236387892,0.613886683378891,46.5029236387892
4.99827391186136,1.025,0.475,-0.670290416162775,-45.381632940112,0.670290416162775,45.381632940112
4.99827391186136,1.025,0.5,-0.731249236389556,-44.2333832863835,0.731249236389556,44.2333832863835
4.99827391186136,1.025,0.525,-0.796665854992778,-43.0766477962952,0.796665854992778,43.0766477962952
4.99827391186136,1.025,0.55,-0.861768572933392,-41.9277481587195,0.861768572933392,41.9277481587195
4.99827391186136,1.025,0.575,-0.926486386348548,-40.805873829277,0.926486386348548,40.805873829277
4.99827391186136,1.025,0.6,-0.986091513846995,-39.7263426394268,0.986091513846995,39.7263426394268
4.99827391186136,1.025,0.625,-1.04086430918207,-38.7093681119076,1.04086430918207,38.7093681119076
4.99827391186136,1.025,0.65,-1.0863912039454,-37.7688088172243,1.0863912039454,37.8004173987919
4.99827391186136,1.025,0.675,-1.1236334534722,-36.9263557639205,1.1236334534722,37.1734845318022
4.99827391186136,1.025,0.7,-1.14875626360345,-36.1937840761573,1.14875626360345,36.6434318137256
4.99827391186136,1.025,0.725,-1.16373303126497,-35.5949184960779,1.16373303126497,36.221011380167
4.99827391186136,1.025,0.75,-1.16556771923823,-35.1385922529126,1.16556771923823,35.9252210838967
4.99827391186136,1.025,0.775,-1.15757447564629,-34.8516886883991,1.15757447564629,35.7657386736028
4.99827391186136,1.025,0.8,-1.13785479786385,-34.738938134411,1.13785479786385,35.7626443426313
4.99827391186136,1.025,0.825,-1.11138209280181,-34.8315333486081,1.11138209280181,35.924403789674
4.99827391186136,1.025,0.85,-1.07762076107794,-35.1285962603017,1.07762076107794,36.272184535977
4.99827391186136,1.025,0.875,-1.04349851284524,-35.6672036361953,1.04349851284524,36.8133497037008
4.99827391186136,1.025,0.9,-1.01013035021653,-36.4390823314791,1.01013035021653,37.5697524577713
4.99827391186136,1.025,0.925,-0.986646060382412,-37.4889067882552,0.986646060382412,38.5482781210304
4.99827391186136,1.025,0.95,-0.976149968018153,-38.7992902149151,0.976149968018153,39.7702576896393
4.99827391186136,1.025,0.975,-0.990133131198169,-40.4237421139417,0.990133131198169,41.2436588815307
4.99827391186136,1.025,1,-1.03412858057564,-42.3351228584194,1.03412858057564,42.9867598367277
4.99827391186136,1.025,1.025,-1.12199125950107,-44.5951010969151,1.12199125950107,45.0116587406837
4.99827391186136,1.025,1.05,-1.26224123202127,-47.1689514405289,1.26224123202127,47.3292357960942
4.99827391186136,1.025,1.075,-1.47084552099763,-50.120715827325,1.47084552099763,50.120715827325
4.99827391186136,1.025,1.1,-1.76000125425773,-53.4159899622697,1.76000125425773,53.4159899622697
4.99827391186136,1.025,1.125,-2.14958264491712,-57.1234577801532,2.14958264491712,57.1234577801532
4.99827391186136,1.025,1.15,-2.65510033685787,-61.2159362708917,2.65510033685787,61.2159362708917
4.99827391186136,1.025,1.175,-2.92862726037294,-58.5005451846305,2.92862726037294,58.5005451846305
4.99827391186136,1.025,1.2,-1.84578340325833,-31.9755124297401,1.84578340325833,61.4256072867264
4.99827391186136,1.025,1.225,-0.275736381645142,-4.07764879067957,0.275736381645142,44.0376869124024
4.99827391186136,1.05,-0.25,-0.00991794277786434,-0.209968945928591,0.0116518460576606,0.209968945928591
4.99827391186136,1.05,-0.225,0.159190424177242,-2.81831809167375,0.159190424177242,26.7553030123172
4.99827391186136,1.05,-0.2,0.850858255088746,-25.2468565756335,0.850858255088746,28.1632843783657
4.99827391186136,1.05,-0.175,0.712904636821112,-54.545831587949,1.33730408981107,54.545831587949
4.99827391186136,1.05,-0.15,-0.10679082042631,-66.4721351742013,1.36874118466579,66.4721351742013
4.99827391186136,1.05,-0.125,-0.851765679685022,-71.384372261719,1.23897233496189,71.384372261719
4.99827391186136,1.05,-0.1,-1.44356983660382,-75.8376575422484,1.44356983660382,75.8376575422484
4.99827391186136,1.05,-0.075,-1.90138370236926,-79.859746021719,1.90138370236926,79.859746021719
4.99827391186136,1.05,-0.05,-2.24676467156987,-83.4606425469237,2.24676467156987,83.4606425469237
4.99827391186136,1.05,-0.025,-2.49776482003313,-86.6707648231336,2.49776482003313,86.6707648231336
4.99827391186136,1.05,0,-2.66882584716113,-89.4954233155984,2.66882584716113,89.4954233155984
4.99827391186136,1.05,0.025,-2.77548222445376,-91.9571076172529,2.77548222445376,91.9571076172529
4.99827391186136,1.05,0.05,-2.82889340467373,-94.0666277719784,2.82889340467373,94.0666277719784
4.99827391186136,1.05,0.075,-2.84209010156753,-95.8438984122378,2.84209010156753,95.8438984122378
4.99827391186136,1.05,0.1,-2.82332155631329,-97.3029411573362,2.82332155631329,97.3029411573362
4.99827391186136,1.05,0.125,-2.78323093118192,-98.462600494884,2.78323093118192,98.462600494884
4.99827391186136,1.05,0.15,-2.72748125428124,-99.3387910352189,2.72748125428124,99.3387910352189
4.99827391186136,1.05,0.175,-2.66452399378244,-99.9496978804773,2.66452399378244,99.9496978804773
4.99827391186136,1.05,0.2,-2.59774975102088,-100.312540413154,2.59774975102088,100.312540413154
4.99827391186136,1.05,0.225,-2.5336375209403,-100.445021027205,2.5336375209403,100.445021027205
4.99827391186136,1.05,0.25,-2.47361161762236,-100.365310516194,2.47361161762236,100.365310516194
4.99827391186136,1.05,0.275,-2.42241995221474,-100.090768823058,2.42241995221474,100.090768823058
4.99827391186136,1.05,0.3,-2.37982072288834,-99.6402571486893,2.37982072288834,99.6402571486893
4.99827391186136,1.05,0.325,-2.34909046512551,-99.030918340392,2.34909046512551,99.030918340392
4.99827391186136,1.05,0.35,-2.32861620758289,-98.2820889132888,2.32861620758289,98.2820889132888
4.99827391186136,1.05,0.375,-2.3204787073406,-97.4108088872277,2.3204787073406,97.4108088872277
4.99827391186136,1.05,0.4,-2.32198387652223,-96.4366946503908,2.32198387652223,96.4366946503908
4.99827391186136,1.05,0.425,-2.33430641593812,-95.3767937719391,2.33430641593812,95.3767937719391
4.99827391186136,1.05,0.45,-2.35395639029285,-94.2508050450037,2.35395639029285,94.2508050450037
4.99827391186136,1.05,0.475,-2.38150474704655,-93.0759036064304,2.38150474704655,93.0759036064304
4.99827391186136,1.05,0.5,-2.4129460350952,-91.8716502847577,2.4129460350952,91.8716502847577
4.99827391186136,1.05,0.525,-2.44856088156362,-90.655498377628,2.44856088156362,90.655498377628
4.99827391186136,1.05,0.55,-2.48410318909979,-89.4466036802451,2.48410318909979,89.4466036802451
4.99827391186136,1.05,0.575,-2.51988647462348,-88.262908520203,2.51988647462348,88.262908520203
4.99827391186136,1.05,0.6,-2.55169247950082,-87.1228178837137,2.55169247950082,87.1228178837137
4.99827391186136,1.05,0.625,-2.58019936067556,-86.0450757552002,2.58019936067556,86.0823181507319
4.99827391186136,1.05,0.65,-2.60147758125233,-85.0468649134507,2.60147758125233,85.2610129155557
4.99827391186136,1.05,0.675,-2.61690902981005,-84.148204208677,2.61690902981005,84.5380106921972
4.99827391186136,1.05,0.7,-2.62310495852453,-83.3643871848918,2.62310495852453,83.9328778646261
4.99827391186136,1.05,0.725,-2.62249592209587,-82.7174257743937,2.62249592209587,83.4628207115851
4.99827391186136,1.05,0.75,-2.61247666239841,-82.2197592696047,2.61247666239841,83.1475822192574
4.99827391186136,1.05,0.775,-2.59687448288591,-81.8964755140502,2.59687448288591,83.0041481841962
4.99827391186136,1.05,0.8,-2.5741024503382,-81.755754546755,2.5741024503382,83.0522420948464
4.99827391186136,1.05,0.825,-2.54972996000468,-81.8273673903635,2.54972996000468,83.3089483725988
4.99827391186136,1.05,0.85,-2.52342176439894,-82.1132135854255,2.52342176439894,83.7933943795862
4.99827391186136,1.05,0.875,-2.5028188316149,-82.6500619763158,2.5028188316149,84.5235921094238
4.99827391186136,1.05,0.9,-2.48908626467759,-83.4307325478278,2.48908626467759,85.5167547050298
4.99827391186136,1.05,0.925,-2.49222210167248,-84.5021353196416,2.49222210167248,86.7935994398379
4.99827391186136,1.05,0.95,-2.51519289125089,-85.8444604385388,2.51519289125089,88.3667508330429
4.99827391186136,1.05,0.975,-2.5705386894869,-87.5185441728573,2.5705386894869,90.263063567449
4.99827391186136,1.05,1,-2.66345759767075,-89.4883719206896,2.66345759767075,92.4856768473411
4.99827391186136,1.05,1.025,-2.8090121965198,-91.8319260084653,2.8090121965198,95.0736795421735
4.99827391186136,1.05,1.05,-3.01525586328768,-94.4952178211429,3.01525586328768,98.0124526456722
4.99827391186136,1.05,1.075,-3.29936068778911,-97.57074994326,3.29936068778911,101.363168076777
4.99827391186136,1.05,1.1,-3.67314442829097,-100.994022380113,3.67314442829097,105.081963271109
4.99827391186136,1.05,1.125,-4.15777158477377,-104.876934783297,4.15777158477377,109.282400031352
4.99827391186136,1.05,1.15,-4.76881588281013,-109.167504475063,4.76881588281013,113.861280302326
4.99827391186136,1.05,1.175,-4.91271745489173,-101.374053251591,4.91271745489173,105.957774051939
4.99827391186136,1.05,1.2,-2.90864091363732,-53.7359454534285,2.90864091363732,103.895638893386
4.99827391186136,1.05,1.225,-0.40155021337474,-6.72677776398676,0.40155021337474,66.7098347347771
4.99827391186136,1.075,-0.25,-0.0228732208624724,-0.115684254901692,0.0228732208624724,0.232742245747677
4.99827391186136,1.075,-0.225,0.0460530826910289,-5.31789811612205,0.197014730579751,29.9815808832847
4.99827391186136,1.075,-0.2,-0.0733562902908786,-48.5450736702918,1.34278521086237,48.5450736702918
4.99827391186136,1.075,-0.175,-1.22450350904689,-101.341462858133,2.287156548214,101.341462858133
4.99827391186136,1.075,-0.15,-2.41570423973605,-119.6260550473,2.41570423973605,119.6260550473
4.99827391186136,1.075,-0.125,-3.28936970370667,-124.928320539265,3.28936970370667,124.928320539265
4.99827391186136,1.075,-0.1,-3.99698290944062,-129.749382025786,3.99698290944062,129.749382025786
4.99827391186136,1.075,-0.075,-4.55995991461502,-134.095550728625,4.55995991461502,134.095550728625
4.99827391186136,1.075,-0.05,-4.99892240047017,-137.998123283076,4.99892240047017,137.998123283076
4.99827391186136,1.075,-0.025,-5.33349679153072,-141.481394131555,5.33349679153072,141.481394131555
4.99827391186136,1.075,0,-5.57780308437734,-144.545126449298,5.57780308437734,144.545126449298
4.99827391186136,1.075,0.025,-5.74829442006868,-147.217004064494,5.74829442006868,147.217004064494
4.99827391186136,1.075,0.05,-5.85628432654779,-149.505678646173,5.85628432654779,149.505678646173
4.99827391186136,1.075,0.075,-5.91544401313442,-151.435900761015,5.91544401313442,151.435900761015
4.99827391186136,1.075,0.1,-5.93436734317355,-153.021325554199,5.93436734317355,153.021325554199
4.99827391186136,1.075,0.125,-5.92423768564047,-154.284601415587,5.92423768564047,154.284601415587
4.99827391186136,1.075,0.15,-5.89112768437728,-155.241638970208,5.89112768437728,155.241638970208
4.99827391186136,1.075,0.175,-5.84399680667071,-155.914211084655,5.84399680667071,155.914211084655
4.99827391186136,1.075,0.2,-5.78666370401188,-156.319231199818,5.78666370401188,156.319231199818
4.99827391186136,1.075,0.225,-5.72610645084131,-156.478201113645,5.72610645084131,156.478201113645
4.99827391186136,1.075,0.25,-5.66417950380904,-156.408450274564,5.66417950380904,156.408450274564
4.99827391186136,1.075,0.275,-5.60612907360448,-156.131458133225,5.60612907360448,156.131458133225
4.99827391186136,1.075,0.3,-5.55214056952316,-155.664675619693,5.55214056952316,155.664675619693
4.99827391186136,1.075,0.325,-5.50599149747804,-155.029650141092,5.50599149747804,155.029650141092
4.99827391186136,1.075,0.35,-5.46649206845137,-154.243785147371,5.46649206845137,154.243785147371
4.99827391186136,1.075,0.375,-5.43622901838138,-153.328737404999,5.43622901838138,153.328737404999
4.99827391186136,1.075,0.4,-5.41292702668152,-152.301741056387,5.41292702668152,152.301741056387
4.99827391186136,1.075,0.425,-5.3982741428582,-151.184609223445,5.3982741428582,151.184609223445
4.99827391186136,1.075,0.45,-5.3891934736949,-149.99429123837,5.3891934736949,149.99429123837
4.99827391186136,1.075,0.475,-5.38677953504927,-148.752837127418,5.38677953504927,148.752837127418
4.99827391186136,1.075,0.5,-5.38743099849805,-147.476774525266,5.38743099849805,147.476774525266
4.99827391186136,1.075,0.525,-5.3919661438618,-146.188524435505,5.3919661438618,146.188524435505
4.99827391186136,1.075,0.55,-5.39652828835993,-144.904006466348,5.39652828835993,144.904006466348
4.99827391186136,1.075,0.575,-5.40198843744396,-143.64622484118,5.40198843744396,143.64622484118
4.99827391186136,1.075,0.6,-5.40449385424106,-142.430217673307,5.40449385424106,142.430217673307
4.99827391186136,1.075,0.625,-5.40530901039542,-141.279903059491,5.40530901039542,141.279903059491
4.99827391186136,1.075,0.65,-5.40083216575205,-140.209019475854,5.40083216575205,140.209019475854
4.99827391186136,1.075,0.675,-5.39307457723473,-139.242916845244,5.39307457723473,139.242916845244
4.99827391186136,1.075,0.7,-5.37891697267885,-138.393378921708,5.37891697267885,138.393378921708
4.99827391186136,1.075,0.725,-5.36148475406557,-137.688009526089,5.36148475406557,137.688009526089
4.99827391186136,1.075,0.75,-5.33835297908432,-137.135595278115,5.33835297908432,137.135595278115
4.99827391186136,1.075,0.775,-5.31414437379741,-136.767314256536,5.31414437379741,136.767314256536
4.99827391186136,1.075,0.8,-5.28731664605375,-136.587282422311,5.28731664605375,136.587282422311
4.99827391186136,1.075,0.825,-5.26438971834043,-136.632383578849,5.26438971834043,136.729635880412
4.99827391186136,1.075,0.85,-5.24486713971575,-136.899375414015,5.24486713971575,137.369179456788
4.99827391186136,1.075,0.875,-5.23757922893527,-137.434266145184,5.23757922893527,138.299494190072
4.99827391186136,1.075,0.9,-5.24321967404724,-138.222195299748,5.24321967404724,139.547525063732
4.99827391186136,1.075,0.925,-5.27333986369921,-139.3236450394,5.27333986369921,141.130741927038
4.99827391186136,1.075,0.95,-5.32997580153866,-140.705636077542,5.32997580153866,143.073469091549
4.99827391186136,1.075,0.975,-5.42776137742845,-142.451059357445,5.42776137742845,145.396870463887
4.99827391186136,1.075,1,-5.57031405023583,-144.499787405472,5.57031405023583,148.118320613791
4.99827391186136,1.075,1.025,-5.77554130629736,-146.967355935932,5.77554130629736,151.267988263273
4.99827391186136,1.075,1.05,-6.0490686530368,-149.755928759854,6.0490686530368,154.848098634656
4.99827391186136,1.075,1.075,-6.41177478805574,-153.02353984849,6.41177478805574,158.90751619732
4.99827391186136,1.075,1.1,-6.87234276263231,-156.646105793741,6.87234276263231,163.420850431269
4.99827391186136,1.075,1.125,-7.45678224390481,-160.857248056287,7.45678224390481,168.495598915981
4.99827391186136,1.075,1.15,-8.17674064921932,-165.431570433051,8.17674064921932,174.047255418396
4.99827391186136,1.075,1.175,-8.05302640356254,-151.546634825318,8.05302640356254,160.502096175864
4.99827391186136,1.075,1.2,-4.56006018563335,-78.9256490920521,4.56006018563335,170.618091772647
4.99827391186136,1.075,1.225,-0.613726850547698,-9.41463131212225,0.613726850547698,101.043349442037
4.99827391186136,1.1,-0.25,-0.0181393061340458,-0.35746079650409,0.0232080529072373,0.35746079650409
4.99827391186136,1.1,-0.225,-0.114567105141938,-8.98224031233959,0.294504302942422,44.9161659997316
4.99827391186136,1.1,-0.2,-1.61128090102823,-77.0394394735005,1.99523785320799,94.6241887584948
4.99827391186136,1.1,-0.175,-4.41166219463732,-156.727518908553,4.41166219463732,156.727518908553
4.99827391186136,1.1,-0.15,-6.14796662572929,-181.72275359141,6.14796662572929,181.72275359141
4.99827391186136,1.1,-0.125,-7.15705426670956,-187.342112961452,7.15705426670956,187.342112961452
4.99827391186136,1.1,-0.1,-7.9884893060242,-192.37676848392,7.9884893060242,192.37676848392
4.99827391186136,1.1,-0.075,-8.66237516085362,-196.893813290446,8.66237516085362,196.893813290446
4.99827391186136,1.1,-0.05,-9.20189496011426,-200.982089015296,9.20189496011426,200.982089015296
4.99827391186136,1.1,-0.025,-9.62613885473115,-204.62267131217,9.62613885473115,204.62267131217
4.99827391186136,1.1,0,-9.94973253193921,-207.849887656301,9.94973253193921,207.849887656301
4.99827391186136,1.1,0.025,-10.1894417853946,-210.667480648976,10.1894417853946,210.667480648976
4.99827391186136,1.1,0.05,-10.3569383697855,-213.098702515712,10.3569383697855,213.098702515712
4.99827391186136,1.1,0.075,-10.4664108725214,-215.158796946717,10.4664108725214,215.158796946717
4.99827391186136,1.1,0.1,-10.5268004737308,-216.863600837263,10.5268004737308,216.863600837263
4.99827391186136,1.1,0.125,-10.5498516131047,-218.235240389801,10.5498516131047,218.235240389801
4.99827391186136,1.1,0.15,-10.5419976510767,-219.28469861395,10.5419976510767,219.28469861395
4.99827391186136,1.1,0.175,-10.5127763502965,-220.039139137588,10.5127763502965,220.039139137588
4.99827391186136,1.1,0.2,-10.4663845797515,-220.506690946864,10.4663845797515,220.506690946864
4.99827391186136,1.1,0.225,-10.4103907703011,-220.718118890868,10.4103907703011,220.718118890868
4.99827391186136,1.1,0.25,-10.3470425316927,-220.679988061031,10.3470425316927,220.679988061031
4.99827391186136,1.1,0.275,-10.282185865186,-220.425567744273,10.282185865186,220.425567744273
4.99827391186136,1.1,0.3,-10.2164094548804,-219.960578595911,10.2164094548804,219.960578595911
4.99827391186136,1.1,0.325,-10.1540971441059,-219.32000412203,10.1540971441059,219.32000412203
4.99827391186136,1.1,0.35,-10.0944670341801,-218.509048683409,10.0944670341801,218.509048683409
4.99827391186136,1.1,0.375,-10.0407161143725,-217.563879619915,10.0407161143725,217.563879619915
4.99827391186136,1.1,0.4,-9.99097608928802,-216.489260029168,9.99097608928802,216.489260029168
4.99827391186136,1.1,0.425,-9.94754767150183,-215.322229088734,9.94754767150183,215.322229088734
4.99827391186136,1.1,0.45,-9.90775504558565,-214.067017329079,9.90775504558565,214.067017329079
4.99827391186136,1.1,0.475,-9.87330800918402,-212.761410255356,9.87330800918402,212.761410255356
4.99827391186136,1.1,0.5,-9.84099568682558,-211.408894877661,9.84099568682558,211.408894877661
4.99827391186136,1.1,0.525,-9.81225649205224,-210.048044592834,9.81225649205224,210.048044592834
4.99827391186136,1.1,0.55,-9.78360885607574,-208.681287165346,9.78360885607574,208.681287165346
4.99827391186136,1.1,0.575,-9.75655329211596,-207.348190613354,9.75655329211596,207.348190613354
4.99827391186136,1.1,0.6,-9.72759115561363,-206.049687359745,9.72759115561363,206.049687359745
4.99827391186136,1.1,0.625,-9.69863318752716,-204.826736677587,9.69863318752716,204.826736677587
4.99827391186136,1.1,0.65,-9.66640253858133,-203.678165970158,9.66640253858133,203.678165970158
4.99827391186136,1.1,0.675,-9.63358509967134,-202.646980418026,9.63358509967134,202.646980418026
4.99827391186136,1.1,0.7,-9.59734417682997,-201.729008077238,9.59734417682997,201.729008077238
4.99827391186136,1.1,0.725,-9.56152675741112,-200.970354999995,9.56152675741112,200.970354999995
4.99827391186136,1.1,0.75,-9.52392609785314,-200.362459223942,9.52392609785314,200.362459223942
4.99827391186136,1.1,0.775,-9.48996416819157,-199.956256874797,9.48996416819157,199.956256874797
4.99827391186136,1.1,0.8,-9.45821459962066,-199.736514309789,9.45821459962066,199.736514309789
4.99827391186136,1.1,0.825,-9.4361259811327,-199.761913057987,9.4361259811327,199.761913057987
4.99827391186136,1.1,0.85,-9.42315006949873,-200.006645892877,9.42315006949873,200.006645892877
4.99827391186136,1.1,0.875,-9.42926281351489,-200.542181698864,9.42926281351489,200.542181698864
4.99827391186136,1.1,0.9,-9.45482623572203,-201.325286881021,9.45482623572203,201.325286881021
4.99827391186136,1.1,0.925,-9.51290015790376,-202.449077412138,9.51290015790376,202.449077412138
4.99827391186136,1.1,0.95,-9.6047218687783,-203.840754329744,9.6047218687783,204.7010326515
4.99827391186136,1.1,0.975,-9.74703109041254,-205.630650756419,9.74703109041254,207.477328950426
4.99827391186136,1.1,1,-9.94188565058273,-207.695128714258,9.94188565058273,210.704488255536
4.99827391186136,1.1,1.025,-10.2102421342321,-210.227965851318,10.2102421342321,214.45060803283
4.99827391186136,1.1,1.05,-10.5549957369219,-213.020264263817,10.5549957369219,218.67902384104
4.99827391186136,1.1,1.075,-11.0015525935825,-216.378822367684,11.0015525935825,223.497709051761
4.99827391186136,1.1,1.1,-11.5548038016102,-219.972621416935,11.5548038016102,228.81620389958
4.99827391186136,1.1,1.125,-12.2478026830548,-224.23392686514,12.2478026830548,234.835434927597
4.99827391186136,1.1,1.15,-13.0823978562238,-228.272405585728,13.0823978562238,241.335621414715
4.99827391186136,1.1,1.175,-12.5277043230152,-207.590102215355,12.5277043230152,221.403390115628
4.99827391186136,1.1,1.2,-6.88235812607418,-108.434920279734,6.88235812607418,266.401727814237
4.99827391186136,1.1,1.225,-0.880353537177539,-13.3899191412715,0.880353537177539,149.40984402766
4.99827391186136,1.125,-0.25,-0.0441050171032356,-0.940984973328621,0.0441050171032356,0.940984973328621
4.99827391186136,1.125,-0.225,-0.406171037182181,-12.9934264251832,0.410786432858768,66.2757244413964
4.99827391186136,1.125,-0.2,-3.91999183565858,-103.915488491523,3.91999183565858,192.523137525957
4.99827391186136,1.125,-0.175,-9.03961420835749,-206.712028416331,9.03961420835749,206.712028416331
4.99827391186136,1.125,-0.15,-11.4740004287433,-236.848069776967,11.4740004287433,236.848069776967
4.99827391186136,1.125,-0.125,-12.6237898681708,-241.885605102502,12.6237898681708,241.885605102502
4.99827391186136,1.125,-0.1,-13.579012813279,-246.364514531797,13.579012813279,246.364514531797
4.99827391186136,1.125,-0.075,-14.365265659554,-250.566722195496,14.365265659554,250.566722195496
4.99827391186136,1.125,-0.05,-15.0061293346346,-254.372166980765,15.0061293346346,254.372166980765
4.99827391186136,1.125,-0.025,-15.5207942007151,-257.816102765778,15.5207942007151,257.816102765778
4.99827391186136,1.125,0,-15.9246949303581,-260.885692843426,15.9246949303581,260.885692843426
4.99827391186136,1.125,0.025,-16.2346759097923,-263.602679373873,16.2346759097923,263.602679373873
4.99827391186136,1.125,0.05,-16.4630433651729,-265.967946683498,16.4630433651729,265.967946683498
4.99827391186136,1.125,0.075,-16.6242774320139,-267.999605379575,16.6242774320139,267.999605379575
4.99827391186136,1.125,0.1,-16.7277318657537,-269.704209743172,16.7277318657537,270.800777026377
4.99827391186136,1.125,0.125,-16.7856380366989,-271.096840236971,16.7856380366989,273.45182909329
4.99827391186136,1.125,0.15,-16.8046809908418,-272.189091663176,16.8046809908418,275.638227770021
4.99827391186136,1.125,0.175,-16.795046034453,-272.994293102402,16.795046034453,277.373897218623
4.99827391186136,1.125,0.2,-16.7610862890361,-273.528822675532,16.7610862890361,278.699956802812
4.99827391186136,1.125,0.225,-16.7111342955566,-273.80493724186,16.7111342955566,279.635716747062
4.99827391186136,1.125,0.25,-16.6475456210959,-273.843468596942,16.6475456210959,280.218221376064
4.99827391186136,1.125,0.275,-16.5770104683626,-273.655903001411,16.5770104683626,280.471086738542
4.99827391186136,1.125,0.3,-16.5002055518422,-273.267063851738,16.5002055518422,280.428286563176
4.99827391186136,1.125,0.325,-16.4224128961772,-272.687757503071,16.4224128961772,280.116630773811
4.99827391186136,1.125,0.35,-16.3429330301275,-271.946227791589,16.3429330301275,279.567886607723
4.99827391186136,1.125,0.375,-16.2658976882497,-271.052545235557,16.2658976882497,278.811085514778
4.99827391186136,1.125,0.4,-16.1895201655946,-270.037765278944,16.1895201655946,277.876463361252
4.99827391186136,1.125,0.425,-16.1170617492337,-268.911074964313,16.1170617492337,276.79449301382
4.99827391186136,1.125,0.45,-16.0459255921489,-267.70576344197,16.0459255921489,275.594387184427
4.99827391186136,1.125,0.475,-15.9788024068177,-266.42994947374,15.9788024068177,274.307467390454
4.99827391186136,1.125,0.5,-15.9125511207978,-265.118649999456,15.9125511207978,272.962304041064
4.99827391186136,1.125,0.525,-15.849610435154,-263.778736332115,15.849610435154,271.590632181114
4.99827391186136,1.125,0.55,-15.7865489970559,-262.446525918794,15.7865489970559,270.220668137017
4.99827391186136,1.125,0.575,-15.7258905060001,-261.127497636706,15.7258905060001,268.884248316081
4.99827391186136,1.125,0.6,-15.6641526592441,-259.858896009226,15.6641526592441,267.609452073166
4.99827391186136,1.125,0.625,-15.6043010536457,-258.644720206188,15.6043010536457,266.428002332658
4.99827391186136,1.125,0.65,-15.5430220788857,-257.522769033376,15.5430220788857,265.367990532198
4.99827391186136,1.125,0.675,-15.4841040321231,-256.495569864466,15.4841040321231,264.46090483396
4.99827391186136,1.125,0.7,-15.4245934239275,-255.601015025408,15.4245934239275,263.734905168686
4.99827391186136,1.125,0.725,-15.3695139660444,-254.840346059114,15.3695139660444,263.221252299641
4.99827391186136,1.125,0.75,-15.3164217518334,-254.25084520923,15.3164217518334,262.948066617433
4.99827391186136,1.125,0.775,-15.2720348388676,-253.833015680713,15.2720348388676,262.946619492718
4.99827391186136,1.125,0.8,-15.2345044511006,-253.622283610356,15.2345044511006,263.244560990839
4.99827391186136,1.125,0.825,-15.2127724045984,-253.619713400663,15.2127724045984,263.873859487429
4.99827391186136,1.125,0.85,-15.2055718278003,-253.856475193465,15.2055718278003,264.860621654192
4.99827391186136,1.125,0.875,-15.2247078111712,-254.337054503652,15.2247078111712,266.239063287627
4.99827391186136,1.125,0.9,-15.2693288549053,-255.083561700151,15.2693288549053,268.031415409447
4.99827391186136,1.125,0.925,-15.3549143668773,-256.10994261985,15.3549143668773,270.277298445414
4.99827391186136,1.125,0.95,-15.4806283788709,-257.419577635724,15.4806283788709,272.990334775996
4.99827391186136,1.125,0.975,-15.6666919936309,-259.048026572506,15.6666919936309,276.221600063291
4.99827391186136,1.125,1,-15.9115542958548,-260.960733265031,15.9115542958548,279.967048350647
4.99827391186136,1.125,1.025,-16.2415615482341,-263.237789897982,16.2415615482341,284.300372933911
4.99827391186136,1.125,1.05,-16.6533192185179,-265.77582592562,16.6533192185179,289.183093822634
4.99827391186136,1.125,1.075,-17.1812564988125,-268.749169154527,17.1812564988125,294.732505953699
4.99827391186136,1.125,1.1,-17.8193822518742,-271.917754820588,17.8193822518742,300.853369526655
4.99827391186136,1.125,1.125,-18.612594830399,-275.456310044469,18.612594830399,307.767488607472
4.99827391186136,1.125,1.15,-19.5342228803043,-278.848375842067,19.5342228803043,315.22705247066
4.99827391186136,1.125,1.175,-18.3844764851803,-252.815499197769,18.3844764851803,288.104145044237
4.99827391186136,1.125,1.2,-9.95779834113051,-132.33592820965,9.95779834113051,390.374642469718
4.99827391186136,1.125,1.225,-1.28177031242882,-16.4153284120587,1.28177031242882,212.822576883207
4.99827391186136,1.15,-0.25,-0.072534073752743,-3.10810635387369,0.072534073752743,3.10810635387369
4.99827391186136,1.15,-0.225,-0.763927048513513,-17.0121710282345,0.763927048513513,123.412810925338
4.99827391186136,1.15,-0.2,-6.81036515274457,-129.49014040729,6.81036515274457,314.379329046
4.99827391186136,1.15,-0.175,-14.7896678984704,-259.266503052917,14.7896678984704,273.209760127225
4.99827391186136,1.15,-0.15,-18.0562697797971,-297.682767788171,18.0562697797971,297.682767788171
4.99827391186136,1.15,-0.125,-19.3244285722778,-303.194651123579,19.3244285722778,303.194651123579
4.99827391186136,1.15,-0.1,-20.3867139301259,-308.131306369271,20.3867139301259,308.131306369271
4.99827391186136,1.15,-0.075,-21.2756210276344,-312.703256992883,21.2756210276344,312.703256992883
4.99827391186136,1.15,-0.05,-22.0097287401576,-316.838537447888,22.0097287401576,316.838537447888
4.99827391186136,1.15,-0.025,-22.609277948902,-320.506441281855,22.609277948902,320.506441281855
4.99827391186136,1.15,0,-23.0889295181917,-323.765390784551,23.0889295181917,323.765390784551
4.99827391186136,1.15,0.025,-23.4662251010855,-326.598127071003,23.4662251010855,329.014916373403
4.99827391186136,1.15,0.05,-23.7532900677246,-329.052068011684,23.7532900677246,333.928908018509
4.99827391186136,1.15,0.075,-23.9650534348545,-331.119796152099,23.9650534348545,338.207308124707
4.99827391186136,1.15,0.1,-24.1110925113657,-332.850590686543,24.1110925113657,341.89792326335
4.99827391186136,1.15,0.125,-24.2037966100768,-334.232541118231,24.2037966100768,345.017351140613
4.99827391186136,1.15,0.15,-24.250433073153,-335.32219622085,24.250433073153,347.609944976373
4.99827391186136,1.15,0.175,-24.2611109920424,-336.099709878053,24.2611109920424,349.697304067166
4.99827391186136,1.15,0.2,-24.2410580326266,-336.628356744942,24.2410580326266,351.319788228619
4.99827391186136,1.15,0.225,-24.198359467354,-336.880791765206,24.198359467354,352.503842963718
4.99827391186136,1.15,0.25,-24.1364789661703,-336.925607534324,24.1364789661703,353.286429179025
4.99827391186136,1.15,0.275,-24.0617355903848,-336.729270724967,24.0617355903848,353.698008601375
4.99827391186136,1.15,0.3,-23.9761017832905,-336.364751385746,23.9761017832905,353.772961825546
4.99827391186136,1.15,0.325,-23.8843951781548,-335.793637358688,23.8843951781548,353.544779531642
4.99827391186136,1.15,0.35,-23.7873640377507,-335.092904504155,23.7873640377507,353.045989670209
4.99827391186136,1.15,0.375,-23.6885989063386,-334.220256870766,23.6885989063386,352.31219668918
4.99827391186136,1.15,0.4,-23.5878856915675,-333.256693431904,23.5878856915675,351.374634875203
4.99827391186136,1.15,0.425,-23.48787324183,-332.156592833425,23.48787324183,350.270271548817
4.99827391186136,1.15,0.45,-23.3876428321379,-331.005194838027,23.3876428321379,349.029448127288
4.99827391186136,1.15,0.475,-23.2891993314536,-329.753654659086,23.2891993314536,347.689932401452
4.99827391186136,1.15,0.5,-23.1911732335269,-328.491758331897,23.1911732335269,346.281448961838
4.99827391186136,1.15,0.525,-23.0952365164358,-327.167126770957,23.0952365164358,344.842182758873
4.99827391186136,1.15,0.55,-22.9998173930055,-325.874451199373,22.9998173930055,343.401419212299
4.99827391186136,1.15,0.575,-22.9065805273062,-324.55716251712,22.9065805273062,341.997535125806
4.99827391186136,1.15,0.6,-22.81399140676,-323.315286195679,22.81399140676,340.659462148352
4.99827391186136,1.15,0.625,-22.7240494081508,-322.087124401211,22.7240494081508,339.425688480287
4.99827391186136,1.15,0.65,-22.6354818123239,-320.978580984676,22.6354818123239,338.324763151268
4.99827391186136,1.15,0.675,-22.5509852756095,-319.921645092912,22.5509852756095,337.395367002203
4.99827391186136,1.15,0.7,-22.4697488953407,-319.02881664308,22.4697488953407,336.665459821789
4.99827391186136,1.15,0.725,-22.3955578884694,-318.224345388967,22.3955578884694,336.174234459605
4.99827391186136,1.15,0.75,-22.3282238711899,-317.628279198663,22.3282238711899,335.948541196292
4.99827391186136,1.15,0.775,-22.2730559612736,-317.155437064155,22.2730559612736,336.028825109837
4.99827391186136,1.15,0.8,-22.2305854472581,-316.934644523181,22.2305854472581,336.439721142163
4.99827391186136,1.15,0.825,-22.2081524142084,-316.869333447229,22.2081524142084,337.224457591346
4.99827391186136,1.15,0.85,-22.20700041771,-317.098573759763,22.20700041771,338.403234556296
4.99827391186136,1.15,0.875,-22.2371279343496,-317.512366394968,22.2371279343496,340.0250815316
4.99827391186136,1.15,0.9,-22.3003086425483,-318.261381694602,22.3003086425483,342.101434706765
4.99827391186136,1.15,0.925,-22.4100299426359,-319.220875091128,22.4100299426359,344.692873378104
4.99827391186136,1.15,0.95,-22.5681222968952,-320.553019350009,22.5681222968952,347.793842640471
4.99827391186136,1.15,0.975,-22.7927235278154,-322.120529328276,22.7927235278154,351.487060062643
4.99827391186136,1.15,1,-23.0847761367499,-324.090660516429,23.0847761367499,355.734978671666
4.99827391186136,1.15,1.025,-23.4687196206523,-326.329812475525,23.4687196206523,360.661157290789
4.99827391186136,1.15,1.05,-23.943116410583,-328.986981383177,23.943116410583,366.170676421623
4.99827391186136,1.15,1.075,-24.5415030274936,-332.006784508436,24.5415030274936,372.460924474679
4.99827391186136,1.15,1.1,-25.2576093455822,-335.373994430597,25.2576093455822,379.347644792525
4.99827391186136,1.15,1.125,-26.13402971302,-339.162498030077,26.13402971302,387.156772119424
4.99827391186136,1.15,1.15,-27.1468876216762,-343.15359485643,27.1468876216762,395.496170454319
4.99827391186136,1.15,1.175,-25.2872301040983,-311.925085674293,25.2872301040983,360.64273671729
4.99827391186136,1.15,1.2,-13.5600409900678,-163.744289489512,13.5600409900678,537.136936011767
4.99827391186136,1.15,1.225,-1.72891877756799,-24.1742803231437,1.72891877756799,286.893423256837
4.99827391186136,1.175,-0.25,-0.175735869813463,-1.9078799045548,0.175735869813463,2.89785210794911
4.99827391186136,1.175,-0.225,-1.12903952091512,-3.59888893897861,1.12903952091512,173.024804320975
4.99827391186136,1.175,-0.2,-9.3370788669642,-12.1510024828484,9.3370788669642,418.983498257556
4.99827391186136,1.175,-0.175,-19.7727188708864,-13.7579018696906,19.7727188708864,348.141180343885
4.99827391186136,1.175,-0.15,-23.6805679233435,-2.74319690395842,23.6805679233435,304.57520876405
4.99827391186136,1.175,-0.125,-24.9582035019735,9.28842168159194,24.9582035019735,314.637088059686
4.99827391186136,1.175,-0.1,-26.0350138011883,19.2581040671489,26.0350138011883,323.845073693482
4.99827391186136,1.175,-0.075,-26.9444967971056,27.21950831229,26.9444967971056,332.261911974046
4.99827391186136,1.175,-0.05,-27.7041625625823,33.5736771373195,27.7041625625823,339.954730747848
4.99827391186136,1.175,-0.025,-28.330144333104,38.5547272722027,28.330144333104,346.900279798598
4.99827391186136,1.175,0,-28.8387386279988,42.2961676373092,28.8387386279988,353.167117139648
4.99827391186136,1.175,0.025,-29.2442876324883,45.0440629915425,29.2442876324883,358.736922508538
4.99827391186136,1.175,0.05,-29.5598276584325,46.9039611157598,29.5598276584325,363.682797892338
4.99827391186136,1.175,0.075,-29.7980271449643,48.0845682269563,29.7980271449643,367.995075256471
4.99827391186136,1.175,0.1,-29.9692508441893,48.6740926544764,29.9692508441893,371.741127154226
4.99827391186136,1.175,0.125,-30.0840994986743,48.8330426578022,30.0840994986743,374.9194358021
4.99827391186136,1.175,0.15,-30.1507491764823,48.6325120505579,30.1507491764823,377.590169392724
4.99827391186136,1.175,0.175,-30.177761729427,48.191056701762,30.177761729427,379.759304653704
4.99827391186136,1.175,0.2,-30.171432570522,47.5626331496925,30.171432570522,381.480702884983
4.99827391186136,1.175,0.225,-30.1384473908867,46.8309710896649,30.1384473908867,382.766548964155
4.99827391186136,1.175,0.25,-30.0834883325151,46.0334413283833,30.0834883325151,383.665862170879
4.99827391186136,1.175,0.275,-30.0115803426028,45.2254807228706,30.0115803426028,384.195611343307
4.99827391186136,1.175,0.3,-29.9260559223411,44.4292395693222,29.9260559223411,384.401399260944
4.99827391186136,1.175,0.325,-29.8305213667962,43.6776947639291,29.8305213667962,384.303649397323
4.99827391186136,1.175,0.35,-29.7272241104647,42.9798209578974,29.7272241104647,383.945729723686
4.99827391186136,1.175,0.375,-29.6186082692873,42.3513448469131,29.6186082692873,383.350371574411
4.99827391186136,1.175,0.4,-29.5060988745324,41.7905623951784,29.5060988745324,382.559618030005
4.99827391186136,1.175,0.425,-29.3912417792711,41.300661235299,29.3912417792711,381.597566228424
4.99827391186136,1.175,0.45,-29.2748965315811,40.8719999143564,29.2748965315811,380.505615613931
4.99827391186136,1.175,0.475,-29.1579788152966,40.4995956600693,29.1579788152966,379.308481427641
4.99827391186136,1.175,0.5,-29.041031265603,40.1687192425007,29.041031265603,378.047431158083
4.99827391186136,1.175,0.525,-28.9246113261816,39.8704146449451,28.9246113261816,376.747216115245
4.99827391186136,1.175,0.55,-28.8091833946115,39.5877406524962,28.8091833946115,375.449361395143
4.99827391186136,1.175,0.575,-28.6952241661244,39.3119486565363,28.6952241661244,374.178203927151
4.99827391186136,1.175,0.6,-28.5833468999902,39.0267188450436,28.5833468999902,372.975819075386
4.99827391186136,1.175,0.625,-28.4742339253505,38.7277983805677,28.4742339253505,371.865787199147
4.99827391186136,1.175,0.65,-28.3688597376491,38.4022009055049,28.3688597376491,370.890927196337
4.99827391186136,1.175,0.675,-28.2684127669725,38.0546625742596,28.2684127669725,370.073835760588
4.99827391186136,1.175,0.7,-28.1744202021823,37.6780216754407,28.1744202021823,369.45812748003
4.99827391186136,1.175,0.725,-28.0888993910252,37.2907751380758,28.0888993910252,369.065366252166
4.99827391186136,1.175,0.75,-28.0140891307506,36.8937364693355,28.0140891307506,368.939765042231
4.99827391186136,1.175,0.775,-27.9531951352014,36.5242550801546,27.9531951352014,369.102143231911
4.99827391186136,1.175,0.8,-27.9092728570385,36.192815713807,27.9092728570385,369.596635203551
4.99827391186136,1.175,0.825,-27.8871391430544,35.9609923800302,27.8871391430544,370.444264273309
4.99827391186136,1.175,0.85,-27.8906775772289,35.850164788403,27.8906775772289,371.6874772753
4.99827391186136,1.175,0.875,-27.9268546812516,35.9514891952407,27.9268546812516,373.349699924045
4.99827391186136,1.175,0.9,-28.000223484301,36.298358343189,28.000223484301,375.468307713829
4.99827391186136,1.175,0.925,-28.1206617393485,37.0157534067325,28.1206617393485,378.073572504788
4.99827391186136,1.175,0.95,-28.2929093050102,38.1518563629172,28.2929093050102,381.191169492959
4.99827391186136,1.175,0.975,-28.5309655097231,39.8650039035182,28.5309655097231,384.866458327305
4.99827391186136,1.175,1,-28.8386096599125,42.2291193797073,28.8386096599125,389.101331303856
4.99827391186136,1.175,1.025,-29.2361646592243,45.4191630901497,29.2361646592243,393.970683025568
4.99827391186136,1.175,1.05,-29.7240402669264,49.5769411740424,29.7240402669264,399.433581490317
4.99827391186136,1.175,1.075,-30.3341439509269,54.8498187342403,30.3341439509269,405.621896031639
4.99827391186136,1.175,1.1,-31.0560147752673,61.6209269513047,31.0560147752673,412.434043664636
4.99827391186136,1.175,1.125,-31.9375348607361,69.8898857570634,31.9375348607361,420.115742208079
4.99827391186136,1.175,1.15,-32.9372805252552,80.304285877653,32.9372805252552,428.5014514619
4.99827391186136,1.175,1.175,-30.4965386818316,80.6322751903663,30.4965386818316,399.197156331071
4.99827391186136,1.175,1.2,-16.2774939836461,46.6169912313818,16.2774939836461,643.620829507846
4.99827391186136,1.175,1.225,-2.2332216100615,1.19826410418619,2.2332216100615,339.941998255854
4.99827391186136,1.2,-0.25,-0.138754221653756,4.21148332846567,0.138754221653756,5.29227223355352
4.99827391186136,1.2,-0.225,-0.861216672577371,23.7750573018646,0.861216672577371,130.984526421967
4.99827391186136,1.2,-0.2,-6.95620545903739,190.807344889901,6.95620545903739,310.324835331571
4.99827391186136,1.2,-0.175,-14.6506730899845,400.87345457117,14.6506730899845,400.87345457117
4.99827391186136,1.2,-0.15,-17.3631415527353,479.737652187103,17.3631415527353,479.737652187103
4.99827391186136,1.2,-0.125,-18.1213301069881,505.999222971302,18.1213301069881,505.999222971302
4.99827391186136,1.2,-0.1,-18.762386165458,528.03083375352,18.762386165458,528.03083375352
4.99827391186136,1.2,-0.075,-19.3135924095937,546.724184959555,19.3135924095937,546.724184959555
4.99827391186136,1.2,-0.05,-19.7777399055022,562.311618009285,19.7777399055022,562.311618009285
4.99827391186136,1.2,-0.025,-20.1647381686941,575.197708860406,20.1647381686941,575.197708860406
4.99827391186136,1.2,0,-20.4841430857575,585.628033665489,20.4841430857575,585.628033665489
4.99827391186136,1.2,0.025,-20.7429590825752,593.955028536014,20.7429590825752,593.955028536014
4.99827391186136,1.2,0.05,-20.9490875028191,600.410362839214,20.9490875028191,600.410362839214
4.99827391186136,1.2,0.075,-21.1086181942506,605.280297186912,21.1086181942506,605.280297186912
4.99827391186136,1.2,0.1,-21.2275415215179,608.772461826605,21.2275415215179,608.772461826605
4.99827391186136,1.2,0.125,-21.3114708139034,611.101894407504,21.3114708139034,611.101894407504
4.99827391186136,1.2,0.15,-21.3647603147006,612.453131508307,21.3647603147006,612.453131508307
4.99827391186136,1.2,0.175,-21.3925090242731,612.979381378435,21.3925090242731,612.979381378435
4.99827391186136,1.2,0.2,-21.3977239325409,612.841690829291,21.3977239325409,612.841690829291
4.99827391186136,1.2,0.225,-21.3849372720063,612.141082988166,21.3849372720063,612.141082988166
4.99827391186136,1.2,0.25,-21.3560694889233,611.015767667669,21.3560694889233,611.015767667669
4.99827391186136,1.2,0.275,-21.3150677870406,609.523403704944,21.3150677870406,609.523403704944
4.99827391186136,1.2,0.3,-21.2629871531201,607.781412062871,21.2629871531201,607.781412062871
4.99827391186136,1.2,0.325,-21.2032108083211,605.812058147914,21.2032108083211,605.812058147914
4.99827391186136,1.2,0.35,-21.1361144243303,603.715133785881,21.1361144243303,603.715133785881
4.99827391186136,1.2,0.375,-21.0645745799334,601.484735881767,21.0645745799334,601.484735881767
4.99827391186136,1.2,0.4,-20.9884489204576,599.206996458658,20.9884489204576,599.206996458658
4.99827391186136,1.2,0.425,-20.9101962858418,596.854454341717,20.9101962858418,596.854454341717
4.99827391186136,1.2,0.45,-20.8293023195312,594.504103546609,20.8293023195312,594.504103546609
4.99827391186136,1.2,0.475,-20.747922970521,592.11305512069,20.747922970521,592.11305512069
4.99827391186136,1.2,0.5,-20.6653086396704,589.754033958139,20.6653086396704,589.754033958139
4.99827391186136,1.2,0.525,-20.5834471378746,587.374500066739,20.5834471378746,587.374500066739
4.99827391186136,1.2,0.55,-20.5014834297141,585.04796837672,20.5014834297141,585.04796837672
4.99827391186136,1.2,0.575,-20.4213866665597,582.717786435812,20.4213866665597,582.717786435812
4.99827391186136,1.2,0.6,-20.3423189207457,580.463391453357,20.3423189207457,580.463391453357
4.99827391186136,1.2,0.625,-20.2663917745192,578.229420892081,20.2663917745192,578.229420892081
4.99827391186136,1.2,0.65,-20.1928972772038,576.106347717962,20.1928972772038,576.106347717962
4.99827391186136,1.2,0.675,-20.1242621599745,574.045451426687,20.1242621599745,574.045451426687
4.99827391186136,1.2,0.7,-20.060006664314,572.15325462368,20.060006664314,572.15325462368
4.99827391186136,1.2,0.725,-20.0030619292598,570.393050876019,20.0030619292598,570.393050876019
4.99827391186136,1.2,0.75,-19.9532503896778,568.892246721957,19.9532503896778,568.892246721957
4.99827391186136,1.2,0.775,-19.9142266572239,567.631599669626,19.9142266572239,567.631599669626
4.99827391186136,1.2,0.8,-19.8861458938223,566.763969362287,19.8861458938223,566.763969362287
4.99827391186136,1.2,0.825,-19.8736639105701,566.293158906919,19.8736639105701,566.293158906919
4.99827391186136,1.2,0.85,-19.8772155341611,566.401685411503,19.8772155341611,566.401685411503
4.99827391186136,1.2,0.875,-19.9028546097027,567.122193679882,19.9028546097027,567.122193679882
4.99827391186136,1.2,0.9,-19.951073546807,568.670538618576,19.951073546807,568.670538618576
4.99827391186136,1.2,0.925,-20.0299680227416,571.114504250811,20.0299680227416,571.114504250811
4.99827391186136,1.2,0.95,-20.1395079463188,574.705948757757,20.1395079463188,574.705948757757
4.99827391186136,1.2,0.975,-20.2909956686078,579.555910950865,20.2909956686078,579.555910950865
4.99827391186136,1.2,1,-20.482499872595,585.950759214313,20.482499872595,585.950759214313
4.99827391186136,1.2,1.025,-20.7308312346027,594.063032400485,20.7308312346027,594.063032400485
4.99827391186136,1.2,1.05,-21.0290166510224,604.196963095604,21.0290166510224,604.196963095604
4.99827391186136,1.2,1.075,-21.4037547943388,616.690281619565,21.4037547943388,616.690281619565
4.99827391186136,1.2,1.1,-21.8340728949265,631.688499668995,21.8340728949265,631.688499668995
4.99827391186136,1.2,1.125,-22.3605485096905,649.886921636607,22.3605485096905,649.886921636607
4.99827391186136,1.2,1.15,-22.93895439861,670.416440906362,22.93895439861,670.416440906362
4.99827391186136,1.2,1.175,-21.1509953330282,621.498335923883,21.1509953330282,621.498335923883
4.99827391186136,1.2,1.2,-11.2105075880769,333.141793001845,11.2105075880769,444.727924209823
4.99827391186136,1.2,1.225,-1.60456315980292,46.7833058916143,1.60456315980292,232.105760132212
4.99827391186136,1.225,-0.25,-0.00150222894489665,4.3425969123649,0.126815700715047,4.3425969123649
4.99827391186136,1.225,-0.225,-0.130293388016173,21.9788429619718,0.130293388016173,24.0210842753556
4.99827391186136,1.225,-0.2,-1.24991232817689,177.951680494113,1.24991232817689,177.951680494113
4.99827391186136,1.225,-0.175,-2.73373659228449,372.601803773098,2.73373659228449,372.601803773098
4.99827391186136,1.225,-0.15,-3.25325320219858,439.514051247684,3.25325320219858,439.514051247684
4.99827391186136,1.225,-0.125,-3.38254478761576,456.974389573349,3.38254478761576,456.974389573349
4.99827391186136,1.225,-0.1,-3.50203387997044,470.840099342203,3.50203387997044,470.840099342203
4.99827391186136,1.225,-0.075,-3.6006245046296,482.97395484304,3.6006245046296,482.97395484304
4.99827391186136,1.225,-0.05,-3.68566989078922,493.143210808799,3.68566989078922,493.143210808799
4.99827391186136,1.225,-0.025,-3.75452997537161,501.747853928871,3.75452997537161,501.747853928871
4.99827391186136,1.225,0,-3.81323226302133,508.849911365811,3.81323226302133,508.849911365811
4.99827391186136,1.225,0.025,-3.86028748927719,514.668771049483,3.86028748927719,514.668771049483
4.99827391186136,1.225,0.05,-3.89875308068296,519.331845756551,3.89875308068296,519.331845756551
4.99827391186136,1.225,0.075,-3.92859002175305,522.982273547997,3.92859002175305,522.982273547997
4.99827391186136,1.225,0.1,-3.95117289855265,525.747497277317,3.95117289855265,525.747497277317
4.99827391186136,1.225,0.125,-3.96757081678701,527.730277543272,3.96757081678701,527.730277543272
4.99827391186136,1.225,0.15,-3.97799166254786,529.046770192641,3.97799166254786,529.046770192641
4.99827391186136,1.225,0.175,-3.98417920206335,529.7720654776,3.98417920206335,529.7720654776
4.99827391186136,1.225,0.2,-3.98551955033362,530.00792636094,3.98551955033362,530.00792636094
4.99827391186136,1.225,0.225,-3.98415587917622,529.807968736432,3.98415587917622,529.807968736432
4.99827391186136,1.225,0.25,-3.97889499285445,529.259383680634,3.97889499285445,529.259383680634
4.99827391186136,1.225,0.275,-3.97210354421964,528.398419519467,3.97210354421964,528.398419519467
4.99827391186136,1.225,0.3,-3.96218274388172,527.298655569451,3.96218274388172,527.298655569451
4.99827391186136,1.225,0.325,-3.95161423893844,525.982235117727,3.95161423893844,525.982235117727
4.99827391186136,1.225,0.35,-3.93851852792962,524.510704435406,3.93851852792962,524.510704435406
4.99827391186136,1.225,0.375,-3.92543175801132,522.895000106749,3.92543175801132,522.895000106749
4.99827391186136,1.225,0.4,-3.91028098188896,521.186673884874,3.91028098188896,521.186673884874
4.99827391186136,1.225,0.425,-3.89563060418506,519.388204377713,3.89563060418506,519.388204377713
4.99827391186136,1.225,0.45,-3.87927171057748,517.543562446204,3.87927171057748,517.543562446204
4.99827391186136,1.225,0.475,-3.86379530645175,515.649461661971,3.86379530645175,515.649461661971
4.99827391186136,1.225,0.5,-3.84689076607163,513.744989826205,3.84689076607163,513.744989826205
4.99827391186136,1.225,0.525,-3.83119239917653,511.823760367003,3.83119239917653,511.823760367003
4.99827391186136,1.225,0.55,-3.81430430296198,509.92286165974,3.81430430296198,509.92286165974
4.99827391186136,1.225,0.575,-3.79893557335488,508.03544473521,3.79893557335488,508.03544473521
4.99827391186136,1.225,0.6,-3.78260723949279,506.199574495164,3.78260723949279,506.199574495164
4.99827391186136,1.225,0.625,-3.76814807861234,504.410551263768,3.76814807861234,504.410551263768
4.99827391186136,1.225,0.65,-3.75298524747753,502.710395486452,3.75298524747753,502.710395486452
4.99827391186136,1.225,0.675,-3.74012660722188,501.099167678802,3.74012660722188,501.099167678802
4.99827391186136,1.225,0.7,-3.72687961019347,499.625728152031,3.72687961019347,499.625728152031
4.99827391186136,1.225,0.725,-3.71650967157548,498.297589818388,3.71650967157548,498.297589818388
4.99827391186136,1.225,0.75,-3.70615664768824,497.173103847179,3.70615664768824,497.173103847179
4.99827391186136,1.225,0.775,-3.69945164847484,496.270195499849,3.69945164847484,496.270195499849
4.99827391186136,1.225,0.8,-3.69328117578473,495.658872931574,3.69328117578473,495.658872931574
4.99827391186136,1.225,0.825,-3.69180228971431,495.371081802509,3.69180228971431,495.371081802509
4.99827391186136,1.225,0.85,-3.69149190641859,495.489656627618,3.69149190641859,495.489656627618
4.99827391186136,1.225,0.875,-3.69729159558655,496.065600082361,3.69729159558655,496.065600082361
4.99827391186136,1.225,0.9,-3.70497600368123,497.193645789639,3.70497600368123,497.193645789639
4.99827391186136,1.225,0.925,-3.7207207017014,498.951988911676,3.7207207017014,498.951988911676
4.99827391186136,1.225,0.95,-3.73903836301684,501.441732169208,3.73903836301684,501.441732169208
4.99827391186136,1.225,0.975,-3.76815493735811,504.782968591652,3.76815493735811,504.782968591652
4.99827391186136,1.225,1,-3.80026948503562,509.067066419157,3.80026948503562,509.067066419157
4.99827391186136,1.225,1.025,-3.84709254215096,514.484805778911,3.84709254215096,514.484805778911
4.99827391186136,1.225,1.05,-3.89670502800074,521.083141445939,3.89670502800074,521.083141445939
4.99827391186136,1.225,1.075,-3.96554041954083,529.182787709186,3.96554041954083,529.182787709186
4.99827391186136,1.225,1.1,-4.03667213605922,538.625993799286,4.03667213605922,538.625993799286
4.99827391186136,1.225,1.125,-4.1297151693817,549.716534340508,4.1297151693817,549.716534340508
4.99827391186136,1.225,1.15,-4.23962368789886,561.328820211325,4.23962368789886,561.328820211325
4.99827391186136,1.225,1.175,-3.89595499004903,514.071299382651,3.89595499004903,514.071299382651
4.99827391186136,1.225,1.2,-2.01397980790046,273.398980268331,2.01397980790046,273.398980268331
4.99827391186136,1.225,1.225,-0.240583434597648,41.3582519051135,0.240583434597648,41.6563129639344


==> k7_phase_3180.csv <==
time,x,z,vx,dxvx,max_abs_v,max_abs_dv
9.99026463841554,-0.25,-0.25,-0.0999000535441358,1.71774611948265,0.130198412147578,3.42081268805453
9.99026463841554,-0.25,-0.225,-0.0275451810523943,1.0280823591266,0.048767949818439,4.67566596960256
9.99026463841554,-0.25,-0.2,0.131527332989479,1.47243496317189,0.131527332989479,7.42659349180272
9.99026463841554,-0.25,-0.175,0.289758937343085,8.52665268397518,0.289758937343085,8.52665268397518
9.99026463841554,-0.25,-0.15,0.256734961439179,14.8737282306625,0.256734961439179,14.8737282306625
9.99026463841554,-0.25,-0.125,0.232285293107505,19.0859520485669,0.232285293107505,19.0859520485669
9.99026463841554,-0.25,-0.1,0.239059389388103,21.2805637898531,0.239059389388103,21.2805637898531
9.99026463841554,-0.25,-0.075,0.255167754285574,22.7274833013765,0.255167754285574,22.7274833013765
9.99026463841554,-0.25,-0.05,0.264408898215819,23.8816065602771,0.264408898215819,23.8816065602771
9.99026463841554,-0.25,-0.025,0.272967828372968,24.8218677993233,0.272967828372968,24.8218677993233
9.99026463841554,-0.25,0,0.278467596691543,25.6240247974467,0.278467596691543,25.6240247974467
9.99026463841554,-0.25,0.025,0.283328498252027,26.2506545706847,0.283328498252027,26.2506545706847
9.99026463841554,-0.25,0.05,0.286694125526637,26.7663943503462,0.286694125526637,26.7663943503462
9.99026463841554,-0.25,0.075,0.289156070813178,27.1533501099462,0.289156070813178,27.1533501099462
9.99026463841554,-0.25,0.1,0.290941634901124,27.4434897142009,0.290941634901124,27.4434897142009
9.99026463841554,-0.25,0.125,0.291832714064961,27.64720080209,0.291832714064961,27.64720080209
9.99026463841554,-0.25,0.15,0.29254308847455,27.7667079632185,0.29254308847455,27.7667079632185
9.99026463841554,-0.25,0.175,0.292445193300204,27.8346769700422,0.292445193300204,27.8346769700422
9.99026463841554,-0.25,0.2,0.292440610864282,27.8297880244904,0.292440610864282,27.8297880244904
9.99026463841554,-0.25,0.225,0.291733488666561,27.7998001207144,0.291733488666561,27.7998001207144
9.99026463841554,-0.25,0.25,0.291239024417148,27.7063877682054,0.291239024417148,27.7063877682054
9.99026463841554,-0.25,0.275,0.290142082876262,27.6066669492926,0.290142082876262,27.6066669492926
9.99026463841554,-0.25,0.3,0.289272922298962,27.4510413572653,0.289272922298962,27.4510413572653
9.99026463841554,-0.25,0.325,0.287888828993402,27.3018095905168,0.287888828993402,27.3018095905168
9.99026463841554,-0.25,0.35,0.286687269508147,27.1026877144425,0.286687269508147,27.1026877144425
9.99026463841554,-0.25,0.375,0.285051111365535,26.9183508164341,0.285051111365535,26.9183508164341
9.99026463841554,-0.25,0.4,0.283528079102027,26.6892157164497,0.283528079102027,26.6892157164497
9.99026463841554,-0.25,0.425,0.281653634027009,26.480622175211,0.281653634027009,26.480622175211
9.99026463841554,-0.25,0.45,0.279824561541905,26.2319737745347,0.279824561541905,26.2319737745347
9.99026463841554,-0.25,0.475,0.277739121012724,26.00837045672,0.277739121012724,26.00837045672
9.99026463841554,-0.25,0.5,0.275647838661308,25.7495397588269,0.275647838661308,25.7495397588269
9.99026463841554,-0.25,0.525,0.273412585180588,25.5200188660005,0.273412585180588,25.5200188660005
9.99026463841554,-0.25,0.55,0.271142576439436,25.2604255460706,0.271142576439436,25.2604255460706
9.99026463841554,-0.25,0.575,0.268860422154643,25.0348744884804,0.268860422154643,25.0348744884804
9.99026463841554,-0.25,0.6,0.266536111009733,24.7848257610904,0.266536111009733,24.7848257610904
9.99026463841554,-0.25,0.625,0.264350796711902,24.5745611545212,0.264350796711902,24.5745611545212
9.99026463841554,-0.25,0.65,0.262132254059034,24.3457987054973,0.262132254059034,24.3457987054973
9.99026463841554,-0.25,0.675,0.260222432069031,24.1641008769696,0.260222432069031,24.1641008769696
9.99026463841554,-0.25,0.7,0.258296261074911,23.970272716666,0.258296261074911,23.970272716666
9.99026463841554,-0.25,0.725,0.256867243665542,23.8329686957391,0.256867243665542,23.8329686957391
9.99026463841554,-0.25,0.75,0.25543491899182,23.6901009654055,0.25543491899182,23.6901009654055
9.99026463841554,-0.25,0.775,0.254709154868964,23.616252772358,0.254709154868964,23.616252772358
9.99026463841554,-0.25,0.8,0.253972176053681,23.5431930853128,0.253972176053681,23.5431930853128
9.99026463841554,-0.25,0.825,0.254178115000376,23.5558901497589,0.254178115000376,23.5558901497589
9.99026463841554,-0.25,0.85,0.254317716950939,23.574631050594,0.254317716950939,23.574631050594
9.99026463841554,-0.25,0.875,0.25567624508339,23.7018777455085,0.25567624508339,23.7018777455085
9.99026463841554,-0.25,0.9,0.256823900891889,23.8376983116743,0.256823900891889,23.8376983116743
9.99026463841554,-0.25,0.925,0.259532112569212,24.1133798867751,0.259532112569212,24.1133798867751
9.99026463841554,-0.25,0.95,0.2617235485065,24.3950884149013,0.2617235485065,24.3950884149013
9.99026463841554,-0.25,0.975,0.265945277149307,24.859740606446,0.265945277149307,24.859740606446
9.99026463841554,-0.25,1,0.269055560822084,25.3219300658562,0.269055560822084,25.3219300658562
9.99026463841554,-0.25,1.025,0.274973682853283,26.020546200643,0.274973682853283,26.020546200643
9.99026463841554,-0.25,1.05,0.278507816400319,26.7102294764866,0.278507816400319,26.7102294764866
9.99026463841554,-0.25,1.075,0.285665537888287,27.6726578892476,0.285665537888287,27.6726578892476
9.99026463841554,-0.25,1.1,0.289197778357545,28.6609736337101,0.289197778357545,28.6609736337101
9.99026463841554,-0.25,1.125,0.304086715246108,29.8088966579995,0.304086715246108,29.8088966579995
9.99026463841554,-0.25,1.15,0.351534321654002,29.9481027167797,0.351534321654002,29.9481027167797
9.99026463841554,-0.25,1.175,0.36853891821263,25.0228682274311,0.36853891821263,25.0228682274311
9.99026463841554,-0.25,1.2,0.0741868196327092,13.1419757328182,0.183239763371751,13.1419757328182
9.99026463841554,-0.25,1.225,-0.158960364045063,3.20521156421178,0.179947563785504,3.3579023907314
9.99026463841554,-0.225,-0.25,-0.0420799911025816,4.90500257857396,0.183118025235876,4.90500257857396
9.99026463841554,-0.225,-0.225,0.0618596483662365,18.6908440535796,0.0618596483662365,21.4734707765017
9.99026463841554,-0.225,-0.2,1.10976241455536,167.342216334708,1.10976241455536,167.342216334708
9.99026463841554,-0.225,-0.175,2.64159414920528,363.675281657741,2.64159414920528,363.675281657741
9.99026463841554,-0.225,-0.15,3.22886086772028,438.814547865565,3.22886086772028,438.814547865565
9.99026463841554,-0.225,-0.125,3.41573141246135,462.434145632548,3.41573141246135,462.434145632548
9.99026463841554,-0.225,-0.1,3.56806711077979,482.019551198485,3.56806711077979,482.019551198485
9.99026463841554,-0.225,-0.075,3.71060444362575,499.391407163617,3.71060444362575,499.391407163617
9.99026463841554,-0.225,-0.05,3.82659414856076,514.36850611532,3.82659414856076,514.36850611532
9.99026463841554,-0.225,-0.025,3.92631773040511,527.192037580921,3.92631773040511,527.192037580921
9.99026463841554,-0.225,0,4.00939052547436,538.053164439342,4.00939052547436,538.053164439342
9.99026463841554,-0.225,0.025,4.07828832622148,547.097291504682,4.07828832622148,547.097291504682
9.99026463841554,-0.225,0.05,4.13468497252391,554.527689715534,4.13468497252391,554.527689715534
9.99026463841554,-0.225,0.075,4.17923412392664,560.467586495719,4.17923412392664,560.467586495719
9.99026463841554,-0.225,0.1,4.21381405291871,565.082730915037,4.21381405291871,565.082730915037
9.99026463841554,-0.225,0.125,4.23891095582924,568.491724559943,4.23891095582924,568.491724559943
9.99026463841554,-0.225,0.15,4.25604549756616,570.827099578769,4.25604549756616,570.827099578769
9.99026463841554,-0.225,0.175,4.26581934542356,572.202965106281,4.26581934542356,572.202965106281
9.99026463841554,-0.225,0.2,4.26925873075066,572.722694827309,4.26925873075066,572.722694827309
9.99026463841554,-0.225,0.225,4.26713574925292,572.493825625694,4.26713574925292,572.493825625694
9.99026463841554,-0.225,0.25,4.26000195082491,571.596375714658,4.26000195082491,571.596375714658
9.99026463841554,-0.225,0.275,4.24878682998706,570.12888002168,4.24878682998706,570.12888002168
9.99026463841554,-0.225,0.3,4.23364220290922,568.153972963105,4.23364220290922,568.153972963105
9.99026463841554,-0.225,0.325,4.21562344198867,565.759431892643,4.21562344198867,565.759431892643
9.99026463841554,-0.225,0.35,4.19457093737207,562.99585428457,4.19457093737207,562.99585428457
9.99026463841554,-0.225,0.375,4.1716362259171,559.939653732802,4.1716362259171,559.939653732802
9.99026463841554,-0.225,0.4,4.14643179097928,556.633984955417,4.14643179097928,556.633984955417
9.99026463841554,-0.225,0.425,4.12018467636846,553.144405668155,4.12018467636846,553.144405668155
9.99026463841554,-0.225,0.45,4.09235038043501,549.51059394766,4.09235038043501,549.51059394766
9.99026463841554,-0.225,0.475,4.06422012961734,545.788583964736,4.06422012961734,545.788583964736
9.99026463841554,-0.225,0.5,4.03514758491804,542.018062871699,4.03514758491804,542.018062871699
9.99026463841554,-0.225,0.525,4.00648448812519,538.24737638365,4.00648448812519,538.24737638365
9.99026463841554,-0.225,0.55,3.97752185060869,534.519343568191,3.97752185060869,534.519343568191
9.99026463841554,-0.225,0.575,3.94967573833483,530.876736832471,3.94967573833483,530.876736832471
9.99026463841554,-0.225,0.6,3.92219912480961,527.368354251957,3.92219912480961,527.368354251957
9.99026463841554,-0.225,0.625,3.89658589895069,524.033707851729,3.89658589895069,524.033707851729
9.99026463841554,-0.225,0.65,3.87206167649041,520.930191767727,3.87206167649041,520.930191767727
9.99026463841554,-0.225,0.675,3.85022560910976,518.096615211712,3.85022560910976,518.096615211712
9.99026463841554,-0.225,0.7,3.83027037914865,515.601327173969,3.83027037914865,515.601327173969
9.99026463841554,-0.225,0.725,3.81394817556362,513.485392165704,3.81394817556362,513.485392165704
9.99026463841554,-0.225,0.75,3.80039000408893,511.83006429842,3.80039000408893,511.83006429842
9.99026463841554,-0.225,0.775,3.79157888086782,510.682298931326,3.79157888086782,510.682298931326
9.99026463841554,-0.225,0.8,3.78651934670343,510.13745147085,3.78651934670343,510.13745147085
9.99026463841554,-0.225,0.825,3.7875479303029,510.253165234347,3.7875479303029,510.253165234347
9.99026463841554,-0.225,0.85,3.79342186949035,511.138647003181,3.79342186949035,511.138647003181
9.99026463841554,-0.225,0.875,3.80702001778569,512.869120703002,3.80702001778569,512.869120703002
9.99026463841554,-0.225,0.9,3.82665023170049,515.564542665064,3.82665023170049,515.564542665064
9.99026463841554,-0.225,0.925,3.85600989252907,519.328684877736,3.85600989252907,519.328684877736
9.99026463841554,-0.225,0.95,3.89266218139785,524.283266178553,3.89266218139785,524.283266178553
9.99026463841554,-0.225,0.975,3.94146857072283,530.57966494125,3.94146857072283,530.57966494125
9.99026463841554,-0.225,1,3.99895465533014,538.319821007267,3.99895465533014,538.319821007267
9.99026463841554,-0.225,1.025,4.07133463679676,547.737680060305,4.07133463679676,547.737680060305
9.99026463841554,-0.225,1.05,4.15428257184131,558.876293262394,4.15428257184131,558.876293262394
9.99026463841554,-0.225,1.075,4.25362733989122,572.119607166478,4.25362733989122,572.119607166478
9.99026463841554,-0.225,1.1,4.36644358810767,587.236324997936,4.36644358810767,587.236324997936
9.99026463841554,-0.225,1.125,4.4921075019508,604.577303885093,4.4921075019508,604.577303885093
9.99026463841554,-0.225,1.15,4.64901100298637,622.696071784807,4.64901100298637,622.696071784807
9.99026463841554,-0.225,1.175,4.31877868857545,576.921461150219,4.31877868857545,576.921461150219
9.99026463841554,-0.225,1.2,2.28278171905133,311.408271094994,2.28278171905133,311.408271094994
9.99026463841554,-0.225,1.225,0.241737179375485,48.6159469506793,0.241737179375485,48.6291024824751
9.99026463841554,-0.2,-0.25,0.122479942091482,5.17110128151975,0.122479942091482,7.63170579305797
9.99026463841554,-0.2,-0.225,0.718359499517387,23.628141699089,0.82588365828557,144.684309496961
9.99026463841554,-0.2,-0.2,6.7078827716483,199.224107348337,6.7078827716483,314.547300197681
9.99026463841554,-0.2,-0.175,14.7290510098813,429.528042795376,14.7290510098813,429.528042795376
9.99026463841554,-0.2,-0.15,17.8447764186525,524.559884896963,17.8447764186525,524.559884896963
9.99026463841554,-0.2,-0.125,18.9057447969689,561.563340245261,18.9057447969689,561.563340245261
9.99026463841554,-0.2,-0.1,19.8135845745535,594.161281545673,19.8135845745535,594.161281545673
9.99026463841554,-0.2,-0.075,20.6207630140301,622.119608249163,20.6207630140301,622.119608249163
9.99026463841554,-0.2,-0.05,21.310852022391,646.304493706629,21.310852022391,646.304493706629
9.99026463841554,-0.2,-0.025,21.8994459811969,666.66945041966,21.8994459811969,666.66945041966
9.99026463841554,-0.2,0,22.3944380207415,683.736997266284,22.3944380207415,683.736997266284
9.99026463841554,-0.2,0.025,22.8047287103049,697.728270063922,22.8047287103049,697.728270063922
9.99026463841554,-0.2,0.05,23.1394083459503,709.022953109351,23.1394083459503,709.022953109351
9.99026463841554,-0.2,0.075,23.4048762764989,717.861445937049,23.4048762764989,717.861445937049
9.99026463841554,-0.2,0.1,23.6094291130937,724.569504856164,23.6094291130937,724.569504856164
9.99026463841554,-0.2,0.125,23.7583573994993,729.338268692851,23.7583573994993,729.338268692851
9.99026463841554,-0.2,0.15,23.8588610847667,732.462866201665,23.8588610847667,732.462866201665
9.99026463841554,-0.2,0.175,23.9154737976727,734.079788818557,23.9154737976727,734.079788818557
9.99026463841554,-0.2,0.2,23.9341981945873,734.45575373895,23.9341981945873,734.45575373895
9.99026463841554,-0.2,0.225,23.9189701089995,733.67868643101,23.9189701089995,733.67868643101
9.99026463841554,-0.2,0.25,23.8746799903894,731.987672729753,23.8746799903894,731.987672729753
9.99026463841554,-0.2,0.275,23.8047364517811,729.430165448874,23.8047364517811,729.430165448874
9.99026463841554,-0.2,0.3,23.7130915475236,726.220589650698,23.7130915475236,726.220589650698
9.99026463841554,-0.2,0.325,23.6026731030654,722.374013126507,23.6026731030654,722.374013126507
9.99026463841554,-0.2,0.35,23.476699109831,718.085106010964,23.476699109831,718.085106010964
9.99026463841554,-0.2,0.375,23.337671863437,713.344015107358,23.337671863437,713.344015107358
9.99026463841554,-0.2,0.4,23.1882802356718,708.331455846354,23.1882802356718,708.331455846354
9.99026463841554,-0.2,0.425,23.0306734927107,703.0191935141,23.0306734927107,703.0191935141
9.99026463841554,-0.2,0.45,22.8672030231275,697.579855201436,22.8672030231275,697.579855201436
9.99026463841554,-0.2,0.475,22.6997515987875,691.972387275868,22.6997515987875,691.972387275868
9.99026463841554,-0.2,0.5,22.5305061106162,686.3668806324,22.5305061106162,686.3668806324
9.99026463841554,-0.2,0.525,22.3611783038764,680.714201841794,22.3611783038764,680.714201841794
9.99026463841554,-0.2,0.55,22.1939443743927,675.187098471052,22.1939443743927,675.187098471052
9.99026463841554,-0.2,0.575,22.0304475098342,669.732548387688,22.0304475098342,669.732548387688
9.99026463841554,-0.2,0.6,21.8729892874962,664.530915376394,21.8729892874962,664.530915376394
9.99026463841554,-0.2,0.625,21.7232566614968,659.529257759156,21.7232566614968,659.529257759156
9.99026463841554,-0.2,0.65,21.5837953917046,654.920432333146,21.5837953917046,654.920432333146
9.99026463841554,-0.2,0.675,21.456465874975,650.655616631765,21.456465874975,650.655616631765
9.99026463841554,-0.2,0.7,21.3441555486025,646.944997493727,21.3441555486025,646.944997493727
9.99026463841554,-0.2,0.725,21.249057387069,643.748174772301,21.249057387069,643.748174772301
9.99026463841554,-0.2,0.75,21.1744643936823,641.297329771126,21.1744643936823,641.297329771126
9.99026463841554,-0.2,0.775,21.1231097211798,639.565188147624,21.1231097211798,639.565188147624
9.99026463841554,-0.2,0.8,21.0986967625284,638.810088731875,21.0986967625284,638.810088731875
9.99026463841554,-0.2,0.825,21.1047877957859,639.02323309803,21.1047877957859,639.02323309803
9.99026463841554,-0.2,0.85,21.1453940724946,640.492104968882,21.1453940724946,640.492104968882
9.99026463841554,-0.2,0.875,21.225340116558,643.233165947119,21.225340116558,643.233165947119
9.99026463841554,-0.2,0.9,21.3486407905605,647.563127281192,21.3486407905605,647.563127281192
9.99026463841554,-0.2,0.925,21.5220902277818,653.534646708083,21.5220902277818,653.534646708083
9.99026463841554,-0.2,0.95,21.7490031772346,661.485608858388,21.7490031772346,661.485608858388
9.99026463841554,-0.2,0.975,22.0394041134384,671.529371568281,22.0394041134384,671.529371568281
9.99026463841554,-0.2,1,22.3943694832124,683.99177224813,22.3943694832124,683.99177224813
9.99026463841554,-0.2,1.025,22.8295762494567,699.116756930462,22.8295762494567,699.116756930462
9.99026463841554,-0.2,1.05,23.3407571932902,717.116699168969,23.3407571932902,717.116699168969
9.99026463841554,-0.2,1.075,23.9538175691743,738.624237876406,23.9538175691743,738.624237876406
9.99026463841554,-0.2,1.1,24.6495736974168,763.435751604242,24.6495736974168,763.435751604242
9.99026463841554,-0.2,1.125,25.4653460213388,792.962089041149,25.4653460213388,792.962089041149
9.99026463841554,-0.2,1.15,26.3511228706155,825.468551940486,26.3511228706155,825.468551940486
9.99026463841554,-0.2,1.175,24.5378059656928,772.056503708137,24.5378059656928,772.056503708137
9.99026463841554,-0.2,1.2,13.1658547275091,416.370746309396,13.1658547275091,515.808001777312
9.99026463841554,-0.2,1.225,1.89625017652984,58.919373872983,1.89625017652984,275.202076786097
9.99026463841554,-0.175,-0.25,0.171893972260372,-1.94478266224589,0.171893972260372,5.06313509347507
9.99026463841554,-0.175,-0.225,1.06952475436855,2.22478634469103,1.74532729107026,261.255061004145
9.99026463841554,-0.175,-0.2,9.63826132657896,19.1821045169842,10.3101252700487,448.140729986327
9.99026463841554,-0.175,-0.175,21.0707195268398,47.7776614956082,21.0707195268398,392.03333886551
9.99026463841554,-0.175,-0.15,25.7746959082775,71.924495861246,25.7746959082775,198.040129348321
9.99026463841554,-0.175,-0.125,27.5826595031781,90.5932692746004,27.5826595031781,173.40478563776
9.99026463841554,-0.175,-0.1,29.1554237718695,106.896652359535,29.1554237718695,202.018068301625
9.99026463841554,-0.175,-0.075,30.5155432178507,120.31502479546,30.5155432178507,236.337225197217
9.99026463841554,-0.175,-0.05,31.6832685669925,131.696448212559,31.6832685669925,267.335598339652
9.99026463841554,-0.175,-0.025,32.6685862533172,141.114128488986,32.6685862533172,294.996561981081
9.99026463841554,-0.175,0,33.4932646671262,148.80046345155,33.4932646671262,319.56438647981
9.99026463841554,-0.175,0.025,34.1698968466281,154.959834478103,34.1698968466281,341.064722379399
9.99026463841554,-0.175,0.05,34.716509660389,159.752044037717,34.716509660389,359.742016149942
9.99026463841554,-0.175,0.075,35.1444702145634,163.369059093777,35.1444702145634,375.648667731235
9.99026463841554,-0.175,0.1,35.4696575004732,165.955537616031,35.4696575004732,389.01459124402
9.99026463841554,-0.175,0.125,35.7011351977659,167.653165532699,35.7011351977659,399.910393037437
9.99026463841554,-0.175,0.15,35.8530252707859,168.597903513964,35.8530252707859,408.548610993464
9.99026463841554,-0.175,0.175,35.9321692773582,168.88319207996,35.9321692773582,415.014379182655
9.99026463841554,-0.175,0.2,35.9509120972185,168.637292938304,35.9509120972185,419.505007332999
9.99026463841554,-0.175,0.225,35.9141866154163,167.913651813256,35.9141866154163,422.117061587859
9.99026463841554,-0.175,0.25,35.8326366142945,166.831488446505,35.8326366142945,423.035887661413
9.99026463841554,-0.175,0.275,35.7096145803971,165.413696238303,35.7096145803971,422.367054250458
9.99026463841554,-0.175,0.3,35.5542765526003,163.769000431812,35.5542765526003,420.287454931507
9.99026463841554,-0.175,0.325,35.3687044203135,161.898340914667,35.3687044203135,416.909912544106
9.99026463841554,-0.175,0.35,35.1608661143305,159.899135142037,35.1608661143305,412.406060084716
9.99026463841554,-0.175,0.375,34.9318598864817,157.757509130389,34.9318598864817,406.894615451108
9.99026463841554,-0.175,0.4,34.6887943230989,155.55958751056,34.6887943230989,400.54445145846
9.99026463841554,-0.175,0.425,34.4320444268445,153.282531265893,34.4320444268445,393.478936788269
9.99026463841554,-0.175,0.45,34.1681785768068,151.001977512716,34.1681785768068,385.865905536739
9.99026463841554,-0.175,0.475,33.8970812101048,148.691097072473,33.8970812101048,377.832119690845
9.99026463841554,-0.175,0.5,33.6250724807176,146.416494434836,33.6250724807176,369.545456230528
9.99026463841554,-0.175,0.525,33.3517558296579,144.151856902512,33.3517558296579,361.134778332554
9.99026463841554,-0.175,0.55,33.0834659082191,141.95669434386,33.0834659082191,352.768653804802
9.99026463841554,-0.175,0.575,32.8197224423185,139.809573176288,32.8197224423185,344.576706808924
9.99026463841554,-0.175,0.6,32.5671137992288,137.765166954903,32.5671137992288,336.728580314939
9.99026463841554,-0.175,0.625,32.3252762308047,135.8113450945,32.3252762308047,329.353264243095
9.99026463841554,-0.175,0.65,32.1012730440638,134.000331026725,32.1012730440638,322.621748308304
9.99026463841554,-0.175,0.675,31.8950762058795,132.333852696644,31.8950762058795,316.660987845272
9.99026463841554,-0.175,0.7,31.7144249691051,130.863962042344,31.7144249691051,311.643601871067
9.99026463841554,-0.175,0.725,31.5598799293941,129.610934043293,31.5598799293941,307.693203094673
9.99026463841554,-0.175,0.75,31.4400227796177,128.628574285436,31.4400227796177,304.984338983528
9.99026463841554,-0.175,0.775,31.3563062926402,127.960574117784,31.3563062926402,303.636200795738
9.99026463841554,-0.175,0.8,31.3182576743382,127.663827767865,31.3182576743382,303.825366445739
9.99026463841554,-0.175,0.825,31.3286044756389,127.810666363981,31.3286044756389,305.666009591135
9.99026463841554,-0.175,0.85,31.397807708089,128.461601007886,31.397807708089,309.33609965526
9.99026463841554,-0.175,0.875,31.5303900281144,129.723395092385,31.5303900281144,314.945194415875
9.99026463841554,-0.175,0.9,31.7375195893242,131.659916120949,31.7375195893242,322.670189504528
9.99026463841554,-0.175,0.925,32.0263083236055,134.418352792505,32.0263083236055,332.618388758432
9.99026463841554,-0.175,0.95,32.4079664746395,138.066318129156,32.4079664746395,344.959236460884
9.99026463841554,-0.175,0.975,32.8936138009407,142.794377028079,32.8936138009407,359.803859473941
9.99026463841554,-0.175,1,33.4928415297181,148.682179148596,33.4928415297181,377.300033369923
9.99026463841554,-0.175,1.025,34.2237854490669,155.949947934766,34.2237854490669,397.575434793687
9.99026463841554,-0.175,1.05,35.09068917714,164.731635565772,35.09068917714,420.726479094736
9.99026463841554,-0.175,1.075,36.1269908661726,175.229839780952,36.1269908661726,446.921724643509
9.99026463841554,-0.175,1.1,37.3223532811726,187.873441714931,37.3223532811726,476.179885262462
9.99026463841554,-0.175,1.125,38.7328372977895,202.70356964085,38.7328372977895,508.850070530296
9.99026463841554,-0.175,1.15,40.3054448176331,220.539109469497,40.3054448176331,544.931310446873
9.99026463841554,-0.175,1.175,37.6661843041092,211.980219771439,37.6661843041092,520.963687959065
9.99026463841554,-0.175,1.2,20.2739726240308,115.62284041891,20.2739726240308,795.827462452014
9.99026463841554,-0.175,1.225,2.7709562656029,8.0799043720846,2.7709562656029,426.799151423352
9.99026463841554,-0.15,-0.25,0.0605612689035686,-3.04059898585596,0.129795363477675,3.04059898585596
9.99026463841554,-0.15,-0.225,0.856069139830036,-12.5514937449042,1.86566855100493,271.687871146014
9.99026463841554,-0.15,-0.2,7.82872386589759,-105.187187406609,10.6050028683662,368.731756369635
9.99026463841554,-0.15,-0.175,17.3640750583831,-215.988903823254,17.3640750583831,334.283429092125
9.99026463841554,-0.15,-0.15,21.5752103627514,-251.283411572954,21.5752103627514,251.283411572954
9.99026463841554,-0.15,-0.125,23.4221597811524,-257.155209698227,23.4221597811524,257.155209698227
9.99026463841554,-0.15,-0.1,25.0165506461213,-262.660192253218,25.0165506461213,262.660192253218
9.99026463841554,-0.15,-0.075,26.3892157403998,-267.789882265585,26.3892157403998,267.789882265585
9.99026463841554,-0.15,-0.05,27.5600563094307,-272.448962138762,27.5600563094307,272.448962138762
9.99026463841554,-0.15,-0.025,28.5468045403268,-276.519006108986,28.5468045403268,276.519006108986
9.99026463841554,-0.15,0,29.3675201750698,-280.08746296184,29.3675201750698,293.584883513946
9.99026463841554,-0.15,0.025,30.0391948327028,-283.14034166326,30.0391948327028,317.008177070931
9.99026463841554,-0.15,0.05,30.5778710805602,-285.738056030565,30.5778710805602,337.307247810834
9.99026463841554,-0.15,0.075,30.99771393548,-287.885495718784,30.99771393548,354.571271763374
9.99026463841554,-0.15,0.1,31.3132206850371,-289.646083282445,31.3132206850371,369.021847595228
9.99026463841554,-0.15,0.125,31.5354477277573,-291.018245331963,31.5354477277573,380.761984391396
9.99026463841554,-0.15,0.15,31.6773817811338,-292.071758174187,31.6773817811338,390.000127682349
9.99026463841554,-0.15,0.175,31.7473727544191,-292.795502284933,31.7473727544191,396.851170529515
9.99026463841554,-0.15,0.2,31.7568663747509,-293.259604430592,31.7568663747509,401.510566220606
9.99026463841554,-0.15,0.225,31.7119896353565,-293.444358489304,31.7119896353565,404.103589950288
9.99026463841554,-0.15,0.25,31.6226877859081,-293.417653423999,31.6226877859081,404.815662348479
9.99026463841554,-0.15,0.275,31.4933152095021,-293.152336349075,31.4933152095021,403.781119579789
9.99026463841554,-0.15,0.3,31.3324330482242,-292.71518667393,31.3324330482242,401.17850217853
9.99026463841554,-0.15,0.325,31.1430179078161,-292.072687616966,31.1430179078161,397.14984512647
9.99026463841554,-0.15,0.35,30.9324166662457,-291.293685342505,30.9324166662457,391.869348323509
9.99026463841554,-0.15,0.375,30.7025743034955,-290.339215622173,30.7025743034955,385.485351686691
9.99026463841554,-0.15,0.4,30.4598271804042,-289.283793220563,30.4598271804042,378.169530813352
9.99026463841554,-0.15,0.425,30.2054009910518,-288.08342265876,30.2054009910518,370.075193287397
9.99026463841554,-0.15,0.45,29.944844990721,-286.821306070107,29.944844990721,361.372694401376
9.99026463841554,-0.15,0.475,29.6789578640236,-285.44805446451,29.6789578640236,352.219048798961
9.99026463841554,-0.15,0.5,29.4127342564394,-284.057622891085,29.4127342564394,342.783970949659
9.99026463841554,-0.15,0.525,29.1468295935626,-282.594003630098,29.1468295935626,333.226924618259
9.99026463841554,-0.15,0.55,28.8859180538826,-281.163105313348,28.8859180538826,323.717211535029
9.99026463841554,-0.15,0.575,28.6307981554015,-279.700349217678,28.6307981554015,314.415471396161
9.99026463841554,-0.15,0.6,28.3860534587476,-278.324303388671,28.3860534587476,305.490551778337
9.99026463841554,-0.15,0.625,28.1529253445386,-276.959439728094,28.1529253445386,297.103104631603
9.99026463841554,-0.15,0.65,27.9361238553573,-275.737655518218,27.9361238553573,289.421451546463
9.99026463841554,-0.15,0.675,27.7376566307453,-274.569963233103,27.7376566307453,282.605352624954
9.99026463841554,-0.15,0.7,27.5625498912274,-273.602583346391,27.5625498912274,276.822599913194
9.99026463841554,-0.15,0.725,27.4139372607768,-272.730530397397,27.4139372607768,272.730530397397
9.99026463841554,-0.15,0.75,27.2972999543513,-272.115878474809,27.2972999543513,272.115878474809
9.99026463841554,-0.15,0.775,27.2173162128965,-271.63489423787,27.2173162128965,271.63489423787
9.99026463841554,-0.15,0.8,27.1799730998087,-271.467751763381,27.1799730998087,271.467751763381
9.99026463841554,-0.15,0.825,27.1920144762014,-271.468500001718,27.1920144762014,271.468500001718
9.99026463841554,-0.15,0.85,27.2598347482875,-271.838673098189,27.2598347482875,272.853189599349
9.99026463841554,-0.15,0.875,27.3929459848201,-272.405096341695,27.3929459848201,278.815109966695
9.99026463841554,-0.15,0.9,27.597798243799,-273.395290046719,27.597798243799,287.089905626881
9.99026463841554,-0.15,0.925,27.887688598959,-274.601674912396,27.887688598959,297.845760231318
9.99026463841554,-0.15,0.95,28.2683528212877,-276.283146585034,28.2683528212877,311.21533309698
9.99026463841554,-0.15,0.975,28.7583940637502,-278.190554131941,28.7583940637502,327.392247984549
9.99026463841554,-0.15,1,29.3614364552476,-280.614089729521,29.3614364552476,346.460049652067
9.99026463841554,-0.15,1.025,30.1035748097557,-283.272162842871,30.1035748097557,368.6677182878
9.99026463841554,-0.15,1.05,30.9844427310688,-286.462619307775,30.9844427310688,393.991512965433
9.99026463841554,-0.15,1.075,32.0411054088511,-289.980385879058,32.0411054088511,422.784055661977
9.99026463841554,-0.15,1.1,33.2680741031104,-293.976627818774,33.2680741031104,454.84320910571
9.99026463841554,-0.15,1.125,34.7105164600137,-298.409922784005,34.7105164600137,490.829648402212
9.99026463841554,-0.15,1.15,36.3388796836299,-303.414318013457,36.3388796836299,530.188835317478
9.99026463841554,-0.15,1.175,34.0910800049143,-278.6072459288,34.0910800049143,510.967939103424
9.99026463841554,-0.15,1.2,18.3648493964265,-148.41865044969,18.3648493964265,725.515941593287
9.99026463841554,-0.15,1.225,2.31451559707602,-23.3729810315557,2.31451559707602,390.864042953184
9.99026463841554,-0.125,-0.25,0.0460054220678754,-0.425182808999247,0.107887919835064,0.794588040956692
9.99026463841554,-0.125,-0.225,0.562388531454363,-11.1368713903687,1.62839996055907,245.643187029211
9.99026463841554,-0.125,-0.2,5.47277595999723,-84.980572362728,9.44229478194228,269.231926125085
9.99026463841554,-0.125,-0.175,12.6597413726747,-167.981383831846,12.6597413726747,259.563676077469
9.99026463841554,-0.125,-0.15,16.1489789100189,-192.991848301602,16.1489789100189,206.68798875959
9.99026463841554,-0.125,-0.125,17.8728085802431,-198.190964159427,17.8728085802431,198.190964159427
9.99026463841554,-0.125,-0.1,19.3563645184545,-202.817017015087,19.3563645184545,202.817017015087
9.99026463841554,-0.125,-0.075,20.6188686811715,-207.253641720565,20.6188686811715,207.253641720565
9.99026463841554,-0.125,-0.05,21.6906672640508,-211.271029649231,21.6906672640508,211.271029649231
9.99026463841554,-0.125,-0.025,22.587292086802,-214.885986103768,22.587292086802,214.885986103768
9.99026463841554,-0.125,0,23.3293391196658,-218.063327750845,23.3293391196658,232.700518229301
9.99026463841554,-0.125,0.025,23.9313504143301,-220.862555876928,23.9313504143301,255.347400459631
9.99026463841554,-0.125,0.05,24.4106430832457,-223.263871300189,24.4106430832457,274.953385443799
9.99026463841554,-0.125,0.075,24.7797144529203,-225.314128329813,24.7797144529203,291.583344935353
9.99026463841554,-0.125,0.1,25.0533313910335,-227.013969479413,25.0533313910335,305.469051982796
9.99026463841554,-0.125,0.125,25.2416840521524,-228.389531960361,25.2416840521524,316.694520933447
9.99026463841554,-0.125,0.15,25.3573149684265,-229.458578374562,25.3573149684265,325.474217802822
9.99026463841554,-0.125,0.175,25.4083040468663,-230.230878090349,25.4083040468663,331.910012499146
9.99026463841554,-0.125,0.2,25.4052196457474,-230.736171773474,25.4052196457474,336.200382868622
9.99026463841554,-0.125,0.225,25.3543335583135,-230.973214901185,25.3543335583135,338.462259386626
9.99026463841554,-0.125,0.25,25.2644345805609,-230.980421495721,25.2644345805609,338.881814172469
9.99026463841554,-0.125,0.275,25.1403087056395,-230.749695406912,25.1403087056395,337.588196510568
9.99026463841554,-0.125,0.3,24.9891481514184,-230.326195644412,24.9891481514184,334.758959489191
9.99026463841554,-0.125,0.325,24.8145624143794,-229.697687733315,24.8145624143794,330.532937603529
9.99026463841554,-0.125,0.35,24.6223381256266,-228.914885513814,24.6223381256266,325.082053185932
9.99026463841554,-0.125,0.375,24.415199652539,-227.963000263264,24.415199652539,318.552643546157
9.99026463841554,-0.125,0.4,24.1977344179092,-226.897507894267,24.1977344179092,311.113131971068
9.99026463841554,-0.125,0.425,23.9720629589278,-225.701902158812,23.9720629589278,302.915444623288
9.99026463841554,-0.125,0.45,23.7417957619941,-224.435823924298,23.7417957619941,294.125851948593
9.99026463841554,-0.125,0.475,23.5087311478887,-223.081369604966,23.5087311478887,284.900141117177
9.99026463841554,-0.125,0.5,23.2757375011929,-221.701780447609,23.2757375011929,275.403175618318
9.99026463841554,-0.125,0.525,23.0445820785799,-220.277681908914,23.0445820785799,265.793028206775
9.99026463841554,-0.125,0.55,22.8176325758879,-218.875306721725,22.8176325758879,256.23354674589
9.99026463841554,-0.125,0.575,22.5969323981056,-217.473484372457,22.5969323981056,246.883690967002
9.99026463841554,-0.125,0.6,22.3845870901689,-216.140822367677,22.3845870901689,237.906585835494
9.99026463841554,-0.125,0.625,22.1832433254895,-214.853955924552,22.1832433254895,229.460884773191
9.99026463841554,-0.125,0.65,21.9949667822044,-213.68330504673,21.9949667822044,221.709363396175
9.99026463841554,-0.125,0.675,21.8233587427038,-212.602984881349,21.8233587427038,214.809352169284
9.99026463841554,-0.125,0.7,21.6706338670261,-211.684708969988,21.6706338670261,211.684708969988
9.99026463841554,-0.125,0.725,21.5417338783885,-210.899921255747,21.5417338783885,210.899921255747
9.99026463841554,-0.125,0.75,21.439154795894,-210.321021490571,21.439154795894,210.321021490571
9.99026463841554,-0.125,0.775,21.3696224989995,-209.916944274984,21.3696224989995,209.916944274984
9.99026463841554,-0.125,0.8,21.3359549013711,-209.759760018233,21.3359549013711,209.759760018233
9.99026463841554,-0.125,0.825,21.3472107150195,-209.816689409135,21.3472107150195,209.816689409135
9.99026463841554,-0.125,0.85,21.4064180724003,-210.157363050197,21.4064180724003,210.157363050197
9.99026463841554,-0.125,0.875,21.525709490904,-210.749451108884,21.525709490904,210.749451108884
9.99026463841554,-0.125,0.9,21.707952629318,-211.655571286304,21.707952629318,217.272488196709
9.99026463841554,-0.125,0.925,21.9694388665245,-212.848846755033,21.9694388665245,227.593991589222
9.99026463841554,-0.125,0.95,22.3120633236681,-214.375497706563,22.3120633236681,240.491332359124
9.99026463841554,-0.125,0.975,22.7579472208917,-216.224105738119,22.7579472208917,256.123153422905
9.99026463841554,-0.125,1,23.3064856588391,-218.407582320083,23.3064856588391,274.615203733241
9.99026463841554,-0.125,1.025,23.9881652391218,-220.945735537571,23.9881652391218,296.159791813177
9.99026463841554,-0.125,1.05,24.7973212203326,-223.804296217221,24.7973212203326,320.806768585306
9.99026463841554,-0.125,1.075,25.7765959622799,-227.06745883804,25.7765959622799,348.82264665992
9.99026463841554,-0.125,1.1,26.9129744491573,-230.664197112346,26.9129744491573,380.115240499646
9.99026463841554,-0.125,1.125,28.2660171695244,-234.479092482613,28.2660171695244,415.280376461033
9.99026463841554,-0.125,1.15,29.782623915924,-238.367931211968,29.782623915924,453.928405819001
9.99026463841554,-0.125,1.175,28.0919710221934,-217.957694879263,28.0919710221934,442.047629567189
9.99026463841554,-0.125,1.2,15.2043339463343,-115.270851986934,15.2043339463343,597.773644529172
9.99026463841554,-0.125,1.225,1.9269604584016,-13.9487710656137,1.9269604584016,325.170017770711
9.99026463841554,-0.1,-0.25,0.0275512363082971,-0.160952621426037,0.093611475006805,0.70843101988096
9.99026463841554,-0.1,-0.225,0.315128473203555,-7.10868480534469,1.47109988031098,221.250219498506
9.99026463841554,-0.1,-0.2,3.59380333007404,-60.6946166950473,8.34640345814752,220.210846199692
9.99026463841554,-0.1,-0.175,8.91255240580457,-124.337517790556,10.6348781150298,200.882732930518
9.99026463841554,-0.1,-0.15,11.8305880411718,-145.320966342276,11.8305880411718,195.953191228153
9.99026463841554,-0.1,-0.125,13.406270276524,-151.415827942461,13.406270276524,165.207979350864
9.99026463841554,-0.1,-0.1,14.7573300685509,-156.973237832774,14.7573300685509,156.973237832774
9.99026463841554,-0.1,-0.075,15.8995283527544,-161.926167841423,15.8995283527544,161.926167841423
9.99026463841554,-0.1,-0.05,16.8616049504636,-166.455237150158,16.8616049504636,166.455237150158
9.99026463841554,-0.1,-0.025,17.6614746973576,-170.469162765611,17.6614746973576,170.469162765611
9.99026463841554,-0.1,0,18.317839693125,-174.028612684279,18.317839693125,177.473882032596
9.99026463841554,-0.1,0.025,18.8454001031482,-177.132317643575,18.8454001031482,199.386514285759
9.99026463841554,-0.1,0.05,19.2605303230386,-179.801360161228,19.2605303230386,218.31762766559
9.99026463841554,-0.1,0.075,19.5753912751132,-182.06109040047,19.5753912751132,234.337323529014
9.99026463841554,-0.1,0.1,19.8040585063826,-183.922317706948,19.8040585063826,247.668079278803
9.99026463841554,-0.1,0.125,19.9563887190081,-185.414475441637,19.9563887190081,258.39287119448
9.99026463841554,-0.1,0.15,20.0442635245897,-186.547855102295,20.0442635245897,266.722261674289
9.99026463841554,-0.1,0.175,20.0755098796009,-187.350397765308,20.0755098796009,272.754962232457
9.99026463841554,-0.1,0.2,20.0599968613967,-187.835264361708,20.0599968613967,276.688061249351
9.99026463841554,-0.1,0.225,20.0037981867463,-188.028439313269,20.0037981867463,278.634334212997
9.99026463841554,-0.1,0.25,19.9149469029526,-187.94652017497,19.9149469029526,278.77935354141
9.99026463841554,-0.1,0.275,19.7980461598656,-187.61440986233,19.7980461598656,277.247488441953
9.99026463841554,-0.1,0.3,19.6594791394448,-187.051582308044,19.6594791394448,274.215743957825
9.99026463841554,-0.1,0.325,19.5026616484155,-186.282701120792,19.5026616484155,269.817857419639
9.99026463841554,-0.1,0.35,19.3325301447913,-185.329169742027,19.3325301447913,264.225048473703
9.99026463841554,-0.1,0.375,19.1515928483952,-184.215944214656,19.1515928483952,257.578477350035
9.99026463841554,-0.1,0.4,18.9635595165981,-182.965389554367,18.9635595165981,250.045647281952
9.99026463841554,-0.1,0.425,18.7703084166524,-181.603074339843,18.7703084166524,241.773306039086
9.99026463841554,-0.1,0.45,18.5745574033957,-180.151462838245,18.5745574033957,232.926509053359
9.99026463841554,-0.1,0.475,18.3778360851521,-178.636969567885,18.3778360851521,223.655831494634
9.99026463841554,-0.1,0.5,18.1821174958909,-177.081396497183,18.1821174958909,214.1245767185
9.99026463841554,-0.1,0.525,17.9888744594808,-175.512247007948,17.9888744594808,204.485549121087
9.99026463841554,-0.1,0.55,17.7995898036818,-173.949957377916,17.7995898036818,194.900739593603
9.99026463841554,-0.1,0.575,17.6159867472652,-172.423449079803,17.6159867472652,185.523815428279
9.99026463841554,-0.1,0.6,17.4393111651872,-170.951085526321,17.4393111651872,176.515878411688
9.99026463841554,-0.1,0.625,17.2718614044034,-169.563680935094,17.2718614044034,169.563680935094
9.99026463841554,-0.1,0.65,17.1148855977128,-168.276723355003,17.1148855977128,168.276723355003
9.99026463841554,-0.1,0.675,16.9716022431616,-167.123615107995,16.9716022431616,167.123615107995
9.99026463841554,-0.1,0.7,16.8434715547211,-166.115936903067,16.8434715547211,166.115936903067
9.99026463841554,-0.1,0.725,16.7350048385389,-165.290752208098,16.7350048385389,165.290752208098
9.99026463841554,-0.1,0.75,16.6480366060155,-164.654235771961,16.6480366060155,164.654235771961
9.99026463841554,-0.1,0.775,16.5887875463811,-164.248893878429,16.5887875463811,164.248893878429
9.99026463841554,-0.1,0.8,16.5595580897002,-164.073034498426,16.5595580897002,164.073034498426
9.99026463841554,-0.1,0.825,16.5687687367667,-164.177771335976,16.5687687367667,164.177771335976
9.99026463841554,-0.1,0.85,16.6191761265002,-164.549071763803,16.6191761265002,164.549071763803
9.99026463841554,-0.1,0.875,16.7220124086896,-165.252572625994,16.7220124086896,165.252572625994
9.99026463841554,-0.1,0.9,16.8803379922827,-166.253292760413,16.8803379922827,166.253292760413
9.99026463841554,-0.1,0.925,17.1089940069226,-167.642816056836,17.1089940069226,167.642816056836
9.99026463841554,-0.1,0.95,17.4109997381168,-169.348470678859,17.4109997381168,176.186134655516
9.99026463841554,-0.1,0.975,17.8058546158046,-171.510051719472,17.8058546158046,191.295193097782
9.99026463841554,-0.1,1,18.2959644047888,-173.98543558461,18.2959644047888,209.209088427189
9.99026463841554,-0.1,1.025,18.9067889735813,-177.004328940806,18.9067889735813,230.113766158264
9.99026463841554,-0.1,1.05,19.6391955070233,-180.301198214172,19.6391955070233,254.064294460032
9.99026463841554,-0.1,1.075,20.5258239029406,-184.278096966381,20.5258239029406,281.327425918115
9.99026463841554,-0.1,1.1,21.565598031881,-188.497175646075,21.565598031881,311.812158066032
9.99026463841554,-0.1,1.125,22.8051282527754,-193.53896059098,22.8051282527754,346.136198818554
9.99026463841554,-0.1,1.15,24.2270420738422,-198.050566672143,24.2270420738422,383.92221516838
9.99026463841554,-0.1,1.175,23.0086042812692,-181.425494800079,23.0086042812692,378.925590764988
9.99026463841554,-0.1,1.2,12.501087292765,-95.8735054892392,12.501087292765,490.136652101328
9.99026463841554,-0.1,1.225,1.57484672423355,-11.6662417249631,1.57484672423355,268.824597147286
9.99026463841554,-0.075,-0.25,0.0353685541979745,-0.0306744611570348,0.0823489739098071,0.560573042510794
9.99026463841554,-0.075,-0.225,0.205313560105626,-3.46029802930666,1.33652430722289,199.849165549133
9.99026463841554,-0.075,-0.2,2.45117313625633,-33.8228707475486,7.39077324743498,185.292504402708
9.99026463841554,-0.075,-0.175,6.47363327735345,-73.6514925479189,8.98918987982719,158.173498130066
9.99026463841554,-0.075,-0.15,8.91501065693312,-89.64257387562,8.91501065693312,186.871242252298
9.99026463841554,-0.075,-0.125,10.3384390216245,-95.7654674488876,10.3384390216245,156.427993941308
9.99026463841554,-0.075,-0.1,11.5487462243243,-101.33022783878,11.5487462243243,125.544297586134
9.99026463841554,-0.075,-0.075,12.5656117202254,-106.355446575392,12.5656117202254,106.355446575392
9.99026463841554,-0.075,-0.05,13.4134954786122,-110.872814776241,13.4134954786122,110.872814776241
9.99026463841554,-0.075,-0.025,14.1111693776998,-114.926434869712,14.1111693776998,114.926434869712
9.99026463841554,-0.075,0,14.6771134056423,-118.494770772826,14.6771134056423,127.502194824021
9.99026463841554,-0.075,0.025,15.1254179417443,-121.616096124301,15.1254179417443,148.645112965522
9.99026463841554,-0.075,0.05,15.4726600651781,-124.285342313049,15.4726600651781,166.892043576446
9.99026463841554,-0.075,0.075,15.7299285528829,-126.53796088653,15.7299285528829,182.287908013794
9.99026463841554,-0.075,0.1,15.9114883196576,-128.379286952824,15.9114883196576,195.069385618551
9.99026463841554,-0.075,0.125,16.0260889740157,-129.840977399283,16.0260889740157,205.29938366132
9.99026463841554,-0.075,0.15,16.085664388819,-130.935591988065,16.085664388819,213.197981476002
9.99026463841554,-0.075,0.175,16.0970154275891,-131.691314218476,16.0970154275891,218.848387702141
9.99026463841554,-0.075,0.2,16.0699028353336,-132.126180343437,16.0699028353336,222.453923951744
9.99026463841554,-0.075,0.225,16.0094682385165,-132.265622003671,16.0094682385165,224.115434181199
9.99026463841554,-0.075,0.25,15.9234985521495,-132.131508778609,15.9234985521495,224.022322983832
9.99026463841554,-0.075,0.275,15.8157392017596,-131.74739330128,15.8157392017596,222.289527169663
9.99026463841554,-0.075,0.3,15.6922239530004,-131.137592632507,15.6922239530004,219.096101082917
9.99026463841554,-0.075,0.325,15.555560736741,-130.324595404797,15.555560736741,214.567946340985
9.99026463841554,-0.075,0.35,15.4102672064502,-129.334093051466,15.4102672064502,208.877002842227
9.99026463841554,-0.075,0.375,15.2580731400927,-128.188135054616,15.2580731400927,202.157509896162
9.99026463841554,-0.075,0.4,15.1022297787235,-126.912966216634,15.1022297787235,194.576721750231
9.99026463841554,-0.075,0.425,14.9438512645271,-125.530606277746,14.9438512645271,186.274911664882
9.99026463841554,-0.075,0.45,14.7851824557785,-124.067205029947,14.7851824557785,177.416255537352
9.99026463841554,-0.075,0.475,14.6269918254447,-122.545011293646,14.6269918254447,168.145009075253
9.99026463841554,-0.075,0.5,14.4707863613441,-120.989553999561,14.4707863613441,158.623316087119
9.99026463841554,-0.075,0.525,14.3172706591341,-119.423530757111,14.3172706591341,148.997619633277
9.99026463841554,-0.075,0.55,14.1674870559917,-117.871400891601,14.1674870559917,139.428820967539
9.99026463841554,-0.075,0.575,14.02237211024,-116.35659500959,14.02237211024,130.063987230447
9.99026463841554,-0.075,0.6,13.8827744097039,-114.902048295084,13.8827744097039,121.063544427678
9.99026463841554,-0.075,0.625,13.7501723883288,-113.532360930497,13.7501723883288,113.532360930497
9.99026463841554,-0.075,0.65,13.6254797389886,-112.268352880636,13.6254797389886,112.268352880636
9.99026463841554,-0.075,0.675,13.5110406039259,-111.136502175535,13.5110406039259,111.136502175535
9.99026463841554,-0.075,0.7,13.408069405736,-110.154603450951,13.408069405736,110.154603450951
9.99026463841554,-0.075,0.725,13.3201161991796,-109.352209182048,13.3201161991796,109.352209182048
9.99026463841554,-0.075,0.75,13.2488966745276,-108.74258248658,13.2488966745276,108.74258248658
9.99026463841554,-0.075,0.775,13.1995313285152,-108.360419488586,13.1995313285152,108.360419488586
9.99026463841554,-0.075,0.8,13.1743903597444,-108.211877758341,13.1743903597444,108.211877758341
9.99026463841554,-0.075,0.825,13.1805698227169,-108.340387958458,13.1805698227169,108.340387958458
9.99026463841554,-0.075,0.85,13.2211881897649,-108.740542579292,13.2211881897649,108.740542579292
9.99026463841554,-0.075,0.875,13.3057883984714,-109.470685764502,13.3057883984714,109.470685764502
9.99026463841554,-0.075,0.9,13.4382603129011,-110.506162305061,13.4382603129011,110.506162305061
9.99026463841554,-0.075,0.925,13.6311606284002,-111.930682304963,13.6311606284002,111.930682304963
9.99026463841554,-0.075,0.95,13.8890975683019,-113.687509143059,13.8890975683019,118.140394081678
9.99026463841554,-0.075,0.975,14.228314408008,-115.902936102811,14.228314408008,132.709034932985
9.99026463841554,-0.075,1,14.6540292103386,-118.468068541463,14.6540292103386,150.048221472987
9.99026463841554,-0.075,1.025,15.1868687805528,-121.578423526494,15.1868687805528,170.265302640706
9.99026463841554,-0.075,1.05,15.8324268814204,-125.043999417796,15.8324268814204,193.510480984009
9.99026463841554,-0.075,1.075,16.6159001421345,-129.164827590033,16.6159001421345,219.923550506353
9.99026463841554,-0.075,1.1,17.5429930128226,-133.656955302028,17.5429930128226,249.577668170314
9.99026463841554,-0.075,1.125,18.6488832760376,-138.992309933709,18.6488832760376,282.886442877814
9.99026463841554,-0.075,1.15,19.9371097223632,-144.474754743438,19.9371097223632,319.791672249046
9.99026463841554,-0.075,1.175,19.066829419806,-133.537258496872,19.066829419806,320.825956750474
9.99026463841554,-0.075,1.2,10.4362993978166,-69.9964643341275,10.4362993978166,405.547036450548
9.99026463841554,-0.075,1.225,1.34442159228365,-8.27168600003309,1.34442159228365,225.414967042529
9.99026463841554,-0.05,-0.25,0.0237521123721726,-0.235137173300071,0.0767419829921564,0.899554534152532
9.99026463841554,-0.05,-0.225,0.132078118322651,-1.36696669815341,1.22128711397937,180.123799308418
9.99026463841554,-0.05,-0.2,1.86431466799473,-12.8633108525249,6.51712899359219,153.328662643538
9.99026463841554,-0.05,-0.175,5.17652157894066,-31.0968778517013,7.4924373889772,135.027641719162
9.99026463841554,-0.05,-0.15,7.29981709526694,-41.2084968619671,7.76760713693362,178.101965211762
9.99026463841554,-0.05,-0.125,8.57201460492733,-47.0304533330411,8.57201460492733,148.109763101441
9.99026463841554,-0.05,-0.1,9.6476386063974,-52.2438274922569,9.6476386063974,118.09617638683
9.99026463841554,-0.05,-0.075,10.5410734202223,-56.9855102391491,10.5410734202223,88.1509074427343
9.99026463841554,-0.05,-0.05,11.2793162353979,-61.2144795090488,11.2793162353979,61.9177072972554
9.99026463841554,-0.05,-0.025,11.8786348089249,-65.0001526878592,11.8786348089249,65.0001526878592
9.99026463841554,-0.05,0,12.3583614251364,-68.3283859099815,12.3583614251364,83.5878104306011
9.99026463841554,-0.05,0.025,12.7314935454897,-71.232669390529,12.7314935454897,104.008939851524
9.99026463841554,-0.05,0.05,13.0144782257753,-73.7180420865092,13.0144782257753,121.60009646808
9.99026463841554,-0.05,0.075,13.2178171360505,-75.8078566887865,13.2178171360505,136.409401004103
9.99026463841554,-0.05,0.1,13.3552347441384,-77.5173055451921,13.3552347441384,148.665899144977
9.99026463841554,-0.05,0.125,13.4350930882651,-78.8657730784804,13.4350930882651,158.431812453549
9.99026463841554,-0.05,0.15,13.4685970611054,-79.8748934280397,13.4685970611054,165.922080240686
9.99026463841554,-0.05,0.175,13.4622465468597,-80.5615991568049,13.4622465468597,171.217331459867
9.99026463841554,-0.05,0.2,13.424974645799,-80.9520022891522,13.424974645799,174.517073380364
9.99026463841554,-0.05,0.225,13.3616623434041,-81.0611815117198,13.3616623434041,175.918841379683
9.99026463841554,-0.05,0.25,13.2792191081091,-80.9182710251861,13.2792191081091,175.608853481713
9.99026463841554,-0.05,0.275,13.1811456564812,-80.5369975715255,13.1811456564812,173.698576696673
9.99026463841554,-0.05,0.3,13.0725776928094,-79.9484556421605,13.0725776928094,170.364038691091
9.99026463841554,-0.05,0.325,12.9558783803319,-79.1655319509931,12.9558783803319,165.727702661197
9.99026463841554,-0.05,0.35,12.8346638084497,-78.2205377410091,12.8346638084497,159.958312927194
9.99026463841554,-0.05,0.375,12.7104090546789,-77.1259455814908,12.7104090546789,153.18673554853
9.99026463841554,-0.05,0.4,12.5854705305277,-75.9147365331947,12.5854705305277,145.576684027232
9.99026463841554,-0.05,0.425,12.4606933438329,-74.5992431019922,12.4606933438329,137.265140850256
9.99026463841554,-0.05,0.45,12.3374410047054,-73.2126784547645,12.3374410047054,128.412358884214
9.99026463841554,-0.05,0.475,12.2161977708898,-71.7673823407553,12.2161977708898,119.159422081833
9.99026463841554,-0.05,0.5,12.0976077042075,-70.2964328300608,12.0976077042075,109.664207643515
9.99026463841554,-0.05,0.525,11.9820759568698,-68.8122755560523,11.9820759568698,100.070147421528
9.99026463841554,-0.05,0.55,11.8698047209431,-67.347526304618,11.8698047209431,90.5335913366379
9.99026463841554,-0.05,0.575,11.761414183087,-65.914870269965,11.761414183087,81.1988008227196
9.99026463841554,-0.05,0.6,11.6569412709862,-64.5461165177398,11.6569412709862,72.2214208802181
9.99026463841554,-0.05,0.625,11.5575257144799,-63.2544384486053,11.5575257144799,63.7451923224222
9.99026463841554,-0.05,0.65,11.4633080889447,-62.0703837973962,11.4633080889447,62.0703837973962
9.99026463841554,-0.05,0.675,11.3762596090178,-61.0080795449123,11.3762596090178,61.0080795449123
9.99026463841554,-0.05,0.7,11.2968788086911,-60.0961163865154,11.2968788086911,60.0961163865154
9.99026463841554,-0.05,0.725,11.228285004401,-59.350415825938,11.228285004401,59.350415825938
9.99026463841554,-0.05,0.75,11.1715692051233,-58.7964824489053,11.1715692051233,59.9060173413002
9.99026463841554,-0.05,0.775,11.1313184751143,-58.4534990909699,11.1313184751143,61.9115277169275
9.99026463841554,-0.05,0.8,11.109430548625,-58.3420224463864,11.109430548625,62.5544494197379
9.99026463841554,-0.05,0.825,11.1122821379046,-58.4869816209791,11.1122821379046,61.7381364759182
9.99026463841554,-0.05,0.85,11.142780579731,-58.90093658414,11.142780579731,59.3003081138732
9.99026463841554,-0.05,0.875,11.2094123577887,-59.6186668586776,11.2094123577887,59.6186668586776
9.99026463841554,-0.05,0.9,11.3163108236876,-60.639859268221,11.3163108236876,60.639859268221
9.99026463841554,-0.05,0.925,11.4743707497454,-62.0156960092879,11.4743707497454,62.0156960092879
9.99026463841554,-0.05,0.95,11.6892311734735,-63.7255390042398,11.6892311734735,66.9264902998285
9.99026463841554,-0.05,0.975,11.9744102177416,-65.8468625837749,11.9744102177416,80.9914368379583
9.99026463841554,-0.05,1,12.3374786308535,-68.3283515158896,12.3374786308535,97.757429283351
9.99026463841554,-0.05,1.025,12.7945648557843,-71.2869305464201,12.7945648557843,117.340089354516
9.99026463841554,-0.05,1.05,13.3557104577866,-74.6275132856751,13.3557104577866,139.873937749781
9.99026463841554,-0.05,1.075,14.0390308497235,-78.5153057553249,14.0390308497235,165.514834650452
9.99026463841554,-0.05,1.1,14.8574381540773,-82.7997708292004,14.8574381540773,194.315623631207
9.99026463841554,-0.05,1.125,15.8351962700707,-87.7224095934548,15.8351962700707,226.700934411424
9.99026463841554,-0.05,1.15,16.9899988473591,-93.0213926265525,16.9899988473591,262.595289178404
9.99026463841554,-0.05,1.175,16.3176514299814,-87.8238803810766,16.3176514299814,268.947622485874
9.99026463841554,-0.05,1.2,8.98265295922053,-47.0821307090455,8.98265295922053,347.133420049824
9.99026463841554,-0.05,1.225,1.15408048319783,-6.0324068473631,1.15408048319783,194.934320760123
9.99026463841554,-0.025,-0.25,0.0248147689259901,-0.198596291588608,0.0697313833675933,1.26047845798977
9.99026463841554,-0.025,-0.225,0.136078286457338,0.846560906555975,1.10847830043561,162.12321734857
9.99026463841554,-0.025,-0.2,1.78375521775317,5.40018697507781,5.72287177981826,144.304125400985
9.99026463841554,-0.025,-0.175,4.86699638721549,5.05640342802756,6.77094361666298,163.094858920205
9.99026463841554,-0.025,-0.15,6.79564401747224,-0.312294504621065,8.19671226540134,170.038069636519
9.99026463841554,-0.025,-0.125,7.92846400356305,-5.79675321551253,8.72954726270021,140.461876753261
9.99026463841554,-0.025,-0.1,8.87796178214307,-10.7256478838055,9.21888928523268,111.15063164262
9.99026463841554,-0.025,-0.075,9.65792384939343,-15.1950505114768,9.65792384939343,82.0910946392572
9.99026463841554,-0.025,-0.05,10.2942626772465,-19.1818294590275,10.2942626772465,56.6319679902515
9.99026463841554,-0.025,-0.025,10.8025641845023,-22.7495437148515,10.8025641845023,34.4072968981065
9.99026463841554,-0.025,0,11.2020049936081,-25.8806382087133,11.2020049936081,44.7551146945063
9.99026463841554,-0.025,0.025,11.5049876165096,-28.6133132754881,11.5049876165096,64.4551928415816
9.99026463841554,-0.025,0.05,11.7278898638353,-30.947658903566,11.7278898638353,81.4095290415322
9.99026463841554,-0.025,0.075,11.8805705078849,-32.9094494918891,11.8805705078849,95.6419298294666
9.99026463841554,-0.025,0.1,11.9765883154807,-34.5114749031235,11.9765883154807,107.395087160231
9.99026463841554,-0.025,0.125,12.0236731956914,-35.7720992216624,12.0236731956914,116.713397496463
9.99026463841554,-0.025,0.15,12.0327218581161,-36.712708819646,12.0327218581161,123.8196715888
9.99026463841554,-0.025,0.175,12.0096526811055,-37.3471437333943,12.0096526811055,128.781325332007
9.99026463841554,-0.025,0.2,11.9629570823849,-37.7024153118758,11.9629570823849,131.801968050976
9.99026463841554,-0.025,0.225,11.8969944967154,-37.7897157194086,11.8969944967154,132.969224838646
9.99026463841554,-0.025,0.25,11.8181259630775,-37.6395626206607,11.8181259630775,132.470891712502
9.99026463841554,-0.025,0.275,11.7293837984893,-37.2617571133108,11.7293837984893,130.410814500252
9.99026463841554,-0.025,0.3,11.6352755172283,-36.6888606486303,11.6352755172283,126.964846740316
9.99026463841554,-0.025,0.325,11.537736057848,-35.9301357470182,11.5522201461916,122.24931451747
9.99026463841554,-0.025,0.35,11.439696532353,-35.019175548835,11.4551809642142,116.431545490212
9.99026463841554,-0.025,0.375,11.3422310144747,-33.9652591920533,11.3449620192353,109.637154791772
9.99026463841554,-0.025,0.4,11.2469736007251,-32.8022854406477,11.2469736007251,102.02759165325
9.99026463841554,-0.025,0.425,11.1543854747972,-31.5398852749833,11.1543854747972,93.7350644724545
9.99026463841554,-0.025,0.45,11.0650873032339,-30.2117192664628,11.0650873032339,84.9170571238467
9.99026463841554,-0.025,0.475,10.9791892478235,-28.8279700413248,10.9791892478235,75.710078476878
9.99026463841554,-0.025,0.5,10.8965865953932,-27.4216334012142,10.8965865953932,66.2690371225743
9.99026463841554,-0.025,0.525,10.8173145119708,-26.0035955155378,10.8173145119708,56.7327848902329
9.99026463841554,-0.025,0.55,10.7408334057373,-24.6058181711252,10.7408334057373,47.2547821356923
9.99026463841554,-0.025,0.575,10.6673916064328,-23.2400768582096,10.6673916064328,37.9745347774356
9.99026463841554,-0.025,0.6,10.5963036359326,-21.9369120454277,10.5963036359326,29.0451474627729
9.99026463841554,-0.025,0.625,10.5283272856603,-20.7092908568321,10.5283272856603,34.3188443549921
9.99026463841554,-0.025,0.65,10.462913763771,-19.5858294652998,10.462913763771,41.1708249280747
9.99026463841554,-0.025,0.675,10.4016294940357,-18.5812055965834,10.4016294940357,47.3377289333418
9.99026463841554,-0.025,0.7,10.3443340875413,-17.7213635554986,10.3443340875413,52.6830936907722
9.99026463841554,-0.025,0.725,10.2936990925111,-17.0235586277324,10.2936990925111,57.091132064182
9.99026463841554,-0.025,0.75,10.2502514437095,-16.5098939027304,10.2502514437095,60.4188540644406
9.99026463841554,-0.025,0.775,10.2180568580066,-16.2015955164181,10.2180568580066,62.5620291027544
9.99026463841554,-0.025,0.8,10.1985589538072,-16.1151069432219,10.1985589538072,63.3677573433423
9.99026463841554,-0.025,0.825,10.197495333278,-16.2777950579857,10.197495333278,62.7487987699843
9.99026463841554,-0.025,0.85,10.2174774587119,-16.6977388456654,10.2174774587119,60.5377028784773
9.99026463841554,-0.025,0.875,10.2661757621278,-17.4117005124457,10.2661757621278,56.67128495858
9.99026463841554,-0.025,0.9,10.3476448806657,-18.4156503068282,10.3476448806657,50.9616734606479
9.99026463841554,-0.025,0.925,10.4717183657105,-19.7602713830862,10.4717183657105,43.3774495541746
9.99026463841554,-0.025,0.95,10.6442283682833,-21.4247781867602,10.6442283682833,33.7059555043005
9.99026463841554,-0.025,0.975,10.8773336365829,-23.4791544679823,10.8773336365829,35.2352883083199
9.99026463841554,-0.025,1,11.1790807467896,-25.8811839612758,11.1790807467896,51.4580246808062
9.99026463841554,-0.025,1.025,11.5639600162478,-28.7244762513808,11.5639600162478,70.3990573764531
9.99026463841554,-0.025,1.05,12.0427012546663,-31.9419185889481,12.0427012546663,92.2551931966625
9.99026463841554,-0.025,1.075,12.6317603550663,-35.6474573285093,12.6317603550663,117.095351625921
9.99026463841554,-0.025,1.1,13.3448424938534,-39.7471398803238,13.3448424938534,145.080921199245
9.99026463841554,-0.025,1.125,14.2043146968845,-44.3869149325243,14.2043146968845,176.489128595044
9.99026463841554,-0.025,1.15,15.2287648647199,-49.449383121082,15.2287648647199,211.434445762494
9.99026463841554,-0.025,1.175,14.625579449908,-48.950860464728,14.625579449908,222.343340968947
9.99026463841554,-0.025,1.2,8.05582580745477,-27.6098072773799,8.05582580745477,310.88769655524
9.99026463841554,-0.025,1.225,1.0423395021773,-3.66370148569859,1.0423395021773,174.873638847526
9.99026463841554,0,-0.25,0.0136621061224428,-0.226667634293492,0.0662817542127569,1.50983453591791
9.99026463841554,0,-0.225,0.171339355525928,2.6087043680628,1.00898012814046,145.637123894384
9.99026463841554,0,-0.2,2.1134795106208,21.1865746298637,5.00162808527418,151.413241045026
9.99026463841554,0,-0.175,5.38857242158695,36.4807437994984,7.10013298700185,186.584945697308
9.99026463841554,0,-0.15,7.23826215529663,35.2741991646293,8.55435657905001,167.928034560546
9.99026463841554,0,-0.125,8.23566435047452,30.0202605579921,9.07621308823648,133.285746464633
9.99026463841554,0,-0.1,9.0642610433129,25.2825867327037,9.55626031775621,104.69479601452
9.99026463841554,0,-0.075,9.73373676680985,20.9994160188751,9.98035439352353,76.4901161211936
9.99026463841554,0,-0.05,10.2721447442751,17.175329868038,10.3642303977723,51.815642790975
9.99026463841554,0,-0.025,10.692737351806,13.7715258164521,10.6990398562552,30.2269112446805
9.99026463841554,0,0,11.0155466036456,10.7807439912444,11.0155466036456,11.2199049184127
9.99026463841554,0,0.025,11.251816790789,8.18541448019989,11.251816790789,30.2344199028181
9.99026463841554,0,0.05,11.417839847477,5.96443901497208,11.4663066193075,46.5732144162163
9.99026463841554,0,0.075,11.5229424662403,4.10969365783869,11.6444518345946,60.2583235393512
9.99026463841554,0,0.1,11.5801087144154,2.59271298994681,11.7901253619847,71.5283042522353
9.99026463841554,0,0.125,11.5968530258542,1.4091878837411,11.9009605735506,80.4246978014278
9.99026463841554,0,0.15,11.5832499472855,0.526607397636,11.9824548874528,87.16671796422
9.99026463841554,0,0.175,11.5451463230185,-0.0581966567023232,12.0335366098737,91.8182974553535
9.99026463841554,0,0.2,11.4900902193022,-0.379930371345187,12.0587155620017,94.579770301697
9.99026463841554,0,0.225,11.4224214252697,-0.44190210889884,12.0578706593223,95.5350073015725
9.99026463841554,0,0.25,11.3475062399836,-0.279819989216657,12.034819942482,94.8686445989833
9.99026463841554,0,0.275,11.2683609680649,0.102237731010299,11.9901232486138,92.6807152156956
9.99026463841554,0,0.3,11.1884871275707,0.668370480408038,11.9271073417292,89.1438592421114
9.99026463841554,0,0.325,11.1097826009977,1.41342917627587,11.8468109434098,84.3706262244653
9.99026463841554,0,0.35,11.0341848874879,2.30188208819654,11.7522059108346,78.5249540116292
9.99026463841554,0,0.375,10.9626983437736,3.32739404537717,11.6446632174214,71.7287507296251
9.99026463841554,0,0.4,10.8959898889894,4.45519530609902,11.5268953888436,64.1398335304906
9.99026463841554,0,0.425,10.834413874149,5.67775379775166,11.4005021619401,55.8867923490155
9.99026463841554,0,0.45,10.77765857047,6.96133809952712,11.2680065726126,47.1232217794895
9.99026463841554,0,0.475,10.7256890213453,8.29724841613701,11.131166520767,37.9821306872074
9.99026463841554,0,0.5,10.6775080739875,9.65299177650108,10.9923683982473,28.6142988650592
9.99026463841554,0,0.525,10.6329668049794,11.0187136362051,10.8534818568365,19.1552496346539
9.99026463841554,0,0.55,10.5906773461661,12.3633279158031,10.7167964025237,12.3633279158031
9.99026463841554,0,0.575,10.5506626456929,13.6757731706755,10.5842632090508,19.1425870171842
9.99026463841554,0,0.6,10.511438770448,14.9265620514367,10.511438770448,26.9778795404562
9.99026463841554,0,0.625,10.4734909476825,16.1032624957952,10.4734909476825,34.3925678724815
9.99026463841554,0,0.65,10.4355317525947,17.1782701910745,10.4355317525947,41.258464294158
9.99026463841554,0,0.675,10.3987960299521,18.1374591959854,10.3987960299521,47.4534116504275
9.99026463841554,0,0.7,10.3624827099277,18.9555765377219,10.3624827099277,52.8457106893962
9.99026463841554,0,0.725,10.3288514975797,19.6162671491741,10.3288514975797,57.3198432420025
9.99026463841554,0,0.75,10.297878235999,20.0974004975201,10.297878235999,60.738680283736
9.99026463841554,0,0.775,10.2731002260554,20.3795705861697,10.2731002260554,62.9966288759603
9.99026463841554,0,0.8,10.2555722644525,20.4449690297758,10.2555722644525,63.9486034012715
9.99026463841554,0,0.825,10.2503259651246,20.2698979587343,10.2503259651246,63.5033653695778
9.99026463841554,0,0.85,10.2598298773868,19.8425849874288,10.2598298773868,61.5045398391922
9.99026463841554,0,0.875,10.2907699634321,19.1331816077188,10.2907699634321,57.8808410042015
9.99026463841554,0,0.9,10.3474308638491,18.1381758221856,10.3474308638491,52.4605079625513
9.99026463841554,0,0.925,10.4382232151639,16.8189416550572,10.4382232151639,45.1979979944939
9.99026463841554,0,0.95,10.569766301586,15.1828348351504,10.569766301586,35.9036254636439
9.99026463841554,0,0.975,10.7521256344949,13.1793116985461,10.7521256344949,24.5572540294599
9.99026463841554,0,1,10.9949405156217,10.8292562929135,11.0002476821123,11.2116625152197
9.99026463841554,0,1.025,11.3096563343387,8.06793766639525,11.3096563343387,29.5461401191172
9.99026463841554,0,1.05,11.7097027336115,4.93220461643073,11.7097027336115,50.7199075743948
9.99026463841554,0,1.075,12.2073555286883,1.34610886968743,12.2073555286883,74.8089006636664
9.99026463841554,0,1.1,12.8203832623248,-2.63623611864065,12.8203832623248,101.964560372903
9.99026463841554,0,1.125,13.5653605652911,-7.11309606126791,13.5653605652911,132.46026775196
9.99026463841554,0,1.15,14.4667590003533,-12.0023242900578,14.4667590003533,166.41228953269
9.99026463841554,0,1.175,13.8258202449649,-15.4020499070418,13.8258202449649,181.280178852757
9.99026463841554,0,1.2,7.58196395667328,-10.4580411073013,7.58196395667328,294.057271323264
9.99026463841554,0,1.225,0.967915106735163,-1.74142075562273,0.967915106735163,164.331818623038
9.99026463841554,0.025,-0.25,0.0142273916767182,-0.122172601683763,0.0611632655703687,1.69396067535727
9.99026463841554,0.025,-0.225,0.265438122314073,4.32091821062023,0.914711524319397,130.729699255959
9.99026463841554,0.025,-0.2,2.82446098070351,34.803331591432,4.35198000149016,157.277559761564
9.99026463841554,0.025,-0.175,6.65316864896898,63.4190338777128,7.37264334032548,206.014761022874
9.99026463841554,0.025,-0.15,8.51631527497011,65.7356982324101,8.84821149989324,191.0212476515
9.99026463841554,0.025,-0.125,9.38671878224712,60.7713756244776,9.38671878224712,153.99189172717
9.99026463841554,0.025,-0.1,10.0994759603171,56.259925643434,10.0994759603171,120.287131783973
9.99026463841554,0.025,-0.075,10.6654895646707,52.208883825795,10.6654895646707,90.0081975081166
9.99026463841554,0.025,-0.05,11.1107283469209,48.5754031138855,11.1107283469209,62.8429733090754
9.99026463841554,0.025,-0.025,11.4489088343899,45.3546276696982,11.4489088343899,45.3546276696982
9.99026463841554,0.025,0,11.6988423338574,42.5173569172549,11.6988423338574,42.5173569172549
9.99026463841554,0.025,0.025,11.8720539612446,40.0635372291403,11.8720539612446,40.0635372291403
9.99026463841554,0.025,0.05,11.9839068194894,37.9611634149807,11.9839068194894,37.9611634149807
9.99026463841554,0.025,0.075,12.0438221852544,36.211868090102,12.0438221852544,36.211868090102
9.99026463841554,0.025,0.1,12.0639787282171,34.7812364110577,12.0639787282171,43.600470143281
9.99026463841554,0.025,0.125,12.0518544470076,33.6711076737558,12.1264698640446,51.1989805837528
9.99026463841554,0.025,0.15,12.0167563587878,32.8454884435282,12.2064717827283,56.9588358262795
9.99026463841554,0.025,0.175,11.9644130186535,32.3055087541542,12.2566522572175,60.9290165750817
9.99026463841554,0.025,0.2,11.9016083038124,32.0144275003887,12.2816169414793,63.2742312987138
9.99026463841554,0.025,0.225,11.8325119197267,31.9721100208728,12.2810850048835,64.0671716206326
9.99026463841554,0.025,0.25,11.7617207255749,32.1417939233306,12.2589206699791,63.4565099946187
9.99026463841554,0.025,0.275,11.6920451803018,32.5217868544672,12.2155527004553,61.533304793449
9.99026463841554,0.025,0.3,11.6262139956164,33.0758620153105,12.1543200766316,58.4350657640566
9.99026463841554,0.025,0.325,11.5658916120343,33.8006627278782,12.0761520234672,54.266322121962
9.99026463841554,0.025,0.35,11.5122449034639,34.6608984629765,11.9840099361086,49.1574222692468
9.99026463841554,0.025,0.375,11.4660216225381,35.6515604713848,11.8791715559596,43.2223639924624
9.99026463841554,0.025,0.4,11.4271267006742,36.7385715484014,11.7643246607313,36.7385715484014
9.99026463841554,0.025,0.425,11.3956375196273,37.9153440749305,11.6409886031592,37.9153440749305
9.99026463841554,0.025,0.45,11.3704951977237,39.1491993415681,11.5116540064704,39.1491993415681
9.99026463841554,0.025,0.475,11.3513692811647,40.43205541973,11.378009206649,40.43205541973
9.99026463841554,0.025,0.5,11.3365357811157,41.7327565178071,11.3365357811157,41.7327565178071
9.99026463841554,0.025,0.525,11.3255325392466,43.041780269836,11.3255325392466,43.041780269836
9.99026463841554,0.025,0.55,11.3162699468235,44.3295919894266,11.3162699468235,44.3295919894266
9.99026463841554,0.025,0.575,11.3084393010809,45.5852161126442,11.3084393010809,45.5852161126442
9.99026463841554,0.025,0.6,11.2998844441365,46.7808517609563,11.2998844441365,46.7808517609563
9.99026463841554,0.025,0.625,11.2907379263188,47.9039622839796,11.2907379263188,48.7434642548922
9.99026463841554,0.025,0.65,11.2790742909768,48.9286603850979,11.2790742909768,56.4414334780392
9.99026463841554,0.025,0.675,11.2657500390521,49.8406312411567,11.2657500390521,63.3968552306408
9.99026463841554,0.025,0.7,11.2493660540278,50.6162167168348,11.2493660540278,69.4603405971883
9.99026463841554,0.025,0.725,11.2317720852534,51.2390004793798,11.2317720852534,74.5071048294469
9.99026463841554,0.025,0.75,11.2123934227306,51.6880746412069,11.2123934227306,78.3835496165354
9.99026463841554,0.025,0.775,11.1943202969983,51.9444985635972,11.1943202969983,80.9715099934046
9.99026463841554,0.025,0.8,11.1781124483754,51.9908642174578,11.1781124483754,82.1112187410551
9.99026463841554,0.025,0.825,11.1683152072189,51.8051820513675,11.1683152072189,81.6943756723477
9.99026463841554,0.025,0.85,11.1669604420977,51.3744268688258,11.1669604420977,79.552642378608
9.99026463841554,0.025,0.875,11.18021557988,50.6729566664132,11.18021557988,75.5915600809424
9.99026463841554,0.025,0.9,11.2119718713723,49.6928561271794,11.2119718713723,69.6313043219491
9.99026463841554,0.025,0.925,11.2701178715995,48.4043333691474,11.2701178715995,61.5955907806049
9.99026463841554,0.025,0.95,11.3608681112834,46.8046232594954,11.3608681112834,51.2900640760042
9.99026463841554,0.025,0.975,11.4938400988951,44.8600136358195,11.4938400988951,44.8600136358195
9.99026463841554,0.025,1,11.6781354449199,42.5715364272124,11.6781354449199,42.5715364272124
9.99026463841554,0.025,1.025,11.9249994011752,39.9038495971124,11.9249994011752,39.9038495971124
9.99026463841554,0.025,1.05,12.2469965274033,36.8589070273084,12.2469965274033,36.8589070273084
9.99026463841554,0.025,1.075,12.65679057831,33.4063061950575,12.65679057831,39.4593827316543
9.99026463841554,0.025,1.1,13.1707515891341,29.545444303937,13.1707515891341,64.4498209411854
9.99026463841554,0.025,1.125,13.8063278011275,25.2389016960662,13.8063278011275,94.0127675383326
9.99026463841554,0.025,1.15,14.5860615008957,20.4824568257736,14.5860615008957,127.009798392078
9.99026463841554,0.025,1.175,13.8174875681604,13.6986330718433,13.8174875681604,168.125760471021
9.99026463841554,0.025,1.2,7.51375465984136,4.40564873052966,7.51375465984136,293.802305847686
9.99026463841554,0.025,1.225,0.954211950216283,0.128458629947445,0.954211950216283,161.845258374786
9.99026463841554,0.05,-0.25,0.00705338466604506,-0.120310423803266,0.0580737355479265,1.81376252545739
9.99026463841554,0.05,-0.225,0.384348303588752,5.59922253734404,0.83091859839902,117.249679000487
9.99026463841554,0.05,-0.2,3.83401248268019,46.0010532502314,3.83401248268019,182.48027687033
9.99026463841554,0.05,-0.175,8.52172403188563,85.7672214397587,8.52172403188563,221.324542979521
9.99026463841554,0.05,-0.15,10.4829807653583,91.1190410877889,10.4829807653583,209.50383541927
9.99026463841554,0.05,-0.125,11.2320280698241,86.4160734056035,11.2320280698241,173.636343100152
9.99026463841554,0.05,-0.1,11.8350294566721,82.1243686929758,11.8350294566721,140.984728225804
9.99026463841554,0.05,-0.075,12.301827822104,78.2801003291894,12.301827822104,111.670658035292
9.99026463841554,0.05,-0.05,12.6584961570077,74.8242197614678,12.6584961570077,85.3842378237726
9.99026463841554,0.05,-0.025,12.91798782566,71.7749279480422,12.91798782566,71.7749279480422
9.99026463841554,0.05,0,13.098890548892,69.0837871218424,13.098890548892,69.0837871218424
9.99026463841554,0.05,0.025,13.2124535934524,66.7696610529027,13.2124535934524,66.7696610529027
9.99026463841554,0.05,0.05,13.2733358343624,64.7829186530346,13.2733358343624,64.7829186530346
9.99026463841554,0.05,0.075,13.290976157563,63.1410749307575,13.290976157563,63.1410749307575
9.99026463841554,0.05,0.1,13.2765978796053,61.795653037929,13.2765978796053,61.795653037929
9.99026463841554,0.05,0.125,13.2378404931712,60.7613968025126,13.2378404931712,60.7613968025126
9.99026463841554,0.05,0.15,13.1829446340634,59.9918446232581,13.1829446340634,59.9918446232581
9.99026463841554,0.05,0.175,13.1178420568497,59.4982899510479,13.1178420568497,61.2396087722989
9.99026463841554,0.05,0.2,13.0482173653125,59.2365092178534,13.0482173653125,63.3971473608897
9.99026463841554,0.05,0.225,12.9784262192284,59.2142368925575,12.9784262192284,64.0402516520932
9.99026463841554,0.05,0.25,12.9119770846995,59.38953640287,12.9119770846995,63.3097015689407
9.99026463841554,0.05,0.275,12.8518192903099,59.7667695210239,12.8518192903099,61.2984529499465
9.99026463841554,0.05,0.3,12.7996282914903,60.3062710026735,12.7996282914903,60.3062710026735
9.99026463841554,0.05,0.325,12.7571479918323,61.0093480656926,12.7571479918323,61.0093480656926
9.99026463841554,0.05,0.35,12.7245400951734,61.8385582295496,12.7245400951734,61.8385582295496
9.99026463841554,0.05,0.375,12.7025696613176,62.792512167091,12.7025696613176,62.792512167091
9.99026463841554,0.05,0.4,12.6901907035405,63.8359177139518,12.6901907035405,63.8359177139518
9.99026463841554,0.05,0.425,12.6874375359721,64.9650328333248,12.6874375359721,64.9650328333248
9.99026463841554,0.05,0.45,12.6923567090659,66.1466235889151,12.6923567090659,66.1466235889151
9.99026463841554,0.05,0.475,12.7045174945908,67.3748900123965,12.7045174945908,67.3748900123965
9.99026463841554,0.05,0.5,12.7213576403103,68.6185511567352,12.7213576403103,68.6185511567352
9.99026463841554,0.05,0.525,12.7422600667934,69.8699715702365,12.7422600667934,69.8699715702365
9.99026463841554,0.05,0.55,12.7643526546068,71.0997169374466,12.7643526546068,71.0997169374466
9.99026463841554,0.05,0.575,12.7871177638577,72.2984545803849,12.7871177638577,72.2984545803849
9.99026463841554,0.05,0.6,12.8076730888181,73.4385108084346,12.8076730888181,73.4385108084346
9.99026463841554,0.05,0.625,12.8258860492136,74.5089153506208,12.8258860492136,75.5269102738935
9.99026463841554,0.05,0.65,12.8391651958248,75.4837252289882,12.8391651958248,83.1480750831313
9.99026463841554,0.05,0.675,12.8480401428597,76.3503417642843,12.8480401428597,90.0448999288824
9.99026463841554,0.05,0.7,12.8505154955507,77.0846247080179,12.8505154955507,96.0732024561846
9.99026463841554,0.05,0.725,12.8480426993104,77.6723479290317,12.8480426993104,101.109847428915
9.99026463841554,0.05,0.75,12.8395387646712,78.0913802158371,12.8395387646712,105.007105338218
9.99026463841554,0.05,0.775,12.8276086644422,78.325893865026,12.8276086644422,107.647659118875
9.99026463841554,0.05,0.8,12.8124216236537,78.3560895161217,12.8124216236537,108.878516376352
9.99026463841554,0.05,0.825,12.7979255408323,78.1645968053396,12.7979255408323,108.591169258905
9.99026463841554,0.05,0.85,12.7859227188938,77.7342882586715,12.7859227188938,106.625231646599
9.99026463841554,0.05,0.875,12.7818301523954,77.0463416979537,12.7818301523954,102.884698195616
9.99026463841554,0.05,0.9,12.7895277016699,76.0864613140845,12.7895277016699,97.199154910122
9.99026463841554,0.05,0.925,12.815937960923,74.8345419717706,12.815937960923,89.489234702035
9.99026463841554,0.05,0.95,12.867552286467,73.2788168853428,12.867552286467,79.5715957370679
9.99026463841554,0.05,0.975,12.9527219824966,71.3983559917493,12.9527219824966,71.3983559917493
9.99026463841554,0.05,1,13.0811928575375,69.1828901099449,13.0811928575375,69.1828901099449
9.99026463841554,0.05,1.025,13.2625521155458,66.611958877581,13.2625521155458,66.611958877581
9.99026463841554,0.05,1.05,13.5104646834079,63.6753232761739,13.5104646834079,63.6753232761739
9.99026463841554,0.05,1.075,13.8354933489962,60.3562111332705,13.8354933489962,60.3562111332705
9.99026463841554,0.05,1.1,14.2556350687917,56.6429047352383,14.2556350687917,57.7435272024577
9.99026463841554,0.05,1.125,14.7852831796975,52.5068446163732,14.7852831796975,82.9687212424496
9.99026463841554,0.05,1.15,15.4491224178338,47.9307222153221,15.4491224178338,109.404001430433
9.99026463841554,0.05,1.175,14.4735786805108,38.3156932838864,14.4735786805108,182.541077757281
9.99026463841554,0.05,1.2,7.78352011585778,17.0132103049242,7.78352011585778,307.924461036142
9.99026463841554,0.05,1.225,0.971489090675173,1.59569253058052,0.971489090675173,166.445729773393
9.99026463841554,0.075,-0.25,0.00859677777993709,-0.038197923604475,0.0537288307887801,1.88273584811107
9.99026463841554,0.075,-0.225,0.543877086771626,6.74767311534919,0.753219297427103,105.199721181709
9.99026463841554,0.075,-0.2,5.10704250280974,55.1490734757889,5.10704250280974,233.29649840896
9.99026463841554,0.075,-0.175,10.906544409013,103.958690939717,10.906544409013,232.938501195722
9.99026463841554,0.075,-0.15,13.0327343209403,111.783137643663,13.0327343209403,223.778028033039
9.99026463841554,0.075,-0.125,13.6680120047341,107.349970550599,13.6680120047341,189.063050945567
9.99026463841554,0.075,-0.1,14.1661823696925,103.277667563814,14.1661823696925,157.439069556374
9.99026463841554,0.075,-0.075,14.5400381560674,99.6533832459476,14.5400381560674,129.080333895575
9.99026463841554,0.075,-0.05,14.8125040945183,96.3800605888926,14.8125040945183,103.649894171123
9.99026463841554,0.075,-0.025,14.998230759977,93.5064734373916,14.998230759977,93.5064734373916
9.99026463841554,0.075,0,15.1136006006485,90.9615793065174,15.1136006006485,90.9615793065174
9.99026463841554,0.075,0.025,15.1710720225574,88.7826795559429,15.1710720225574,88.7826795559429
9.99026463841554,0.075,0.05,15.1835599198922,86.9077707352557,15.1835599198922,86.9077707352557
9.99026463841554,0.075,0.075,15.1613308274986,85.3652443009203,15.1613308274986,85.3652443009203
9.99026463841554,0.075,0.1,15.1141819586372,84.0999745302095,15.1141819586372,84.0999745302095
9.99026463841554,0.075,0.125,15.0502919047821,83.1331752624071,15.0502919047821,83.1331752624071
9.99026463841554,0.075,0.15,14.9766841180362,82.4149900813738,14.9766841180362,82.4149900813738
9.99026463841554,0.075,0.175,14.8996172486113,81.9606842486629,14.8996172486113,81.9606842486629
9.99026463841554,0.075,0.2,14.8236973464014,81.7245622175835,14.8236973464014,81.7245622175835
9.99026463841554,0.075,0.225,14.7534512093934,81.7168840954045,14.7534512093934,81.7168840954045
9.99026463841554,0.075,0.25,14.6914059307004,81.8954238641309,14.6914059307004,81.8954238641309
9.99026463841554,0.075,0.275,14.6405657250157,82.2661919476573,14.6405657250157,82.2661919476573
9.99026463841554,0.075,0.3,14.6016976450302,82.7899855350748,14.6016976450302,82.7899855350748
9.99026463841554,0.075,0.325,14.5765118015935,83.4691984903969,14.5765118015935,83.4691984903969
9.99026463841554,0.075,0.35,14.5643201029651,84.267339754106,14.5643201029651,84.267339754106
9.99026463841554,0.075,0.375,14.5657848723142,85.1837268942766,14.5657848723142,85.1837268942766
9.99026463841554,0.075,0.4,14.5790601205255,86.1843403886984,14.5790601205255,86.1843403886984
9.99026463841554,0.075,0.425,14.6040230219313,87.265876923021,14.6040230219313,87.265876923021
9.99026463841554,0.075,0.45,14.6379640896713,88.3965829712968,14.6379640896713,88.3965829712968
9.99026463841554,0.075,0.475,14.6802518913412,89.5709030424374,14.6802518913412,89.5709030424374
9.99026463841554,0.075,0.5,14.7276076553748,90.7591589518628,14.7276076553748,90.7591589518628
9.99026463841554,0.075,0.525,14.7791780095773,91.9538227767789,14.7791780095773,91.9538227767789
9.99026463841554,0.075,0.55,14.8314097576965,93.1271096829763,14.8314097576965,93.1271096829763
9.99026463841554,0.075,0.575,14.8835191943759,94.2697177230593,14.8835191943759,94.2697177230593
9.99026463841554,0.075,0.6,14.9319741241291,95.3555904888107,14.9319741241291,95.3555904888107
9.99026463841554,0.075,0.625,14.9763508732791,96.3737972664564,14.9763508732791,97.5127568719519
9.99026463841554,0.075,0.65,15.0134346433304,97.2998836403131,15.0134346433304,105.038701685408
9.99026463841554,0.075,0.675,15.0434444608204,98.1214344054285,15.0434444608204,111.859851652638
9.99026463841554,0.075,0.7,15.0637827778287,98.8155281879951,15.0637827778287,117.834620396878
9.99026463841554,0.075,0.725,15.0755799650123,99.3684745553016,15.0755799650123,122.844708637008
9.99026463841554,0.075,0.75,15.0771646631147,99.7588581527297,15.0771646631147,126.744634177941
9.99026463841554,0.075,0.775,15.0708261559582,99.9720543574657,15.0708261559582,129.422323870188
9.99026463841554,0.075,0.8,15.0561458973723,99.9880838894976,15.0561458973723,130.726498601987
9.99026463841554,0.075,0.825,15.0367886317941,99.7919371327535,15.0367886317941,130.554495985525
9.99026463841554,0.075,0.85,15.0139434088433,99.364782037278,15.0139434088433,128.746772282725
9.99026463841554,0.075,0.875,14.9928215208032,98.6921046364767,14.9928215208032,125.214153466388
9.99026463841554,0.075,0.9,14.976613957659,97.7554312091086,14.976613957659,119.785609316872
9.99026463841554,0.075,0.925,14.9721874968184,96.5421618263216,14.9721874968184,112.390415401359
9.99026463841554,0.075,0.95,14.9851804060586,95.0325061779277,14.9851804060586,102.842071850701
9.99026463841554,0.075,0.975,15.0241514245808,93.2180351350565,15.0241514245808,93.2180351350565
9.99026463841554,0.075,1,15.097689604528,91.074691672069,15.097689604528,91.074691672069
9.99026463841554,0.075,1.025,15.2160223904823,88.6016810565922,15.2160223904823,88.6016810565922
9.99026463841554,0.075,1.05,15.3911756994089,85.7667610332892,15.3911756994089,85.7667610332892
9.99026463841554,0.075,1.075,15.6350219612748,82.5818465543257,15.6350219612748,82.5818465543257
9.99026463841554,0.075,1.1,15.9632745021256,79.0031172059254,15.9632745021256,79.0031172059254
9.99026463841554,0.075,1.125,16.3920758938322,75.0422983587323,16.3920758938322,78.0191718175158
9.99026463841554,0.075,1.15,16.9429858871229,70.6350765370978,16.9429858871229,104.069096789972
9.99026463841554,0.075,1.175,15.6981021530664,58.7258420879228,15.6981021530664,205.064021463859
9.99026463841554,0.075,1.2,8.34660335524666,27.4893985881268,8.34660335524666,333.959598496111
9.99026463841554,0.075,1.225,1.03239645166431,2.91392088496424,1.03239645166431,176.883571282152
9.99026463841554,0.1,-0.25,0.00471032208917396,-0.0372404640668841,0.0503731719983345,1.90997504160952
9.99026463841554,0.1,-0.225,0.719086857122822,7.53547103063817,0.719086857122822,126.643065456173
9.99026463841554,0.1,-0.2,6.57383756705787,62.1429501646473,6.57383756705787,292.674596381015
9.99026463841554,0.1,-0.175,13.6854551426977,118.007638088135,13.6854551426977,240.881358649456
9.99026463841554,0.1,-0.15,16.0339505842131,127.837917425927,16.0339505842131,233.935498161707
9.99026463841554,0.1,-0.125,16.5612365350142,123.658111468104,16.5612365350142,200.34307394475
9.99026463841554,0.1,-0.1,16.960650174527,119.809834349607,16.960650174527,169.740486685787
9.99026463841554,0.1,-0.075,17.2461438999737,116.3898722212,17.2461438999737,142.311723806764
9.99026463841554,0.1,-0.05,17.4391333326911,113.296515800396,17.4391333326911,117.72601090678
9.99026463841554,0.1,-0.025,17.5548829421962,110.588537730146,17.5548829421962,110.588537730146
9.99026463841554,0.1,0,17.608525204391,108.187628385747,17.608525204391,108.187628385747
9.99026463841554,0.1,0.025,17.6131115998267,106.140179149647,17.6131115998267,106.140179149647
9.99026463841554,0.1,0.05,17.5802377194314,104.376363167193,17.5802377194314,104.376363167193
9.99026463841554,0.1,0.075,17.5207378186719,102.932839824288,17.5207378186719,102.932839824288
9.99026463841554,0.1,0.1,17.4430873676072,101.747549342252,17.4430873676072,101.747549342252
9.99026463841554,0.1,0.125,17.3559823944521,100.848937749575,17.3559823944521,100.848937749575
9.99026463841554,0.1,0.15,17.2651674061144,100.181694086767,17.2651674061144,100.181694086767
9.99026463841554,0.1,0.175,17.1773419725213,99.7671282952211,17.1773419725213,99.7671282952211
9.99026463841554,0.1,0.2,17.0958986114118,99.5555979016457,17.0958986114118,99.5555979016457
9.99026463841554,0.1,0.225,17.0257135116714,99.5622557868953,17.0257135116714,99.5622557868953
9.99026463841554,0.1,0.25,16.9681758154426,99.7422326435575,16.9681758154426,99.7422326435575
9.99026463841554,0.1,0.275,16.9265433417598,100.105429061671,16.9265433417598,100.105429061671
9.99026463841554,0.1,0.3,16.9005239096401,100.611043950686,16.9005239096401,100.611043950686
9.99026463841554,0.1,0.325,16.891988599024,101.264545014388,16.891988599024,101.264545014388
9.99026463841554,0.1,0.35,16.8992679278181,102.028642754914,16.8992679278181,102.028642754914
9.99026463841554,0.1,0.375,16.9230996152866,102.905091332655,16.9230996152866,102.905091332655
9.99026463841554,0.1,0.4,16.9607308654721,103.859658741314,16.9607308654721,103.859658741314
9.99026463841554,0.1,0.425,17.0120369811029,104.890995737236,17.0120369811029,104.890995737236
9.99026463841554,0.1,0.45,17.0734715727823,105.967538654963,17.0734715727823,105.967538654963
9.99026463841554,0.1,0.475,17.144331845451,107.085333055799,17.144331845451,107.085333055799
9.99026463841554,0.1,0.5,17.2205666685071,108.215133389364,17.2205666685071,108.215133389364
9.99026463841554,0.1,0.525,17.3011880433064,109.350773372148,17.3011880433064,109.350773372148
9.99026463841554,0.1,0.55,17.3819296959832,110.465002377653,17.3819296959832,110.465002377653
9.99026463841554,0.1,0.575,17.461814357262,111.549754390829,17.461814357262,111.549754390829
9.99026463841554,0.1,0.6,17.5366519005502,112.579481415576,17.5366519005502,112.579481415576
9.99026463841554,0.1,0.625,17.6057688422059,113.544493476593,17.6057688422059,114.789335871953
9.99026463841554,0.1,0.65,17.6653459160705,114.420697893639,17.6653459160705,122.202528866975
9.99026463841554,0.1,0.675,17.7152977754467,115.197080620056,17.7152977754467,128.929603328648
9.99026463841554,0.1,0.7,17.7524779735832,115.85080780079,17.7524779735832,134.834293331388
9.99026463841554,0.1,0.725,17.7776590254967,116.369924408385,17.7776590254967,139.800098179067
9.99026463841554,0.1,0.75,17.7886829437327,116.73268193191,17.7886829437327,143.68756301149
9.99026463841554,0.1,0.775,17.7874277663671,116.926695448667,17.7874277663671,146.38559456491
9.99026463841554,0.1,0.8,17.7730618061487,116.931075962069,17.7730618061487,147.749879663929
9.99026463841554,0.1,0.825,17.7487830989223,116.733688529218,17.7487830989223,147.677587017239
9.99026463841554,0.1,0.85,17.7154558844551,116.314110390459,17.7154558844551,146.017335493912
9.99026463841554,0.1,0.875,17.6777637017593,115.661367284601,17.6777637017593,142.678264316317
9.99026463841554,0.1,0.9,17.6386778475466,114.754799495378,17.6386778475466,137.498965402612
9.99026463841554,0.1,0.925,17.6044662779604,113.585817030396,17.6044662779604,130.405222641654
9.99026463841554,0.1,0.95,17.5806682094763,112.132343064617,17.5806682094763,121.221767799114
9.99026463841554,0.1,0.975,17.5751580180398,110.389761086166,17.5751580180398,110.389761086166
9.99026463841554,0.1,1,17.5965552926913,108.332767388743,17.5965552926913,108.332767388743
9.99026463841554,0.1,1.025,17.6543010744603,105.962638848351,17.6543010744603,105.962638848351
9.99026463841554,0.1,1.05,17.760587568474,103.248808020152,17.760587568474,103.248808020152
9.99026463841554,0.1,1.075,17.9263916446127,100.200627701289,17.9263916446127,100.200627701289
9.99026463841554,0.1,1.1,18.1677434859065,96.7811236991777,18.1677434859065,96.7811236991777
9.99026463841554,0.1,1.125,18.4993402075467,92.9921978225295,18.4993402075467,92.9921978225295
9.99026463841554,0.1,1.15,18.9429856544651,88.780892410179,18.9429856544651,99.1297165657905
9.99026463841554,0.1,1.175,17.3760718530711,75.0629856865031,17.3760718530711,234.180386870711
9.99026463841554,0.1,1.2,9.14081219273792,35.8927028970838,9.14081219273792,369.804611961591
9.99026463841554,0.1,1.225,1.11468589456718,3.89665942140756,1.11468589456718,192.18475548166
9.99026463841554,0.125,-0.25,0.00694226814309186,0.0124940418764527,0.0461030663694022,1.90541798403605
9.99026463841554,0.125,-0.225,0.919047029347192,8.16478954876652,0.919047029347192,160.623760296171
9.99026463841554,0.125,-0.2,8.19836031972433,67.2685149287367,8.19836031972433,358.524014857026
9.99026463841554,0.125,-0.175,16.7754510642614,128.311886308216,16.7754510642614,270.243859014322
9.99026463841554,0.125,-0.15,19.3891783784104,139.663210862242,19.3891783784104,240.337280031655
9.99026463841554,0.125,-0.125,19.8154412209958,135.736635198175,19.8154412209958,207.853909228508
9.99026463841554,0.125,-0.1,20.1211873518332,132.109591800926,20.1211873518332,178.252257969227
9.99026463841554,0.125,-0.075,20.3240491663661,128.897737491676,20.3240491663661,151.74114498049
9.99026463841554,0.125,-0.05,20.4418535614249,125.985490898575,20.4418535614249,127.980607242981
9.99026463841554,0.125,-0.025,20.4921737535176,123.444158198834,20.4921737535176,123.444158198834
9.99026463841554,0.125,0,20.4874918349531,121.186588617839,20.4874918349531,121.186588617839
9.99026463841554,0.125,0.025,20.4425602244092,119.266950829536,20.4425602244092,119.266950829536
9.99026463841554,0.125,0.05,20.3668367869367,117.611230178961,20.3668367869367,117.611230178961
9.99026463841554,0.125,0.075,20.2723883185153,116.260440976378,20.2723883185153,116.260440976378
9.99026463841554,0.125,0.1,20.1659484338589,115.151170415481,20.1659484338589,115.151170415481
9.99026463841554,0.125,0.125,20.0570832639048,114.314026702173,20.0570832639048,114.314026702173
9.99026463841554,0.125,0.15,19.9500877191802,113.693990770579,19.9500877191802,113.693990770579
9.99026463841554,0.125,0.175,19.8522532996385,113.313267100377,19.8522532996385,113.313267100377
9.99026463841554,0.125,0.2,19.7657358579754,113.123444160847,19.7657358579754,113.123444160847
9.99026463841554,0.125,0.225,19.6957913002684,113.139885903466,19.6957913002684,113.139885903466
9.99026463841554,0.125,0.25,19.6427296993607,113.31947771412,19.6427296993607,113.31947771412
9.99026463841554,0.125,0.275,19.6100263106021,113.671982112398,19.6100263106021,113.671982112398
9.99026463841554,0.125,0.3,19.5964295977127,114.158629989455,19.5964295977127,114.158629989455
9.99026463841554,0.125,0.325,19.6039032526905,114.78458297639,19.6039032526905,114.78458297639
9.99026463841554,0.125,0.35,19.6299119798319,115.514712317313,19.6299119798319,115.514712317313
9.99026463841554,0.125,0.375,19.6751895369666,116.350393903178,19.6751895369666,116.350393903178
9.99026463841554,0.125,0.4,19.7361922384349,117.259594325957,19.7361922384349,117.259594325957
9.99026463841554,0.125,0.425,19.8127163689752,118.240565582423,19.8127163689752,118.240565582423
9.99026463841554,0.125,0.45,19.9004855858171,119.263923404372,19.9004855858171,119.263923404372
9.99026463841554,0.125,0.475,19.9986595477884,120.325326595295,19.9986595477884,120.325326595295
9.99026463841554,0.125,0.5,20.1025066946597,121.397652028561,20.1025066946597,121.397652028561
9.99026463841554,0.125,0.525,20.2108558909716,122.474388887125,20.2108558909716,122.474388887125
9.99026463841554,0.125,0.55,20.3187997429809,123.530323908825,20.3187997429809,123.530323908825
9.99026463841554,0.125,0.575,20.4251430970145,124.557129399218,20.4251430970145,124.557129399218
9.99026463841554,0.125,0.6,20.5250841505302,125.531181866884,20.5250841505302,125.531181866884
9.99026463841554,0.125,0.625,20.6177074412292,126.442671306711,20.6177074412292,127.768048770496
9.99026463841554,0.125,0.65,20.6986013015411,127.269274636019,20.6986013015411,135.05154440485
9.99026463841554,0.125,0.675,20.7674271066407,128.000078708476,20.7674271066407,141.66879040264
9.99026463841554,0.125,0.7,20.8204537362092,128.613786140501,20.8204537362092,147.486690988764
9.99026463841554,0.125,0.725,20.8582066262664,129.09886555829,20.8582066262664,152.393153336062
9.99026463841554,0.125,0.75,20.8779356892376,129.434731516769,20.8779356892376,156.251807442622
9.99026463841554,0.125,0.775,20.8813030646802,129.609882902631,20.8813030646802,158.956056623874
9.99026463841554,0.125,0.8,20.8668549786046,129.603994041491,20.8668549786046,160.364533535591
9.99026463841554,0.125,0.825,20.8376407446847,129.406480741299,20.8376407446847,160.378968545355
9.99026463841554,0.125,0.85,20.7938373413995,128.996551504982,20.7938373413995,158.850678417073
9.99026463841554,0.125,0.875,20.7400987409949,128.365780677147,20.7400987409949,155.693469224768
9.99026463841554,0.125,0.9,20.6785898017023,127.491753707651,20.6785898017023,150.74817359126
9.99026463841554,0.125,0.925,20.6157419528839,126.369945516967,20.6157419528839,143.945590147104
9.99026463841554,0.125,0.95,20.5560896993117,124.974556053341,20.5560896993117,135.111799757872
9.99026463841554,0.125,0.975,20.5079638623828,123.307293158168,20.5079638623828,124.200708793827
9.99026463841554,0.125,1,20.4786734042181,121.336461227864,20.4786734042181,121.336461227864
9.99026463841554,0.125,1.025,20.4785326928241,119.072836646347,20.4785326928241,119.072836646347
9.99026463841554,0.125,1.05,20.517997190497,116.476016611526,20.517997190497,116.476016611526
9.99026463841554,0.125,1.075,20.6094688226393,113.56886442544,20.6094688226393,113.56886442544
9.99026463841554,0.125,1.1,20.7667295605688,110.300575449928,20.7667295605688,110.300575449928
9.99026463841554,0.125,1.125,21.0061402608134,106.692346558005,21.0061402608134,106.692346558005
9.99026463841554,0.125,1.15,21.3464901232609,102.672035788689,21.3464901232609,102.672035788689
9.99026463841554,0.125,1.175,19.4197209774562,87.6322591287383,19.4197209774562,268.415373810857
9.99026463841554,0.125,1.2,10.1252923173087,42.3945157514816,10.1252923173087,413.307613324683
9.99026463841554,0.125,1.225,1.22561251782529,4.71350447389208,1.22561251782529,211.281305511847
9.99026463841554,0.15,-0.25,0.00498944679134843,0.000134832517399899,0.0423149444840134,1.87883488069684
9.99026463841554,0.15,-0.225,1.12506881278707,8.49444586841557,1.12506881278707,196.6454276179
9.99026463841554,0.15,-0.2,9.92168951200729,70.4991453523896,9.92168951200729,428.872643613848
9.99026463841554,0.15,-0.175,20.0707243648969,134.949348434309,20.0707243648969,315.038901549889
9.99026463841554,0.15,-0.15,22.9832012668219,147.39742572644,22.9832012668219,243.119633295569
9.99026463841554,0.15,-0.125,23.314071663315,143.711159465306,23.314071663315,211.720534185571
9.99026463841554,0.15,-0.1,23.5321623462692,140.310578895233,23.5321623462692,183.111700548572
9.99026463841554,0.15,-0.075,23.6569976079225,137.296414793374,23.6569976079225,157.497276777953
9.99026463841554,0.15,-0.05,23.7043805533943,134.566203396862,23.7043805533943,134.566203396862
9.99026463841554,0.15,-0.025,23.693013886433,132.183977686803,23.693013886433,132.183977686803
9.99026463841554,0.15,0,23.633775368168,130.069700687661,23.633775368168,130.069700687661
9.99026463841554,0.15,0.025,23.5423489519545,128.274022541757,23.5423489519545,128.274022541757
9.99026463841554,0.15,0.05,23.4266853360276,126.726558910111,23.4266853360276,126.726558910111
9.99026463841554,0.15,0.075,23.2996276793488,125.467087621337,23.2996276793488,125.467087621337
9.99026463841554,0.15,0.1,23.1665084439184,124.433947367433,23.1665084439184,124.433947367433
9.99026463841554,0.15,0.125,23.0375336296794,123.657820332465,23.0375336296794,123.657820332465
9.99026463841554,0.15,0.15,22.9157088274544,123.084637123746,22.9157088274544,123.084637123746
9.99026463841554,0.15,0.175,22.8088356071796,122.737310170753,22.8088356071796,122.737310170753
9.99026463841554,0.15,0.2,22.7178897372452,122.568154619276,22.7178897372452,122.568154619276
9.99026463841554,0.15,0.225,22.6485138778318,122.593472999369,22.6485138778318,122.593472999369
9.99026463841554,0.15,0.25,22.5999411249814,122.770914956211,22.5999411249814,122.770914956211
9.99026463841554,0.15,0.275,22.575918955523,123.111206039821,22.575918955523,123.111206039821
9.99026463841554,0.15,0.3,22.574214440256,123.576469559841,22.574214440256,123.576469559841
9.99026463841554,0.15,0.325,22.5969598207942,124.172768734448,22.5969598207942,124.172768734448
9.99026463841554,0.15,0.35,22.6407260186116,124.86600216016,22.6407260186116,124.86600216016
9.99026463841554,0.15,0.375,22.7063233226375,125.658363858555,22.7063233226375,125.658363858555
9.99026463841554,0.15,0.4,22.7893937756339,126.518950670654,22.7893937756339,126.518950670654
9.99026463841554,0.15,0.425,22.8897293482171,127.446758138633,22.8897293482171,127.446758138633
9.99026463841554,0.15,0.45,23.0023108430248,128.413587839063,23.0023108430248,128.413587839063
9.99026463841554,0.15,0.475,23.1262225932609,129.415792380995,23.1262225932609,129.415792380995
9.99026463841554,0.15,0.5,23.256053702493,130.427440814927,23.256053702493,130.427440814927
9.99026463841554,0.15,0.525,23.3904948701448,131.442703062243,23.3904948701448,131.442703062243
9.99026463841554,0.15,0.55,23.5240155848301,132.437520629602,23.5240155848301,132.437520629602
9.99026463841554,0.15,0.575,23.6552264247156,133.404280847133,23.6552264247156,133.404280847133
9.99026463841554,0.15,0.6,23.7787526263386,134.320441597474,23.7787526263386,134.320441597474
9.99026463841554,0.15,0.625,23.8934342927657,135.176994957443,23.8934342927657,136.591075075164
9.99026463841554,0.15,0.65,23.9943328265902,135.952595376002,23.9943328265902,143.729012564362
9.99026463841554,0.15,0.675,24.0808208449932,136.637263964551,24.0808208449932,150.219980157701
9.99026463841554,0.15,0.7,24.148684530577,137.210550865469,24.148684530577,155.936116336448
9.99026463841554,0.15,0.725,24.1981223596527,137.662008834531,24.1981223596527,160.767437739322
9.99026463841554,0.15,0.75,24.2259460696154,137.971758394666,24.2259460696154,164.583438665259
9.99026463841554,0.15,0.775,24.2334589559337,138.129497981573,24.2334589559337,167.278885845649
9.99026463841554,0.15,0.8,24.2188151198582,138.115501948897,24.2188151198582,168.719123085614
9.99026463841554,0.15,0.825,24.1846794969642,137.920379180497,24.1846794969642,168.806171050173
9.99026463841554,0.15,0.85,24.1308846486799,137.523975377256,24.1308846486799,167.399159777104
9.99026463841554,0.15,0.875,24.0616812878269,136.918783050823,24.0616812878269,164.410735943634
9.99026463841554,0.15,0.9,23.9789381352867,136.083403260348,23.9789381352867,159.690921042343
9.99026463841554,0.15,0.925,23.8886719987425,135.013449000292,23.8886719987425,153.167550852992
9.99026463841554,0.15,0.95,23.7951671778728,133.685172375321,23.7951671778728,144.677476242203
9.99026463841554,0.15,0.975,23.706336588152,132.098785969347,23.706336588152,134.169673568262
9.99026463841554,0.15,1,23.6292764298468,130.226769777203,23.6292764298468,130.226769777203
9.99026463841554,0.15,1.025,23.5738862310611,128.075461165279,23.5738862310611,128.075461165279
9.99026463841554,0.15,1.05,23.5504375152797,125.612267099063,23.5504375152797,125.612267099063
9.99026463841554,0.15,1.075,23.5709231941737,122.850787900828,23.5709231941737,122.850787900828
9.99026463841554,0.15,1.1,23.6489816444874,119.753280699788,23.6489816444874,119.753280699788
9.99026463841554,0.15,1.125,23.8001819379393,116.325711044675,23.8001819379393,116.325711044675
9.99026463841554,0.15,1.15,24.0429317016216,112.514986492866,24.0429317016216,112.514986492866
9.99026463841554,0.15,1.175,21.7276719357468,96.5853336876765,21.7276719357468,306.422461494132
9.99026463841554,0.15,1.2,11.2452404010809,47.0484450223272,11.2452404010809,462.552876424078
9.99026463841554,0.15,1.225,1.3482220602491,5.25000647550044,1.3482220602491,233.268438945916
9.99026463841554,0.175,-0.25,0.00708156283439702,0.0207015610734506,0.038095190106106,1.83871814102359
9.99026463841554,0.175,-0.225,1.34229800794131,8.67051067975018,1.34229800794131,233.84120475455
9.99026463841554,0.175,-0.2,11.7093219489169,72.0715206633129,11.7093219489169,501.876461563549
9.99026463841554,0.175,-0.175,23.495168489262,138.280006397055,23.495168489262,361.915316339593
9.99026463841554,0.175,-0.15,26.7278171840319,151.402680378104,26.7278171840319,242.614421391591
9.99026463841554,0.175,-0.125,26.9697431647342,147.955859167576,26.9697431647342,212.285317930465
9.99026463841554,0.175,-0.1,27.1054429277516,144.778227612317,27.1054429277516,184.652523620933
9.99026463841554,0.175,-0.075,27.1575873267117,141.962523854885,27.1575873267117,159.922016137818
9.99026463841554,0.175,-0.05,27.13887537446,139.413338443358,27.13887537446,139.413338443358
9.99026463841554,0.175,-0.025,27.0700716662529,137.189949401641,27.0700716662529,137.189949401641
9.99026463841554,0.175,0,26.9596661649055,135.217569626554,26.9596661649055,135.217569626554
9.99026463841554,0.175,0.025,26.8249264563159,133.543140591955,26.8249264563159,133.543140591955
9.99026463841554,0.175,0.05,26.671812689516,132.101396485922,26.671812689516,132.101396485922
9.99026463841554,0.175,0.075,26.5143583344302,130.928813504474,26.5143583344302,130.928813504474
9.99026463841554,0.175,0.1,26.3562403818058,129.96868743092,26.3562403818058,129.96868743092
9.99026463841554,0.175,0.125,26.2085347346874,129.248655909209,26.2085347346874,129.248655909209
9.99026463841554,0.175,0.15,26.0728592367952,128.719337546791,26.0728592367952,128.719337546791
9.99026463841554,0.175,0.175,25.9576271941936,128.400889428679,25.9576271941936,128.400889428679
9.99026463841554,0.175,0.2,25.8626341210956,128.249991115027,25.8626341210956,128.249991115027
9.99026463841554,0.175,0.225,25.7939294005393,128.280526392006,25.7939294005393,128.280526392006
9.99026463841554,0.175,0.25,25.7497261408617,128.454171139456,25.7497261408617,128.454171139456
9.99026463841554,0.175,0.275,25.7340170634343,128.779582024196,25.7340170634343,128.779582024196
9.99026463841554,0.175,0.3,25.7436739677227,129.222578124976,25.7436739677227,129.222578124976
9.99026463841554,0.175,0.325,25.7809477686733,129.787485727141,25.7809477686733,129.787485727141
9.99026463841554,0.175,0.35,25.8416122297366,130.443587881728,25.8416122297366,130.443587881728
9.99026463841554,0.175,0.375,25.9264974642112,131.191639769919,25.9264974642112,131.191639769919
9.99026463841554,0.175,0.4,26.0305262148114,132.003836892163,26.0305262148114,132.003836892163
9.99026463841554,0.175,0.425,26.1534334002418,132.877997633891,26.1534334002418,132.877997633891
9.99026463841554,0.175,0.45,26.2895423502505,133.788766241624,26.2895423502505,133.788766241624
9.99026463841554,0.175,0.475,26.4378210174578,134.731550131665,26.4378210174578,134.731550131665
9.99026463841554,0.175,0.5,26.5922494415818,135.68303775575,26.5922494415818,135.68303775575
9.99026463841554,0.175,0.525,26.7513570802373,136.636667926318,26.7513570802373,136.636667926318
9.99026463841554,0.175,0.55,26.909040815424,137.570810906565,26.909040815424,137.570810906565
9.99026463841554,0.175,0.575,27.063718029636,138.47733138315,27.063718029636,138.47733138315
9.99026463841554,0.175,0.6,27.2094664800115,139.335951065807,27.2094664800115,139.335951065807
9.99026463841554,0.175,0.625,27.3449141878804,140.13735013127,27.3449141878804,141.640116052439
9.99026463841554,0.175,0.65,27.4645886295662,140.862290097373,27.4645886295662,148.617608512925
9.99026463841554,0.175,0.675,27.5676464866069,141.500695152772,27.5676464866069,154.968455462987
9.99026463841554,0.175,0.7,27.6493404607664,142.034045578385,27.6493404607664,160.568244350298
9.99026463841554,0.175,0.725,27.7096680253964,142.452017574644,27.7096680253964,165.311205574212
9.99026463841554,0.175,0.75,27.7448912535243,142.736430369697,27.7448912535243,169.070306160513
9.99026463841554,0.175,0.775,27.7561518219035,142.877342157503,27.7561518219035,171.744460143839
9.99026463841554,0.175,0.8,27.7410151947276,142.856405069752,27.7410151947276,173.202533704225
9.99026463841554,0.175,0.825,27.7020565719357,142.664867435797,27.7020565719357,173.350515281695
9.99026463841554,0.175,0.85,27.638449025469,142.283506467355,27.638449025469,172.051134568992
9.99026463841554,0.175,0.875,27.5544689349068,141.705820633552,27.5544689349068,169.220707666451
9.99026463841554,0.175,0.9,27.4512110482215,140.910731806242,27.4512110482215,164.712946702303
9.99026463841554,0.175,0.925,27.3348904794635,139.895367272949,27.3348904794635,158.458990247144
9.99026463841554,0.175,0.95,27.2088461770451,138.635493299593,27.2088461770451,150.299411679406
9.99026463841554,0.175,0.975,27.0814328442212,137.133552426052,27.0814328442212,140.186227091925
9.99026463841554,0.175,1,26.9585611039616,135.36054819322,26.9585611039616,135.36054819322
9.99026463841554,0.175,1.025,26.8508933820669,133.32603768745,26.8508933820669,133.32603768745
9.99026463841554,0.175,1.05,26.7672109833412,130.994857274663,26.7672109833412,130.994857274663
9.99026463841554,0.175,1.075,26.7206556812678,128.385038356561,26.7206556812678,128.385038356561
9.99026463841554,0.175,1.1,26.7230477428917,125.455233695785,26.7230477428917,125.455233695785
9.99026463841554,0.175,1.125,26.7911463307358,122.218120264032,26.7911463307358,122.218120264032
9.99026463841554,0.175,1.15,26.9409840406015,118.616770101908,26.9409840406015,118.616770101908
9.99026463841554,0.175,1.175,24.221261124177,102.225084952828,24.221261124177,346.900461705496
9.99026463841554,0.175,1.2,12.463692578689,50.0312672865448,12.463692578689,515.665902149256
9.99026463841554,0.175,1.225,1.4866365647106,5.62876941504506,1.4866365647106,257.226233370806
9.99026463841554,0.2,-0.25,0.00578422986439527,-0.00225907784674416,0.0343675186956947,1.79161667533193
9.99026463841554,0.2,-0.225,1.55676292691513,8.60755505897861,1.55676292691513,271.353420997455
9.99026463841554,0.2,-0.2,13.5118041681276,72.0107567623864,13.5118041681276,575.805377342591
9.99026463841554,0.2,-0.175,26.9584238584233,138.43494379882,26.9584238584233,409.679288270193
9.99026463841554,0.2,-0.15,30.523871332614,151.855974641037,30.523871332614,238.991054187202
9.99026463841554,0.2,-0.125,30.6823422967109,148.63993523775,30.6823422967109,209.712066363789
9.99026463841554,0.2,-0.1,30.7415591938589,145.687453535632,30.7415591938589,183.04620284521
9.99026463841554,0.2,-0.075,30.7255628532205,143.063143354158,30.7255628532205,159.18198959742
9.99026463841554,0.2,-0.05,30.6454849536796,140.695238920359,30.6454849536796,140.695238920359
9.99026463841554,0.2,-0.025,30.5229111001301,138.625149034147,30.5229111001301,138.625149034147
9.99026463841554,0.2,0,30.3650478251609,136.79429316366,30.3650478251609,136.79429316366
9.99026463841554,0.2,0.025,30.1898729042417,135.237652891232,30.1898729042417,135.237652891232
9.99026463841554,0.2,0.05,30.0021155021137,133.901304073827,30.0021155021137,133.901304073827
9.99026463841554,0.2,0.075,29.8164099168205,132.813738460302,29.8164099168205,132.813738460302
9.99026463841554,0.2,0.1,29.6352770194423,131.926270136963,29.6352770194423,131.926270136963
9.99026463841554,0.2,0.125,29.4702863595172,131.261250214837,29.4702863595172,131.261250214837
9.99026463841554,0.2,0.15,29.3219867274196,130.775160767159,29.3219867274196,130.775160767159
9.99026463841554,0.2,0.175,29.19917841293,130.484669780503,29.19917841293,130.484669780503
9.99026463841554,0.2,0.2,29.1006766824096,130.350952023684,29.1006766824096,130.350952023684
9.99026463841554,0.2,0.225,29.032814781194,130.385588305103,29.032814781194,130.385588305103
9.99026463841554,0.2,0.25,28.9929112419169,130.553872681595,28.9929112419169,130.553872681595
9.99026463841554,0.2,0.275,28.9851459466872,130.862945707051,28.9851459466872,130.862945707051
9.99026463841554,0.2,0.3,29.0055764076183,131.281664393466,29.0055764076183,131.281664393466
9.99026463841554,0.2,0.325,29.0565525227896,131.813371979288,29.0565525227896,131.813371979288
9.99026463841554,0.2,0.35,29.133107704277,132.429985895423,29.133107704277,132.429985895423
9.99026463841554,0.2,0.375,29.2360923086632,133.131651731625,29.2360923086632,133.131651731625
9.99026463841554,0.2,0.4,29.3597559147015,133.892901139253,29.3597559147015,133.892901139253
9.99026463841554,0.2,0.425,29.5037842338897,134.711216476912,29.5037842338897,134.711216476912
9.99026463841554,0.2,0.45,29.6618877842618,135.563345302502,29.6618877842618,135.563345302502
9.99026463841554,0.2,0.475,29.8329243381924,136.444571382315,29.8329243381924,136.444571382315
9.99026463841554,0.2,0.5,30.01031484973,137.333499226709,30.01031484973,137.333499226709
9.99026463841554,0.2,0.525,30.192425088181,138.223620283578,30.192425088181,138.223620283578
9.99026463841554,0.2,0.55,30.3726405336452,139.095071192243,30.3726405336452,139.095071192243
9.99026463841554,0.2,0.575,30.54916800711,139.939922363699,30.54916800711,139.939922363699
9.99026463841554,0.2,0.6,30.7156164946006,140.73954727367,30.7156164946006,140.73954727367
9.99026463841554,0.2,0.625,30.8703627585933,141.484960188952,30.8703627585933,143.097936749448
9.99026463841554,0.2,0.65,31.0075043492081,142.158495459089,31.0075043492081,149.901362676543
9.99026463841554,0.2,0.675,31.1259120371579,142.750496881544,31.1259120371579,156.09804226978
9.99026463841554,0.2,0.7,31.2204449096825,143.243982082768,31.2204449096825,161.568551200414
9.99026463841554,0.2,0.725,31.2907859538869,143.629054721375,31.2907859538869,166.209609412401
9.99026463841554,0.2,0.75,31.3328383099844,143.889104968671,31.3328383099844,169.899672120979
9.99026463841554,0.2,0.775,31.3474067828293,144.014496295182,31.3474067828293,172.539528017244
9.99026463841554,0.2,0.8,31.331731284933,143.988610872783,31.331731284933,174.004222628135
9.99026463841554,0.2,0.825,31.2880342766097,143.802672350068,31.2880342766097,174.200722576522
9.99026463841554,0.2,0.85,31.2151950353094,143.439569450123,31.2151950353094,172.998865159326
9.99026463841554,0.2,0.875,31.1171286051238,142.892118739926,31.1171286051238,170.314706577936
9.99026463841554,0.2,0.9,30.9946650829655,142.142100199567,30.9946650829655,166.010271053493
9.99026463841554,0.2,0.925,30.8536580040667,141.18480001803,30.8536580040667,160.01482045181
9.99026463841554,0.2,0.95,30.6972065027581,140.000145178489,30.6972065027581,152.178716758395
9.99026463841554,0.2,0.975,30.5333122341694,138.586856732458,30.5333122341694,142.450142132203
9.99026463841554,0.2,1,30.3676640763161,136.922184838951,30.3676640763161,136.922184838951
9.99026463841554,0.2,1.025,30.2105863222041,135.009147838068,30.2105863222041,135.009147838068
9.99026463841554,0.2,1.05,30.0706558276343,132.821880481873,30.0706558276343,132.821880481873
9.99026463841554,0.2,1.075,29.9606881503751,130.367957873683,29.9606881503751,130.367957873683
9.99026463841554,0.2,1.1,29.892342700385,127.619321629286,29.892342700385,127.619321629286
9.99026463841554,0.2,1.125,29.881713376054,124.574310999923,29.881713376054,124.574310999923
9.99026463841554,0.2,1.15,29.9444789228293,121.194684981798,29.9444789228293,121.194684981798
9.99026463841554,0.2,1.175,26.8128266235589,104.720381207067,26.8128266235589,388.668179974585
9.99026463841554,0.2,1.2,13.7334978698163,51.4066152185401,13.7334978698163,570.952071198966
9.99026463841554,0.2,1.225,1.62787831817783,5.77719030741959,1.62787831817783,282.346698401476
9.99026463841554,0.225,-0.25,0.0070900644054314,0.00180637745491498,0.030763205972099,1.74385515652731
9.99026463841554,0.225,-0.225,1.77144859959902,8.41365480072502,1.77144859959902,308.424510901063
9.99026463841554,0.225,-0.2,15.2978373382327,70.5223035167464,15.2978373382327,649.061804923833
9.99026463841554,0.225,-0.175,30.3930765645082,135.74597965163,30.3930765645082,457.218565821317
9.99026463841554,0.225,-0.15,34.2937701446015,149.101863105461,34.2937701446015,232.559739047243
9.99026463841554,0.225,-0.125,34.3748839191369,146.116743038871,34.3748839191369,204.318049200822
9.99026463841554,0.225,-0.1,34.3629292569068,143.38462093967,34.3629292569068,178.605016250546
9.99026463841554,0.225,-0.075,34.2838494063958,140.951844254879,34.2838494063958,155.595118343254
9.99026463841554,0.225,-0.05,34.1467226899044,138.762386964202,34.1467226899044,138.762386964202
9.99026463841554,0.225,-0.025,33.9744021261409,136.844925261572,33.9744021261409,136.844925261572
9.99026463841554,0.225,0,33.7724361098317,135.153130962882,33.7724361098317,135.153130962882
9.99026463841554,0.225,0.025,33.5598451943791,133.712188464107,33.5598451943791,133.712188464107
9.99026463841554,0.225,0.05,33.339894720637,132.47851207511,33.339894720637,132.47851207511
9.99026463841554,0.225,0.075,33.1280377383368,131.472776790645,33.1280377383368,131.472776790645
9.99026463841554,0.225,0.1,32.9255263996088,130.655123818839,32.9255263996088,130.655123818839
9.99026463841554,0.225,0.125,32.7445439392179,130.041532721763,32.7445439392179,130.041532721763
9.99026463841554,0.225,0.15,32.5845452816743,129.596060642268,32.5845452816743,129.596060642268
9.99026463841554,0.225,0.175,32.4547645602894,129.330146814769,32.4547645602894,129.330146814769
9.99026463841554,0.225,0.2,32.3530697433019,129.211498807806,32.3530697433019,129.211498807806
9.99026463841554,0.225,0.225,32.2860762822772,129.247417646506,32.2860762822772,129.247417646506
9.99026463841554,0.225,0.25,32.2502749788697,129.40885929038,32.2502749788697,129.40885929038
9.99026463841554,0.225,0.275,32.2500033303572,129.699484524113,32.2500033303572,129.699484524113
9.99026463841554,0.225,0.3,32.280587607544,130.093081838653,32.280587607544,130.093081838653
9.99026463841554,0.225,0.325,32.3444348684553,130.590187091716,32.3444348684553,130.590187091716
9.99026463841554,0.225,0.35,32.4359248268573,131.167035866119,32.4359248268573,131.167035866119
9.99026463841554,0.225,0.375,32.5558852273932,131.821527381779,32.5558852273932,131.821527381779
9.99026463841554,0.225,0.4,32.6979740223635,132.531999097609,32.6979740223635,132.531999097609
9.99026463841554,0.225,0.425,32.8617919076068,133.294153401296,32.8617919076068,133.294153401296
9.99026463841554,0.225,0.45,33.0405069898461,134.08812177897,33.0405069898461,134.08812177897
9.99026463841554,0.225,0.475,33.2328442161776,134.907797177824,33.2328442161776,134.907797177824
9.99026463841554,0.225,0.5,33.4317202947493,135.734828949242,33.4317202947493,135.734828949242
9.99026463841554,0.225,0.525,33.6353330052934,136.561645362674,33.6353330052934,136.561645362674
9.99026463841554,0.225,0.55,33.8365918070883,137.371163300231,33.8365918070883,137.371163300231
9.99026463841554,0.225,0.575,34.0335120830081,138.154667290435,34.0335120830081,138.154667290435
9.99026463841554,0.225,0.6,34.2192455134595,138.896108738834,34.2192455134595,138.896108738834
9.99026463841554,0.225,0.625,34.3919658583429,139.58594776894,34.3919658583429,141.322638144499
9.99026463841554,0.225,0.65,34.5453221749509,140.208939147588,34.5453221749509,147.939278782447
9.99026463841554,0.225,0.675,34.6779838100639,140.755058430315,34.6779838100639,153.969939124826
9.99026463841554,0.225,0.7,34.784358796335,141.209609927062,34.784358796335,159.298728443485
9.99026463841554,0.225,0.725,34.8639457956586,141.562468570641,34.8639457956586,163.826524315966
9.99026463841554,0.225,0.75,34.9121801748243,141.799180617135,34.9121801748243,167.435365705355
9.99026463841554,0.225,0.775,34.9297186901082,141.909978698738,34.9297186901082,170.030085518214
9.99026463841554,0.225,0.8,34.9132984182146,141.880256104575,34.9132984182146,171.489424487822
9.99026463841554,0.225,0.825,34.8650543718944,141.7011740958,34.8650543718944,171.724146027466
9.99026463841554,0.225,0.85,34.7833040940754,141.357457897975,34.7833040940754,170.607984741795
9.99026463841554,0.225,0.875,34.6719666664587,140.841917732873,34.6719666664587,168.060368661117
9.99026463841554,0.225,0.9,34.5312213942395,140.137950661168,34.5312213942395,163.947547405886
9.99026463841554,0.225,0.925,34.3670553404805,139.240899249513,34.3670553404805,158.20150993076
9.99026463841554,0.225,0.95,34.1817918077538,138.132033323278,34.1817918077538,150.677323625559
9.99026463841554,0.225,0.975,33.9837387725778,136.81022528003,33.9837387725778,141.325016436856
9.99026463841554,0.225,1,33.7776455565545,135.253753472911,33.7776455565545,135.253753472911
9.99026463841554,0.225,1.025,33.574357521465,133.465955437044,33.574357521465,133.465955437044
9.99026463841554,0.225,1.05,33.3813218778671,131.421670826527,33.3813218778671,131.421670826527
9.99026463841554,0.225,1.075,33.212112299612,129.129042488738,33.212112299612,129.129042488738
9.99026463841554,0.225,1.1,33.0770831948835,126.560423240938,33.0770831948835,126.560423240938
9.99026463841554,0.225,1.125,32.9929909419124,123.716053546213,32.9929909419124,123.716053546213
9.99026463841554,0.225,1.15,32.9738720757853,120.559324033418,32.9738720757853,120.559324033418
9.99026463841554,0.225,1.175,29.4334643264977,104.369107537373,29.4334643264977,430.602253442599
9.99026463841554,0.225,1.2,15.0219877716232,51.3474829717778,15.0219877716232,626.799190386212
9.99026463841554,0.225,1.225,1.77423360784044,5.78811666600017,1.77423360784044,307.843590550255
9.99026463841554,0.25,-0.25,0.00573518271364671,-0.0213154102541121,0.0278045725408647,1.69740414737137
9.99026463841554,0.25,-0.225,1.97600874768868,8.03427793837239,1.97600874768868,344.329564713554
9.99026463841554,0.25,-0.2,17.0266003493648,67.6633909914668,17.0266003493648,720.167492516993
9.99026463841554,0.25,-0.175,33.7235348999937,130.380838517957,33.7235348999937,503.509473546428
9.99026463841554,0.25,-0.15,37.9540652180261,143.348136928725,37.9540652180261,223.51389150205
9.99026463841554,0.25,-0.125,37.9632498116893,140.589296313672,37.9632498116893,196.294112687618
9.99026463841554,0.25,-0.1,37.8858496276653,138.077094424488,37.8858496276653,171.524509786174
9.99026463841554,0.25,-0.075,37.7481839721135,135.831282984227,37.7481839721135,149.354238871599
9.99026463841554,0.25,-0.05,37.558620156762,133.819117606585,37.558620156762,133.819117606585
9.99026463841554,0.25,-0.025,37.3401456335663,132.050340732267,37.3401456335663,132.050340732267
9.99026463841554,0.25,0,37.097679778029,130.496363974086,37.097679778029,130.496363974086
9.99026463841554,0.25,0.025,36.8504358094991,129.168309287395,36.8504358094991,129.168309287395
9.99026463841554,0.25,0.05,36.6009832027359,128.03629227637,36.6009832027359,128.03629227637
9.99026463841554,0.25,0.075,36.3649742312425,127.110590919401,36.3649742312425,127.110590919401
9.99026463841554,0.25,0.1,36.1429484218912,126.361900396491,36.1429484218912,126.361900396491
9.99026463841554,0.25,0.125,35.9472650949668,125.798548387809,35.9472650949668,125.798548387809
9.99026463841554,0.25,0.15,35.7766818657665,125.392810354079,35.7766818657665,125.392810354079
9.99026463841554,0.25,0.175,35.6405665262068,125.150507735613,35.6405665262068,125.150507735613
9.99026463841554,0.25,0.2,35.5361220463637,125.045869711904,35.5361220463637,125.045869711904
9.99026463841554,0.25,0.225,35.4700453917595,125.082079953858,35.4700453917595,125.082079953858
9.99026463841554,0.25,0.25,35.4382029879704,125.235380347093,35.4382029879704,125.235380347093
9.99026463841554,0.25,0.275,35.4449583531133,125.506424508986,35.4449583531133,125.506424508986
9.99026463841554,0.25,0.3,35.4850572249261,125.873373903629,35.4850572249261,125.873373903629
9.99026463841554,0.25,0.325,35.5608780180281,126.33458582027,35.5608780180281,126.33458582027
9.99026463841554,0.25,0.35,35.6662640272611,126.869981730969,35.6662640272611,126.869981730969
9.99026463841554,0.25,0.375,35.8019629152712,127.475907920702,35.8019629152712,127.475907920702
9.99026463841554,0.25,0.4,35.9611389061592,128.133862437862,35.9611389061592,128.133862437862
9.99026463841554,0.25,0.425,36.1432654799498,128.838472992707,36.1432654799498,128.838472992707
9.99026463841554,0.25,0.45,36.3410573877223,129.572627803276,36.3410573877223,129.572627803276
9.99026463841554,0.25,0.475,36.5530697886727,130.329514641227,36.5530697886727,130.329514641227
9.99026463841554,0.25,0.5,36.7718037804275,131.093233073261,36.7718037804275,131.093233073261
9.99026463841554,0.25,0.525,36.9952492051808,131.855791868444,36.9952492051808,131.855791868444
9.99026463841554,0.25,0.55,37.215935177823,132.602335152294,37.215935177823,132.602335152294
9.99026463841554,0.25,0.575,37.4316351563159,133.323941740162,37.4316351563159,133.323941740162
9.99026463841554,0.25,0.6,37.6351537206274,134.00664361521,37.6351537206274,134.00664361521
9.99026463841554,0.25,0.625,37.8243926022792,134.640835771597,37.8243926022792,136.526115462953
9.99026463841554,0.25,0.65,37.9926855467669,135.213281945528,37.9926855467669,142.944554469453
9.99026463841554,0.25,0.675,38.1384033539712,135.713945587895,38.1384033539712,148.797438444413
9.99026463841554,0.25,0.7,38.2556695655411,136.130151113756,38.2556695655411,153.973582615789
9.99026463841554,0.25,0.725,38.3436610685882,136.451699971279,38.3436610685882,158.376709047468
9.99026463841554,0.25,0.75,38.397558899342,136.666274203038,38.397558899342,161.893933429013
9.99026463841554,0.25,0.775,38.4176779480925,136.763817061696,38.4176779480925,164.432458819049
9.99026463841554,0.25,0.8,38.4005305646628,136.732118849795,38.4005305646628,165.8766314648
9.99026463841554,0.25,0.825,38.3478930925016,136.561624184674,38.3478930925016,166.138884321575
9.99026463841554,0.25,0.85,38.2578872439432,136.239925073766,38.2578872439432,165.099291829473
9.99026463841554,0.25,0.875,38.1340603787928,135.758398339781,38.1340603787928,162.677956623266
9.99026463841554,0.25,0.9,37.9764236815501,135.104069912287,37.9764236815501,158.748465063232
9.99026463841554,0.25,0.925,37.7905836954837,134.269744199283,37.7905836954837,153.242106448653
9.99026463841554,0.25,0.95,37.5787214580734,133.241471018737,37.5787214580734,146.022602190091
9.99026463841554,0.25,0.975,37.3487597562589,132.013990647531,37.3487597562589,137.037440419505
9.99026463841554,0.25,1,37.1053293308514,130.571990367683,37.1053293308514,130.571990367683
9.99026463841554,0.25,1.025,36.8588876962139,128.912533481096,36.8588876962139,128.912533481096
9.99026463841554,0.25,1.05,36.6167931960097,127.018982495984,36.6167931960097,127.018982495984
9.99026463841554,0.25,1.075,36.3922214137156,124.890574506246,36.3922214137156,124.890574506246
9.99026463841554,0.25,1.1,36.1955013711983,122.51064000315,36.1955013711983,122.51064000315
9.99026463841554,0.25,1.125,36.0426780893731,119.868736073752,36.0426780893731,119.868736073752
9.99026463841554,0.25,1.15,35.9476630115077,116.942980429196,35.9476630115077,116.942980429196
9.99026463841554,0.25,1.175,32.0092121306892,101.359817231946,32.0092121306892,471.692427085218
9.99026463841554,0.25,1.2,16.2896320551962,49.9309995269815,16.2896320551962,681.752984176772
9.99026463841554,0.25,1.225,1.91584302272189,5.61445904785437,1.91584302272189,333.01988219099
9.99026463841554,0.275,-0.25,0.00614727239193408,-0.0205203213103623,0.0253193957140533,1.65541696027667
9.99026463841554,0.275,-0.225,2.17216971014353,7.54732696185784,2.17216971014353,378.4279472908
9.99026463841554,0.275,-0.2,18.6710138673559,63.6159904731794,18.6710138673559,787.778229823816
9.99026463841554,0.275,-0.175,36.8922895789891,122.648272697491,36.8922895789891,547.618904270696
9.99026463841554,0.275,-0.15,41.4388392756834,134.924283337229,41.4388392756834,212.147808992846
9.99026463841554,0.275,-0.125,41.3820103357495,132.3925295911,41.3820103357495,185.939501005147
9.99026463841554,0.275,-0.1,41.2444101016005,130.095139133465,41.2444101016005,162.101052984551
9.99026463841554,0.275,-0.075,41.0530330085237,128.036258335487,41.0530330085237,140.759831059055
9.99026463841554,0.275,-0.05,40.8152709379305,126.197677927472,40.8152709379305,126.197677927472
9.99026463841554,0.275,-0.025,40.5545004035232,124.57677314693,40.5545004035232,124.57677314693
9.99026463841554,0.275,0,40.274812566645,123.157521360177,40.274812566645,123.157521360177
9.99026463841554,0.275,0.025,39.995803245406,121.940633723175,39.995803245406,121.940633723175
9.99026463841554,0.275,0.05,39.7192307762236,120.907392854303,39.7192307762236,120.907392854303
9.99026463841554,0.275,0.075,39.4610699339454,120.05932345328,39.4610699339454,120.05932345328
9.99026463841554,0.275,0.1,39.2211045932334,119.376910886733,39.2211045932334,119.376910886733
9.99026463841554,0.275,0.125,39.0119349547002,118.861141879057,39.0119349547002,118.861141879057
9.99026463841554,0.275,0.15,38.8316323183654,118.492803314012,38.8316323183654,118.492803314012
9.99026463841554,0.275,0.175,38.6897182369999,118.271599757496,38.6897182369999,118.271599757496
9.99026463841554,0.275,0.2,38.582777584009,118.179132526236,38.582777584009,118.179132526236
9.99026463841554,0.275,0.225,38.5175791965395,118.213535542482,38.5175791965395,118.213535542482
9.99026463841554,0.275,0.25,38.4894325384907,118.357429647276,38.4894325384907,118.357429647276
9.99026463841554,0.275,0.275,38.50270118369,118.607343805861,38.50270118369,118.607343805861
9.99026463841554,0.275,0.3,38.5516261896035,118.946964573006,38.5516261896035,118.946964573006
9.99026463841554,0.275,0.325,38.6385258459126,119.371316399453,38.6385258459126,119.371316399453
9.99026463841554,0.275,0.35,38.756782303343,119.86512076632,38.756782303343,119.86512076632
9.99026463841554,0.275,0.375,38.9070343578798,120.422059317805,38.9070343578798,120.422059317805
9.99026463841554,0.275,0.4,39.0820206771811,121.02782372942,39.0820206771811,121.02782372942
9.99026463841554,0.275,0.425,39.2810676119404,121.674933961594,39.2810676119404,121.674933961594
9.99026463841554,0.275,0.45,39.4964929103133,122.349975340889,39.4964929103133,122.349975340889
9.99026463841554,0.275,0.475,39.7266757353168,123.044487072283,39.7266757353168,123.044487072283
9.99026463841554,0.275,0.5,39.9637424699036,123.74587063448,39.9637424699036,123.74587063448
9.99026463841554,0.275,0.525,40.2054866739032,124.444860171779,40.2054866739032,124.444860171779
9.99026463841554,0.275,0.55,40.4440792430505,125.129598082314,40.4440792430505,125.129598082314
9.99026463841554,0.275,0.575,40.6770852970697,125.790186541577,40.6770852970697,125.790186541577
9.99026463841554,0.275,0.6,40.89696192286,126.415431658372,40.89696192286,126.415431658372
9.99026463841554,0.275,0.625,41.1013988571045,126.994979326597,41.1013988571045,129.046773829664
9.99026463841554,0.275,0.65,41.2833867090347,127.518208445202,41.2833867090347,135.256331962891
9.99026463841554,0.275,0.675,41.4410897268303,127.974493417504,41.4410897268303,140.921448747955
9.99026463841554,0.275,0.7,41.5682849545524,128.353664520837,41.5682849545524,145.934490899359
9.99026463841554,0.275,0.725,41.6639585858827,128.645029377288,41.6639585858827,150.203326058659
9.99026463841554,0.275,0.75,41.72293198488,128.838700569021,41.72293198488,153.618664729773
9.99026463841554,0.275,0.775,41.7453577223192,128.924162335203,41.7453577223192,156.091746349122
9.99026463841554,0.275,0.8,41.727362773996,128.891578662825,41.727362773996,157.51062286426
9.99026463841554,0.275,0.825,41.6706050266768,128.730917335291,41.6706050266768,157.791528652979
9.99026463841554,0.275,0.85,41.5727794636305,128.432090187314,41.5727794636305,156.818461912721
9.99026463841554,0.275,0.875,41.4373779235523,127.985939893069,41.4373779235523,154.514903853869
9.99026463841554,0.275,0.9,41.2639247369826,127.381745855707,41.2639247369826,150.758751127762
9.99026463841554,0.275,0.925,41.0580563121152,126.611703723232,41.0580563121152,145.483963627092
9.99026463841554,0.275,0.95,40.821385875108,125.664022643108,40.821385875108,138.559219077136
9.99026463841554,0.275,0.975,40.5619754641457,124.532780565877,40.5619754641457,129.933544783773
9.99026463841554,0.275,1,40.2837870989955,123.204686705034,40.2837870989955,123.204686705034
9.99026463841554,0.275,1.025,39.997547715425,121.676174562774,39.997547715425,121.676174562774
9.99026463841554,0.275,1.05,39.7098386249916,119.932394349324,39.7098386249916,119.932394349324
9.99026463841554,0.275,1.075,39.434238952636,117.97217231087,39.434238952636,117.97217231087
9.99026463841554,0.275,1.1,39.1802200154742,115.780192811674,39.1802200154742,115.780192811674
9.99026463841554,0.275,1.125,38.9640778175954,113.34715387043,38.9640778175954,113.34715387043
9.99026463841554,0.275,1.15,38.7986893482458,110.653425580496,38.7986893482458,110.653425580496
9.99026463841554,0.275,1.175,34.4816394427633,95.9813340875944,34.4816394427633,510.997001422601
9.99026463841554,0.275,1.2,17.5085346211825,47.321897994263,17.5085346211825,734.462477887617
9.99026463841554,0.275,1.225,2.05392076818153,5.32667699725383,2.05392076818153,357.218412632145
9.99026463841554,0.3,-0.25,0.00463651683265038,-0.035961815014342,0.0234700793919106,1.61619202999787
9.99026463841554,0.3,-0.225,2.35224986169371,6.91618323080644,2.35224986169371,410.125090196036
9.99026463841554,0.3,-0.2,20.1982113891554,58.4574829106507,20.1982113891554,850.675935076981
9.99026463841554,0.3,-0.175,39.837900630896,112.740455634186,39.837900630896,588.701168420661
9.99026463841554,0.3,-0.15,44.6800105011795,124.059775925496,44.6800105011795,198.671646995695
9.99026463841554,0.3,-0.125,44.5625919545935,121.752621273886,44.5625919545935,173.463099069738
9.99026463841554,0.3,-0.1,44.3703048633284,119.668566675298,44.3703048633284,150.546466104572
9.99026463841554,0.3,-0.075,44.1296740333079,117.793495479834,44.1296740333079,130.022150142082
9.99026463841554,0.3,-0.05,43.8481629333503,116.126642953467,43.8481629333503,116.126642953467
9.99026463841554,0.3,-0.025,43.5486223951278,114.65071304777,43.5486223951278,114.65071304777
9.99026463841554,0.3,0,43.235177600514,113.364484167052,43.235177600514,113.364484167052
9.99026463841554,0.3,0.025,42.9270718559634,112.256552815373,42.9270718559634,112.256552815373
9.99026463841554,0.3,0.05,42.6259436097586,111.320736011739,42.6259436097586,111.320736011739
9.99026463841554,0.3,0.075,42.3475175670565,110.548789054374,42.3475175670565,110.548789054374
9.99026463841554,0.3,0.1,42.0913598252155,109.931586444634,42.0913598252155,109.931586444634
9.99026463841554,0.3,0.125,41.8698773566776,109.462375349525,41.8698773566776,109.462375349525
9.99026463841554,0.3,0.15,41.6808673173956,109.130493833181,41.6808673173956,109.130493833181
9.99026463841554,0.3,0.175,41.5336829208417,108.92960270055,41.5336829208417,108.92960270055
9.99026463841554,0.3,0.2,41.4246059207348,108.848355554506,41.4246059207348,108.848355554506
9.99026463841554,0.3,0.225,41.360241545895,108.880224918379,41.360241545895,108.880224918379
9.99026463841554,0.3,0.25,41.335585061262,109.01368437335,41.335585061262,109.01368437335
9.99026463841554,0.3,0.275,41.354828875951,109.241711851394,41.354828875951,109.241711851394
9.99026463841554,0.3,0.3,41.4119003562002,109.55289250437,41.4119003562002,109.55289250437
9.99026463841554,0.3,0.325,41.5089320665064,109.939583574028,41.5089320665064,109.939583574028
9.99026463841554,0.3,0.35,41.6390004730363,110.390647814531,41.6390004730363,110.390647814531
9.99026463841554,0.3,0.375,41.8025404576054,110.89779872191,41.8025404576054,110.89779872191
9.99026463841554,0.3,0.4,41.9919979071695,111.450270564184,41.9919979071695,111.450270564184
9.99026463841554,0.3,0.425,42.2064754591868,112.039164568007,42.2064754591868,112.039164568007
9.99026463841554,0.3,0.45,42.4380142975453,112.654140669883,42.4380142975453,112.654140669883
9.99026463841554,0.3,0.475,42.6847495905039,113.285746555992,42.6847495905039,113.285746555992
9.99026463841554,0.3,0.5,42.9385498205933,113.924101543137,42.9385498205933,113.924101543137
9.99026463841554,0.3,0.525,43.1969443671189,114.559272397899,43.1969443671189,114.559272397899
9.99026463841554,0.3,0.55,43.4518669641923,115.181860925764,43.4518669641923,115.181860925764
9.99026463841554,0.3,0.575,43.7005986828759,115.781533190069,43.7005986828759,115.781533190069
9.99026463841554,0.3,0.6,43.9353821661981,116.349387376419,43.9353821661981,116.349387376419
9.99026463841554,0.3,0.625,44.1536034927744,116.874772689288,44.1536034927744,119.116285321054
9.99026463841554,0.3,0.65,44.3480635071439,117.349282601051,44.3480635071439,125.107592246441
9.99026463841554,0.3,0.675,44.5166031560205,117.762034394332,44.5166031560205,130.575275622847
9.99026463841554,0.3,0.7,44.6528362935751,118.105091256234,44.6528362935751,135.416175403651
9.99026463841554,0.3,0.725,44.7554057264397,118.367426282095,44.7554057264397,139.541279381773
9.99026463841554,0.3,0.75,44.8189979601862,118.54151381632,44.8189979601862,142.846034913645
9.99026463841554,0.3,0.775,44.8434013400914,118.616282346266,44.8434013400914,145.244451201686
9.99026463841554,0.3,0.8,44.8246378803643,118.584521130988,44.8246378803643,146.629702456625
9.99026463841554,0.3,0.825,44.7639796485214,118.435240554031,44.7639796485214,146.920265979882
9.99026463841554,0.3,0.85,44.6590478423887,118.16140935659,44.6590478423887,146.005813705952
9.99026463841554,0.3,0.875,44.5129265149942,117.752287350163,44.5129265149942,143.811295599825
9.99026463841554,0.3,0.9,44.3250981871764,117.200850421566,44.3250981871764,140.221067331627
9.99026463841554,0.3,0.925,44.100769833021,116.496820777938,44.100769833021,135.169420643073
9.99026463841554,0.3,0.95,43.8415450299362,115.632987237234,43.8415450299362,128.532617118408
9.99026463841554,0.3,0.975,43.5550358434734,114.599778477942,43.5550358434734,120.2583435785
9.99026463841554,0.3,1,43.2452265521391,113.389617820725,43.2452265521391,113.389617820725
9.99026463841554,0.3,1.025,42.9223750504486,111.993865317456,42.9223750504486,111.993865317456
9.99026463841554,0.3,1.05,42.5931222494692,110.404681532077,42.5931222494692,110.404681532077
9.99026463841554,0.3,1.075,42.2705561880155,108.614324335526,42.2705561880155,108.614324335526
9.99026463841554,0.3,1.1,41.9642723993921,106.615724133814,41.9642723993921,106.615724133814
9.99026463841554,0.3,1.125,41.6898146631957,104.392818279232,41.6898146631957,104.392818279232
9.99026463841554,0.3,1.15,41.4601500444027,101.93640338491,41.4601500444027,101.93640338491
9.99026463841554,0.3,1.175,36.7903064710035,88.439062491993,36.7903064710035,547.681423310805
9.99026463841554,0.3,1.2,18.6465850237771,43.6092765059153,18.6465850237771,783.725213042454
9.99026463841554,0.3,1.225,2.18103930953936,4.89404259958534,2.18103930953936,379.861033681301
9.99026463841554,0.325,-0.25,0.00445683375056943,-0.0318002198135362,0.0221523145993347,1.58031009286147
9.99026463841554,0.325,-0.225,2.51718070963941,6.19729682299544,2.51718070963941,438.901955945945
9.99026463841554,0.325,-0.2,21.5859395527893,52.3527107755316,21.5859395527893,907.777030211234
9.99026463841554,0.325,-0.175,42.5135423560616,100.948774790331,42.5135423560616,626.005183308296
9.99026463841554,0.325,-0.15,47.6240718449093,111.072210975086,47.6240718449093,183.368306514408
9.99026463841554,0.325,-0.125,47.4518866397518,108.990415505351,47.4518866397518,159.151269516003
9.99026463841554,0.325,-0.1,47.2100538747404,107.115566041323,47.2100538747404,137.145491207846
9.99026463841554,0.325,-0.075,46.9249168850897,105.4240319012,46.9249168850897,117.429035948455
9.99026463841554,0.325,-0.05,46.6037860307472,103.925416757478,46.6037860307472,103.925416757478
9.99026463841554,0.325,-0.025,46.2692087970622,102.59355792389,46.2692087970622,102.59355792389
9.99026463841554,0.325,0,45.9251868195703,101.437343302129,45.9251868195703,101.437343302129
9.99026463841554,0.325,0.025,45.5907680020515,100.436906252514,45.5907680020515,100.436906252514
9.99026463841554,0.325,0.05,45.2673846876343,99.5958280519889,45.2673846876343,99.5958280519889
9.99026463841554,0.325,0.075,44.9706119695636,98.8981490628119,44.9706119695636,98.8981490628119
9.99026463841554,0.325,0.1,44.6997689538217,98.3437734476269,44.6997689538217,98.3437734476269
9.99026463841554,0.325,0.125,44.4671240749003,97.9191349020148,44.4671240749003,97.9191349020148
9.99026463841554,0.325,0.15,44.2702125177735,97.6217004328267,44.2702125177735,97.6217004328267
9.99026463841554,0.325,0.175,44.1182404181783,97.4392656224275,44.1182404181783,97.4392656224275
9.99026463841554,0.325,0.2,44.0072256186821,97.3676851464834,44.0072256186821,97.3676851464834
9.99026463841554,0.325,0.225,43.9436095002037,97.3954891884771,43.9436095002037,97.3954891884771
9.99026463841554,0.325,0.25,43.9221273270722,97.517470340713,43.9221273270722,97.517470340713
9.99026463841554,0.325,0.275,43.9467890351752,97.7225183158255,43.9467890351752,97.7225183158255
9.99026463841554,0.325,0.3,44.0112679565028,98.0047372136984,44.0112679565028,98.0047372136984
9.99026463841554,0.325,0.325,44.1174970131679,98.3531573432508,44.1174970131679,98.3531573432508
9.99026463841554,0.325,0.35,44.2583048452837,98.7614581507981,44.2583048452837,98.7614581507981
9.99026463841554,0.325,0.375,44.4339124572228,99.2186849750466,44.4339124572228,99.2186849750466
9.99026463841554,0.325,0.4,44.6365236016386,99.7182891641358,44.6365236016386,99.7182891641358
9.99026463841554,0.325,0.425,44.8650162457296,100.249260211523,44.8650162457296,100.249260211523
9.99026463841554,0.325,0.45,45.1111943606,100.804976882882,45.1111943606,100.804976882882
9.99026463841554,0.325,0.475,45.3729612044416,101.374334882327,45.3729612044416,101.374334882327
9.99026463841554,0.325,0.5,45.6419521209405,101.950770401242,45.6419521209405,101.950770401242
9.99026463841554,0.325,0.525,45.9154609434281,102.523069012381,45.9154609434281,102.523069012381
9.99026463841554,0.325,0.55,46.1851913654946,103.084836059306,46.1851913654946,103.084836059306
9.99026463841554,0.325,0.575,46.4481890221187,103.624745776805,46.4481890221187,103.624745776805
9.99026463841554,0.325,0.6,46.6964682655868,104.136665686481,46.6964682655868,104.136665686481
9.99026463841554,0.325,0.625,46.9271838643093,104.609167615063,46.9271838643093,107.057442381943
9.99026463841554,0.325,0.65,47.1329079983457,105.036448691173,47.1329079983457,112.821739709034
9.99026463841554,0.325,0.675,47.3112588680838,105.406993997154,47.3112588680838,118.083771473375
9.99026463841554,0.325,0.7,47.4556179231302,105.715361815572,47.4556179231302,122.743933819366
9.99026463841554,0.325,0.725,47.5644188947316,105.949974283026,47.5644188947316,126.717356165342
9.99026463841554,0.325,0.75,47.6321071299816,106.105736913473,47.6321071299816,129.903062907784
9.99026463841554,0.325,0.775,47.6582817532244,106.171050356826,47.6582817532244,132.219126411715
9.99026463841554,0.325,0.8,47.6387079602259,106.141101537606,47.6387079602259,133.562374582804
9.99026463841554,0.325,0.825,47.57449622084,106.004346106849,47.57449622084,133.855162562373
9.99026463841554,0.325,0.85,47.4629864119502,105.756131165076,47.4629864119502,132.990987682241
9.99026463841554,0.325,0.875,47.3071383586108,105.385099293712,47.3071383586108,130.898317704773
9.99026463841554,0.325,0.9,47.1061182357082,104.886581194063,47.1061182357082,127.465672943033
9.99026463841554,0.325,0.925,46.865057858677,104.249610846444,46.865057858677,122.630204526516
9.99026463841554,0.325,0.95,46.5851981048516,103.469281009301,46.5851981048516,116.272977795955
9.99026463841554,0.325,0.975,46.2741377949383,102.535300909573,46.2741377949383,108.343375290881
9.99026463841554,0.325,1,45.9354417875205,101.442283625244,45.9354417875205,101.442283625244
9.99026463841554,0.325,1.025,45.5794284354926,100.180959397164,45.5794284354926,100.180959397164
9.99026463841554,0.325,1.05,45.2122604251671,98.7454050577461,45.2122604251671,98.7454050577461
9.99026463841554,0.325,1.075,44.8471631992953,97.1276102029601,44.8471631992953,97.1276102029601
9.99026463841554,0.325,1.1,44.4932179485542,95.321807695994,44.4932179485542,95.321807695994
9.99026463841554,0.325,1.125,44.1659617143046,93.3134478757616,44.1659617143046,93.3134478757616
9.99026463841554,0.325,1.15,43.8777649779592,91.0950865888804,43.8777649779592,91.0950865888804
9.99026463841554,0.325,1.175,38.8878404556969,79.0129723515043,38.8878404556969,580.988613737225
9.99026463841554,0.325,1.2,19.6810530930072,38.9491027474223,19.6810530930072,828.454345963515
9.99026463841554,0.325,1.225,2.2978020812051,4.37022858265385,2.2978020812051,400.419312318723
9.99026463841554,0.35,-0.25,0.00300021808703213,-0.0387572286966052,0.0212841468911393,1.54454110665427
9.99026463841554,0.35,-0.225,2.66124291464336,5.36710726184911,2.66124291464336,464.293528578154
9.99026463841554,0.35,-0.2,22.8087707421363,45.3926323010524,22.8087707421363,958.128685403639
9.99026463841554,0.35,-0.175,44.871439705108,87.4822538479502,44.871439705108,658.868506778996
9.99026463841554,0.35,-0.15,50.218014650133,96.205637295732,50.218014650133,166.458716246332
9.99026463841554,0.35,-0.125,49.9964955334823,94.3474316404041,49.9964955334823,143.224090336385
9.99026463841554,0.35,-0.1,49.7104514976227,92.6804661015417,49.7104514976227,122.120293786019
9.99026463841554,0.35,-0.075,49.385228043236,91.1701541505632,49.385228043236,103.201726649429
9.99026463841554,0.35,-0.05,49.0287697301339,89.838066130847,49.0287697301339,89.838066130847
9.99026463841554,0.35,-0.025,48.6626205984582,88.6481369694331,48.6626205984582,88.6481369694331
9.99026463841554,0.35,0,48.2913502958663,87.6203899749036,48.2913502958663,87.6203899749036
9.99026463841554,0.35,0.025,47.9332097754175,86.7258267397857,47.9332097754175,86.7258267397857
9.99026463841554,0.35,0.05,47.5900154603265,85.9782656093414,47.5900154603265,85.9782656093414
9.99026463841554,0.35,0.075,47.2766955815955,85.3537684048733,47.2766955815955,85.3537684048733
9.99026463841554,0.35,0.1,46.9928091661603,84.8612716495159,46.9928091661603,84.8612716495159
9.99026463841554,0.35,0.125,46.7500872552852,84.4805021933279,46.7500872552852,84.4805021933279
9.99026463841554,0.35,0.15,46.5461971245679,84.2167130753935,46.5461971245679,84.2167130753935
9.99026463841554,0.35,0.175,46.3898849884406,84.0522318974132,46.3898849884406,84.0522318974132
9.99026463841554,0.35,0.2,46.2772214889741,83.9895492123904,46.2772214889741,83.9895492123904
9.99026463841554,0.35,0.225,46.2142421851948,84.0128467744623,46.2142421851948,84.0128467744623
9.99026463841554,0.35,0.25,46.195677831658,84.1225494535118,46.195677831658,84.1225494535118
9.99026463841554,0.35,0.275,46.2251694633066,84.3041645702669,46.2251694633066,84.3041645702669
9.99026463841554,0.35,0.3,46.2963454684694,84.55658017848,46.2963454684694,84.55658017848
9.99026463841554,0.35,0.325,46.4107941488259,84.8662522940543,46.4107941488259,84.8662522940543
9.99026463841554,0.35,0.35,46.5612718878552,85.2309420798183,46.5612718878552,85.2309420798183
9.99026463841554,0.35,0.375,46.7476699666576,85.6377813627514,46.7476699666576,85.6377813627514
9.99026463841554,0.35,0.4,46.962103008828,86.0837318020657,46.962103008828,86.0837318020657
9.99026463841554,0.35,0.425,47.2031270583516,86.5563992227471,47.2031270583516,86.5563992227471
9.99026463841554,0.35,0.45,47.462448668944,87.0522164099054,47.462448668944,87.0522164099054
9.99026463841554,0.35,0.475,47.7376514553731,87.5591108555386,47.7376514553731,87.5591108555386
9.99026463841554,0.35,0.5,48.0202724060278,88.0732179902132,48.0202724060278,88.0732179902132
9.99026463841554,0.35,0.525,48.3072835211871,88.5826697329016,48.3072835211871,88.5826697329016
9.99026463841554,0.35,0.55,48.5902957568786,89.0835072198537,48.5902957568786,89.0835072198537
9.99026463841554,0.35,0.575,48.8660268741036,89.5639733980443,48.8660268741036,89.5639733980443
9.99026463841554,0.35,0.6,49.1264101202682,90.0201936359711,49.1264101202682,90.0201936359711
9.99026463841554,0.35,0.625,49.3682627192653,90.4404417670936,49.3682627192653,93.1146541005731
9.99026463841554,0.35,0.65,49.5840929415378,90.8210795982265,49.5840929415378,98.644492409512
9.99026463841554,0.35,0.675,49.7711680199,91.1503355169431,49.7711680199,103.693166629452
9.99026463841554,0.35,0.7,49.9228277840139,91.4249288399272,49.9228277840139,108.165359786137
9.99026463841554,0.35,0.725,50.0371374931032,91.6329648490648,50.0371374931032,111.979532313385
9.99026463841554,0.35,0.75,50.1085277443535,91.7716059215435,50.1085277443535,115.039167209555
9.99026463841554,0.35,0.775,50.1362073102082,91.8287580510039,50.1362073102082,117.265428801102
9.99026463841554,0.35,0.8,50.1159575227415,91.8020746274523,50.1159575227415,118.559859969675
9.99026463841554,0.35,0.825,50.0484722747254,91.6791997944809,50.0484722747254,118.84753565975
9.99026463841554,0.35,0.85,49.9311418053051,91.4582876278826,49.9311418053051,118.02704578023
9.99026463841554,0.35,0.875,49.7664794215363,91.1266916879402,49.7664794215363,116.029004945869
9.99026463841554,0.35,0.9,49.5537382969399,90.683037234187,49.5537382969399,112.747595956907
9.99026463841554,0.35,0.925,49.2975715699731,90.1144192297122,49.2975715699731,108.12121690875
9.99026463841554,0.35,0.95,48.9993448428991,89.4198650142867,48.9993448428991,102.037495398874
9.99026463841554,0.35,0.975,48.666146558348,88.5863371899219,48.666146558348,94.4456171231325
9.99026463841554,0.35,1,48.301703172469,87.6131506222261,48.301703172469,87.6131506222261
9.99026463841554,0.35,1.025,47.9157955201916,86.4873929712894,47.9157955201916,86.4873929712894
9.99026463841554,0.35,1.05,47.5147847746169,85.208622900568,47.5147847746169,85.208622900568
9.99026463841554,0.35,1.075,47.1113396999634,83.7644020570989,47.1113396999634,83.7644020570989
9.99026463841554,0.35,1.1,46.7147891849481,82.1549913009652,46.7147891849481,82.1549913009652
9.99026463841554,0.35,1.125,46.3399253432988,80.3620085041089,46.3399253432988,80.3620085041089
9.99026463841554,0.35,1.15,45.999368571255,78.3853900805583,45.999368571255,78.3853900805583
9.99026463841554,0.35,1.175,40.7271206496185,67.9214900520009,40.7271206496185,610.263603826201
9.99026463841554,0.35,1.2,20.587006596248,33.4399912255014,20.587006596248,867.706558434131
9.99026463841554,0.35,1.225,2.3986818790949,3.73605118794639,2.3986818790949,418.438985949952
9.99026463841554,0.375,-0.25,0.00259694837104891,-0.0314349739836174,0.0208403162229575,1.50830601046076
9.99026463841554,0.375,-0.225,2.78492607986838,4.46940304489642,2.78492607986838,485.9058112685
9.99026463841554,0.375,-0.2,23.8496839779571,37.7315207698307,23.8496839779571,1000.91204667883
9.99026463841554,0.375,-0.175,46.8759865247414,72.6216412522513,46.8759865247414,686.724102090274
9.99026463841554,0.375,-0.15,52.4212280341199,79.769760926636,52.4212280341199,148.217698345456
9.99026463841554,0.375,-0.125,52.1561331878959,78.1356532562423,52.1561331878959,125.958876101061
9.99026463841554,0.375,-0.1,51.8309322493754,76.6738642581414,51.8309322493754,105.747462849116
9.99026463841554,0.375,-0.075,51.4702744162652,75.3444718141576,51.4702744162652,87.6193788679252
9.99026463841554,0.375,-0.05,51.0825191961384,74.1762686415832,51.0825191961384,74.1762686415832
9.99026463841554,0.375,-0.025,50.6884375760904,73.1275116607785,50.6884375760904,73.1275116607785
9.99026463841554,0.375,0,50.2930100733869,72.2258215726359,50.2930100733869,72.2258215726359
9.99026463841554,0.375,0.025,49.9138536708763,71.4360335864561,49.9138536708763,71.4360335864561
9.99026463841554,0.375,0.05,49.5530761211785,70.7798106050442,49.5530761211785,70.7798106050442
9.99026463841554,0.375,0.075,49.2250682975086,70.2271590429493,49.2250682975086,70.2271590429493
9.99026463841554,0.375,0.1,48.9295862621724,69.7946066149273,48.9295862621724,69.7946066149273
9.99026463841554,0.375,0.125,48.6778926577298,69.4562899803916,48.6778926577298,69.4562899803916
9.99026463841554,0.375,0.15,48.4677796391209,69.2245110703704,48.4677796391209,69.2245110703704
9.99026463841554,0.375,0.175,48.3075740923161,69.0766589071432,48.3075740923161,69.0766589071432
9.99026463841554,0.375,0.2,48.1934155945888,69.0216034735924,48.1934155945888,69.0216034735924
9.99026463841554,0.375,0.225,48.1309565697277,69.0393040703666,48.1309565697277,69.0393040703666
9.99026463841554,0.375,0.25,48.1149526210133,69.1358688985207,48.1149526210133,69.1358688985207
9.99026463841554,0.375,0.275,48.1486894149132,69.2932882823999,48.1486894149132,69.2932882823999
9.99026463841554,0.375,0.3,48.2257849559689,69.5154689824875,48.2257849559689,69.5154689824875
9.99026463841554,0.375,0.325,48.3474943381518,69.7860017588872,48.3474943381518,69.7860017588872
9.99026463841554,0.375,0.35,48.5065352170373,70.107064016615,48.5065352170373,70.107064016615
9.99026463841554,0.375,0.375,48.7024839813256,70.463499078832,48.7024839813256,70.463499078832
9.99026463841554,0.375,0.4,48.9273937872179,70.8561583731119,48.9273937872179,70.8561583731119
9.99026463841554,0.375,0.425,49.1795213895648,71.2708535434023,49.1795213895648,71.2708535434023
9.99026463841554,0.375,0.45,49.4504938653644,71.7074603226328,49.4504938653644,71.7074603226328
9.99026463841554,0.375,0.475,49.7376092386715,72.1525243927647,49.7376092386715,72.1525243927647
9.99026463841554,0.375,0.5,50.0323110817897,72.6052545786301,50.0323110817897,72.6052545786301
9.99026463841554,0.375,0.525,50.3312982504051,73.0527358331832,50.3312982504051,73.0527358331832
9.99026463841554,0.375,0.55,50.6260778125693,73.4937846855185,50.6260778125693,73.4937846855185
9.99026463841554,0.375,0.575,50.913106137071,73.9158605540991,50.913106137071,73.9158605540991
9.99026463841554,0.375,0.6,51.1842048893278,74.317630605572,51.1842048893278,74.317630605572
9.99026463841554,0.375,0.625,51.4359414201851,74.6867839679987,51.4359414201851,77.5993549651788
9.99026463841554,0.375,0.65,51.660706607551,75.0220476068848,51.660706607551,82.8877774452635
9.99026463841554,0.375,0.675,51.8555294636955,75.3112063844649,51.8555294636955,87.7165764570679
9.99026463841554,0.375,0.7,52.0136273516577,75.5532175619642,52.0136273516577,91.9939714996782
9.99026463841554,0.375,0.725,52.1328394451643,75.7358332262012,52.1328394451643,95.642578910744
9.99026463841554,0.375,0.75,52.2074681867631,75.8583677433163,52.2074681867631,98.5693974809555
9.99026463841554,0.375,0.775,52.2365093696136,75.9084199979499,52.2365093696136,100.699723193156
9.99026463841554,0.375,0.8,52.215608435023,75.8857411059192,52.215608435023,101.93862805539
9.99026463841554,0.375,0.825,52.1452611767379,75.7776775375244,52.1452611767379,102.215214361585
9.99026463841554,0.375,0.85,52.0227107780816,75.5844471225933,52.0227107780816,101.431681022977
9.99026463841554,0.375,0.875,51.8502903357322,75.2930902662866,51.8502903357322,99.5224211050818
9.99026463841554,0.375,0.9,51.6270901912425,74.9042684267944,51.6270901912425,96.3854468255916
9.99026463841554,0.375,0.925,51.3576058736242,74.4047440001604,51.3576058736242,91.9624136173507
9.99026463841554,0.375,0.95,51.0430189803883,73.795540094356,51.0430189803883,86.1452944882739
9.99026463841554,0.375,0.975,50.6902897982371,73.063300618633,50.6902897982371,78.8855068599401
9.99026463841554,0.375,1,50.3029338445965,72.209250045202,50.3029338445965,72.209250045202
9.99026463841554,0.375,1.025,49.8906425064086,71.2202680943849,49.8906425064086,71.2202680943849
9.99026463841554,0.375,1.05,49.4595361417248,70.0976018873108,49.4595361417248,70.0976018873108
9.99026463841554,0.375,1.075,49.0222427997448,68.8289448408092,49.0222427997448,68.8289448408092
9.99026463841554,0.375,1.1,48.5878307820666,67.4156922253627,48.5878307820666,67.4156922253627
9.99026463841554,0.375,1.125,48.170947664395,65.8412108550808,48.170947664395,65.8412108550808
9.99026463841554,0.375,1.15,47.7839303316396,64.1070553140894,47.7839303316396,64.1800578223893
9.99026463841554,0.375,1.175,42.2722778447077,55.4383008941934,42.2722778447077,634.935774270204
9.99026463841554,0.375,1.2,21.3471848349317,27.2311705683003,21.3471848349317,900.662033325397
9.99026463841554,0.375,1.225,2.48399373507409,3.03386711543239,2.48399373507409,433.521450708026
9.99026463841554,0.4,-0.25,0.00138460240546776,-0.0336969016063839,0.020616774881296,1.46866421312284
9.99026463841554,0.4,-0.225,2.88408149005111,3.49084738779105,2.88408149005111,503.403890254157
9.99026463841554,0.4,-0.2,24.6903843500993,29.4701595335214,24.6903843500993,1035.44201387483
9.99026463841554,0.4,-0.175,48.4927921131388,56.5881662626903,48.4927921131388,709.095618643535
9.99026463841554,0.4,-0.15,54.1955848741881,62.0187523590191,54.1955848741881,128.872274762186
9.99026463841554,0.4,-0.125,53.8923509070533,60.6072006677816,53.8923509070533,107.58205100711
9.99026463841554,0.4,-0.1,53.533208100194,59.34972261548,53.533208100194,88.255301086253
9.99026463841554,0.4,-0.075,53.1415041185406,58.199645949991,53.1415041185406,70.9099095559517
9.99026463841554,0.4,-0.05,52.7266245083038,57.1941961391761,52.7266245083038,57.1941961391761
9.99026463841554,0.4,-0.025,52.3080276374332,56.285257549555,52.3080276374332,56.285257549555
9.99026463841554,0.4,0,51.8916627488238,55.5086180098565,51.8916627488238,55.5086180098565
9.99026463841554,0.4,0.025,51.4940253040947,54.8226822294046,51.4940253040947,54.8226822294046
9.99026463841554,0.4,0.05,51.1180115233618,54.2570165982859,51.1180115233618,54.2570165982859
9.99026463841554,0.4,0.075,50.7770538055205,53.7756831924742,50.7770538055205,53.7756831924742
9.99026463841554,0.4,0.1,50.4715329413348,53.4024718835565,50.4715329413348,53.4024718835565
9.99026463841554,0.4,0.125,50.2118915129421,53.1063404223426,50.2118915129421,53.1063404223426
9.99026463841554,0.4,0.15,49.9964065241902,52.9060453288166,49.9964065241902,52.9060453288166
9.99026463841554,0.4,0.175,49.8326989098877,52.7746634413136,49.8326989098877,52.7746634413136
9.99026463841554,0.4,0.2,49.7172771355322,52.7266935381544,49.7172771355322,52.7266935381544
9.99026463841554,0.4,0.225,49.6551802465932,52.7386313624047,49.6551802465932,52.7386313624047
9.99026463841554,0.4,0.25,49.6414387586784,52.8214471907501,49.6414387586784,52.8214471907501
9.99026463841554,0.4,0.275,49.6787987292686,52.9544357753458,49.6787987292686,52.9544357753458
9.99026463841554,0.4,0.3,49.761078488907,53.1456915560168,49.761078488907,53.1456915560168
9.99026463841554,0.4,0.325,49.8890511722481,53.3767714535612,49.8890511722481,53.3767714535612
9.99026463841554,0.4,0.35,50.0555770202506,53.6534670434471,50.0555770202506,53.6534670434471
9.99026463841554,0.4,0.375,50.2597944411479,53.9591391985459,50.2597944411479,53.9591391985459
9.99026463841554,0.4,0.4,50.4938560526163,54.2977771536103,50.4938560526163,54.2977771536103
9.99026463841554,0.4,0.425,50.7556130457329,54.6541576989297,50.7556130457329,54.6541576989297
9.99026463841554,0.4,0.45,51.0367616160592,55.0309063607322,51.0367616160592,55.0309063607322
9.99026463841554,0.4,0.475,51.33421681116,55.4138879785023,51.33421681116,55.4138879785023
9.99026463841554,0.4,0.5,51.6394723133633,55.8047518055979,51.6394723133633,55.8047518055979
9.99026463841554,0.4,0.525,51.9488581049096,56.1901721645069,51.9488581049096,56.1901721645069
9.99026463841554,0.4,0.55,52.2539225749448,56.5711672149683,52.2539225749448,56.5711672149683
9.99026463841554,0.4,0.575,52.5507597807983,56.9349794896397,52.5507597807983,56.9349794896397
9.99026463841554,0.4,0.6,52.8312332599672,57.2823048368988,52.8312332599672,57.2823048368988
9.99026463841554,0.4,0.625,53.0915476005455,57.6007367818377,53.0915476005455,60.7638795834203
9.99026463841554,0.4,0.65,53.3241446878731,57.8909236190397,53.3241446878731,65.8051799217857
9.99026463841554,0.4,0.675,53.5256834472634,58.1406035826358,53.5256834472634,70.408184499636
9.99026463841554,0.4,0.7,53.6894492454023,58.3506179743723,53.6894492454023,74.485235590766
9.99026463841554,0.4,0.725,53.8128968443067,58.5086445879937,53.8128968443067,77.9624528119415
9.99026463841554,0.4,0.75,53.8904207998429,58.6159231517398,53.8904207998429,80.7510387066325
9.99026463841554,0.4,0.775,53.9206110098122,58.659864790755,53.9206110098122,82.7796606312207
9.99026463841554,0.4,0.8,53.899235435679,58.6422772628492,53.899235435679,83.9577244667718
9.99026463841554,0.4,0.825,53.8263554931058,58.5501070963021,53.8263554931058,84.2174822868199
9.99026463841554,0.4,0.85,53.6993726084758,58.3858623345373,53.6993726084758,83.4656728433715
9.99026463841554,0.4,0.875,53.5201509400148,58.1358596542638,53.5201509400148,81.6394688880198
9.99026463841554,0.4,0.9,53.2879787637716,57.8033964542271,53.2879787637716,78.6417721489895
9.99026463841554,0.4,0.925,53.0068442738037,57.3740705065498,53.0068442738037,74.4163790934141
9.99026463841554,0.4,0.95,52.6781686065591,56.851998661962,52.6781686065591,68.8607971466122
9.99026463841554,0.4,0.975,52.3083667754179,56.2221162066659,52.3083667754179,61.9274521889526
9.99026463841554,0.4,1,51.9012338693928,55.4892877323365,51.9012338693928,55.4892877323365
9.99026463841554,0.4,1.025,51.465885757764,54.6380900920774,51.465885757764,54.6380900920774
9.99026463841554,0.4,1.05,51.0087571263697,53.6739533550118,51.0087571263697,53.6739533550118
9.99026463841554,0.4,1.075,50.541888371307,52.5817746857624,50.541888371307,52.5817746857624
9.99026463841554,0.4,1.1,50.0746936558945,51.3674440189489,50.0746936558945,51.3674440189489
9.99026463841554,0.4,1.125,49.6211156719386,50.0122575605821,49.6211156719386,50.0122575605821
9.99026463841554,0.4,1.15,49.1938717888053,48.5234655300087,49.1938717888053,62.2790960310526
9.99026463841554,0.4,1.175,43.4893727488881,41.7915068140529,43.4893727488881,654.53289073867
9.99026463841554,0.4,1.2,21.9436487831648,20.4285460520642,21.9436487831648,926.641368205811
9.99026463841554,0.4,1.225,2.54975802180148,2.25300572751295,2.54975802180148,445.339503372537
9.99026463841554,0.425,-0.25,0.000962400493139699,-0.0260849551574309,0.0206902945096265,1.42497172143331
9.99026463841554,0.425,-0.225,2.95906909592092,2.46870453812721,2.95906909592092,516.521525957198
9.99026463841554,0.425,-0.2,25.3193981606438,20.7577394327418,25.3193981606438,1061.16657378961
9.99026463841554,0.425,-0.175,49.6978810191358,39.6577385821654,49.6978810191358,725.601087626725
9.99026463841554,0.425,-0.15,55.5137185845589,43.2586875579026,55.5137185845589,108.692156126972
9.99026463841554,0.425,-0.125,55.1780468856513,42.0701497550119,55.1780468856513,88.3654362983988
9.99026463841554,0.425,-0.1,54.789960660524,41.0154534216182,54.789960660524,69.9156453557442
9.99026463841554,0.425,-0.075,54.3717971940943,40.0447252172456,54.3717971940943,53.3476380122154
9.99026463841554,0.425,-0.05,53.9337569225519,39.2003511396237,53.9337569225519,39.2003511396237
9.99026463841554,0.425,-0.025,53.494224877276,38.4309352355887,53.494224877276,38.4309352355887
9.99026463841554,0.425,0,53.0599532455984,37.7776963965847,53.0599532455984,37.7776963965847
9.99026463841554,0.425,0.025,52.6464954369277,37.1950526139503,52.6464954369277,37.1950526139503
9.99026463841554,0.425,0.05,52.2574232984642,36.7183754392243,52.2574232984642,36.7183754392243
9.99026463841554,0.425,0.075,51.9053433425728,36.3075924726563,51.9053433425728,36.3075924726563
9.99026463841554,0.425,0.1,51.591190471434,35.9922774869674,51.591190471434,35.9922774869674
9.99026463841554,0.425,0.125,51.3246844485018,35.7374587178973,51.3246844485018,38.3471424438099
9.99026463841554,0.425,0.15,51.1045477056341,35.567390278746,51.1045477056341,41.445382761362
9.99026463841554,0.425,0.175,50.9377674345146,35.4516265730921,50.9377674345146,43.4323688038549
9.99026463841554,0.425,0.2,50.8212030708808,35.4097388482317,50.8212030708808,44.4267061976236
9.99026463841554,0.425,0.225,50.7593360963127,35.4151950608018,50.7593360963127,44.4547403666886
9.99026463841554,0.425,0.25,50.7474674035619,35.4835604926596,50.7474674035619,43.6269653963195
9.99026463841554,0.425,0.275,50.7878500117332,35.5916124903669,50.7878500117332,41.9804389686765
9.99026463841554,0.425,0.3,50.8745047618224,35.751564159492,50.8745047618224,39.619155731555
9.99026463841554,0.425,0.325,51.0077660121307,35.9429395694076,51.0077660121307,36.5887652773651
9.99026463841554,0.425,0.35,51.1806400410069,36.1752036667137,51.1806400410069,36.1752036667137
9.99026463841554,0.425,0.375,51.3918718727909,36.4301219132849,51.3918718727909,36.4301219132849
9.99026463841554,0.425,0.4,51.6337137845599,36.7149572323849,51.6337137845599,36.7149572323849
9.99026463841554,0.425,0.425,51.9036614271784,37.0132727239333,51.9036614271784,37.0132727239333
9.99026463841554,0.425,0.45,52.1934731865857,37.3306184925338,52.1934731865857,37.3306184925338
9.99026463841554,0.425,0.475,52.4997400786061,37.6519703747907,52.4997400786061,37.6519703747907
9.99026463841554,0.425,0.5,52.8139883510076,37.9816028136684,52.8139883510076,37.9816028136684
9.99026463841554,0.425,0.525,53.1322502071741,38.305571303003,53.1322502071741,38.305571303003
9.99026463841554,0.425,0.55,53.446083846572,38.627265495138,53.446083846572,38.627265495138
9.99026463841554,0.425,0.575,53.7513074494633,38.9335292571477,53.7513074494633,38.9335292571477
9.99026463841554,0.425,0.6,54.0397775388132,39.227216715335,54.0397775388132,39.227216715335
9.99026463841554,0.425,0.625,54.3074410581442,39.4956985610908,54.3074410581442,42.9129576428898
9.99026463841554,0.425,0.65,54.5467210171343,39.7416036699257,54.5467210171343,47.7017722760415
9.99026463841554,0.425,0.675,54.7540336973345,39.9525853390315,54.7540336973345,52.0739861501694
9.99026463841554,0.425,0.7,54.9226376663791,40.1313192237316,54.9226376663791,55.945448688207
9.99026463841554,0.425,0.725,55.0497570516653,40.2655046174259,55.0497570516653,59.2464559686787
9.99026463841554,0.425,0.75,55.1297545598813,40.3580976495806,55.1297545598813,61.8916379848737
9.99026463841554,0.425,0.775,55.1609986528211,40.3966117008242,55.1609986528211,63.813882805907
9.99026463841554,0.425,0.8,55.1392222267193,40.3844785211578,55.1392222267193,64.9259525207615
9.99026463841554,0.425,0.825,55.0642719932473,40.3088066780121,55.0642719932473,65.1643199765943
9.99026463841554,0.425,0.85,54.9335119785525,40.1736588024301,54.9335119785525,64.4390411220474
9.99026463841554,0.425,0.875,54.7485966951903,39.9655566918976,54.7485966951903,62.6914112631815
9.99026463841554,0.425,0.9,54.5087747010809,39.6893031636085,54.5087747010809,59.8277106696463
9.99026463841554,0.425,0.925,54.2178295372038,39.3307332015488,54.2178295372038,55.7955460960489
9.99026463841554,0.425,0.95,53.8771394224812,38.8954353747999,53.8771394224812,50.4961233270607
9.99026463841554,0.425,0.975,53.4929225704481,38.3686138709867,53.4929225704481,43.8849264346786
9.99026463841554,0.425,1,53.0689255612782,37.7565755393087,53.0689255612782,37.7565755393087
9.99026463841554,0.425,1.025,52.614083106308,37.0442195624169,52.614083106308,37.0442195624169
9.99026463841554,0.425,1.05,52.1347718573197,36.2383429585209,52.1347718573197,36.2383429585209
9.99026463841554,0.425,1.075,51.642882287595,35.324310734099,51.642882287595,35.324310734099
9.99026463841554,0.425,1.1,51.1477592025692,34.3090892319583,51.1477592025692,34.3090892319583
9.99026463841554,0.425,1.125,50.6631342249665,33.1756065790155,50.6631342249665,42.8785128728431
9.99026463841554,0.425,1.15,50.2016872450723,31.9330174856385,50.2016872450723,60.4976991736357
9.99026463841554,0.425,1.175,44.3543786551632,27.2514289732452,44.3543786551632,668.671933888262
9.99026463841554,0.425,1.2,22.3648453374907,13.1773786288571,22.3648453374907,945.0938560262
9.99026463841554,0.425,1.225,2.59625177776138,1.42910773556951,2.59625177776138,453.625484424129
9.99026463841554,0.45,-0.25,3.29055456736106e-05,-0.0277842558900771,0.0208054031368568,1.37543706987748
9.99026463841554,0.45,-0.225,3.0071333741062,1.39646892752572,3.0071333741062,525.05510363831
9.99026463841554,0.45,-0.2,25.7254410391501,11.7016925582893,25.7254410391501,1077.67023357322
9.99026463841554,0.45,-0.175,50.4701550341398,22.059983925504,50.4701550341398,735.951795205277
9.99026463841554,0.45,-0.15,56.3523237383341,23.7507984569336,56.3523237383341,87.9075858111037
9.99026463841554,0.45,-0.125,55.9896553138776,22.7839861407719,55.9896553138776,68.5390438530348
9.99026463841554,0.45,-0.1,55.5777724071111,21.9315622637458,55.5777724071111,50.9604724747399
9.99026463841554,0.45,-0.075,55.1375268917635,21.1393362178168,55.1375268917635,35.16463209223
9.99026463841554,0.45,-0.05,54.6804231165223,20.4555397144806,54.6804231165223,21.0592090685016
9.99026463841554,0.45,-0.025,54.2233521653774,19.8251477600409,54.2233521653774,19.8251477600409
9.99026463841554,0.45,0,53.7743206984283,19.2949411050263,53.7743206984283,19.2949411050263
9.99026463841554,0.45,0.025,53.3475496680188,18.8154403981902,53.3475496680188,18.8154403981902
9.99026463841554,0.45,0.05,52.947698337048,18.4275191541187,52.947698337048,20.498462798414
9.99026463841554,0.45,0.075,52.5862014269662,18.0873973613013,52.5862014269662,26.9892560507836
9.99026463841554,0.45,0.1,52.2649117222908,17.8298184581703,52.2649117222908,32.2768631975055
9.99026463841554,0.45,0.125,51.9925299059595,17.6165465390326,51.9925299059595,36.3623200748843
9.99026463841554,0.45,0.15,51.7685385132292,17.4765264186875,51.7685385132292,39.3678959592591
9.99026463841554,0.45,0.175,51.5990431524498,17.376603764962,51.5990431524498,41.306546872545
9.99026463841554,0.45,0.2,51.4815236999427,17.3405220117487,51.4815236999427,42.2927780895828
9.99026463841554,0.45,0.225,51.4196994544352,17.3396074423473,51.4196994544352,42.3508589427243
9.99026463841554,0.45,0.25,51.4093724028295,17.3931011515508,51.4093724028295,41.5880412398231
9.99026463841554,0.45,0.275,51.4521339757048,17.4761625179468,51.4521339757048,40.0385162718704
9.99026463841554,0.45,0.3,51.5424069211321,17.6042355321518,51.5424069211321,37.8035364819464
9.99026463841554,0.45,0.325,51.6799465790095,17.755682249784,51.6799465790095,34.9254170995766
9.99026463841554,0.45,0.35,51.8580808423988,17.9428144409892,51.8580808423988,31.5007713415369
9.99026463841554,0.45,0.375,52.0750418157883,18.1466177912525,52.0750418157883,27.5782647441879
9.99026463841554,0.45,0.4,52.3233403191786,18.3768777643866,52.3233403191786,23.2510486921514
9.99026463841554,0.45,0.425,52.6000105276578,18.6166897056917,52.6000105276578,18.6166897056917
9.99026463841554,0.45,0.45,52.8970218086534,18.8738561420881,52.8970218086534,18.8738561420881
9.99026463841554,0.45,0.475,53.2105422591102,19.1331340373676,53.2105422591102,19.1331340373676
9.99026463841554,0.45,0.5,53.5322754951509,19.4008276467896,53.5322754951509,19.4008276467896
9.99026463841554,0.45,0.525,53.857858001822,19.6629665010154,53.857858001822,19.6629665010154
9.99026463841554,0.45,0.55,54.1790043386769,19.9247893463929,54.1790043386769,19.9247893463929
9.99026463841554,0.45,0.575,54.4911539986257,20.1732565547049,54.4911539986257,20.1732565547049
9.99026463841554,0.45,0.6,54.7863103349533,20.4129294056153,54.7863103349533,20.4129294056153
9.99026463841554,0.45,0.625,55.0600492554711,20.6313903831874,55.0600492554711,24.3040897507249
9.99026463841554,0.45,0.65,55.3049415961816,20.8328728364304,55.3049415961816,28.8362325667571
9.99026463841554,0.45,0.675,55.5170312742678,21.0052906822555,55.5170312742678,32.9732838892137
9.99026463841554,0.45,0.7,55.6897353653513,21.1528652624544,55.6897353653513,36.6351057681776
9.99026463841554,0.45,0.725,55.8198954197954,21.2635565777628,55.8198954197954,39.7556116911484
9.99026463841554,0.45,0.75,55.9020522297239,21.3418601468847,55.9020522297239,42.2534405368902
9.99026463841554,0.45,0.775,55.9341725789546,21.3754954872974,55.9341725789546,44.0650598749526
9.99026463841554,0.45,0.8,55.9121951117116,21.369491666642,55.9121951117116,45.1072545567274
9.99026463841554,0.45,0.825,55.8355371055305,21.3110444156274,55.8355371055305,45.319994188327
9.99026463841554,0.45,0.85,55.701803129225,21.2059493463106,55.701803129225,44.6174060910182
9.99026463841554,0.45,0.875,55.5121828137885,21.0406196381295,55.5121828137885,42.9441102254113
9.99026463841554,0.45,0.9,55.2662058441725,20.8218174656534,55.2662058441725,40.2105998176621
9.99026463841554,0.45,0.925,54.9671501227388,20.5349848937165,54.9671501227388,36.3674433041541
9.99026463841554,0.45,0.95,54.6167191679095,20.1879951374938,54.6167191679095,31.3204385290955
9.99026463841554,0.45,0.975,54.220584250901,19.7652822518119,54.220584250901,25.0272713473599
9.99026463841554,0.45,1,53.7828609528199,19.2758589534033,53.7828609528199,19.2758589534033
9.99026463841554,0.45,1.025,53.311903647663,18.7033989968906,53.311903647663,19.4275093044078
9.99026463841554,0.45,1.05,52.8144948373316,18.0578776425424,52.8144948373316,20.2696180459938
9.99026463841554,0.45,1.075,52.3019335296147,17.3229779282544,52.3019335296147,20.6861075577344
9.99026463841554,0.45,1.1,51.7839936629746,16.5091922647572,51.7839936629746,27.8045070896983
9.99026463841554,0.45,1.125,51.2737508661118,15.5982841925098,51.2737508661118,43.1663974740344
9.99026463841554,0.45,1.15,50.7843945124524,14.604257851721,50.7843945124524,60.3556265603764
9.99026463841554,0.45,1.175,44.8464842460044,12.0527892504596,44.8464842460044,677.0658974463
9.99026463841554,0.45,1.2,22.5997314444754,5.58862670938252,22.5997314444754,955.607227103249
9.99026463841554,0.45,1.225,2.62084504316326,0.557284350396096,2.62084504316326,458.181051205932
9.99026463841554,0.475,-0.25,-0.00039113996007498,-0.0218485238858485,0.0211252124853758,1.31982429798752
9.99026463841554,0.475,-0.225,3.02873018874127,0.308492673969599,3.02873018874127,528.868064270158
9.99026463841554,0.475,-0.2,25.9028190731105,2.44969525742382,25.9028190731105,1084.66956237225
9.99026463841554,0.475,-0.175,50.7975750418391,4.06969202014798,50.7975750418391,739.951675671979
9.99026463841554,0.475,-0.15,56.6975402314809,3.80079060096579,56.6975402314809,79.5545603345932
9.99026463841554,0.475,-0.125,56.313531071275,3.05643443198629,56.313531071275,63.1383867389687
9.99026463841554,0.475,-0.1,55.8828182376586,2.40556392512492,55.8828182376586,47.0484226119208
9.99026463841554,0.475,-0.075,55.4250465998026,1.79242734459133,55.4250465998026,32.0883211901979
9.99026463841554,0.475,-0.05,54.9528102867218,1.26833215159002,54.9528102867218,19.0673271819256
9.99026463841554,0.475,-0.025,54.4817607990681,0.777308129815493,54.4817607990681,18.7105978016601
9.99026463841554,0.475,0,54.0209723248132,0.369173890887846,54.0209723248132,19.0802190614026
9.99026463841554,0.475,0.025,53.5835403745679,-0.0071079350554218,53.5835403745679,28.0698607145066
9.99026463841554,0.475,0.05,53.1750655788123,-0.307274483124804,53.1750655788123,35.7203615387987
9.99026463841554,0.475,0.075,52.8059791101826,-0.576906831002288,52.8059791101826,42.076965114441
9.99026463841554,0.475,0.1,52.4789408492622,-0.777736881436551,52.4789408492622,47.2267117832695
9.99026463841554,0.475,0.125,52.2017697746114,-0.949803597687204,52.2017697746114,51.2155385485502
9.99026463841554,0.475,0.15,51.9746260583297,-1.06067610449027,51.9746260583297,54.1297329796198
9.99026463841554,0.475,0.175,51.8028476537276,-1.14516345527861,51.8028476537276,56.0187322710274
9.99026463841554,0.475,0.2,51.6844740500591,-1.17618285077211,51.6844740500591,56.9663804299761
9.99026463841554,0.475,0.225,51.6225593108284,-1.1838376244411,51.6225593108284,57.0261758355463
9.99026463841554,0.475,0.25,51.6133612246841,-1.14575166294483,51.6133612246841,56.2793737193566
9.99026463841554,0.475,0.275,51.6578952388604,-1.08794032139734,51.6578952388604,54.7831815582658
9.99026463841554,0.475,0.3,51.7509507666615,-0.992052491140595,51.7509507666615,52.6166919443084
9.99026463841554,0.475,0.325,51.8917833231246,-0.880644303151136,51.8917833231246,49.8401615002608
9.99026463841554,0.475,0.35,52.0740122964952,-0.738727533337698,52.0740122964952,46.5310734027964
9.99026463841554,0.475,0.375,52.2954340072256,-0.585991859527589,52.2954340072256,42.7520194835745
9.99026463841554,0.475,0.4,52.5487883530037,-0.410197312780856,52.5487883530037,38.5793731987547
9.99026463841554,0.475,0.425,52.8307270307122,-0.228702076000653,52.8307270307122,34.0773828482569
9.99026463841554,0.475,0.45,53.13339746094,-0.0314569951680355,53.13339746094,29.3217114232252
9.99026463841554,0.475,0.475,53.452629311796,0.166039853124636,53.452629311796,24.377640562787
9.99026463841554,0.475,0.5,53.7802632931527,0.37214693326144,53.7802632931527,19.3204382211116
9.99026463841554,0.475,0.525,54.1116336347263,0.572814325036296,54.1116336347263,18.342110940407
9.99026463841554,0.475,0.55,54.4385598723748,0.775156955234694,54.4385598723748,18.2112136850257
9.99026463841554,0.475,0.575,54.7562086992605,0.966210513992402,54.7562086992605,18.08373059689
9.99026463841554,0.475,0.6,55.0566640692099,1.15224658340119,55.0566640692099,17.9617945616028
9.99026463841554,0.475,0.625,55.3352526834659,1.32106008912163,55.3352526834659,21.2141798971068
9.99026463841554,0.475,0.65,55.5846083625707,1.47843878847366,55.5846083625707,25.4439355012422
9.99026463841554,0.475,0.675,55.800544064447,1.61263245883764,55.800544064447,29.3077065891834
9.99026463841554,0.475,0.7,55.9765281271918,1.7292698968636,55.9765281271918,32.7207775403404
9.99026463841554,0.475,0.725,56.1091842431715,1.81676075850235,56.1091842431715,35.6307779208146
9.99026463841554,0.475,0.75,56.1930979061281,1.88087081720116,56.1930979061281,37.9520886157219
9.99026463841554,0.475,0.775,56.2260259832848,1.90987641239345,56.2260259832848,39.6358300410983
9.99026463841554,0.475,0.8,56.2039498528625,1.90995256984401,56.2039498528625,40.5947158638894
9.99026463841554,0.475,0.825,56.1260796335957,1.86895255710426,56.1260796335957,40.7847681911353
9.99026463841554,0.475,0.85,55.9900648586099,1.79371253010534,55.9900648586099,40.1161176201905
9.99026463841554,0.475,0.875,55.7968858677228,1.67139291435851,55.7968858677228,38.5512326243446
9.99026463841554,0.475,0.9,55.5461234283336,1.50971934364259,55.5461234283336,35.9967072479284
9.99026463841554,0.475,0.925,55.2408402408563,1.29494890069381,55.2408402408563,32.422687546985
9.99026463841554,0.475,0.95,54.88280038791,1.0358830224883,54.88280038791,27.7325012938473
9.99026463841554,0.475,0.975,54.4774529623976,0.717798585460192,54.4774529623976,21.9026542347871
9.99026463841554,0.475,1,54.0289853639776,0.350661412430558,54.0289853639776,18.6884302481094
9.99026463841554,0.475,1.025,53.5455272620018,-0.0810473056244448,53.5455272620018,19.9606110706248
9.99026463841554,0.475,1.05,53.0339424383464,-0.566311195498232,53.0339424383464,20.8739423721398
9.99026463841554,0.475,1.075,52.5053183331987,-1.12074130966744,52.5053183331987,31.5252227419846
9.99026463841554,0.475,1.1,51.969511546879,-1.73276482644291,51.969511546879,44.4652976925199
9.99026463841554,0.475,1.125,51.4393547114179,-2.41926267652029,51.4393547114179,59.0364477313329
9.99026463841554,0.475,1.15,50.9282143321347,-3.16402401929379,50.9282143321347,75.3290146743479
9.99026463841554,0.475,1.175,44.9537477632001,-3.5351829929879,44.9537477632001,679.520156822326
9.99026463841554,0.475,1.2,22.642635900318,-2.19400744279679,22.642635900318,957.901328299659
9.99026463841554,0.475,1.225,2.62395797702543,-0.330103978459554,2.62395797702543,458.870217885857
9.99026463841554,0.5,-0.25,-0.00110844445322655,-0.0251849330772069,0.0213701167489203,1.25761424410923
9.99026463841554,0.5,-0.225,3.02242980239312,-0.79860449926657,3.02242980239312,527.889170635534
9.99026463841554,0.5,-0.2,25.8472460095101,-6.88765012016743,25.8472460095101,1082.02059998722
9.99026463841554,0.5,-0.175,50.6723533070936,-14.0791215418364,50.6723533070936,737.500808794033
9.99026463841554,0.5,-0.15,56.5409232172154,-16.3262286929145,56.5409232172154,77.0407524433529
9.99026463841554,0.5,-0.125,56.1410332562793,-16.8489558515695,56.1410332562793,61.3421127850544
9.99026463841554,0.5,-0.1,55.6966047459665,-17.2984847953,55.6966047459665,45.9534632981756
9.99026463841554,0.5,-0.075,55.2257032084423,-17.7326416983895,55.2257032084423,31.5944439416465
9.99026463841554,0.5,-0.05,54.7423942181497,-18.0969659731746,54.7423942181497,19.3804420505569
9.99026463841554,0.5,-0.025,54.2607753959826,-18.4482955764387,54.2607753959826,26.035801322693
9.99026463841554,0.5,0,53.7913377646095,-18.7341092958668,53.7913377646095,35.9286208984407
9.99026463841554,0.5,0.025,53.3457574005854,-19.0065581895409,53.3457574005854,44.4813138517738
9.99026463841554,0.5,0.05,52.9308987360615,-19.2186340312096,52.9308987360615,51.7639891691911
9.99026463841554,0.5,0.075,52.555925455187,-19.4170187648663,52.555925455187,57.8260531937712
9.99026463841554,0.5,0.1,52.2245951445747,-19.560771847922,52.2245951445747,62.7439489892471
9.99026463841554,0.5,0.125,51.9436148793644,-19.6908774093606,51.9436148793644,66.566030780972
9.99026463841554,0.5,0.15,51.7140801403171,-19.7723792080727,51.7140801403171,69.3696674486218
9.99026463841554,0.5,0.175,51.5403642549157,-19.8408066251376,51.5403642549157,71.2050658618187
9.99026463841554,0.5,0.2,51.4212930870522,-19.8667248535697,51.4212930870522,72.1485448597863
9.99026463841554,0.5,0.225,51.3590884520823,-19.8807189852421,51.3590884520823,72.2530525064139
9.99026463841554,0.5,0.25,51.3506637046505,-19.8582325437318,51.3506637046505,71.593373280199
9.99026463841554,0.5,0.275,51.3963165137418,-19.8255403135618,51.3963165137418,70.2251805341534
9.99026463841554,0.5,0.3,51.49138059102,-19.7622679150031,51.49138059102,68.2218568875707
9.99026463841554,0.5,0.325,51.6344897082889,-19.6910377293036,51.6344897082889,65.6414189812716
9.99026463841554,0.5,0.35,51.8197154549067,-19.594977648183,51.8197154549067,62.5561756787675
9.99026463841554,0.5,0.375,52.0443109020503,-19.4936822921452,52.0443109020503,59.0259852734773
9.99026463841554,0.5,0.4,52.3013939932936,-19.3731511264123,52.3013939932936,55.1224205797352
9.99026463841554,0.5,0.425,52.5871356842572,-19.2505154462086,52.5871356842572,50.9066596405751
9.99026463841554,0.5,0.45,52.8940036895222,-19.1140759285789,52.8940036895222,46.4498256049955
9.99026463841554,0.5,0.475,53.2173951858687,-18.978997209443,53.2173951858687,41.8139066943746
9.99026463841554,0.5,0.5,53.5494282758292,-18.8353709875781,53.5494282758292,37.0698138875536
9.99026463841554,0.5,0.525,53.885040293289,-18.6968284359319,53.885040293289,32.2798514388035
9.99026463841554,0.5,0.55,54.2162986942795,-18.5547967481567,54.2162986942795,27.514936310895
9.99026463841554,0.5,0.575,54.5379975280774,-18.4217545943091,54.5379975280774,22.8371977635991
9.99026463841554,0.5,0.6,54.8424513950218,-18.2900560529292,54.8424513950218,18.3177947820601
9.99026463841554,0.5,0.625,55.1246281997094,-18.171370846674,55.1246281997094,20.0663836570872
9.99026463841554,0.5,0.65,55.3773863099232,-18.0586096305648,55.3773863099232,24.0712945513337
9.99026463841554,0.5,0.675,55.5961838864904,-17.962955275307,55.5961838864904,27.7266547293287
9.99026463841554,0.5,0.7,55.7747180576288,-17.8775340486772,55.7747180576288,30.9505633217271
9.99026463841554,0.5,0.725,55.9092521046999,-17.8133573212928,55.9092521046999,33.6938874682891
9.99026463841554,0.5,0.75,55.994614224473,-17.7634462764915,55.994614224473,35.8737592329609
9.99026463841554,0.5,0.775,56.0281857028343,-17.738959990595,56.0281857028343,37.4445533261404
9.99026463841554,0.5,0.8,56.0062136367398,-17.7325054268409,56.0062136367398,38.3216184223347
9.99026463841554,0.5,0.825,55.9275079793683,-17.7557149027078,55.9275079793683,38.4642735254738
9.99026463841554,0.5,0.85,55.7900155293122,-17.8004770433674,55.7900155293122,37.7851099459616
9.99026463841554,0.5,0.875,55.5942831088051,-17.8792179226306,55.5942831088051,36.2499517460529
9.99026463841554,0.5,0.9,55.3402280174725,-17.9828089954039,55.3402280174725,33.767636904584
9.99026463841554,0.5,0.925,55.0304391056081,-18.1247517615166,55.0304391056081,30.3117234124592
9.99026463841554,0.5,0.95,54.6670624543955,-18.294623313188,54.6670624543955,25.7875236565026
9.99026463841554,0.5,0.975,54.2550298959829,-18.5071730732605,54.2550298959829,20.1749416008344
9.99026463841554,0.5,1,53.7989592597898,-18.7504820109069,53.7989592597898,20.7971039898558
9.99026463841554,0.5,1.025,53.3064239532882,-19.040482512829,53.3064239532882,28.9021495968123
9.99026463841554,0.5,1.05,52.7847631246784,-19.3637536438152,52.7847631246784,38.3357409736406
9.99026463841554,0.5,1.075,52.2444879941268,-19.7368256785476,52.2444879941268,49.1280104835594
9.99026463841554,0.5,1.1,51.6959593607255,-20.1452598374952,51.6959593607255,61.3655775751359
9.99026463841554,0.5,1.125,51.151398928583,-20.6066227773504,51.151398928583,75.146689069306
9.99026463841554,0.5,1.15,50.6248157451937,-21.1005153943178,50.6248157451937,90.5432350528213
9.99026463841554,0.5,1.175,44.6684929431677,-19.2741519010364,44.6684929431677,675.934755479524
9.99026463841554,0.5,1.2,22.4893873539675,-10.0569361934288,22.4893873539675,951.833145866117
9.99026463841554,0.5,1.225,2.60422255311672,-1.23493876356416,2.60422255311672,455.62436833357
9.99026463841554,0.525,-0.25,-0.00161384233230703,-0.0207376847385885,0.0217475250401213,1.18909720362427
9.99026463841554,0.525,-0.225,2.98889281804296,-1.89081192023381,2.98889281804296,522.112459146094
9.99026463841554,0.525,-0.2,25.5589301861594,-16.1619801000301,25.5589301861594,1069.709970093
9.99026463841554,0.525,-0.175,50.0945612497793,-32.1107640828944,50.0945612497793,728.589939149635
9.99026463841554,0.525,-0.15,55.8822790897979,-36.3230848012688,55.8822790897979,74.5554206026248
9.99026463841554,0.525,-0.125,55.4721419490863,-36.6228185216793,55.4721419490863,59.5853766801093
9.99026463841554,0.525,-0.1,55.0189520466731,-36.8711027462305,55.0189520466731,44.9013834208049
9.99026463841554,0.525,-0.075,54.5394813763804,-37.125022954144,54.5394813763804,37.125022954144
9.99026463841554,0.525,-0.05,54.0490279413788,-37.3298035399994,54.0490279413788,37.3298035399994
9.99026463841554,0.525,-0.025,53.5604201339188,-37.5403886762869,53.5604201339188,43.2418210578872
9.99026463841554,0.525,0,53.0853394578371,-37.7042483055374,53.0853394578371,52.6178491505382
9.99026463841554,0.525,0.025,52.6342915274064,-37.87213183391,52.6342915274064,60.733535573181
9.99026463841554,0.525,0.05,52.2152106842307,-37.9966123605871,52.2152106842307,67.6498565212468
9.99026463841554,0.525,0.075,51.8362094655839,-38.123338217934,51.8362094655839,73.4177294216818
9.99026463841554,0.525,0.1,51.5019807615362,-38.2105806170157,51.5019807615362,78.1053473454541
9.99026463841554,0.525,0.125,51.2183071617595,-38.2985613533385,51.2183071617595,81.7614590051502
9.99026463841554,0.525,0.15,50.9870853996481,-38.3512489945445,50.9870853996481,84.4562636016446
9.99026463841554,0.525,0.175,50.8118871361734,-38.4035946443335,50.8118871361734,86.2392331522048
9.99026463841554,0.525,0.2,50.6922148676644,-38.4248826658715,50.6922148676644,87.1804441849059
9.99026463841554,0.525,0.225,50.6296012088108,-38.4452361264027,50.6296012088108,87.3311893007955
9.99026463841554,0.525,0.25,50.6215251602756,-38.4386825909675,50.6215251602756,86.7607144440937
9.99026463841554,0.525,0.275,50.6676942549782,-38.4310988795405,50.6676942549782,85.5223498249364
9.99026463841554,0.525,0.3,50.7639117100099,-38.4006169662133,50.7639117100099,83.6844433640755
9.99026463841554,0.525,0.325,50.9083061783751,-38.3694858522889,50.9083061783751,81.3021762199126
9.99026463841554,0.525,0.35,51.0953370412409,-38.3193078531127,51.0953370412409,78.4431752638317
9.99026463841554,0.525,0.375,51.321823960033,-38.2692993403765,51.321823960033,75.1641189556961
9.99026463841554,0.525,0.4,51.5812042097168,-38.2039386097533,51.5812042097168,71.5321470095882
9.99026463841554,0.525,0.425,51.8692751401447,-38.1399518895646,51.8692751401447,67.6050198798066
9.99026463841554,0.525,0.45,52.1787671684497,-38.0641522132876,52.1787671684497,63.4496099190754
9.99026463841554,0.525,0.475,52.5047533720668,-37.9912555831909,52.5047533720668,59.1243233832045
9.99026463841554,0.525,0.5,52.8395683505736,-37.9099234582816,52.8395683505736,54.695962662482
9.99026463841554,0.525,0.525,53.1778660743047,-37.8332812452921,53.1778660743047,50.2231326245184
9.99026463841554,0.525,0.55,53.5118934364679,-37.7514036818346,53.5118934364679,45.7727622380767
9.99026463841554,0.525,0.575,53.8361943611757,-37.6761944765963,53.8361943611757,41.4031896578839
9.99026463841554,0.525,0.6,54.1432338732661,-37.5987512829567,54.1432338732661,37.5987512829567
9.99026463841554,0.525,0.625,54.4277564127266,-37.5300877619002,54.4277564127266,37.5300877619002
9.99026463841554,0.525,0.65,54.6827489162933,-37.4619709652315,54.6827489162933,37.4619709652315
9.99026463841554,0.525,0.675,54.9034666815728,-37.4048339150805,54.9034666815728,37.4048339150805
9.99026463841554,0.525,0.7,55.0837200579336,-37.3507870878797,55.0837200579336,37.3507870878797
9.99026463841554,0.525,0.725,55.2195841238185,-37.3099845633813,55.2195841238185,37.3099845633813
9.99026463841554,0.525,0.75,55.3059910912396,-37.2745711480513,55.3059910912396,37.2745711480513
9.99026463841554,0.525,0.775,55.340142536616,-37.25472784027,55.340142536616,37.25472784027
9.99026463841554,0.525,0.8,55.318386470296,-37.2423298710421,55.318386470296,37.2423298710421
9.99026463841554,0.525,0.825,55.2393550288843,-37.2479013830358,55.2393550288843,37.2479013830358
9.99026463841554,0.525,0.85,55.1010992297458,-37.2627380898804,55.1010992297458,37.2627380898804
9.99026463841554,0.525,0.875,54.9039829880378,-37.2980297107862,54.9039829880378,37.2980297107862
9.99026463841554,0.525,0.9,54.6480380889591,-37.3441697628363,54.6480380889591,37.3441697628363
9.99026463841554,0.525,0.925,54.335658531657,-37.4133198296926,54.335658531657,37.4133198296926
9.99026463841554,0.525,0.95,53.9691226063669,-37.4946420397976,53.9691226063669,37.4946420397976
9.99026463841554,0.525,0.975,53.5531499512661,-37.6015059858066,53.5531499512661,37.6015059858066
9.99026463841554,0.525,1,53.0925153857551,-37.7215455532155,53.0925153857551,39.9262347893835
9.99026463841554,0.525,1.025,52.5945615323614,-37.8693968828603,52.5945615323614,47.5754700282419
9.99026463841554,0.525,1.05,52.0668133004829,-38.0310167869749,52.0668133004829,56.4751964700867
9.99026463841554,0.525,1.075,51.5195421785319,-38.2219186185389,51.5195421785319,66.6530310571858
9.99026463841554,0.525,1.1,50.9633160108773,-38.4267719836048,50.9633160108773,78.1892721327587
9.99026463841554,0.525,1.125,50.4100993021033,-38.6618712713004,50.4100993021033,91.1798192121671
9.99026463841554,0.525,1.15,49.874266083037,-38.9048703677946,49.874266083037,105.682030830999
9.99026463841554,0.525,1.175,43.9910047040934,-34.8943410167031,43.9910047040934,666.303989456435
9.99026463841554,0.525,1.2,22.1402956432272,-17.8560726880369,22.1402956432272,937.394025882389
9.99026463841554,0.525,1.225,2.56230314365145,-2.12540300319215,2.56230314365145,448.439616740271
9.99026463841554,0.55,-0.25,-0.0021932335090207,-0.0257158874174358,0.0219729585007442,1.11489763088896
9.99026463841554,0.55,-0.225,2.92801570622225,-2.97183493279453,2.92801570622225,511.599573559999
9.99026463841554,0.55,-0.2,25.0406245314458,-25.2631089329703,25.0406245314458,1047.86658273404
9.99026463841554,0.55,-0.175,49.0697802750084,-49.7910261501961,49.0697802750084,713.308709614794
9.99026463841554,0.55,-0.15,54.7281022156732,-55.9244801453175,54.7281022156732,72.0826628937412
9.99026463841554,0.55,-0.125,54.3132280913452,-56.0013133524217,54.3132280913452,57.8510361008394
9.99026463841554,0.55,-0.1,53.8563873144031,-56.0481228596252,53.8563873144031,56.0481228596252
9.99026463841554,0.55,-0.075,53.3727966072349,-56.1211922902461,53.3727966072349,56.1211922902461
9.99026463841554,0.55,-0.05,52.879253136314,-56.1657679104345,52.879253136314,56.1657679104345
9.99026463841554,0.55,-0.025,52.3871145048725,-56.2345394149873,52.3871145048725,60.0514899559655
9.99026463841554,0.55,0,51.9094895364575,-56.2755738078823,51.9094895364575,68.9110005569857
9.99026463841554,0.55,0.025,51.4555253299286,-56.3375960709021,51.4555253299286,76.5896081149057
9.99026463841554,0.55,0.05,51.0344483695651,-56.3735543081411,51.0344483695651,83.1399737947319
9.99026463841554,0.55,0.075,50.6531488769823,-56.4272715735964,50.6531488769823,88.6139146947877
9.99026463841554,0.55,0.1,50.3174615500782,-56.4571445761991,50.3174615500782,93.071793503463
9.99026463841554,0.55,0.125,50.0320911987078,-56.5017507791613,50.0320911987078,96.5624669453516
9.99026463841554,0.55,0.15,49.7999259766514,-56.5249431599956,49.7999259766514,99.1491025987643
9.99026463841554,0.55,0.175,49.6235999680778,-56.5601856138305,49.6235999680778,100.880379660938
9.99026463841554,0.55,0.2,49.5034666632438,-56.5764248891663,49.5034666632438,101.820094422867
9.99026463841554,0.55,0.225,49.4402492982409,-56.6024345014479,49.4402492982409,102.017968284461
9.99026463841554,0.55,0.25,49.4321526132711,-56.611707625318,49.4321526132711,101.537569789052
9.99026463841554,0.55,0.275,49.478187159514,-56.6288917677444,49.478187159514,100.430050855849
9.99026463841554,0.55,0.3,49.574773801381,-56.6314165896304,49.574773801381,98.7585314577369
9.99026463841554,0.55,0.325,49.7194396971678,-56.6404054421124,49.7194396971678,96.5755643146428
9.99026463841554,0.55,0.35,49.9071710505717,-56.6366216290716,49.9071710505717,93.9438717799132
9.99026463841554,0.55,0.375,50.1342650801275,-56.6382431669665,50.1342650801275,90.9171810712046
9.99026463841554,0.55,0.4,50.3946114635205,-56.6288049950491,50.3946114635205,87.5579575936726
9.99026463841554,0.55,0.425,50.6835489883222,-56.6240659948563,50.6835489883222,83.9207864907137
9.99026463841554,0.55,0.45,50.9942011973024,-56.6098235001261,50.9942011973024,80.0680308382954
9.99026463841554,0.55,0.475,51.321232852753,-56.5998811074541,51.321232852753,76.0547722111299
9.99026463841554,0.55,0.5,51.6573261981976,-56.5818423741296,51.6573261981976,71.9434243222878
9.99026463841554,0.55,0.525,51.9967649953858,-56.5679596485043,51.9967649953858,67.7891728120648
9.99026463841554,0.55,0.55,52.3321108208566,-56.5472345637294,52.3321108208566,63.6546486967956
9.99026463841554,0.55,0.575,52.6575646161055,-56.5307223606325,52.6575646161055,59.5947143687127
9.99026463841554,0.55,0.6,52.9658845260614,-56.5084552364737,52.9658845260614,56.5084552364737
9.99026463841554,0.55,0.625,53.251489285303,-56.4906095859419,53.251489285303,56.4906095859419
9.99026463841554,0.55,0.65,53.5076478558097,-56.4679123975382,53.5076478558097,56.4679123975382
9.99026463841554,0.55,0.675,53.7292977336136,-56.4499594049009,53.7292977336136,56.4499594049009
9.99026463841554,0.55,0.7,53.9105299646476,-56.427857770532,53.9105299646476,56.427857770532
9.99026463841554,0.55,0.725,54.0471005992943,-56.4109165340671,54.0471005992943,56.4109165340671
9.99026463841554,0.55,0.75,54.1342305305932,-56.3903169699943,54.1342305305932,56.3903169699943
9.99026463841554,0.55,0.775,54.168791938816,-56.3753854248292,54.168791938816,56.3753854248292
9.99026463841554,0.55,0.8,54.1474386144884,-56.3570652488269,54.1474386144884,56.3570652488269
9.99026463841554,0.55,0.825,54.0684536730388,-56.3450244433701,54.0684536730388,56.3450244433701
9.99026463841554,0.55,0.85,53.9302201448974,-56.3296352053217,53.9302201448974,56.3296352053217
9.99026463841554,0.55,0.875,53.7327240858461,-56.3212542384058,53.7327240858461,56.3212542384058
9.99026463841554,0.55,0.9,53.476364759712,-56.3093159547116,53.476364759712,56.3093159547116
9.99026463841554,0.55,0.925,53.1631209087042,-56.3052225629393,53.1631209087042,56.3052225629393
9.99026463841554,0.55,0.95,52.7956828398603,-56.2970693820054,52.7956828398603,56.2970693820054
9.99026463841554,0.55,0.975,52.3783110133672,-56.2976292918951,52.3783110133672,56.2976292918951
9.99026463841554,0.55,1,51.916244659123,-56.2932504902517,51.916244659123,58.7002058846807
9.99026463841554,0.55,1.025,51.4163214922685,-56.2982781762532,51.4163214922685,65.8941785758194
9.99026463841554,0.55,1.05,50.8865867547514,-56.2970128994209,50.8865867547514,74.2600642571163
9.99026463841554,0.55,1.075,50.3367709222089,-56.3051917048784,50.3367709222089,83.8234485632864
9.99026463841554,0.55,1.1,49.778006251739,-56.3053556746353,49.778006251739,94.6581512648448
9.99026463841554,0.55,1.125,49.2216933495204,-56.3139750797175,49.2216933495204,106.857571580203
9.99026463841554,0.55,1.15,48.682962061851,-56.3056434498925,48.682962061851,120.465450299063
9.99026463841554,0.55,1.175,42.926784384037,-50.1568475025862,42.926784384037,650.716000064071
9.99026463841554,0.55,1.2,21.5980897581474,-25.4777751672321,21.5980897581474,914.711289039058
9.99026463841554,0.55,1.225,2.4980879483213,-3.00316152587683,2.4980879483213,437.377319214587
9.99026463841554,0.575,-0.25,-0.00284814698485166,-0.0205463057456011,0.0222525951525399,1.03590083894361
9.99026463841554,0.575,-0.225,2.84066079330135,-4.00535060638304,2.84066079330135,496.475093259324
9.99026463841554,0.575,-0.2,24.298439542963,-34.0400529272452,24.298439542963,1016.74775162206
9.99026463841554,0.575,-0.175,47.6102165869028,-66.8418140022884,47.6102165869028,691.835315030716
9.99026463841554,0.575,-0.15,53.0918938113796,-74.8205216412902,53.0918938113796,74.8205216412902
9.99026463841554,0.575,-0.125,52.6779314544228,-74.6720822767855,52.6779314544228,74.6720822767855
9.99026463841554,0.575,-0.1,52.2224057496997,-74.5168642826871,52.2224057496997,74.5168642826871
9.99026463841554,0.575,-0.075,51.7392968119025,-74.4070381517128,51.7392968119025,74.4070381517128
9.99026463841554,0.575,-0.05,51.2466188243943,-74.2910229485389,51.2466188243943,74.2910229485389
9.99026463841554,0.575,-0.025,50.7545863985404,-74.2162203919122,50.7545863985404,76.1820026563937
9.99026463841554,0.575,0,50.2774571117627,-74.1342575696563,50.2774571117627,84.5241328179703
9.99026463841554,0.575,0.025,49.8233194755482,-74.0890873863854,49.8233194755482,91.763214446979
9.99026463841554,0.575,0.05,49.4024424665379,-74.0365648802974,49.4024424665379,97.9468422232398
9.99026463841554,0.575,0.075,49.0207640574331,-74.0163598579667,49.0207640574331,103.124885783259
9.99026463841554,0.575,0.1,48.6850423816687,-73.9890433770309,48.6850423816687,107.352380712342
9.99026463841554,0.575,0.125,48.3991448347522,-73.9896781924836,48.3991448347522,110.676127824787
9.99026463841554,0.575,0.15,48.1667635430955,-73.9835940399128,48.1667635430955,113.154126290719
9.99026463841554,0.575,0.175,47.9898078445174,-74.0013264464828,47.9898078445174,114.832662756339
9.99026463841554,0.575,0.2,47.8693235481412,-74.0126873986535,47.8693235481412,115.77061591161
9.99026463841554,0.575,0.225,47.8054130037017,-74.0440261265714,47.8054130037017,116.014967807347
9.99026463841554,0.575,0.25,47.7968733535263,-74.0691940693244,47.7968733535263,115.624597712794
9.99026463841554,0.575,0.275,47.8421861485347,-74.1108263462682,47.8421861485347,114.647628027703
9.99026463841554,0.575,0.3,47.9382776163425,-74.1463083473074,47.9382776163425,113.142666476392
9.99026463841554,0.575,0.325,48.0822250642411,-74.1950736779281,48.0822250642411,111.159012729548
9.99026463841554,0.575,0.35,48.2694454897871,-74.2375347708599,48.2694454897871,108.75500707509
9.99026463841554,0.575,0.375,48.4958533037558,-74.2904225831278,48.4958533037558,105.980958639476
9.99026463841554,0.575,0.4,48.7557057655452,-74.3366991846115,48.7557057655452,102.895048392326
9.99026463841554,0.575,0.425,49.0440150960628,-74.3908504232713,49.0440150960628,99.5483245459315
9.99026463841554,0.575,0.45,49.3542192514139,-74.4379519821549,49.3542192514139,95.9989451058884
9.99026463841554,0.575,0.475,49.6807033845116,-74.4906504143057,49.6807033845116,92.298369641346
9.99026463841554,0.575,0.5,50.0164197709281,-74.5357418961166,50.0164197709281,88.5048790397085
9.99026463841554,0.575,0.525,50.3554116851822,-74.5843882283039,50.3554116851822,84.6699736250767
9.99026463841554,0.575,0.55,50.6904740485826,-74.6247525673902,50.6904740485826,80.8522249690207
9.99026463841554,0.575,0.575,51.0155998046166,-74.6668225676394,51.0155998046166,77.1027568501911
9.99026463841554,0.575,0.6,51.3237505597613,-74.6998089610906,51.3237505597613,74.6998089610906
9.99026463841554,0.575,0.625,51.6091637535764,-74.7328034969083,51.6091637535764,74.7328034969083
9.99026463841554,0.575,0.65,51.8652880755927,-74.7557719538309,51.8652880755927,74.7557719538309
9.99026463841554,0.575,0.675,52.0869010720849,-74.7771699822537,52.0869010720849,74.7771699822537
9.99026463841554,0.575,0.7,52.2682555655556,-74.7874431302234,52.2682555655556,74.7874431302234
9.99026463841554,0.575,0.725,52.404963624908,-74.7946673032494,52.404963624908,74.7946673032494
9.99026463841554,0.575,0.75,52.4923957556585,-74.7894968978962,52.4923957556585,74.7894968978962
9.99026463841554,0.575,0.775,52.5272902797076,-74.7798960016441,52.5272902797076,74.7798960016441
9.99026463841554,0.575,0.8,52.5064446930915,-74.7564446348455,52.5064446930915,74.7564446348455
9.99026463841554,0.575,0.825,52.4280116553131,-74.7272883438901,52.4280116553131,74.7272883438901
9.99026463841554,0.575,0.85,52.2905192685056,-74.6826173534024,52.2905192685056,74.6826173534024
9.99026463841554,0.575,0.875,52.0938186564578,-74.6310872306946,52.0938186564578,74.6310872306946
9.99026463841554,0.575,0.9,51.8384643551286,-74.5621304135161,51.8384643551286,74.5621304135161
9.99026463841554,0.575,0.925,51.5262866758495,-74.4852769010984,51.5262866758495,74.4852769010984
9.99026463841554,0.575,0.95,51.1601521462275,-74.3887666719066,51.1601521462275,74.3887666719066
9.99026463841554,0.575,0.975,50.7441497613461,-74.2833849514798,50.7441497613461,74.2833849514798
9.99026463841554,0.575,1,50.2837282904818,-74.1556863219392,50.2837282904818,76.8011287959299
9.99026463841554,0.575,1.025,49.7855227061372,-74.018050053198,49.7855227061372,83.5391697231983
9.99026463841554,0.575,1.05,49.2578325844515,-73.8548930326364,49.2578325844515,91.3713700348097
9.99026463841554,0.575,1.075,48.7101534148776,-73.6802729023565,48.7101534148776,100.319109974208
9.99026463841554,0.575,1.1,48.1539143435264,-73.4766025537952,48.1539143435264,110.452363066891
9.99026463841554,0.575,1.125,47.6002675361121,-73.2585477996265,47.6002675361121,121.859295817931
9.99026463841554,0.575,1.15,47.0648420539446,-73.000133970916,47.0648420539446,134.574181133317
9.99026463841554,0.575,1.175,41.4883781033095,-64.7900165245674,41.4883781033095,629.354180467399
9.99026463841554,0.575,1.2,20.8690751682043,-32.7758079136229,20.8690751682043,884.048188562326
9.99026463841554,0.575,1.225,2.41250183307598,-3.83430197070865,2.41250183307598,422.565929917785
9.99026463841554,0.6,-0.25,-0.00326811544835283,-0.0255638376929963,0.022333887943301,0.953730890257321
9.99026463841554,0.6,-0.225,2.72812373225331,-4.99870335433188,2.72812373225331,476.933514083018
9.99026463841554,0.6,-0.2,23.3422505218711,-42.3865762136175,23.3422505218711,976.755344570939
9.99026463841554,0.6,-0.175,45.7348978906281,-83.0329283709951,45.7348978906281,664.449028914315
9.99026463841554,0.6,-0.15,50.9951783368554,-92.7496823703674,50.9951783368554,92.7496823703674
9.99026463841554,0.6,-0.125,50.5877366002122,-92.375149536089,50.5877366002122,92.375149536089
9.99026463841554,0.6,-0.1,50.1386645158603,-92.0169628601979,50.1386645158603,92.0169628601979
9.99026463841554,0.6,-0.075,49.6605776597952,-91.7229646597614,49.6605776597952,91.7229646597614
9.99026463841554,0.6,-0.05,49.1728449281999,-91.4450270962561,49.1728449281999,91.4450270962561
9.99026463841554,0.6,-0.025,48.6844606033174,-91.225027712697,48.6844606033174,91.4015940889442
9.99026463841554,0.6,0,48.2109443973679,-91.0185694767561,48.2109443973679,99.2243822980622
9.99026463841554,0.6,0.025,47.7592530595509,-90.8644287506303,47.7592530595509,106.021813636559
9.99026463841554,0.6,0.05,47.3408125331391,-90.721910065233,47.3408125331391,111.83693954568
9.99026463841554,0.6,0.075,46.9605369022522,-90.626002088345,46.9605369022522,116.71729088031
9.99026463841554,0.6,0.1,46.6262247128501,-90.5400910390771,46.6262247128501,120.712797673741
9.99026463841554,0.6,0.125,46.3408347258778,-90.4951182676587,46.3408347258778,123.868075553734
9.99026463841554,0.6,0.15,46.108981459555,-90.4585780530091,46.108981459555,126.235957407732
9.99026463841554,0.6,0.175,45.9317788244286,-90.4574365743943,45.9317788244286,127.860391197115
9.99026463841554,0.6,0.2,45.8110832115164,-90.4630559991171,45.8110832115164,128.795208710024
9.99026463841554,0.6,0.225,45.7463063712286,-90.4987253099248,45.7463063712286,129.084813712914
9.99026463841554,0.6,0.25,45.7369547435758,-90.5392965295142,45.7369547435758,128.783200010486
9.99026463841554,0.6,0.275,45.7809123939329,-90.6047931257729,45.7809123939329,127.935674800593
9.99026463841554,0.6,0.3,45.875726016377,-90.6731283020362,45.875726016377,126.596109262145
9.99026463841554,0.6,0.325,46.0179556222134,-90.7615065268547,46.0179556222134,124.810785510822
9.99026463841554,0.6,0.35,46.2035627232715,-90.8504748320685,46.2035627232715,122.633427909984
9.99026463841554,0.6,0.375,46.4280117902222,-90.9548527871574,46.4280117902222,120.111168775348
9.99026463841554,0.6,0.4,46.6860411242424,-91.0574210512032,46.6860411242424,117.297666077047
9.99026463841554,0.6,0.425,46.9722683135067,-91.171011871756,46.9722683135067,114.240674551636
9.99026463841554,0.6,0.45,47.2805605846587,-91.2802756220614,47.2805605846587,110.993900289549
9.99026463841554,0.6,0.475,47.6049527973375,-91.39640911191,47.6049527973375,107.605431184488
9.99026463841554,0.6,0.5,47.9387855290376,-91.5056048439028,47.9387855290376,104.129151554011
9.99026463841554,0.6,0.525,48.2757862517884,-91.6177306165877,48.2757862517884,100.613144333658
9.99026463841554,0.6,0.55,48.609107136265,-91.720225811395,48.609107136265,97.1116290292244
9.99026463841554,0.6,0.575,48.9324509590213,-91.8218965401524,48.9324509590213,93.6722914820526
9.99026463841554,0.6,0.6,49.2391146327396,-91.9111605561567,49.2391146327396,91.9111605561567
9.99026463841554,0.6,0.625,49.523062977,-91.9960009427809,49.523062977,91.9960009427809
9.99026463841554,0.6,0.65,49.7780664783987,-92.065565151294,49.7780664783987,92.065565151294
9.99026463841554,0.6,0.675,49.9986400073141,-92.1272363569236,49.9986400073141,92.1272363569236
9.99026463841554,0.6,0.7,50.1793526256807,-92.1706536179544,50.1793526256807,92.1706536179544
9.99026463841554,0.6,0.725,50.3155562504568,-92.2028227291949,50.3155562504568,92.2028227291949
9.99026463841554,0.6,0.75,50.4029398087901,-92.21363383634,50.4029398087901,92.21363383634
9.99026463841554,0.6,0.775,50.4379764545992,-92.2099535688623,50.4379764545992,92.2099535688623
9.99026463841554,0.6,0.8,50.4177921750613,-92.1816623118615,50.4177921750613,92.1816623118615
9.99026463841554,0.6,0.825,50.3402615072654,-92.1357585239456,50.3402615072654,92.1357585239456
9.99026463841554,0.6,0.85,50.2042595867473,-92.0618086969134,50.2042595867473,92.0618086969134
9.99026463841554,0.6,0.875,50.0093379160491,-91.9672633110667,50.0093379160491,91.9672633110667
9.99026463841554,0.6,0.9,49.7564261245317,-91.8410015409881,49.7564261245317,91.8410015409881
9.99026463841554,0.6,0.925,49.447024222448,-91.6913070120806,49.447024222448,91.6913070120806
9.99026463841554,0.6,0.95,49.0844127856829,-91.5059059004988,49.0844127856829,91.5059059004988
9.99026463841554,0.6,0.975,48.6723103658402,-91.2943556920317,48.6723103658402,91.2943556920317
9.99026463841554,0.6,1,48.2166308501876,-91.0426663802529,48.2166308501876,93.9568080669422
9.99026463841554,0.6,1.025,47.7235900062733,-90.7621392681209,47.7235900062733,100.238247325018
9.99026463841554,0.6,1.05,47.2020144805716,-90.4364974913753,47.2020144805716,107.535509589948
9.99026463841554,0.6,1.075,46.6609286154898,-90.07911812651,46.6609286154898,115.866613028704
9.99026463841554,0.6,1.1,46.1123459486001,-89.6714522776527,46.1123459486001,125.297284773055
9.99026463841554,0.6,1.125,45.5669305542727,-89.2274047255467,45.5669305542727,135.910578427187
9.99026463841554,0.6,1.15,45.0411097826899,-88.7199212428166,45.0411097826899,147.732133180575
9.99026463841554,0.6,1.175,39.6945283662156,-78.5577770561399,39.6945283662156,602.494873851807
9.99026463841554,0.6,1.2,19.9629530490201,-39.6393724738821,19.9629530490201,845.802197132144
9.99026463841554,0.6,1.225,2.30676017024665,-4.62328745102184,2.30676017024665,404.196497372167
9.99026463841554,0.625,-0.25,-0.00404900612328375,-0.0161616715057624,0.0223811882023932,0.869849698670614
9.99026463841554,0.625,-0.225,2.59136170649166,-5.91009602941875,2.59136170649166,453.22925347909
9.99026463841554,0.625,-0.2,22.1839496816658,-50.1467721291504,22.1839496816658,928.416918675143
9.99026463841554,0.625,-0.175,43.4680378859772,-98.0820162470805,43.4680378859772,631.515539359613
9.99026463841554,0.625,-0.15,48.4650350120086,-109.39790832284,48.4650350120086,109.39790832284
9.99026463841554,0.625,-0.125,48.0698251529616,-108.793689334136,48.0698251529616,108.793689334136
9.99026463841554,0.625,-0.1,47.6322193827753,-108.231280788825,47.6322193827753,108.231280788825
9.99026463841554,0.625,-0.075,47.1638316722543,-107.75026722326,47.1638316722543,107.75026722326
9.99026463841554,0.625,-0.05,46.6850595813328,-107.30945997249,46.6850595813328,107.30945997249
9.99026463841554,0.625,-0.025,46.2040454502321,-106.941930984811,46.2040454502321,106.941930984811
9.99026463841554,0.625,0,45.7372460184042,-106.610370629113,45.7372460184042,112.721981402652
9.99026463841554,0.625,0.025,45.2908299741992,-106.345527756967,45.2908299741992,119.07313365777
9.99026463841554,0.625,0.05,44.8770838427469,-106.112708550241,44.8770838427469,124.516760015776
9.99026463841554,0.625,0.075,44.5002120030279,-105.939879802795,44.5002120030279,129.095261563872
9.99026463841554,0.625,0.1,44.1687894473718,-105.795249459144,44.1687894473718,132.855933023659
9.99026463841554,0.625,0.125,43.8851492003346,-105.703798601158,43.8851492003346,135.839049185828
9.99026463841554,0.625,0.15,43.6545978313809,-105.636720239744,43.6545978313809,138.094148805587
9.99026463841554,0.625,0.175,43.4777062710973,-105.616011913081,43.4777062710973,139.661223264359
9.99026463841554,0.625,0.2,43.3569438176251,-105.615743035006,43.3569438176251,140.590450166635
9.99026463841554,0.625,0.225,43.2912559689874,-105.655098497922,43.2912559689874,140.92245534093
9.99026463841554,0.625,0.25,43.2806907566209,-105.710804314323,43.2806907566209,140.707375642177
9.99026463841554,0.625,0.275,43.3227343623939,-105.799497852309,43.3227343623939,139.98681429261
9.99026463841554,0.625,0.3,43.4154122577518,-105.900290208975,43.4154122577518,138.810666770392
9.99026463841554,0.625,0.325,43.5549460013326,-106.027574717084,43.5549460013326,137.22153307293
9.99026463841554,0.625,0.35,43.7377211695222,-106.16256350694,43.7377211695222,135.269091116169
9.99026463841554,0.625,0.375,43.9589147276679,-106.317711694656,43.9589147276679,132.996788767862
9.99026463841554,0.625,0.4,44.2136415596054,-106.476057670912,44.2136415596054,130.45419823213
9.99026463841554,0.625,0.425,44.4962751745976,-106.648406009273,44.4962751745976,127.685378035775
9.99026463841554,0.625,0.45,44.8010181655655,-106.819365493994,44.8010181655655,124.739933390304
9.99026463841554,0.625,0.475,45.1216983546276,-106.99834972338,45.1216983546276,121.662241727754
9.99026463841554,0.625,0.5,45.4519558661016,-107.171303354852,45.4519558661016,118.502092472912
9.99026463841554,0.625,0.525,45.7853428927702,-107.346477550216,45.7853428927702,115.303843009204
9.99026463841554,0.625,0.55,46.1152800278307,-107.510938646523,46.1152800278307,112.117643938688
9.99026463841554,0.625,0.575,46.4353221721854,-107.671975068491,46.4353221721854,108.987437287863
9.99026463841554,0.625,0.6,46.7390077123296,-107.817578380383,46.7390077123296,107.817578380383
9.99026463841554,0.625,0.625,47.0201772930311,-107.954251320584,47.0201772930311,107.954251320584
9.99026463841554,0.625,0.65,47.2728197815158,-108.070727888375,47.2728197815158,108.070727888375
9.99026463841554,0.625,0.675,47.4913461652927,-108.172889002927,47.4913461652927,108.172889002927
9.99026463841554,0.625,0.7,47.6705245862915,-108.250035135229,47.6705245862915,108.250035135229
9.99026463841554,0.625,0.725,47.8056198268879,-108.307588444069,47.8056198268879,108.307588444069
9.99026463841554,0.625,0.75,47.8925046913077,-108.335235292354,47.8925046913077,108.335235292354
9.99026463841554,0.625,0.775,47.927577771121,-108.338116716933,47.927577771121,108.338116716933
9.99026463841554,0.625,0.8,47.9081386562795,-108.306101918841,47.9081386562795,108.306101918841
9.99026463841554,0.625,0.825,47.8319945202484,-108.244261840824,47.8319945202484,108.244261840824
9.99026463841554,0.625,0.85,47.6981902889422,-108.142397669288,47.6981902889422,108.142397669288
9.99026463841554,0.625,0.875,47.5062101216662,-108.00577694179,47.5062101216662,108.00577694179
9.99026463841554,0.625,0.9,47.2571584590482,-107.823802268597,47.2571584590482,107.823802268597
9.99026463841554,0.625,0.925,46.9524584445338,-107.602284291014,46.9524584445338,107.602284291014
9.99026463841554,0.625,0.95,46.5955825127376,-107.329783068132,46.5955825127376,107.329783068132
9.99026463841554,0.625,0.975,46.1901506004948,-107.013100368421,46.1901506004948,107.013100368421
9.99026463841554,0.625,1,45.742301161315,-106.639372888287,45.742301161315,109.842980395195
9.99026463841554,0.625,1.025,45.2581150175111,-106.216952808827,45.2581150175111,115.666076479585
9.99026463841554,0.625,1.05,44.7466933811979,-105.730908374071,44.7466933811979,122.427650860128
9.99026463841554,0.625,1.075,44.2168759675919,-105.191718344484,44.2168759675919,130.140181218295
9.99026463841554,0.625,1.1,43.6810047320743,-104.582275156667,43.6810047320743,138.867875651675
9.99026463841554,0.625,1.125,43.1495516685364,-103.913206646574,43.1495516685364,148.685873680482
9.99026463841554,0.625,1.15,42.6394784383844,-103.159536114396,42.6394784383844,159.615477635684
9.99026463841554,0.625,1.175,37.5699529724283,-91.1854625232837,37.5699529724283,570.510201546971
9.99026463841554,0.625,1.2,18.8919400085173,-45.9184179965136,18.8919400085173,800.508178850729
9.99026463841554,0.625,1.225,2.18197100503066,-5.33127962048308,2.18197100503066,382.529844744276
9.99026463841554,0.65,-0.25,-0.00413095530857857,-0.0192093568674353,0.0222355862962358,0.786555129420272
9.99026463841554,0.65,-0.225,2.43323336705048,-6.75430462185873,2.43323336705048,425.689410722659
9.99026463841554,0.65,-0.2,20.8406729181637,-57.2222201106307,20.8406729181637,872.40595868129
9.99026463841554,0.65,-0.175,40.8422181646612,-111.767466739035,40.8422181646612,593.502909290169
9.99026463841554,0.65,-0.15,45.5381241558433,-124.51203209113,45.5381241558433,124.51203209113
9.99026463841554,0.65,-0.125,45.1609101515712,-123.676623518802,45.1609101515712,123.676623518802
9.99026463841554,0.65,-0.1,44.7399728355997,-122.908211973547,44.7399728355997,122.908211973547
9.99026463841554,0.65,-0.075,44.2859524745213,-122.23858167067,44.2859524745213,122.23858167067
9.99026463841554,0.65,-0.05,43.8202748956685,-121.632959558613,43.8202748956685,121.632959558613
9.99026463841554,0.65,-0.025,43.3502827959055,-121.116140917656,43.3502827959055,121.116140917656
9.99026463841554,0.65,0,42.8933591854833,-120.657465095879,42.8933591854833,124.792740611561
9.99026463841554,0.65,0.025,42.4549254867752,-120.280031421826,42.4549254867752,130.693844312255
9.99026463841554,0.65,0.05,42.0481399311756,-119.9549018208,42.0481399311756,135.762124913748
9.99026463841554,0.65,0.075,41.6765205911641,-119.703226174003,41.6765205911641,140.035224081234
9.99026463841554,0.65,0.1,41.349452901243,-119.497978096047,41.349452901243,143.557367347267
9.99026463841554,0.65,0.125,41.0686491086933,-119.358222154166,41.0686491086933,146.364905357436
9.99026463841554,0.65,0.15,40.8401611956663,-119.25893632465,40.8401611956663,148.50362567329
9.99026463841554,0.65,0.175,40.6640058419383,-119.217069772445,40.6640058419383,150.009999678258
9.99026463841554,0.65,0.2,40.5433331004144,-119.209571058987,40.5433331004144,150.93010641301
9.99026463841554,0.65,0.225,40.4765980880567,-119.251363190654,40.4765980880567,151.301218364095
9.99026463841554,0.65,0.25,40.4644682649867,-119.32125308997,40.4644682649867,151.169208380121
9.99026463841554,0.65,0.275,40.5039982701425,-119.432299116872,40.5039982701425,150.572368436459
9.99026463841554,0.65,0.3,40.5937768797321,-119.565012682642,40.5937768797321,149.556257495406
9.99026463841554,0.65,0.325,40.7296466033603,-119.730783445679,40.7296466033603,148.160147450488
9.99026463841554,0.65,0.35,40.9085063847631,-119.911658484718,40.9085063847631,146.429351563349
9.99026463841554,0.65,0.375,41.1251997501772,-120.117563038363,41.1251997501772,144.40395145654
9.99026463841554,0.65,0.4,41.3753115702583,-120.331912116693,41.3753115702583,142.129146404374
9.99026463841554,0.65,0.425,41.6529206137464,-120.563363196688,41.6529206137464,139.645590605566
9.99026463841554,0.65,0.45,41.95266263006,-120.796540223696,41.95266263006,136.998516483711
9.99026463841554,0.65,0.475,42.2681027779339,-121.039013019163,42.2681027779339,134.228870626457
9.99026463841554,0.65,0.5,42.5932838417001,-121.276466576182,42.5932838417001,131.382073062162
9.99026463841554,0.65,0.525,42.9215212687196,-121.515542534045,42.9215212687196,128.499040563711
9.99026463841554,0.65,0.55,43.2466138251988,-121.74284992785,43.2466138251988,125.625558530284
9.99026463841554,0.65,0.575,43.5618999454465,-121.964240817572,43.5618999454465,122.802136144851
9.99026463841554,0.65,0.6,43.8612773404535,-122.16712082289,43.8612773404535,122.16712082289
9.99026463841554,0.65,0.625,44.1383853114829,-122.356673417179,44.1383853114829,122.356673417179
9.99026463841554,0.65,0.65,44.3875584776057,-122.520980431744,44.3875584776057,122.520980431744
9.99026463841554,0.65,0.675,44.6030168171227,-122.664666829621,44.6030168171227,122.664666829621
9.99026463841554,0.65,0.7,44.7798656491023,-122.776372391417,44.7798656491023,122.776372391417
9.99026463841554,0.65,0.725,44.9131844698947,-122.860273079141,44.9131844698947,122.860273079141
9.99026463841554,0.65,0.75,44.9991796061633,-122.905440781507,44.9991796061633,122.905440781507
9.99026463841554,0.65,0.775,45.0340653840492,-122.915726109988,45.0340653840492,122.915726109988
9.99026463841554,0.65,0.8,45.0154764612162,-122.880482807988,45.0154764612162,122.880482807988
9.99026463841554,0.65,0.825,44.941031602267,-122.803394231289,44.941031602267,122.803394231289
9.99026463841554,0.65,0.85,44.810118375451,-122.673895439215,44.810118375451,122.673895439215
9.99026463841554,0.65,0.875,44.6220222649206,-122.495722315276,44.6220222649206,122.495722315276
9.99026463841554,0.65,0.9,44.3782055241455,-122.258105433215,44.3782055241455,122.258105433215
9.99026463841554,0.65,0.925,44.079874639611,-121.965149434571,44.079874639611,121.965149434571
9.99026463841554,0.65,0.95,43.7308850276303,-121.60546912835,43.7308850276303,121.60546912835
9.99026463841554,0.65,0.975,43.3346119276938,-121.183992045214,43.3346119276938,121.183992045214
9.99026463841554,0.65,1,42.8976150423328,-120.688144525509,42.8976150423328,124.195327946203
9.99026463841554,0.65,1.025,42.4256892753277,-120.124312677529,42.4256892753277,129.558575536289
9.99026463841554,0.65,1.05,41.9284098978168,-119.478061278178,41.9284098978168,135.782242821244
9.99026463841554,0.65,1.075,41.4142743139126,-118.758025911855,41.4142743139126,142.874757915074
9.99026463841554,0.65,1.1,40.896152586501,-117.947715284842,40.896152586501,150.897752445164
9.99026463841554,0.65,1.125,40.3841753812638,-117.055508953144,40.3841753812638,159.919247927495
9.99026463841554,0.65,1.15,39.8960170769952,-116.057910506682,39.8960170769952,169.956186143737
9.99026463841554,0.65,1.175,35.1467053883364,-102.4442258798,35.1467053883364,533.863603197821
9.99026463841554,0.65,1.2,17.672814609517,-51.5087221397213,17.672814609517,748.831935740597
9.99026463841554,0.65,1.225,2.04082690519894,-5.96933244556211,2.04082690519894,357.885755449004
9.99026463841554,0.675,-0.25,-0.00490236441492882,-0.00239978836800906,0.0219746832174427,0.705457280599265
9.99026463841554,0.675,-0.225,2.25456588071061,-7.48039395082361,2.25456588071061,394.69714662247
9.99026463841554,0.675,-0.2,19.3298434881937,-63.4494277175127,19.3298434881937,809.518825601955
9.99026463841554,0.675,-0.175,37.8933701227155,-123.800295139944,37.8933701227155,550.963470733869
9.99026463841554,0.675,-0.15,42.2548176568793,-137.772170515146,42.2548176568793,137.772170515146
9.99026463841554,0.675,-0.125,41.9014114469818,-136.700933000821,41.9014114469818,136.700933000821
9.99026463841554,0.675,-0.1,41.5022413112336,-135.724770470916,41.5022413112336,135.724770470916
9.99026463841554,0.675,-0.075,41.0673602490684,-134.863100019025,41.0673602490684,134.863100019025
9.99026463841554,0.675,-0.05,40.6188812946315,-134.091380739523,40.6188812946315,134.091380739523
9.99026463841554,0.675,-0.025,40.1637279600724,-133.422670963666,40.1637279600724,133.422670963666
9.99026463841554,0.675,0,39.719871317996,-132.836065621594,39.719871317996,135.139147642609
9.99026463841554,0.675,0.025,39.292341920696,-132.344224762464,39.292341920696,140.58355036296
9.99026463841554,0.675,0.05,38.8948589042834,-131.926332484639,38.8948589042834,145.271360321967
9.99026463841554,0.675,0.075,38.5305821865643,-131.594569095346,38.5305821865643,149.232808912677
9.99026463841554,0.675,0.1,38.2094273927072,-131.328423048644,38.2094273927072,152.511437490845
9.99026463841554,0.675,0.125,37.9327841334684,-131.139437671297,37.9327841334684,155.137560049675
9.99026463841554,0.675,0.15,37.7072021500289,-131.007651705142,37.7072021500289,157.155078973458
9.99026463841554,0.675,0.175,37.532412195349,-130.943794153725,37.532412195349,158.59531224273
9.99026463841554,0.675,0.2,37.4120301979283,-130.928629462744,37.4120301979283,159.501670875728
9.99026463841554,0.675,0.225,37.3442609077237,-130.971966248793,37.3442609077237,159.906828179664
9.99026463841554,0.675,0.25,37.3302074313832,-131.055400564046,37.3302074313832,159.853481372319
9.99026463841554,0.675,0.275,37.3667071190868,-131.187779605391,37.3667071190868,159.375662370683
9.99026463841554,0.675,0.3,37.4527561845627,-131.35157870075,37.4527561845627,158.515424235877
9.99026463841554,0.675,0.325,37.5840099212783,-131.554692793065,37.5840099212783,157.307980831019
9.99026463841554,0.675,0.35,37.7577484211098,-131.780482732301,37.7577484211098,155.79492405771
9.99026463841554,0.675,0.375,37.9686550743263,-132.035934002119,37.9686550743263,154.012394314201
9.99026463841554,0.675,0.4,38.21267121323,-132.305272974393,38.21267121323,152.001730873692
9.99026463841554,0.675,0.425,38.4837398754146,-132.594637592976,38.4837398754146,149.799711976178
9.99026463841554,0.675,0.45,38.7768298343504,-132.889084718589,38.7768298343504,147.447625782126
9.99026463841554,0.675,0.475,39.0853927154038,-133.193974028881,39.0853927154038,144.982577630513
9.99026463841554,0.675,0.5,39.4037818459283,-133.495150291982,39.4037818459283,142.446000239694
9.99026463841554,0.675,0.525,39.7252196517036,-133.797262517998,39.7252196517036,139.874985181623
9.99026463841554,0.675,0.55,40.0437937193589,-134.086898216851,40.0437937193589,137.311321115751
9.99026463841554,0.675,0.575,40.3527687818681,-134.368055564928,40.3527687818681,134.791694556811
9.99026463841554,0.675,0.6,40.6463103015105,-134.628020463666,40.6463103015105,134.628020463666
9.99026463841554,0.675,0.625,40.9180023927759,-134.870189557797,40.9180023927759,134.870189557797
9.99026463841554,0.675,0.65,41.1624270047291,-135.082505417196,41.1624270047291,135.082505417196
9.99026463841554,0.675,0.675,41.3737668228894,-135.26780293551,41.3737668228894,135.26780293551
9.99026463841554,0.675,0.7,41.5473548680954,-135.414641262103,41.5473548680954,135.414641262103
9.99026463841554,0.675,0.725,41.6782504920424,-135.525329247564,41.6782504920424,135.525329247564
9.99026463841554,0.675,0.75,41.7628693051013,-135.588998149109,41.7628693051013,135.588998149109
9.99026463841554,0.675,0.775,41.7974213183152,-135.607473502678,41.7974213183152,135.607473502678
9.99026463841554,0.675,0.8,41.7797341515652,-135.570396009186,41.7797341515652,135.570396009186
9.99026463841554,0.675,0.825,41.7074355676172,-135.479176390158,41.7074355676172,135.479176390158
9.99026463841554,0.675,0.85,41.5800934860333,-135.323859699925,41.5800934860333,135.323859699925
9.99026463841554,0.675,0.875,41.3970111446529,-135.105565247554,41.3970111446529,135.105565247554
9.99026463841554,0.675,0.9,41.1598248557366,-134.814559068632,41.1598248557366,134.814559068632
9.99026463841554,0.675,0.925,40.8697599327908,-134.451889830566,40.8697599327908,134.451889830566
9.99026463841554,0.675,0.95,40.5308496443249,-134.00773763021,40.5308496443249,134.00773763021
9.99026463841554,0.675,0.975,40.146477019314,-133.483457756461,40.146477019314,133.483457756461
9.99026463841554,0.675,1,39.7233983577901,-132.86866457625,39.7233983577901,136.681753700934
9.99026463841554,0.675,1.025,39.2673873767567,-132.165632122852,39.2673873767567,141.582627435119
9.99026463841554,0.675,1.05,38.7882531227807,-131.362802992012,38.7882531227807,147.267192995635
9.99026463841554,0.675,1.075,38.2944192069588,-130.464268197752,38.2944192069588,153.737392180705
9.99026463841554,0.675,1.1,37.799034708966,-129.457078231718,37.799034708966,161.055258717227
9.99026463841554,0.675,1.125,37.3121728758463,-128.34397228882,37.3121728758463,169.278563762207
9.99026463841554,0.675,1.15,36.8519459880402,-127.106869716158,36.8519459880402,178.424336061514
9.99026463841554,0.675,1.175,32.4614194608911,-112.055543478383,32.4614194608911,493.11469412763
9.99026463841554,0.675,1.2,16.3234861644697,-56.2549787835446,16.3234861644697,691.578700398125
9.99026463841554,0.675,1.225,1.8844187964251,-6.49071126897202,1.8844187964251,330.65699062703
9.99026463841554,0.7,-0.25,-0.00433217472128282,-0.00333454313372248,0.0216111882362027,0.628820248267338
9.99026463841554,0.7,-0.225,2.06004756455486,-8.1154827277952,2.06004756455486,360.711864588396
9.99026463841554,0.7,-0.2,17.6760588718159,-68.74262848279,17.6760588718159,740.697867211278
9.99026463841554,0.7,-0.175,34.6677797690906,-133.973240475759,34.6677797690906,504.552135483012
9.99026463841554,0.7,-0.15,38.6670311041489,-148.939532443538,38.6670311041489,148.939532443538
9.99026463841554,0.7,-0.125,38.3433959714561,-147.63113054842,38.3433959714561,147.63113054842
9.99026463841554,0.7,-0.1,37.9712854819685,-146.444843249632,37.9712854819685,146.444843249632
9.99026463841554,0.7,-0.075,37.5603627054942,-145.389902991861,37.5603627054942,145.389902991861
9.99026463841554,0.7,-0.05,37.1332884159708,-144.44980741945,37.1332884159708,144.44980741945
9.99026463841554,0.7,-0.025,36.6967448556989,-143.6278953262,36.6967448556989,143.6278953262
9.99026463841554,0.7,0,36.2691682063341,-142.911056859662,36.2691682063341,143.551646056187
9.99026463841554,0.7,0.025,35.8553399273224,-142.303237469295,35.8553399273224,148.534328578624
9.99026463841554,0.7,0.05,35.4694654273452,-141.790226918394,35.4694654273452,152.835893242593
9.99026463841554,0.7,0.075,35.1144480652063,-141.376594049203,35.1144480652063,156.480687480139
9.99026463841554,0.7,0.1,34.8007035342456,-141.04724523391,34.8007035342456,159.510138752276
9.99026463841554,0.7,0.125,34.5293626553468,-140.807202642997,34.5293626553468,161.949779880204
9.99026463841554,0.7,0.15,34.3074787128636,-140.640802838254,34.3074787128636,163.840463530418
9.99026463841554,0.7,0.175,34.1345289463502,-140.553258347947,34.1345289463502,165.209385006314
9.99026463841554,0.7,0.2,34.0146273577584,-140.528625326229,34.0146273577584,166.096349915363
9.99026463841554,0.7,0.225,33.9457366149702,-140.572082317083,33.9457366149702,166.530272245021
9.99026463841554,0.7,0.25,33.9294458365772,-140.667645751466,33.9294458365772,166.549927794375
9.99026463841554,0.7,0.275,33.9623659422841,-140.820289667748,33.9623659422841,166.185769854962
9.99026463841554,0.7,0.3,34.0439629879393,-141.014174599559,34.0439629879393,165.475754595665
9.99026463841554,0.7,0.325,34.1696837609423,-141.253953318036,34.1696837609423,164.4515931123
9.99026463841554,0.7,0.35,34.3372600207259,-141.524063565086,34.3372600207259,163.150682509394
9.99026463841554,0.7,0.375,34.5411852088876,-141.828765230951,34.5411852088876,161.605682221155
9.99026463841554,0.7,0.4,34.7778337173392,-142.152866585419,34.7778337173392,159.853679661149
9.99026463841554,0.7,0.425,35.0409766040988,-142.500196761925,35.0409766040988,157.927971928946
9.99026463841554,0.7,0.45,35.3259977237038,-142.855998971599,35.3259977237038,155.865559045632
9.99026463841554,0.7,0.475,35.6261933082514,-143.223655631657,35.6261933082514,153.700062759251
9.99026463841554,0.7,0.5,35.9363150574671,-143.588889558872,35.9363150574671,151.468601442862
9.99026463841554,0.7,0.525,36.2494447991927,-143.954631344126,36.2494447991927,149.20478991425
9.99026463841554,0.7,0.55,36.5600533620605,-144.307115783504,36.5600533620605,146.946080293604
9.99026463841554,0.7,0.575,36.8612777971238,-144.648817995886,36.8612777971238,144.72570457658
9.99026463841554,0.7,0.6,37.1476533093494,-144.966511007024,37.1476533093494,144.966511007024
9.99026463841554,0.7,0.625,37.4126475180878,-145.262205497103,37.4126475180878,145.262205497103
9.99026463841554,0.7,0.65,37.6512001140325,-145.523237599631,37.6512001140325,145.523237599631
9.99026463841554,0.7,0.675,37.8573870405544,-145.751136036617,37.8573870405544,145.751136036617
9.99026463841554,0.7,0.7,38.0268883250458,-145.933825756173,38.0268883250458,145.933825756173
9.99026463841554,0.7,0.725,38.1546652276943,-146.072328972767,38.1546652276943,146.072328972767
9.99026463841554,0.7,0.75,38.2374706912739,-146.1551833795,38.2374706912739,146.1551833795
9.99026463841554,0.7,0.775,38.2714244091259,-146.182881226386,38.2714244091259,146.182881226386
9.99026463841554,0.7,0.8,38.2546827307933,-146.144584585907,38.2546827307933,146.144584585907
9.99026463841554,0.7,0.825,38.1847899144708,-146.040250985929,38.1847899144708,146.040250985929
9.99026463841554,0.7,0.85,38.0616355628297,-145.859644409763,38.0616355628297,145.859644409763
9.99026463841554,0.7,0.875,37.8844445715956,-145.602232774644,37.8844445715956,145.602232774644
9.99026463841554,0.7,0.9,37.6551707152034,-145.258290010964,37.6551707152034,145.258290010964
9.99026463841554,0.7,0.925,37.3749627570962,-144.826939302754,37.3749627570962,144.826939302754
9.99026463841554,0.7,0.95,37.0481723868849,-144.298754868303,37.0481723868849,144.298754868303
9.99026463841554,0.7,0.975,36.6781011529469,-143.672835223946,36.6781011529469,143.672835223946
9.99026463841554,0.7,1,36.2718336160314,-142.939667711998,36.2718336160314,147.052280891728
9.99026463841554,0.7,1.025,35.835044534243,-142.098929259633,35.835044534243,151.488821107083
9.99026463841554,0.7,1.05,35.3778926625158,-141.14049164057,35.3778926625158,156.631274029697
9.99026463841554,0.7,1.075,34.9086641857649,-140.065613956688,34.9086641857649,162.477684076916
9.99026463841554,0.7,1.1,34.4408822478555,-138.863286760078,34.4408822478555,169.088117426554
9.99026463841554,0.7,1.125,33.984534815209,-137.532407356079,33.984534815209,176.51223526091
9.99026463841554,0.7,1.15,33.5582052669726,-136.058513959082,33.5582052669726,184.765272241864
9.99026463841554,0.7,1.175,29.5595119609536,-119.803704056503,29.5595119609536,448.911436449594
9.99026463841554,0.7,1.2,14.8679307836148,-60.0643999034774,14.8679307836148,629.678726268899
9.99026463841554,0.7,1.225,1.71714128490247,-6.91807621673631,1.71714128490247,301.290080405069
9.99026463841554,0.725,-0.25,-0.00493882491451504,0.0209588200220399,0.0210612306641824,0.557460833199625
9.99026463841554,0.725,-0.225,1.84999237626279,-8.59554016143805,1.84999237626279,324.243773200142
9.99026463841554,0.725,-0.2,15.9018562250726,-72.9279899047398,15.9018562250726,667.005825424472
9.99026463841554,0.725,-0.175,31.2126007317679,-141.988042549729,31.2126007317679,455.005728638898
9.99026463841554,0.725,-0.15,34.8279209312585,-157.686517415937,34.8279209312585,157.686517415937
9.99026463841554,0.725,-0.125,34.5399707707993,-156.135709581127,34.5399707707993,156.135709581127
9.99026463841554,0.725,-0.1,34.2001308340216,-154.737535234402,34.2001308340216,154.737535234402
9.99026463841554,0.725,-0.075,33.8180226462681,-153.485601393739,33.8180226462681,153.485601393739
9.99026463841554,0.725,-0.05,33.4165610680028,-152.375820350828,33.4165610680028,152.375820350828
9.99026463841554,0.725,-0.025,33.0025223026285,-151.3980762182,33.0025223026285,151.3980762182
9.99026463841554,0.725,0,32.5945169398035,-150.550202944129,32.5945169398035,150.550202944129
9.99026463841554,0.725,0.025,32.1973919791107,-149.824714272406,32.1973919791107,154.23471759728
9.99026463841554,0.725,0.05,31.8255665938386,-149.216152470993,31.8255665938386,158.142907496277
9.99026463841554,0.725,0.075,31.4819815454004,-148.719566733563,31.4819815454004,161.462736544818
9.99026463841554,0.725,0.1,31.1773004333206,-148.326708917777,31.1773004333206,164.235979179013
9.99026463841554,0.725,0.125,30.912667868796,-148.034779683099,30.912667868796,166.481180605218
9.99026463841554,0.725,0.15,30.6954124616259,-147.833361995828,30.6954124616259,168.238127554392
9.99026463841554,0.725,0.175,30.5250083215497,-147.721275570364,30.5250083215497,169.528135387288
9.99026463841554,0.725,0.2,30.4058656726705,-147.686522001802,30.4058656726705,170.388969288832
9.99026463841554,0.725,0.225,30.3359330058594,-147.729047646341,30.3359330058594,170.844405750626
9.99026463841554,0.725,0.25,30.3171104356014,-147.835778580461,30.3171104356014,170.930522887449
9.99026463841554,0.725,0.275,30.3459885490211,-148.007374999217,30.3459885490211,170.673117734913
9.99026463841554,0.725,0.3,30.4223536531029,-148.230094098349,30.4223536531029,170.107009361354
9.99026463841554,0.725,0.325,30.5416300117188,-148.504987390385,30.5416300117188,169.259555409687
9.99026463841554,0.725,0.35,30.7018739818355,-148.817957234939,30.7018739818355,168.164723136606
9.99026463841554,0.725,0.375,30.8975574967973,-149.170206588507,30.8975574967973,166.851003206061
9.99026463841554,0.725,0.4,31.1253795220813,-149.547521100561,31.1253795220813,165.351860068694
9.99026463841554,0.725,0.425,31.3790932642877,-149.951082475404,31.3790932642877,163.696530474784
9.99026463841554,0.725,0.45,31.6544032155742,-150.36674055523,31.6544032155742,161.918268477272
9.99026463841554,0.725,0.475,31.9445936881994,-150.795532328907,31.9445936881994,160.046695503663
9.99026463841554,0.725,0.5,32.2447295601103,-151.223512663822,32.2447295601103,158.115113101546
9.99026463841554,0.725,0.525,32.5478887709235,-151.651481773824,32.5478887709235,156.153164916275
9.99026463841554,0.725,0.55,32.8488446663821,-152.065815035661,32.8488446663821,154.194456876324
9.99026463841554,0.725,0.575,33.140740534114,-152.466998951797,33.140740534114,152.466998951797
9.99026463841554,0.725,0.6,33.4184004828494,-152.841832034753,33.4184004828494,152.841832034753
9.99026463841554,0.725,0.625,33.6753106955918,-153.190411550117,33.6753106955918,153.190411550117
9.99026463841554,0.725,0.65,33.9066833835161,-153.500059320025,33.9066833835161,153.500059320025
9.99026463841554,0.725,0.675,34.1066277227337,-153.770399094794,34.1066277227337,153.770399094794
9.99026463841554,0.725,0.7,34.2710772664608,-153.989381384087,34.2710772664608,153.989381384087
9.99026463841554,0.725,0.725,34.3950435632386,-154.156058065455,34.3950435632386,154.156058065455
9.99026463841554,0.725,0.75,34.4755117232254,-154.259122000691,34.4755117232254,154.259122000691
9.99026463841554,0.725,0.775,34.508670936238,-154.296942342996,34.508670936238,154.296942342996
9.99026463841554,0.725,0.8,34.4928865376872,-154.25907176197,34.4928865376872,154.25907176197
9.99026463841554,0.725,0.825,34.4257928662246,-154.143085235793,34.4257928662246,154.143085235793
9.99026463841554,0.725,0.85,34.3074646394053,-153.939500642568,34.3074646394053,153.939500642568
9.99026463841554,0.725,0.875,34.1372371019465,-153.645013993355,34.1372371019465,153.645013993355
9.99026463841554,0.725,0.9,33.9172266728086,-153.251171130821,33.9172266728086,153.251171130821
9.99026463841554,0.725,0.925,33.6487093113528,-152.753780411678,33.6487093113528,152.753780411678
9.99026463841554,0.725,0.95,33.3361816674571,-152.145389138854,33.3361816674571,152.145389138854
9.99026463841554,0.725,0.975,32.98308073605,-151.421066192544,32.98308073605,151.558106615511
9.99026463841554,0.725,1,32.5966281461423,-150.574177733062,32.5966281461423,154.965280981746
9.99026463841554,0.725,1.025,32.1826257650862,-149.599480234682,32.1826257650862,158.934379432442
9.99026463841554,0.725,1.05,31.7513754534891,-148.490851787148,31.7513754534891,163.53337727565
9.99026463841554,0.725,1.075,31.3112544777034,-147.243604655501,31.3112544777034,168.753476570381
9.99026463841554,0.725,1.1,30.8759445880915,-145.851974071278,30.8759445880915,174.656128281141
9.99026463841554,0.725,1.125,30.4555979431909,-144.306732774024,30.4555979431909,181.279185653562
9.99026463841554,0.725,1.15,30.0690240112062,-142.60169378101,30.0690240112062,188.6408385305
9.99026463841554,0.725,1.175,26.4890500312679,-125.405434476636,26.4890500312679,401.998504726918
9.99026463841554,0.725,1.2,13.329353619247,-62.774842496781,13.329353619247,564.205141875278
9.99026463841554,0.725,1.225,1.53969832612836,-7.19365940991778,1.53969832612836,270.308482173258
9.99026463841554,0.75,-0.25,-0.00342227636515158,0.017715853320838,0.0205876526816077,0.492949171900584
9.99026463841554,0.75,-0.225,1.63128890760112,-8.96603139942398,1.63128890760112,285.883890607915
9.99026463841554,0.75,-0.2,14.0395526981491,-75.9382438265552,14.0395526981491,589.649681172264
9.99026463841554,0.75,-0.175,27.5880141674838,-147.659195178008,27.5880141674838,403.162979071712
9.99026463841554,0.75,-0.15,30.8047864754757,-163.796175086827,30.8047864754757,163.796175086827
9.99026463841554,0.75,-0.125,30.5587002756941,-162.003019836488,30.5587002756941,162.003019836488
9.99026463841554,0.75,-0.1,30.2565183403263,-160.390408958564,30.2565183403263,160.390408958564
9.99026463841554,0.75,-0.075,29.9081988762109,-158.941454603881,29.9081988762109,158.941454603881
9.99026463841554,0.75,-0.05,29.5366316148981,-157.659632257536,29.5366316148981,157.659632257536
9.99026463841554,0.75,-0.025,29.1489824210101,-156.52566145884,29.1489824210101,156.52566145884
9.99026463841554,0.75,0,28.7638174859321,-155.544261927162,28.7638174859321,155.544261927162
9.99026463841554,0.75,0.025,28.3862734449126,-154.70006049903,28.3862734449126,157.499361327014
9.99026463841554,0.75,0.05,28.0308457557553,-153.9932588466,28.0308457557553,161.006594095883
9.99026463841554,0.75,0.075,27.7006698926907,-153.412154469106,27.7006698926907,163.995221932517
9.99026463841554,0.75,0.1,27.4065869966128,-152.953062496921,27.4065869966128,166.504717834971
9.99026463841554,0.75,0.125,27.1498559694155,-152.607441315073,27.1498559694155,168.548934370306
9.99026463841554,0.75,0.15,26.9380607108034,-152.36844971782,26.9380607108034,170.164552930588
9.99026463841554,0.75,0.175,26.770728513288,-152.230050947946,26.770728513288,171.368782047234
9.99026463841554,0.75,0.2,26.6525806409137,-152.182952693858,26.6525806409137,172.195792927104
9.99026463841554,0.75,0.225,26.5815757011408,-152.223009905891,26.5815757011408,172.665587155341
9.99026463841554,0.75,0.25,26.5599621460365,-152.339107927721,26.5599621460365,172.810369100074
9.99026463841554,0.75,0.275,26.5843127216559,-152.52846377213,26.5843127216559,172.65232838352
9.99026463841554,0.75,0.3,26.6547851102402,-152.77866538918,26.6547851102402,172.222255299582
9.99026463841554,0.75,0.325,26.7667694161676,-153.087861523682,26.7667694161676,171.543970850287
9.99026463841554,0.75,0.35,26.9187060263291,-153.442763781539,26.9187060263291,170.647326454175
9.99026463841554,0.75,0.375,27.1050247787419,-153.84211765407,27.1050247787419,169.557296352856
9.99026463841554,0.75,0.4,27.322814090334,-154.272089436879,27.322814090334,168.303175741442
9.99026463841554,0.75,0.425,27.5657828220312,-154.731767521712,27.5657828220312,166.910684649051
9.99026463841554,0.75,0.45,27.8300254359521,-155.207032815248,27.8300254359521,165.40886901192
9.99026463841554,0.75,0.475,28.1087833112898,-155.697125305916,28.1087833112898,163.823831951611
9.99026463841554,0.75,0.5,28.3975084821044,-156.187848526745,28.3975084821044,162.184632319656
9.99026463841554,0.75,0.525,28.689239683812,-156.678445509923,28.689239683812,160.517404962706
9.99026463841554,0.75,0.55,28.9791321941469,-157.154816240514,28.9791321941469,158.851476735799
9.99026463841554,0.75,0.575,29.2602954205655,-157.616081803965,29.2602954205655,157.616081803965
9.99026463841554,0.75,0.6,29.527928153259,-158.048394167019,29.527928153259,158.048394167019
9.99026463841554,0.75,0.625,29.7754894457328,-158.45063364318,29.7754894457328,158.45063364318
9.99026463841554,0.75,0.65,29.9985568539474,-158.809355470961,29.9985568539474,158.809355470961
9.99026463841554,0.75,0.675,30.191220897624,-159.123072048255,30.191220897624,159.123072048255
9.99026463841554,0.75,0.7,30.3497686391261,-159.378900587448,30.3497686391261,159.378900587448
9.99026463841554,0.75,0.725,30.4692038140767,-159.574840072504,30.4692038140767,159.574840072504
9.99026463841554,0.75,0.75,30.5468500553865,-159.698743358555,30.5468500553865,159.698743358555
9.99026463841554,0.75,0.775,30.5789027944131,-159.747929115554,30.5789027944131,159.747929115554
9.99026463841554,0.75,0.8,30.56404703471,-159.711174803238,30.56404703471,159.711174803238
9.99026463841554,0.75,0.825,30.4999414064216,-159.584938615778,30.4999414064216,159.584938615778
9.99026463841554,0.75,0.85,30.3869570564821,-159.359115545422,30.3869570564821,159.359115545422
9.99026463841554,0.75,0.875,30.2244758996296,-159.029135558746,30.2244758996296,159.029135558746
9.99026463841554,0.75,0.9,30.0148832218303,-158.586180336284,30.0148832218303,158.586180336284
9.99026463841554,0.75,0.925,29.7595276317519,-158.02454838847,29.7595276317519,158.02454838847
9.99026463841554,0.75,0.95,29.4631438621164,-157.336805939881,29.4631438621164,157.336805939881
9.99026463841554,0.75,0.975,29.1292684346127,-156.516171955743,29.1292684346127,157.182166501447
9.99026463841554,0.75,1,28.7653298869182,-155.556547285892,28.7653298869182,160.19285583325
9.99026463841554,0.75,1.025,28.377251403517,-154.450419661561,28.377251403517,163.692338565016
9.99026463841554,0.75,1.05,27.9755122997585,-153.192853041465,27.9755122997585,167.743918607626
9.99026463841554,0.75,1.075,27.5686169526585,-151.776451903969,27.5686169526585,172.336317824185
9.99026463841554,0.75,1.1,27.1703939558545,-150.197264508003,27.1703939558545,177.527761670241
9.99026463841554,0.75,1.125,26.7912744588276,-148.441796242932,26.7912744588276,183.348807941113
9.99026463841554,0.75,1.15,26.4501718068931,-146.507816437965,26.4501718068931,189.815658146254
9.99026463841554,0.75,1.175,23.3088401281103,-128.664876410401,23.3088401281103,353.20441280874
9.99026463841554,0.75,1.2,11.7390635463717,-64.3099657790912,11.7390635463717,496.346537219805
9.99026463841554,0.75,1.225,1.35848476440178,-7.35728129494238,1.35848476440178,238.28229607509
9.99026463841554,0.775,-0.25,-0.00391082357249086,0.0444090893284967,0.0198136030532995,0.434397312847669
9.99026463841554,0.775,-0.225,1.40315728555218,-9.14548806483534,1.40315728555218,246.266431973777
9.99026463841554,0.775,-0.2,12.1161791596352,-77.5860579727434,12.1161791596352,509.954739107779
9.99026463841554,0.775,-0.175,23.8516345971838,-150.675955455752,23.8516345971838,349.941469273073
9.99026463841554,0.775,-0.15,26.6627894744037,-166.929864045166,26.6627894744037,166.929864045166
9.99026463841554,0.775,-0.125,26.4645323529087,-164.888736030191,26.4645323529087,164.888736030191
9.99026463841554,0.775,-0.1,26.2053383221378,-163.060069430594,26.2053383221378,163.060069430594
9.99026463841554,0.775,-0.075,25.8957035833963,-161.410016339412,25.8957035833963,161.410016339412
9.99026463841554,0.775,-0.05,25.5583465194805,-159.954773183916,25.5583465194805,159.954773183916
9.99026463841554,0.775,-0.025,25.2010248544644,-158.661769623067,25.2010248544644,158.661769623067
9.99026463841554,0.775,0,24.8420999237286,-157.545962825828,24.8420999237286,157.545962825828
9.99026463841554,0.775,0.025,24.4871978090949,-156.581354703585,24.4871978090949,158.000281082328
9.99026463841554,0.775,0.05,24.1507207195276,-155.775834401872,24.1507207195276,161.097382097594
9.99026463841554,0.775,0.075,23.8362002548965,-155.109207250162,23.8362002548965,163.744248284853
9.99026463841554,0.775,0.1,23.5544811778507,-154.583529206084,23.5544811778507,165.980895516826
9.99026463841554,0.775,0.125,23.3071379451879,-154.183453943525,23.3071379451879,167.813934827529
9.99026463841554,0.775,0.15,23.101840110776,-153.906399624381,23.101840110776,169.27925810081
9.99026463841554,0.775,0.175,22.9383647656643,-153.740829166096,22.9383647656643,170.387908762939
9.99026463841554,0.775,0.2,22.8215864134736,-153.680587988374,22.8215864134736,171.172313218794
9.99026463841554,0.775,0.225,22.7496612275601,-153.717025551204,22.7496612275601,171.647059605997
9.99026463841554,0.775,0.25,22.7250448056304,-153.841317310199,22.7250448056304,171.841942904198
9.99026463841554,0.775,0.275,22.7444671670362,-154.046926739756,22.7444671670362,171.774244197887
9.99026463841554,0.775,0.3,22.8083346954337,-154.32308964051,22.8083346954337,171.471889071298
9.99026463841554,0.775,0.325,22.9121646738673,-154.664766976163,22.9121646738673,170.954118245037
9.99026463841554,0.775,0.35,23.0546769217419,-155.059828310931,23.0546769217419,170.24760914862
9.99026463841554,0.775,0.375,23.2304068876022,-155.504256264184,23.2304068876022,169.372961890104
9.99026463841554,0.775,0.4,23.4367437989116,-155.984998255605,23.4367437989116,168.356090127373
9.99026463841554,0.775,0.425,23.667487627624,-156.498698690917,23.667487627624,167.218463441636
9.99026463841554,0.775,0.45,23.9190469606993,-157.031727987053,23.9190469606993,165.985611317324
9.99026463841554,0.775,0.475,24.184745696814,-157.581120911483,24.184745696814,164.679455238138
9.99026463841554,0.775,0.5,24.4603562982711,-158.132945652192,24.4603562982711,163.325457046298
9.99026463841554,0.775,0.525,24.7389965156809,-158.684417098022,24.7389965156809,161.94560230032
9.99026463841554,0.775,0.55,25.0161421414291,-159.22153095323,25.0161421414291,160.56558351889
9.99026463841554,0.775,0.575,25.2849827104426,-159.741507408332,25.2849827104426,159.741507408332
9.99026463841554,0.775,0.6,25.5410319207072,-160.230476690657,25.5410319207072,160.230476690657
9.99026463841554,0.775,0.625,25.7778345394971,-160.685501167278,25.7778345394971,160.685501167278
9.99026463841554,0.775,0.65,25.9912719846753,-161.093049758011,25.9912719846753,161.093049758011
9.99026463841554,0.775,0.675,26.1755306777297,-161.449854408273,26.1755306777297,161.449854408273
9.99026463841554,0.775,0.7,26.3271850722364,-161.742941791897,26.3271850722364,161.742941791897
9.99026463841554,0.775,0.725,26.4413498864725,-161.968513803784,26.4413498864725,161.968513803784
9.99026463841554,0.775,0.75,26.5156141105562,-162.114403432756,26.5156141105562,162.114403432756
9.99026463841554,0.775,0.775,26.5463044056276,-162.176044143127,26.5463044056276,162.176044143127
9.99026463841554,0.775,0.8,26.5323434245807,-162.142362143863,26.5323434245807,162.142362143863
9.99026463841554,0.775,0.825,26.4715463991073,-162.007743619072,26.4715463991073,162.007743619072
9.99026463841554,0.775,0.85,26.3644889665737,-161.762531782239,26.3644889665737,161.762531782239
9.99026463841554,0.775,0.875,26.210739320014,-161.399761307213,26.210739320014,161.399761307213
9.99026463841554,0.775,0.9,26.0128496168084,-160.911535351526,26.0128496168084,160.911535351526
9.99026463841554,0.775,0.925,25.7723864393086,-160.289249297414,25.7723864393086,160.289249297414
9.99026463841554,0.775,0.95,25.4942115916418,-159.527088086007,25.4942115916418,159.527088086007
9.99026463841554,0.775,0.975,25.1821085534883,-158.61461780661,25.1821085534883,159.768477782023
9.99026463841554,0.775,1,24.8435952883944,-157.548327005394,24.8435952883944,162.38011323544
9.99026463841554,0.775,1.025,24.4848598667452,-156.315991742463,24.4848598667452,165.40618045738
9.99026463841554,0.775,1.05,24.1164392454237,-154.916555029104,24.1164392454237,168.90880157187
9.99026463841554,0.775,1.075,23.7470962516677,-153.336468449334,23.7470962516677,172.870402751285
9.99026463841554,0.775,1.1,23.3906941327042,-151.577177503289,23.3906941327042,177.350012265152
9.99026463841554,0.775,1.125,23.0580834223307,-149.616000923404,23.0580834223307,182.366235142646
9.99026463841554,0.775,1.15,22.7681600352724,-147.459945046386,22.7681600352724,187.938936173802
9.99026463841554,0.775,1.175,20.0776516415873,-129.291277862569,20.0776516415873,303.455167789397
9.99026463841554,0.775,1.2,10.1249890959783,-64.4977040364404,10.1249890959783,427.440054522148
9.99026463841554,0.775,1.225,1.1732630666592,-7.33611543950619,1.1732630666592,205.863719332598
9.99026463841554,0.8,-0.25,-0.00142291998134078,0.0297260867236981,0.0193382219123682,0.383146489629073
9.99026463841554,0.8,-0.225,1.17517472600873,-9.20309547721028,1.17517472600873,206.112403757681
9.99026463841554,0.8,-0.2,10.1721023440044,-77.8279387719231,10.1721023440044,429.386869439617
9.99026463841554,0.8,-0.175,20.0777833205867,-150.882306812467,20.0777833205867,296.360421658763
9.99026463841554,0.8,-0.15,22.4848028478049,-166.899635377534,22.4848028478049,166.899635377534
9.99026463841554,0.8,-0.125,22.3407654245988,-164.613170085668,22.3407654245988,164.613170085668
9.99026463841554,0.8,-0.1,22.1300388938216,-162.565628275477,22.1300388938216,162.565628275477
9.99026463841554,0.8,-0.075,21.8642173777919,-160.716333828927,21.8642173777919,160.716333828927
9.99026463841554,0.8,-0.05,21.5654324746981,-159.085084219567,21.5654324746981,159.085084219567
9.99026463841554,0.8,-0.025,21.2424344542774,-157.63370748662,21.2424344542774,157.63370748662
9.99026463841554,0.8,0,20.9130813792005,-156.380564095323,20.9130813792005,156.380564095323
9.99026463841554,0.8,0.025,20.5837754183056,-155.294885850468,20.5837754183056,155.580865533643
9.99026463841554,0.8,0.05,20.2686467674122,-154.387364068095,20.2686467674122,158.25828598182
9.99026463841554,0.8,0.075,19.9718147422405,-153.633626067817,19.9718147422405,160.55589142369
9.99026463841554,0.8,0.1,19.7040388808849,-153.038012029724,19.7040388808849,162.510158496969
9.99026463841554,0.8,0.125,19.467326284163,-152.581491178613,19.467326284163,164.123985340236
9.99026463841554,0.8,0.15,19.2694054273882,-152.263265512138,19.2694054273882,165.429408271108
9.99026463841554,0.8,0.175,19.1103663734062,-152.06855920228,19.1103663734062,166.433957059676
9.99026463841554,0.8,0.2,18.9952496668357,-151.992526182086,18.9952496668357,167.166034855665
9.99026463841554,0.8,0.225,18.922435920612,-152.023685989803,18.922435920612,167.636797063515
9.99026463841554,0.8,0.25,18.894623722066,-152.154088138591,18.894623722066,167.871941357227
9.99026463841554,0.8,0.275,18.9087045527192,-152.374734640609,18.9087045527192,167.885325510515
9.99026463841554,0.8,0.3,18.9653814668489,-152.6753505063,18.9653814668489,167.700752203535
9.99026463841554,0.8,0.325,19.0602900286235,-153.048761334754,19.0602900286235,167.334013448334
9.99026463841554,0.8,0.35,19.1924831787866,-153.482991379452,19.1924831787866,166.807656507891
9.99026463841554,0.8,0.375,19.3565861278004,-153.972173835149,19.3565861278004,166.138797042875
9.99026463841554,0.8,0.4,19.5503452524112,-154.503121823472,19.5503452524112,165.349212278152
9.99026463841554,0.8,0.425,19.7676322508285,-155.070881338397,19.7676322508285,164.456856811584
9.99026463841554,0.8,0.45,20.0052280081561,-155.661437525196,20.0052280081561,163.483109462718
9.99026463841554,0.8,0.475,20.2565174442433,-156.270449476208,20.2565174442433,162.446361664947
9.99026463841554,0.8,0.5,20.5176539936691,-156.883379090898,20.5176539936691,161.367897669184
9.99026463841554,0.8,0.525,20.7818108818144,-157.49626691609,20.7818108818144,160.266181178334
9.99026463841554,0.8,0.55,21.0448485061362,-158.094304210087,21.0448485061362,159.162683809899
9.99026463841554,0.8,0.575,21.3000102215378,-158.673722943837,21.3000102215378,158.673722943837
9.99026463841554,0.8,0.6,21.5431935371694,-159.219668449971,21.5431935371694,159.219668449971
9.99026463841554,0.8,0.625,21.767998840627,-159.728390408528,21.767998840627,159.728390408528
9.99026463841554,0.8,0.65,21.970686047657,-160.185207649652,21.970686047657,160.185207649652
9.99026463841554,0.8,0.675,22.1455027839992,-160.586206348881,22.1455027839992,160.586206348881
9.99026463841554,0.8,0.7,22.289391443633,-160.917114191066,22.289391443633,160.917114191066
9.99026463841554,0.8,0.725,22.3975383399351,-161.173643679913,22.3975383399351,161.173643679913
9.99026463841554,0.8,0.75,22.4678833117308,-161.342201765452,22.4678833117308,161.342201765452
9.99026463841554,0.8,0.775,22.4968414240951,-161.417871287278,22.4968414240951,161.417871287278
9.99026463841554,0.8,0.8,22.4836608043399,-161.388058387432,22.4836608043399,161.388058387432
9.99026463841554,0.8,0.825,22.4262703132669,-161.246906701105,22.4262703132669,161.246906701105
9.99026463841554,0.8,0.85,22.3255354096954,-160.983195714541,22.3255354096954,160.983195714541
9.99026463841554,0.8,0.875,22.1811735658329,-160.589776112246,22.1811735658329,160.589776112246
9.99026463841554,0.8,0.9,21.9959789676931,-160.057216256421,21.9959789676931,160.057216256421
9.99026463841554,0.8,0.925,21.7717149155715,-159.376714731835,21.7717149155715,159.376714731835
9.99026463841554,0.8,0.95,21.5134242008486,-158.54104526491,21.5134242008486,158.54104526491
9.99026463841554,0.8,0.975,21.2251459393528,-157.539475557754,21.2251459393528,159.120950741355
9.99026463841554,0.8,1,20.9145056227802,-156.367310503209,20.9145056227802,161.327788180787
9.99026463841554,0.8,1.025,20.5880139531579,-155.011839601416,20.5880139531579,163.877857833712
9.99026463841554,0.8,1.05,20.2562296432273,-153.471150384406,20.2562296432273,166.825941548667
9.99026463841554,0.8,1.075,19.928304708408,-151.730975947319,19.928304708408,170.154976453578
9.99026463841554,0.8,1.1,19.6180287457284,-149.792149024779,19.6180287457284,173.917121632709
9.99026463841554,0.8,1.125,19.3369283395771,-147.629969627229,19.3369283395771,178.126931544078
9.99026463841554,0.8,1.15,19.1036092405884,-145.252806075357,19.1036092405884,182.799008594619
9.99026463841554,0.8,1.175,16.8677618254839,-127.113216538302,16.8677618254839,253.755279004759
9.99026463841554,0.8,1.2,8.52599117335452,-63.2811745314183,8.52599117335452,358.925056801861
9.99026463841554,0.8,1.225,0.992842064633465,-7.19086126869197,0.992842064633465,173.742640130995
9.99026463841554,0.825,-0.25,-0.00226670064257765,0.0508015867430179,0.0183070315304123,0.336309137315001
9.99026463841554,0.825,-0.225,0.944723666698218,-9.03428433551682,0.944723666698218,166.17539956459
9.99026463841554,0.825,-0.2,8.2380563993551,-76.4583419362264,8.2380563993551,349.527967030685
9.99026463841554,0.825,-0.175,16.333512239923,-147.949264228071,16.333512239923,243.512941120547
9.99026463841554,0.825,-0.15,18.3469792678258,-163.349117871997,18.3469792678258,163.349117871997
9.99026463841554,0.825,-0.125,18.2630808862629,-160.810965003513,18.2630808862629,160.810965003513
9.99026463841554,0.825,-0.1,18.1062841779211,-158.542335032142,18.1062841779211,158.542335032142
9.99026463841554,0.825,-0.075,17.8891436202485,-156.488669736683,17.8891436202485,156.488669736683
9.99026463841554,0.825,-0.05,17.6333679344817,-154.679315664157,17.6333679344817,154.679315664157
9.99026463841554,0.825,-0.025,17.3486374630758,-153.065958219749,17.3486374630758,153.065958219749
9.99026463841554,0.825,0,17.0523849163611,-151.674043659979,17.0523849163611,151.674043659979
9.99026463841554,0.825,0.025,16.7517821361805,-150.465166835615,16.7517821361805,150.465166835615
9.99026463841554,0.825,0.05,16.460692943948,-149.454821432078,16.460692943948,152.132786318203
9.99026463841554,0.825,0.075,16.1838704313286,-148.612781700453,16.1838704313286,154.067832314617
9.99026463841554,0.825,0.1,15.9319421630617,-147.946673178176,15.9319421630617,155.72829032605
9.99026463841554,0.825,0.125,15.7074344438354,-147.432861978578,15.7074344438354,157.110165782942
9.99026463841554,0.825,0.15,15.5180579370266,-147.072831529633,15.5180579370266,158.244521602879
9.99026463841554,0.825,0.175,15.36432778995,-146.848059182243,15.36432778995,159.132824865812
9.99026463841554,0.825,0.2,15.2513620978242,-146.755309484155,15.2513620978242,159.801736075258
9.99026463841554,0.825,0.225,15.1778902328094,-146.779942458798,15.1778902328094,160.25695738348
9.99026463841554,0.825,0.25,15.1467660282841,-146.915158264353,15.1467660282841,160.521883643131
9.99026463841554,0.825,0.275,15.1551689976504,-147.149208891861,15.1551689976504,160.605347374049
9.99026463841554,0.825,0.3,15.2040191641716,-147.47264126895,15.2040191641716,160.528449354931
9.99026463841554,0.825,0.325,15.2891927592574,-147.875824878383,15.2891927592574,160.302246171989
9.99026463841554,0.825,0.35,15.4100074400409,-148.347358113881,15.4100074400409,159.946303777886
9.99026463841554,0.825,0.375,15.5612929052021,-148.879137154292,15.5612929052021,159.473191306951
9.99026463841554,0.825,0.4,15.7410960245558,-149.458351398304,15.7410960245558,158.901513268534
9.99026463841554,0.825,0.425,15.9434660249033,-150.077980717546,15.9434660249033,158.244794754755
9.99026463841554,0.825,0.45,16.1655099072755,-150.724219839786,16.1655099072755,157.521115954661
9.99026463841554,0.825,0.475,16.4007707394531,-151.390802143223,16.4007707394531,156.744505454079
9.99026463841554,0.825,0.5,16.6457450599696,-152.063252621399,16.6457450599696,155.932873163612
9.99026463841554,0.825,0.525,16.8937511947858,-152.7358081,16.8937511947858,155.10035169284
9.99026463841554,0.825,0.55,17.1410021586828,-153.393590790941,17.1410021586828,154.265002631961
9.99026463841554,0.825,0.575,17.3808788761303,-154.031140486961,17.3808788761303,154.031140486961
9.99026463841554,0.825,0.6,17.6096342756474,-154.6334136482,17.6096342756474,154.6334136482
9.99026463841554,0.825,0.625,17.8210039231778,-155.195072974004,17.8210039231778,155.195072974004
9.99026463841554,0.825,0.65,18.0115995841227,-155.701142650689,18.0115995841227,155.701142650689
9.99026463841554,0.825,0.675,18.1758068663552,-156.146220101246,18.1758068663552,156.146220101246
9.99026463841554,0.825,0.7,18.3109099782263,-156.515653323344,18.3109099782263,156.515653323344
9.99026463841554,0.825,0.725,18.4122416586379,-156.803749976659,18.4122416586379,156.803749976659
9.99026463841554,0.825,0.75,18.4780665619862,-156.996487037133,18.4780665619862,156.996487037133
9.99026463841554,0.825,0.775,18.5049609869384,-157.087594792968,18.5049609869384,157.087594792968
9.99026463841554,0.825,0.8,18.4924731218359,-157.064058855635,18.4924731218359,157.064058855635
9.99026463841554,0.825,0.825,18.4387150055497,-156.918659380431,18.4387150055497,156.918659380431
9.99026463841554,0.825,0.85,18.3448188149261,-156.639864608245,18.3448188149261,156.639864608245
9.99026463841554,0.825,0.875,18.210714656743,-156.219036769441,18.210714656743,156.219036769441
9.99026463841554,0.825,0.9,18.0394210973707,-155.646700450566,18.0394210973707,155.646700450566
9.99026463841554,0.825,0.925,17.8329502440224,-154.912252664182,17.8329502440224,154.912252664182
9.99026463841554,0.825,0.95,17.5965186982514,-154.008923716657,17.5965186982514,154.008923716657
9.99026463841554,0.825,0.975,17.3344540349131,-152.923579340419,17.3344540349131,154.860078616143
9.99026463841554,0.825,1,17.0545000789498,-151.652789737638,17.0545000789498,156.658885602129
9.99026463841554,0.825,1.025,16.7634916560335,-150.180432052317,16.7634916560335,158.72783360414
9.99026463841554,0.825,1.05,16.4720487090889,-148.507034583234,16.4720487090889,161.119274988331
9.99026463841554,0.825,1.075,16.1896650874252,-146.613356255484,16.1896650874252,163.811090097508
9.99026463841554,0.825,1.1,15.9301442183178,-144.504110388616,15.9301442183178,166.854370126811
9.99026463841554,0.825,1.125,15.7055973595094,-142.146569583448,15.7055973595094,170.252788793
9.99026463841554,0.825,1.15,15.534475122291,-139.556811000781,15.534475122291,174.024032975361
9.99026463841554,0.825,1.175,13.7477786060025,-121.825359532082,13.7477786060025,205.207471654291
9.99026463841554,0.825,1.2,6.97407145968019,-60.4730219581833,6.97407145968019,292.397979289377
9.99026463841554,0.825,1.225,0.815389683712043,-6.82780863442871,0.815389683712043,142.698271032418
9.99026463841554,0.85,-0.25,0.000812881057044672,0.0159069526051911,0.0178078300565818,0.29680938920561
9.99026463841554,0.85,-0.225,0.72474678132346,-8.73419662845481,0.72474678132346,127.304123856061
9.99026463841554,0.85,-0.2,6.36293664174981,-73.4601120127246,6.36293664174981,272.096435466005
9.99026463841554,0.85,-0.175,12.7076965926549,-141.755053436358,12.7076965926549,192.596609122346
9.99026463841554,0.85,-0.15,14.3481608762209,-156.12437692998,14.3481608762209,156.12437692998
9.99026463841554,0.85,-0.125,14.3310049771042,-153.340322484243,14.3310049771042,153.340322484243
9.99026463841554,0.85,-0.1,14.2337390474064,-150.846958823793,14.2337390474064,150.846958823793
9.99026463841554,0.85,-0.075,14.0705846683868,-148.592970649802,14.0705846683868,148.592970649802
9.99026463841554,0.85,-0.05,13.8622935206479,-146.602314314071,13.8622935206479,146.602314314071
9.99026463841554,0.85,-0.025,13.6199608280752,-144.828497645687,13.6199608280752,144.828497645687
9.99026463841554,0.85,0,13.360231921426,-143.294034706019,13.360231921426,143.294034706019
9.99026463841554,0.85,0.025,13.091379056844,-141.96123561379,13.091379056844,141.96123561379
9.99026463841554,0.85,0.05,12.8267979872171,-140.843803474779,12.8267979872171,142.596749055051
9.99026463841554,0.85,0.075,12.57208431691,-139.911372777302,12.57208431691,144.160195668128
9.99026463841554,0.85,0.1,12.3376436572982,-139.170489057858,12.3376436572982,145.514999537933
9.99026463841554,0.85,0.125,12.1266404608825,-138.596811332631,12.1266404608825,146.65518683018
9.99026463841554,0.85,0.15,11.9467481031429,-138.191117742616,11.9467481031429,147.606643814955
9.99026463841554,0.85,0.175,11.7989655779441,-137.933853629565,11.7989655779441,148.368401370883
9.99026463841554,0.85,0.2,11.688509062194,-137.821234495268,11.688509062194,148.96229935508
9.99026463841554,0.85,0.225,11.6144786152272,-137.837436653592,11.6144786152272,149.391253569753
9.99026463841554,0.85,0.25,11.5799234286117,-137.975136703782,11.5799234286117,149.674097399557
9.99026463841554,0.85,0.275,11.5823128043005,-138.221362357156,11.5823128043005,149.816614172778
9.99026463841554,0.85,0.3,11.6228310445594,-138.566089034809,11.6228310445594,149.835523664058
9.99026463841554,0.85,0.325,11.6975875204586,-138.998490704063,11.6975875204586,149.738642542831
9.99026463841554,0.85,0.35,11.8062125967269,-139.5065063533,11.8062125967269,149.541273286979
9.99026463841554,0.85,0.375,11.9437300710684,-140.080910122624,11.9437300710684,149.2526139128
9.99026463841554,0.85,0.4,12.1085334356253,-140.708121005612,12.1085334356253,148.887072826829
9.99026463841554,0.85,0.425,12.2948393881777,-141.380102138123,12.2948393881777,148.454722980093
9.99026463841554,0.85,0.45,12.5001252471616,-142.082149740946,12.5001252471616,147.969474784766
9.99026463841554,0.85,0.475,12.7180834723706,-142.807112329918,12.7180834723706,147.441868469533
9.99026463841554,0.85,0.5,12.9455972774472,-143.539470472034,12.9455972774472,146.885634348756
9.99026463841554,0.85,0.525,13.1761221646144,-144.272734459636,13.1761221646144,146.311424372548
9.99026463841554,0.85,0.55,13.4062685685091,-144.990813743836,13.4062685685091,145.733074739216
9.99026463841554,0.85,0.575,13.6295466040328,-145.687709879508,13.6295466040328,145.687709879508
9.99026463841554,0.85,0.6,13.842612505604,-146.346969296243,13.842612505604,146.346969296243
9.99026463841554,0.85,0.625,14.0393266199498,-146.962940574759,14.0393266199498,146.962940574759
9.99026463841554,0.85,0.65,14.2167049324549,-147.51900474683,14.2167049324549,147.51900474683
9.99026463841554,0.85,0.675,14.3692573065177,-148.009711658807,14.3692573065177,148.009711658807
9.99026463841554,0.85,0.7,14.4946671484026,-148.418491447897,14.4946671484026,148.418491447897
9.99026463841554,0.85,0.725,14.5883961096453,-148.739918181668,14.5883961096453,148.739918181668
9.99026463841554,0.85,0.75,14.6490952225213,-148.957732344871,14.6490952225213,148.957732344871
9.99026463841554,0.85,0.775,14.6734818703901,-149.066292250339,14.6734818703901,149.066292250339
9.99026463841554,0.85,0.8,14.6614671831034,-149.049988645283,14.6614671831034,149.049988645283
9.99026463841554,0.85,0.825,14.6113273386592,-148.902630156138,14.6113273386592,148.902630156138
9.99026463841554,0.85,0.85,14.5245196460544,-148.60970655684,14.5245196460544,148.60970655684
9.99026463841554,0.85,0.875,14.4011765348505,-148.164025517555,14.4011765348505,148.164025517555
9.99026463841554,0.85,0.9,14.2445850720869,-147.552751880281,14.2445850720869,147.552751880281
9.99026463841554,0.85,0.925,14.0570176406676,-146.767122974267,14.0570176406676,146.767122974267
9.99026463841554,0.85,0.95,13.8438794703313,-145.796668358863,13.8438794703313,145.796668358863
9.99026463841554,0.85,0.975,13.6098401549991,-144.630416871096,13.6098401549991,146.822339325759
9.99026463841554,0.85,1,13.3627265916742,-143.260969301514,13.3627265916742,148.20530809177
9.99026463841554,0.85,1.025,13.109822856645,-141.674586019198,13.109822856645,149.789495134433
9.99026463841554,0.85,1.05,12.8616984135555,-139.867636203692,12.8616984135555,151.616202435923
9.99026463841554,0.85,1.075,12.6284257448902,-137.823442657985,12.6284257448902,153.667807947589
9.99026463841554,0.85,1.1,12.4236047039623,-135.542279888582,12.4236047039623,155.983426193952
9.99026463841554,0.85,1.125,12.2603422359159,-132.993694481364,12.2603422359159,158.56754467852
9.99026463841554,0.85,1.15,12.1564997547783,-130.190586127949,12.1564997547783,161.427978472945
9.99026463841554,0.85,1.175,10.8037900406861,-113.28072918199,10.8037900406861,158.988737063374
9.99026463841554,0.85,1.2,5.51605921127645,-56.035916503466,5.51605921127645,229.542419670894
9.99026463841554,0.85,1.225,0.652754263441705,-6.32883367120294,0.652754263441705,113.53674386892
9.99026463841554,0.875,-0.25,-0.00126489128831264,0.0273790023497376,0.0163017477654789,0.259549509392267
9.99026463841554,0.875,-0.225,0.510017069134255,-8.1681618278505,0.510017069134255,90.3667115104122
9.99026463841554,0.875,-0.2,4.58033930717567,-68.603641466658,4.58033930717567,198.922799436729
9.99026463841554,0.875,-0.175,9.27568689754285,-131.943085439172,9.27568689754285,144.87313073397
9.99026463841554,0.875,-0.15,10.5743518251335,-144.842756402391,10.5743518251335,144.842756402391
9.99026463841554,0.875,-0.125,10.6297010020442,-141.804413592346,10.6297010020442,141.804413592346
9.99026463841554,0.875,-0.1,10.5976027559543,-139.082778802603,10.5976027559543,139.082778802603
9.99026463841554,0.875,-0.075,10.4932054927552,-136.620660757669,10.4932054927552,136.620660757669
9.99026463841554,0.875,-0.05,10.3369922191993,-134.445121108524,10.3369922191993,134.445121108524
9.99026463841554,0.875,-0.025,10.1409859141927,-132.505428671011,10.1409859141927,132.505428671011
9.99026463841554,0.875,0,9.9214799345076,-130.825958141649,9.9214799345076,130.825958141649
9.99026463841554,0.875,0.025,9.68753951563942,-129.366147094863,9.68753951563942,129.366147094863
9.99026463841554,0.875,0.05,9.45233942875231,-128.140206751886,9.45233942875231,129.254252780582
9.99026463841554,0.875,0.075,9.22215385858128,-127.11573560023,9.22215385858128,130.429471304057
9.99026463841554,0.875,0.1,9.00728381489405,-126.299175566569,9.00728381489405,131.464603032217
9.99026463841554,0.875,0.125,8.81147240219818,-125.66454823513,8.81147240219818,132.347448519904
9.99026463841554,0.875,0.15,8.6423934037506,-125.212342957884,8.6423934037506,133.102489676258
9.99026463841554,0.875,0.175,8.50153856435638,-124.921483977929,8.50153856435638,133.723018402366
9.99026463841554,0.875,0.2,8.39421681018974,-124.787914298506,8.39421681018974,134.228951331321
9.99026463841554,0.875,0.225,8.31994789303055,-124.794268958116,8.31994789303055,134.617867059142
9.99026463841554,0.875,0.25,8.28195229160498,-124.933036822557,8.28195229160498,134.906261336932
9.99026463841554,0.875,0.275,8.27805818636728,-125.18963922647,8.27805818636728,135.094888728517
9.99026463841554,0.875,0.3,8.30968602296789,-125.553949146726,8.30968602296789,135.19781411595
9.99026463841554,0.875,0.325,8.37325438464178,-126.013471351923,8.37325438464178,135.218049449677
9.99026463841554,0.875,0.35,8.4686820008046,-126.556098923132,8.4686820008046,135.168008725501
9.99026463841554,0.875,0.375,8.59126187150037,-127.170896506379,8.59126187150037,135.052239567763
9.99026463841554,0.875,0.4,8.73971696714331,-127.84425592546,8.73971696714331,134.882097392474
9.99026463841554,0.875,0.425,8.90850121769457,-128.566420203385,8.90850121769457,134.663104444711
9.99026463841554,0.875,0.45,9.095453095067,-129.322639231286,9.095453095067,134.406009680335
9.99026463841554,0.875,0.475,9.29447683096909,-130.104062872126,9.29447683096909,134.116860940439
9.99026463841554,0.875,0.5,9.5028406183115,-130.895070901751,9.5028406183115,133.806164027477
9.99026463841554,0.875,0.525,9.71419147026437,-131.687530263946,9.71419147026437,133.480106364561
9.99026463841554,0.875,0.55,9.92554214007001,-132.465162052128,9.92554214007001,133.149273561203
9.99026463841554,0.875,0.575,10.1305781806599,-133.220416204598,10.1305781806599,133.220416204598
9.99026463841554,0.875,0.6,10.3263700300605,-133.936530885832,10.3263700300605,133.936530885832
9.99026463841554,0.875,0.625,10.5069409384794,-134.606434443015,10.5069409384794,134.606434443015
9.99026463841554,0.875,0.65,10.6697281368586,-135.21304731328,10.6697281368586,135.21304731328
9.99026463841554,0.875,0.675,10.8093951748376,-135.749672473808,10.8093951748376,135.749672473808
9.99026463841554,0.875,0.7,10.9240490034582,-136.199096098469,10.9240490034582,136.199096098469
9.99026463841554,0.875,0.725,11.0092993444548,-136.554858886657,11.0092993444548,136.554858886657
9.99026463841554,0.875,0.75,11.0642178280478,-136.799850300149,11.0642178280478,136.799850300149
9.99026463841554,0.875,0.775,11.085668748315,-136.927636981944,11.085668748315,136.927636981944
9.99026463841554,0.875,0.8,11.073974461809,-136.921548625503,11.073974461809,136.921548625503
9.99026463841554,0.875,0.825,11.02756278464,-136.77484047347,11.02756278464,136.77484047347
9.99026463841554,0.875,0.85,10.9482846276328,-136.47177309059,10.9482846276328,136.47177309059
9.99026463841554,0.875,0.875,10.8364365117882,-136.00477080339,10.8364365117882,136.00477080339
9.99026463841554,0.875,0.9,10.69567101869,-135.359724862887,10.69567101869,135.359724862887
9.99026463841554,0.875,0.925,10.528446495322,-134.527477192997,10.528446495322,134.527477192997
9.99026463841554,0.875,0.95,10.3404933449449,-133.49649115908,10.3404933449449,133.780656208104
9.99026463841554,0.875,0.975,10.1366985912271,-132.255030445841,10.1366985912271,134.5922161994
9.99026463841554,0.875,1,9.92516250111477,-130.79525021199,9.92516250111477,135.555284274761
9.99026463841554,0.875,1.025,9.71342328201748,-129.10168279808,9.71342328201748,136.647435334586
9.99026463841554,0.875,1.05,9.51226238816385,-127.17142418147,9.51226238816385,137.906592854572
9.99026463841554,0.875,1.075,9.33203406035378,-124.984250646183,9.33203406035378,139.310772049152
9.99026463841554,0.875,1.1,9.18649759256616,-122.542872659782,9.18649759256616,140.896739371408
9.99026463841554,0.875,1.125,9.0893281842403,-119.810078589791,9.0893281842403,142.658572772442
9.99026463841554,0.875,1.15,9.05829020576318,-116.804658946841,9.05829020576318,144.60808830169
9.99026463841554,0.875,1.175,8.11345208048311,-101.15099979744,8.11345208048311,130.713418031085
9.99026463841554,0.875,1.2,4.18742317666012,-49.762567472232,4.18742317666012,172.209908196583
9.99026463841554,0.875,1.225,0.500901288970029,-5.5731126343483,0.500901288970029,87.1640122836887
9.99026463841554,0.9,-0.25,0.00181946907122198,-0.0292335067636724,0.0156495629886616,0.229906241816028
9.99026463841554,0.9,-0.225,0.317778834923968,-7.45864291879289,0.317778834923968,56.3373559152137
9.99026463841554,0.9,-0.2,2.94838119800325,-61.8989532766736,2.94838119800325,131.973329786336
9.99026463841554,0.9,-0.175,6.14166110843176,-118.427884982427,6.14166110843176,118.427884982427
9.99026463841554,0.9,-0.15,7.14105649661503,-129.387208682761,7.14105649661503,129.387208682761
9.99026463841554,0.9,-0.125,7.27578317117615,-126.102317020129,7.27578317117615,126.102317020129
9.99026463841554,0.9,-0.1,7.31463520560286,-123.147980386652,7.31463520560286,123.147980386652
9.99026463841554,0.9,-0.075,7.27456355928545,-120.48376988463,7.27456355928545,120.48376988463
9.99026463841554,0.9,-0.05,7.17508102063921,-118.119708434828,7.17508102063921,118.119708434828
9.99026463841554,0.9,-0.025,7.0297312994376,-116.016086469656,7.0297312994376,116.016086469656
9.99026463841554,0.9,0,6.85401184818474,-114.186951161263,6.85401184818474,114.186951161263
9.99026463841554,0.9,0.025,6.65816502116569,-112.598730235564,6.65816502116569,112.598730235564
9.99026463841554,0.9,0.05,6.45491954314023,-111.258902762602,6.45491954314023,112.019683320543
9.99026463841554,0.9,0.075,6.25145382162311,-110.13920733403,6.25145382162311,112.795906594024
9.99026463841554,0.9,0.1,6.05787861536071,-109.241602250244,6.05787861536071,113.497037222687
9.99026463841554,0.9,0.125,5.87863312931584,-108.542377664968,5.87863312931584,114.110908758493
9.99026463841554,0.9,0.15,5.72138423926122,-108.038909646099,5.72138423926122,114.655307897861
9.99026463841554,0.9,0.175,5.58816839139329,-107.711203744599,5.58816839139329,115.12234722962
9.99026463841554,0.9,0.2,5.48441742781553,-107.55291438761,5.48441742781553,115.526187245556
9.99026463841554,0.9,0.225,5.41008789301034,-107.547017812283,5.41008789301034,115.862392902559
9.99026463841554,0.9,0.25,5.36861451665755,-107.684203314805,5.36861451665755,116.142321966538
9.99026463841554,0.9,0.275,5.35818643030222,-107.949778985951,5.35818643030222,116.364154491762
9.99026463841554,0.9,0.3,5.38050269356382,-108.332100456852,5.38050269356382,116.537211143061
9.99026463841554,0.9,0.325,5.43228987541918,-108.818291989485,5.43228987541918,116.661562312151
9.99026463841554,0.9,0.35,5.51379119155143,-109.394880682775,5.51379119155143,116.74511849832
9.99026463841554,0.9,0.375,5.62057050517112,-110.050412706657,5.62057050517112,116.789255586609
9.99026463841554,0.9,0.4,5.75170869588805,-110.769976540461,5.75170869588805,116.80096181345
9.99026463841554,0.9,0.425,5.901904028296,-111.543254951169,5.901904028296,116.782456320678
9.99026463841554,0.9,0.45,6.06937802054979,-112.354188941356,6.06937802054979,116.740183193014
9.99026463841554,0.9,0.475,6.24825945869217,-113.193405150507,6.24825945869217,116.676831707639
9.99026463841554,0.9,0.5,6.43621918251525,-114.043907110154,6.43621918251525,116.598607262599
9.99026463841554,0.9,0.525,6.62711300287031,-114.897148120759,6.62711300287031,116.508348520152
9.99026463841554,0.9,0.55,6.81837206000671,-115.735340526937,6.81837206000671,116.412292029973
9.99026463841554,0.9,0.575,7.00387720329071,-116.550705358409,7.00387720329071,116.550705358409
9.99026463841554,0.9,0.6,7.18112994652611,-117.324764007039,7.18112994652611,117.324764007039
9.99026463841554,0.9,0.625,7.34433672591689,-118.050485920362,7.34433672591689,118.050485920362
9.99026463841554,0.9,0.65,7.49137549095344,-118.708775567138,7.49137549095344,118.708775567138
9.99026463841554,0.9,0.675,7.61708235551839,-119.29334835719,7.61708235551839,119.29334835719
9.99026463841554,0.9,0.7,7.72001069617693,-119.784564962719,7.72001069617693,119.784564962719
9.99026463841554,0.9,0.725,7.79593490942776,-120.176870371698,7.79593490942776,120.176870371698
9.99026463841554,0.9,0.75,7.84437278588088,-120.450189050477,7.84437278588088,120.450189050477
9.99026463841554,0.9,0.775,7.86235084797409,-120.599621565406,7.86235084797409,120.599621565406
9.99026463841554,0.9,0.8,7.85062779268589,-120.604849077042,7.85062779268589,120.604849077042
9.99026463841554,0.9,0.825,7.80780128700485,-120.46143459158,7.80780128700485,120.46143459158
9.99026463841554,0.9,0.85,7.73613359336053,-120.149164638186,7.73613359336053,120.149164638186
9.99026463841554,0.9,0.875,7.6361157993027,-119.663670588089,7.6361157993027,119.663670588089
9.99026463841554,0.9,0.9,7.51176366464673,-118.985436250163,7.51176366464673,118.985436250163
9.99026463841554,0.9,0.925,7.36578160697618,-118.109470732236,7.36578160697618,118.109470732236
9.99026463841554,0.9,0.95,7.20418169911266,-117.017872364041,7.20418169911266,117.585736090361
9.99026463841554,0.9,0.975,7.0321872984026,-115.703960564035,7.0321872984026,118.040082444231
9.99026463841554,0.9,1,6.85805566983948,-114.152685117936,6.85805566983948,118.57288355171
9.99026463841554,0.9,1.025,6.68980268006981,-112.354261101803,6.68980268006981,119.167891252241
9.99026463841554,0.9,1.05,6.53818988618306,-110.298054794425,6.53818988618306,119.848394549891
9.99026463841554,0.9,1.075,6.41424927607169,-107.969765159314,6.41424927607169,120.600773294702
9.99026463841554,0.9,1.1,6.33149973299872,-105.364355527786,6.33149973299872,121.445019466768
9.99026463841554,0.9,1.125,6.30484335045281,-102.450325416546,6.30484335045281,122.381003301204
9.99026463841554,0.9,1.15,6.35126585909799,-99.240206526325,6.35126585909799,123.406789396058
9.99026463841554,0.9,1.175,5.77733288048513,-85.3133291970734,5.77733288048513,110.939450305847
9.99026463841554,0.9,1.2,3.04356185654331,-41.6344438430324,3.04356185654331,122.323865504319
9.99026463841554,0.9,1.225,0.375582910532264,-4.66493499208608,0.375582910532264,64.4982939888091
9.99026463841554,0.925,-0.25,-0.00242769723408042,-0.0226319563452623,0.0133847822513593,0.199911475398547
9.99026463841554,0.925,-0.225,0.139426406806142,-6.4354327742681,0.210046604773553,30.9777200296898
9.99026463841554,0.925,-0.2,1.502686093373,-53.0896702212994,1.502686093373,73.3188453220333
9.99026463841554,0.925,-0.175,3.38811616093485,-100.820261533747,3.38811616093485,100.820261533747
9.99026463841554,0.925,-0.15,4.14292864214992,-109.347264070994,4.14292864214992,109.347264070994
9.99026463841554,0.925,-0.125,4.36258796891421,-105.804174634059,4.36258796891421,105.804174634059
9.99026463841554,0.925,-0.1,4.47824449932944,-102.612602035011,4.47824449932944,102.612602035011
9.99026463841554,0.925,-0.075,4.50713035406626,-99.7336404804825,4.50713035406626,99.7336404804825
9.99026463841554,0.925,-0.05,4.46916161172444,-97.1756530436425,4.46916161172444,97.1756530436425
9.99026463841554,0.925,-0.025,4.37838714637447,-94.8999745412267,4.37838714637447,94.8999745412267
9.99026463841554,0.925,0,4.2503690518692,-92.9176702890946,4.2503690518692,92.9176702890946
9.99026463841554,0.925,0.025,4.09587122724793,-91.1967808307978,4.09587122724793,91.1967808307978
9.99026463841554,0.925,0.05,3.92768463533711,-89.7411496065025,3.92768463533711,90.450227869384
9.99026463841554,0.925,0.075,3.75350433910045,-88.5241170065669,3.75350433910045,90.8072252534579
9.99026463841554,0.925,0.1,3.58353166041606,-87.5443205213957,3.58353166041606,91.1578758893876
9.99026463841554,0.925,0.125,3.42269739903722,-86.7791775245241,3.42269739903722,91.4841048875529
9.99026463841554,0.925,0.15,3.27880702625893,-86.2234296955002,3.27880702625893,91.8021114161842
9.99026463841554,0.925,0.175,3.15435258084722,-85.8575497737728,3.15435258084722,92.0984063865152
9.99026463841554,0.925,0.2,3.05496038081131,-85.6732889913041,3.05496038081131,92.3851586107378
9.99026463841554,0.925,0.225,2.98100219074456,-85.653448472816,2.98100219074456,92.6526345779208
9.99026463841554,0.925,0.25,2.93616280915045,-85.7874445245298,2.93616280915045,92.9098459244131
9.99026463841554,0.925,0.275,2.91900678601135,-86.0598761359721,2.91900678601135,93.14993272642
9.99026463841554,0.925,0.3,2.93153409701838,-86.4583104436872,2.93153409701838,93.3795813277726
9.99026463841554,0.925,0.325,2.97080998717359,-86.9687576613602,2.97080998717359,93.5940224781036
9.99026463841554,0.925,0.35,3.03742284557055,-87.5772981539281,3.03742284557055,93.7983125962779
9.99026463841554,0.925,0.375,3.12724228892536,-88.2710779762005,3.12724228892536,93.9891311774995
9.99026463841554,0.925,0.4,3.2397318338397,-89.0349584591527,3.2397318338397,94.1704556661276
9.99026463841554,0.925,0.425,3.36986614848726,-89.8570368554588,3.36986614848726,94.3399024262963
9.99026463841554,0.925,0.45,3.51628079912933,-90.7211474326804,3.51628079912933,94.5008031848042
9.99026463841554,0.925,0.475,3.67335442244913,-91.6162309611222,3.67335442244913,94.6512975810394
9.99026463841554,0.925,0.5,3.8391984988981,-92.5252239956737,3.8391984988981,94.7944244350713
9.99026463841554,0.925,0.525,4.0078939066059,-93.4378694382709,4.0078939066059,94.9284940048574
9.99026463841554,0.925,0.55,4.17733563334962,-94.3362829119395,4.17733563334962,95.0565626052458
9.99026463841554,0.925,0.575,4.34160546077543,-95.2110242329957,4.34160546077543,95.2110242329957
9.99026463841554,0.925,0.6,4.49869000195739,-96.0434217659486,4.49869000195739,96.0434217659486
9.99026463841554,0.925,0.625,4.64297204267691,-96.8249111301278,4.64297204267691,96.8249111301278
9.99026463841554,0.925,0.65,4.77283519242978,-97.536036178955,4.77283519242978,97.536036178955
9.99026463841554,0.925,0.675,4.88326595604046,-98.169193856167,4.88326595604046,98.169193856167
9.99026463841554,0.925,0.7,4.97334415660789,-98.7041351688717,4.97334415660789,98.7041351688717
9.99026463841554,0.925,0.725,5.03896670251727,-99.1343020720152,5.03896670251727,99.1343020720152
9.99026463841554,0.925,0.75,5.08019915334842,-99.4386682469151,5.08019915334842,99.4386682469151
9.99026463841554,0.925,0.775,5.09416091332321,-99.6117542992936,5.09416091332321,99.6117542992936
9.99026463841554,0.925,0.8,5.08217961577996,-99.6318565504145,5.08217961577996,99.6318565504145
9.99026463841554,0.925,0.825,5.04291578447,-99.4944775921051,5.04291578447,99.4944775921051
9.99026463841554,0.925,0.85,4.97921939302088,-99.1775199794679,4.97921939302088,99.1775199794679
9.99026463841554,0.925,0.875,4.89161711020617,-98.6771149263476,4.89161711020617,98.6771149263476
9.99026463841554,0.925,0.9,4.78472441993129,-97.9713863505714,4.78472441993129,97.9713863505714
9.99026463841554,0.925,0.925,4.66126228391028,-97.0563034680455,4.66126228391028,97.0563034680455
9.99026463841554,0.925,0.95,4.52784105786373,-95.9113445867297,4.52784105786373,96.6197215212345
9.99026463841554,0.925,0.975,4.38969752985524,-94.5308732515717,4.38969752985524,96.7070080699011
9.99026463841554,0.925,1,4.25566501608315,-92.8975071731117,4.25566501608315,96.8050195238147
9.99026463841554,0.925,1.025,4.1337923675305,-91.0017591714508,4.1337923675305,96.893235939387
9.99026463841554,0.925,1.05,4.03536506767369,-88.8319377267391,4.03536506767369,96.9921387022263
9.99026463841554,0.925,1.075,3.97148589437685,-86.3718173921072,3.97148589437685,97.0828395131791
9.99026463841554,0.925,1.1,3.95612365455512,-83.6180435800565,3.95612365455512,97.18384111817
9.99026463841554,0.925,1.125,4.00458730341336,-80.5323073340551,4.00458730341336,97.2833810566102
9.99026463841554,0.925,1.15,4.13395913822018,-77.1326621661611,4.13395913822018,97.3868432818679
9.99026463841554,0.925,1.175,3.88138344152367,-65.4193998919532,3.88138344152367,86.8544473164182
9.99026463841554,0.925,1.2,2.12284367967936,-31.4271461172491,2.12284367967936,81.9874415680616
9.99026463841554,0.925,1.225,0.269950415741651,-3.45239281175493,0.269950415741651,46.5741975935665
9.99026463841554,0.95,-0.25,0.000280485520004123,-0.095544649345673,0.012541142072011,0.173330644185625
9.99026463841554,0.95,-0.225,-0.00238801496950715,-5.256719940654,0.164828888918189,23.9377383600055
9.99026463841554,0.95,-0.2,0.311376549087905,-42.2153768908104,0.949703321993142,42.2153768908104
9.99026463841554,0.95,-0.175,1.13545605311981,-79.0722982705022,1.32180432644956,79.0722982705022
9.99026463841554,0.95,-0.15,1.71289291858455,-84.636568045385,1.71289291858455,84.636568045385
9.99026463841554,0.95,-0.125,2.02475067941641,-80.8415769525294,2.02475067941641,80.8415769525294
9.99026463841554,0.95,-0.1,2.22322193220951,-77.407681956821,2.22322193220951,77.407681956821
9.99026463841554,0.95,-0.075,2.32706930844077,-74.3221310840913,2.32706930844077,74.3221310840913
9.99026463841554,0.95,-0.05,2.35551593872594,-71.5672046816537,2.35551593872594,71.5672046816537
9.99026463841554,0.95,-0.025,2.3239513386178,-69.1215345384052,2.3239513386178,69.1215345384052
9.99026463841554,0.95,0,2.24738488677889,-66.9812325712537,2.24738488677889,66.9812325712537
9.99026463841554,0.95,0.025,2.13760646566183,-65.1251350630885,2.13760646566183,65.1251350630885
9.99026463841554,0.95,0.05,2.00718508268231,-63.5477194080875,2.00718508268231,64.5115738357728
9.99026463841554,0.95,0.075,1.86460494516214,-62.2287221222579,1.86460494516214,64.4372518843381
9.99026463841554,0.95,0.1,1.72006165196252,-61.1606388809248,1.72006165196252,64.42092646391
9.99026463841554,0.95,0.125,1.57910826332839,-60.3246223052737,1.57910826332839,64.4461447208484
9.99026463841554,0.95,0.15,1.44968447961026,-59.7111531797257,1.44968447961026,64.521236481279
9.99026463841554,0.95,0.175,1.33479331139466,-59.3028229765699,1.33479331139466,64.632525460863
9.99026463841554,0.95,0.2,1.24028639887847,-59.0882481815622,1.24028639887847,64.7856947971511
9.99026463841554,0.95,0.225,1.16697277486614,-59.051336348141,1.16697277486614,64.9696283947603
9.99026463841554,0.95,0.25,1.11882297786687,-59.1790654745009,1.11882297786687,65.1877255313451
9.99026463841554,0.95,0.275,1.09478969357264,-59.4564867938698,1.09478969357264,65.4309733107603
9.99026463841554,0.95,0.3,1.09720015390393,-59.8691732908996,1.09720015390393,65.7009790423238
9.99026463841554,0.95,0.325,1.12347430245707,-60.4031604004632,1.12347430245707,65.9903369726768
9.99026463841554,0.95,0.35,1.17455791121469,-61.0428212885183,1.17455791121469,66.2993374888157
9.99026463841554,0.95,0.375,1.24665156239289,-61.7750570733386,1.24665156239289,66.6217327461914
9.99026463841554,0.95,0.4,1.33959966134794,-62.5832009297353,1.33959966134794,66.9569048232989
9.99026463841554,0.95,0.425,1.44868964160977,-63.4549537414542,1.44868964160977,67.2993840701466
9.99026463841554,0.95,0.45,1.57295787726265,-64.3727153945049,1.57295787726265,67.647982159768
9.99026463841554,0.95,0.475,1.70708005973272,-65.3249782939328,1.70708005973272,67.997690343514
9.99026463841554,0.95,0.5,1.84958676258106,-66.2932587886063,1.84958676258106,68.3470319969585
9.99026463841554,0.95,0.525,1.99484039764167,-67.266893064409,1.99484039764167,68.6911854212386
9.99026463841554,0.95,0.55,2.14117297949604,-68.2265044687201,2.14117297949604,69.0286335587311
9.99026463841554,0.95,0.575,2.28293076152201,-69.1623876555107,2.28293076152201,69.3544891004476
9.99026463841554,0.95,0.6,2.41855579619009,-70.0542031199229,2.41855579619009,70.0542031199229
9.99026463841554,0.95,0.625,2.54267554903475,-70.8933813688924,2.54267554903475,70.8933813688924
9.99026463841554,0.95,0.65,2.65414837454917,-71.6584911349856,2.65414837454917,71.6584911349856
9.99026463841554,0.95,0.675,2.74818240066159,-72.3423344965919,2.74818240066159,72.3423344965919
9.99026463841554,0.95,0.7,2.82435221161827,-72.9222083534705,2.82435221161827,72.9222083534705
9.99026463841554,0.95,0.725,2.87875044864906,-73.3925652260164,2.87875044864906,73.3925652260164
9.99026463841554,0.95,0.75,2.91195691882722,-73.7292216904926,2.91195691882722,73.7292216904926
9.99026463841554,0.95,0.775,2.9212600565846,-73.9285656550284,2.9212600565846,73.9285656550284
9.99026463841554,0.95,0.8,2.90851755451163,-73.9647485257524,2.90851755451163,73.9647485257524
9.99026463841554,0.95,0.825,2.87253615302959,-73.8363075067775,2.87253615302959,73.8363075067775
9.99026463841554,0.95,0.85,2.81670162274221,-73.5156713152899,2.81670162274221,73.5156713152899
9.99026463841554,0.95,0.875,2.74167698658138,-73.0035253786634,2.74167698658138,73.0035253786634
9.99026463841554,0.95,0.9,2.6525976731616,-72.2708290244587,2.6525976731616,72.2708290244587
9.99026463841554,0.95,0.925,2.55233971528754,-71.3199563942794,2.55233971528754,71.3199563942794
9.99026463841554,0.95,0.95,2.4479774612787,-70.1212436785709,2.4479774612787,70.7903730016901
9.99026463841554,0.95,0.975,2.34497444600719,-68.6774701405581,2.34497444600719,70.5036532909138
9.99026463841554,0.95,1,2.25250689606518,-66.9601139093997,2.25250689606518,70.1539615609192
9.99026463841554,0.95,1.025,2.17900855914151,-64.9698296277127,2.17900855914151,69.7295141961439
9.99026463841554,0.95,1.05,2.13589101671005,-62.6823670303178,2.13589101671005,69.232889744344
9.99026463841554,0.95,1.075,2.13492473667901,-60.0923007705183,2.13492473667901,68.6576739273693
9.99026463841554,0.95,1.1,2.18987467524367,-57.1839688198607,2.18987467524367,68.0005910895958
9.99026463841554,0.95,1.125,2.31746767888906,-53.9288425107723,2.31746767888906,67.2623697295149
9.99026463841554,0.95,1.15,2.53386808681526,-50.3359535370853,2.53386808681526,66.4283691053345
9.99026463841554,0.95,1.175,2.54119956762578,-41.3689187606993,2.54119956762578,58.3821335406463
9.99026463841554,0.95,1.2,1.48973603904685,-19.138865048629,1.48973603904685,53.3544083228798
9.99026463841554,0.95,1.225,0.204625404454574,-2.07336433761983,0.204625404454574,34.413157990248
9.99026463841554,0.975,-0.25,-0.00678717279447683,-0.0837308596651606,0.00938085256156628,0.14131263497475
9.99026463841554,0.975,-0.225,-0.120690405544871,-3.70876958774489,0.120690405544871,18.0476275547959
9.99026463841554,0.975,-0.2,-0.588818336987497,-28.9915769848492,0.614150664105662,28.9915769848492
9.99026463841554,0.975,-0.175,-0.527917500727703,-52.7732488461463,0.818471118002872,52.7732488461463
9.99026463841554,0.975,-0.15,-0.0468252315501408,-54.8425867221265,0.569484366572697,54.8425867221265
9.99026463841554,0.975,-0.125,0.362645761849797,-50.7859733285283,0.382584743116015,50.7859733285283
9.99026463841554,0.975,-0.1,0.650029441889643,-47.106458255722,0.650029441889643,47.106458255722
9.99026463841554,0.975,-0.075,0.833295852757717,-43.7965493606756,0.833295852757717,43.7965493606756
9.99026463841554,0.975,-0.05,0.933119660902437,-40.8382720213901,0.933119660902437,40.8382720213901
9.99026463841554,0.975,-0.025,0.964690736812199,-38.2128777636361,0.964690736812199,38.2128777636361
9.99026463841554,0.975,0,0.943717440981829,-35.9112604878394,0.943717440981829,35.9112604878394
9.99026463841554,0.975,0.025,0.882057397334664,-33.9158919652063,0.882057397334664,34.3605776853237
9.99026463841554,0.975,0.05,0.792760670399952,-32.2153267697084,0.792760670399952,33.7142718792367
9.99026463841554,0.975,0.075,0.684549960805766,-30.7927860863502,0.684549960805766,33.1849904858966
9.99026463841554,0.975,0.1,0.56799624592472,-29.6357524419942,0.568717101943733,32.7833074410687
9.99026463841554,0.975,0.125,0.448978684711065,-28.727890571559,0.576323421672898,32.4861482608389
9.99026463841554,0.975,0.15,0.335776161168808,-28.055946600614,0.581806862761364,32.3008247089649
9.99026463841554,0.975,0.175,0.231754756997327,-27.6038759903113,0.585246007066715,32.2075874212669
9.99026463841554,0.975,0.2,0.143107152625817,-27.3577421961909,0.58682482717677,32.2104910280397
9.99026463841554,0.975,0.225,0.0710133439013057,-27.3018061047348,0.586639934272308,32.2928222044319
9.99026463841554,0.975,0.25,0.0198051721007565,-27.4214352519622,0.584867568631586,32.4558609777879
9.99026463841554,0.975,0.275,-0.0112010522661991,-27.7012442338365,0.581618541053103,32.6853733499487
9.99026463841554,0.975,0.3,-0.0192893642714718,-28.1258917630728,0.577063156413988,32.9804728723221
9.99026463841554,0.975,0.325,-0.00669111933806974,-28.6803925941717,0.57132349293769,33.3288088451717
9.99026463841554,0.975,0.35,0.0279569716003063,-29.3486944741562,0.56456517712239,33.72790571503
9.99026463841554,0.975,0.375,0.0811854772857309,-30.116258144097,0.556919201531046,34.1667588961777
9.99026463841554,0.975,0.4,0.153283973137951,-30.9663201213578,0.548547374597859,34.6417980362003
9.99026463841554,0.975,0.425,0.239848916800454,-31.884846221605,0.539587648393282,35.1429128241375
9.99026463841554,0.975,0.45,0.3403879076641,-32.854349487407,0.530198540075849,35.6658470658377
9.99026463841554,0.975,0.475,0.449862651729452,-33.8613894671471,0.5254462846098,36.2010102809054
9.99026463841554,0.975,0.5,0.567300178511717,-34.8877168195725,0.567300178511717,36.7438027087677
9.99026463841554,0.975,0.525,0.687323179667151,-35.9206183056549,0.687323179667151,37.284834491047
9.99026463841554,0.975,0.55,0.808786089977463,-36.9410017884401,0.808786089977463,37.8194632764626
9.99026463841554,0.975,0.575,0.926265639437409,-37.9370731846759,0.926265639437409,38.3382096062526
9.99026463841554,0.975,0.6,1.03875508476918,-38.8887608047986,1.03875508476918,38.8887608047986
9.99026463841554,0.975,0.625,1.14107659658322,-39.7854521067043,1.14107659658322,39.7854521067043
9.99026463841554,0.975,0.65,1.23267380198501,-40.6058891631121,1.23267380198501,40.6058891631121
9.99026463841554,0.975,0.675,1.30890544612608,-41.3409825791201,1.30890544612608,41.3409825791201
9.99026463841554,0.975,0.7,1.3699734435833,-41.9680031564561,1.3699734435833,41.9680031564561
9.99026463841554,0.975,0.725,1.41206606038764,-42.4798056720941,1.41206606038764,42.4798056720941
9.99026463841554,0.975,0.75,1.43644316295692,-42.8518319613661,1.43644316295692,42.8518319613661
9.99026463841554,0.975,0.775,1.44042052312787,-43.0793603211042,1.44042052312787,43.0793603211042
9.99026463841554,0.975,0.8,1.42660135867957,-43.1356110441307,1.42660135867957,43.1356110441307
9.99026463841554,0.975,0.825,1.39373685085921,-43.0187560065228,1.39373685085921,43.0187560065228
9.99026463841554,0.975,0.85,1.34603674223496,-42.6994692998833,1.34603674223496,42.6994692998833
9.99026463841554,0.975,0.875,1.28401240117744,-42.1791189146226,1.28401240117744,42.1791189146226
9.99026463841554,0.975,0.9,1.21371093490453,-41.4257968978287,1.21371093490453,41.4257968978287
9.99026463841554,0.975,0.925,1.13775437708658,-40.4438877998026,1.13775437708658,40.4438877998026
9.99026463841554,0.975,0.95,1.06421482745919,-39.1995594739559,1.06421482745919,39.6080255428795
9.99026463841554,0.975,0.975,0.998209793013569,-37.6990096242379,0.998209793013569,38.9357520602065
9.99026463841554,0.975,1,0.949976547136656,-35.9084285059651,0.949976547136656,38.1343786287859
9.99026463841554,0.975,1.025,0.927550191218984,-33.8328366414415,0.927550191218984,37.1857238358952
9.99026463841554,0.975,1.05,0.943404919069125,-31.4425684801149,0.943404919069125,36.0916988999994
9.99026463841554,0.975,1.075,1.00893517699354,-28.7358907727723,1.00893517699354,34.8384483165167
9.99026463841554,0.975,1.1,1.13886246676652,-25.6941581235916,1.13886246676652,33.4233944862649
9.99026463841554,0.975,1.125,1.34996732436913,-22.2862283353938,1.34996732436913,31.8343884075683
9.99026463841554,0.975,1.15,1.65885904280481,-18.5204179857859,1.65885904280481,30.066114288252
9.99026463841554,0.975,1.175,1.85016315647267,-12.8280190488552,1.85016315647267,25.0713456948864
9.99026463841554,0.975,1.2,1.18493897210298,-4.54130404687779,1.18493897210298,38.7820769208411
9.99026463841554,0.975,1.225,0.168956579062932,-0.333604792136362,0.168956579062932,29.1847127169589
9.99026463841554,1,-0.25,-0.00439294060824739,-0.168862065385604,0.00851334180525908,0.168862065385604
9.99026463841554,1,-0.225,-0.186142322120771,-2.00730110100997,0.186142322120771,29.8454328178715
9.99026463841554,1,-0.2,-1.11906383473817,-13.5137617265301,1.11906383473817,30.2623581846603
9.99026463841554,1,-0.175,-1.46496336231261,-21.9277698576533,1.46496336231261,26.3413831969174
9.99026463841554,1,-0.15,-0.986054252668085,-19.8948763099435,0.986054252668085,23.3074225856994
9.99026463841554,1,-0.125,-0.471331617378933,-15.5709739626988,0.471331617378933,17.8451531024634
9.99026463841554,1,-0.1,-0.0888309278479568,-11.6371240933787,0.434954593203197,12.905312146113
9.99026463841554,1,-0.075,0.180476570806509,-8.1126686218989,0.454194491820587,8.79206824179095
9.99026463841554,1,-0.05,0.356856475068968,-4.94923652868993,0.4715219537522,5.41607216536997
9.99026463841554,1,-0.025,0.456570001743296,-2.1447568435146,0.486831930511429,2.67150272224728
9.99026463841554,1,0,0.495118312084819,0.323037565063601,0.500335711291597,0.683230090002769
9.99026463841554,1,0.025,0.485144444228963,2.46270574616426,0.511972068161956,2.46270574616426
9.99026463841554,1,0.05,0.439793154916028,4.2928427102497,0.521922392385523,4.2928427102497
9.99026463841554,1,0.075,0.368384907739863,5.82572639097405,0.530163609787407,5.82572639097405
9.99026463841554,1,0.1,0.281736407834837,7.07835075830058,0.536856459159951,7.07835075830058
9.99026463841554,1,0.125,0.186219520243702,8.06461274024416,0.542007041552487,8.06461274024416
9.99026463841554,1,0.15,0.0904326580006838,8.80100092871575,0.545761902340612,8.80100092871575
9.99026463841554,1,0.175,-0.00181794766687902,9.30217533367946,0.548149706716658,9.30217533367946
9.99026463841554,1,0.2,-0.0839846094179887,9.58466551589962,0.549306977212622,9.58466551589962
9.99026463841554,1,0.225,-0.154472667090811,9.66345823156564,0.549279972143132,9.66345823156564
9.99026463841554,1,0.25,-0.208577648833914,9.55538357700105,0.548197713500464,9.55538357700105
9.99026463841554,1,0.275,-0.246580969190565,9.27551247162694,0.546120413684908,9.27551247162694
9.99026463841554,1,0.3,-0.265383759270393,8.84109699302459,0.543171116279807,8.84109699302459
9.99026463841554,1,0.325,-0.266821622784364,8.26713451006269,0.539421220099192,8.26713451006269
9.99026463841554,1,0.35,-0.249140194523245,7.57136001785837,0.534988724368321,7.57136001785837
9.99026463841554,1,0.375,-0.215417659646024,6.76857014676441,0.529954035153376,6.76857014676441
9.99026463841554,1,0.4,-0.164964715424623,5.8770271526563,0.524430658964783,5.8770271526563
9.99026463841554,1,0.425,-0.101798516405648,4.91119761530394,0.518506277844005,4.91119761530394
9.99026463841554,1,0.45,-0.0260013136176106,3.88992776345473,0.512290147912285,3.88992776345473
9.99026463841554,1,0.475,0.0577679551581674,2.82719847213825,0.505875883968526,3.51788343725749
9.99026463841554,1,0.5,0.148959426779518,1.74253185503553,0.499368426785897,3.715182783264
9.99026463841554,1,0.525,0.242564276271347,0.649219244519834,0.492866351964809,3.79775773544354
9.99026463841554,1,0.55,0.337876223942571,-0.432392780489337,0.486469879768921,3.76415345523484
9.99026463841554,1,0.575,0.429824102425141,-1.4899772108004,0.480281957194116,3.61786054778579
9.99026463841554,1,0.6,0.517860723061679,-2.50213438610518,0.517860723061679,3.36289532451424
9.99026463841554,1,0.625,0.597136752876015,-3.45787291909822,0.597136752876015,3.45787291909822
9.99026463841554,1,0.65,0.667580902007367,-4.33440419420175,0.667580902007367,4.33440419420175
9.99026463841554,1,0.675,0.724847830476066,-5.12256901095043,0.724847830476066,5.12256901095043
9.99026463841554,1,0.7,0.769656716710173,-5.79771594739743,0.769656716710173,5.79771594739743
9.99026463841554,1,0.725,0.798448574438749,-6.35316903598616,0.798448574438749,6.35316903598616
9.99026463841554,1,0.75,0.813040621916845,-6.76177322573086,0.813040621916845,6.76177322573086
9.99026463841554,1,0.775,0.810946694893657,-7.02016167845065,0.810946694893657,7.02016167845065
9.99026463841554,1,0.8,0.7953755875972,-7.09785596443243,0.7953755875972,7.09785596443243
9.99026463841554,1,0.825,0.765211388647113,-6.99578758812487,0.765211388647113,6.99578758812487
9.99026463841554,1,0.85,0.72532312693649,-6.67919615059424,0.72532312693649,6.67919615059424
9.99026463841554,1,0.875,0.676285115079163,-6.15437086586598,0.676285115079163,6.15437086586598
9.99026463841554,1,0.9,0.624853897558057,-5.38133459917366,0.624853897558057,5.38133459917366
9.99026463841554,1,0.925,0.573654710170943,-4.37259298548832,0.573654710170943,4.37259298548832
9.99026463841554,1,0.95,0.531494435081562,-3.08245033926234,0.531494435081562,3.08245033926234
9.99026463841554,1,0.975,0.50347596001581,-1.52967034238743,0.50347596001581,1.96469486403763
9.99026463841554,1,1,0.500531646084129,0.336428867107991,0.500531646084129,0.696557384422063
9.99026463841554,1,1.025,0.530763756372936,2.49280496975448,0.530763756372936,2.49280496975448
9.99026463841554,1,1.05,0.607168450559498,4.9915928979578,0.607168450559498,4.9915928979578
9.99026463841554,1,1.075,0.741483460601149,7.81152938414105,0.741483460601149,7.81152938414105
9.99026463841554,1,1.1,0.948550619915579,10.9976848136174,0.948550619915579,10.9976848136174
9.99026463841554,1,1.125,1.24648606763746,14.5564241752411,1.24648606763746,14.5564241752411
9.99026463841554,1,1.15,1.6512010087682,18.5026177569973,1.6512010087682,18.5026177569973
9.99026463841554,1,1.175,1.93820160298318,20.3125028227757,1.93820160298318,21.0811229165235
9.99026463841554,1,1.2,1.2819610763851,12.3490071641164,1.2819610763851,40.6115484906177
9.99026463841554,1,1.225,0.189638881438821,1.56172684990432,0.189638881438821,31.9931576936174
9.99026463841554,1.025,-0.25,-0.0146958483605443,-0.138871132981276,0.0146958483605443,0.138871132981276
9.99026463841554,1.025,-0.225,-0.217979945135009,0.124916538483115,0.217979945135009,33.1761049070383
9.99026463841554,1.025,-0.2,-1.24338765983125,4.55885385400055,1.24338765983125,32.5724300461394
9.99026463841554,1.025,-0.175,-1.58331137647549,13.8913132295314,1.58331137647549,30.858005415221
9.99026463841554,1.025,-0.15,-0.995925366322735,20.5591183599285,0.995925366322735,27.9574286358857
9.99026463841554,1.025,-0.125,-0.370331108675867,25.1337016255902,0.62235364502537,25.1337016255902
9.99026463841554,1.025,-0.1,0.113706348471345,29.3098535197885,0.626006657758437,29.3098535197885
9.99026463841554,1.025,-0.075,0.473300470188161,33.0650007480991,0.619907649226683,33.0650007480991
9.99026463841554,1.025,-0.05,0.731314675750658,36.433780487652,0.731314675750658,36.433780487652
9.99026463841554,1.025,-0.025,0.90314690613176,39.4205259153281,0.90314690613176,39.4205259153281
9.99026463841554,1.025,0,1.00556168685188,42.0509692657364,1.00556168685188,42.0509692657364
9.99026463841554,1.025,0.025,1.05088969363494,44.3320544942755,1.05088969363494,44.3320544942755
9.99026463841554,1.025,0.05,1.05309425616196,46.2876159503225,1.05309425616196,46.2876159503225
9.99026463841554,1.025,0.075,1.0215268429427,47.9272655288617,1.0215268429427,47.9272655288617
9.99026463841554,1.025,0.1,0.967602384251841,49.2722796498454,0.967602384251841,49.2722796498454
9.99026463841554,1.025,0.125,0.897901538625933,50.3346971135541,0.897901538625933,50.3346971135541
9.99026463841554,1.025,0.15,0.821523316662634,51.1340075665788,0.821523316662634,51.1340075665788
9.99026463841554,1.025,0.175,0.742572160529906,51.6840661653942,0.742572160529906,51.6840661653942
9.99026463841554,1.025,0.2,0.668061802025359,52.0033154396019,0.668061802025359,52.0033154396019
9.99026463841554,1.025,0.225,0.59992729068597,52.1068084289888,0.59992729068597,52.1068084289888
9.99026463841554,1.025,0.25,0.543335152449193,52.0124720079306,0.565821978930391,52.0124720079306
9.99026463841554,1.025,0.275,0.498361514535218,51.7360976648474,0.564958458461104,51.7360976648474
9.99026463841554,1.025,0.3,0.468577062013428,51.2954482570771,0.563667448946327,51.2954482570771
9.99026463841554,1.025,0.325,0.452507087697222,50.7067325342582,0.561957744956362,50.7067325342582
9.99026463841554,1.025,0.35,0.452393050877055,49.987781302195,0.5599072522985,49.987781302195
9.99026463841554,1.025,0.375,0.465512651346095,49.1549840996686,0.557538023259055,49.1549840996686
9.99026463841554,1.025,0.4,0.493059540260484,48.2264033037673,0.554919243891873,48.2264033037673
9.99026463841554,1.025,0.425,0.531361425522897,47.2184079855458,0.552083166348846,47.2184079855458
9.99026463841554,1.025,0.45,0.58085878567643,46.1494264779446,0.58085878567643,46.1494264779446
9.99026463841554,1.025,0.475,0.637221087911834,45.0356016547153,0.637221087911834,45.0356016547153
9.99026463841554,1.025,0.5,0.700441516998698,43.8958654286072,0.700441516998698,43.8958654286072
9.99026463841554,1.025,0.525,0.765817084712005,42.7458916593834,0.765817084712005,42.7458916593834
9.99026463841554,1.025,0.55,0.833208783767661,41.6052885723833,0.833208783767661,41.6052885723833
9.99026463841554,1.025,0.575,0.897820804707629,40.4889503130031,0.897820804707629,40.4889503130031
9.99026463841554,1.025,0.6,0.95970432485856,39.4174052613035,0.95970432485856,39.4174052613035
9.99026463841554,1.025,0.625,1.01424397930169,38.4043544764224,1.01424397930169,38.4043544764224
9.99026463841554,1.025,0.65,1.06200884454672,37.4716054125103,1.06200884454672,37.5041452573236
9.99026463841554,1.025,0.675,1.09883086354328,36.6311058480867,1.09883086354328,36.8797252100392
9.99026463841554,1.025,0.7,1.12612785377348,35.9064712509846,1.12612785377348,36.3482746565794
9.99026463841554,1.025,0.725,1.14044013633247,35.307131996654,1.14044013633247,35.9283203265821
9.99026463841554,1.025,0.75,1.14436511102928,34.859277146123,1.14436511102928,35.6299860952407
9.99026463841554,1.025,0.775,1.13540888179009,34.5687832992033,1.13540888179009,35.4727777138038
9.99026463841554,1.025,0.8,1.11767398279077,34.4654869042708,1.11767398279077,35.4656455877064
9.99026463841554,1.025,0.825,1.0898912861686,34.5503381164992,1.0898912861686,35.6291813120596
9.99026463841554,1.025,0.85,1.05797905951403,34.858252327871,1.05797905951403,35.9711513639405
9.99026463841554,1.025,0.875,1.02216468607532,35.3835321089768,1.02216468607532,36.5130840076743
9.99026463841554,1.025,0.9,0.990460191042401,36.1679142637151,0.990460191042401,37.2619687218419
9.99026463841554,1.025,0.925,0.964895525120074,37.1971376932712,0.964895525120074,38.2395898410028
9.99026463841554,1.025,0.95,0.955791670637316,38.5215013443371,0.955791670637316,39.4533916396787
9.99026463841554,1.025,0.975,0.96735954992788,40.1166238271592,0.96735954992788,40.9237629933619
9.99026463841554,1.025,1,1.01233863162173,42.0422252387019,1.01233863162173,42.6612385132087
9.99026463841554,1.025,1.025,1.09763204710738,44.2639228124651,1.09763204710738,44.6815651022526
9.99026463841554,1.025,1.05,1.23830223979559,46.8484703418908,1.23830223979559,47.0025440114869
9.99026463841554,1.025,1.075,1.44467012575126,49.7558928632266,1.44467012575126,49.7558928632266
9.99026463841554,1.025,1.1,1.73372591047886,53.0520774837839,1.73372591047886,53.0520774837839
9.99026463841554,1.025,1.125,2.12255023156387,56.7259487871893,2.12255023156387,56.7259487871893
9.99026463841554,1.025,1.15,2.62869528548762,60.843343648121,2.62869528548762,60.843343648121
9.99026463841554,1.025,1.175,2.9057586106738,58.2228059943189,2.9057586106738,58.2228059943189
9.99026463841554,1.025,1.2,1.82301144107416,31.7368374603891,1.82301144107416,61.4939954688556
9.99026463841554,1.025,1.225,0.250136902151839,3.89088010521934,0.250136902151839,44.1480581739828
9.99026463841554,1.05,-0.25,-0.0123302993928547,-0.299842743830783,0.0123302993928547,0.299842743830783
9.99026463841554,1.05,-0.225,-0.17851690098413,2.32751488866296,0.17851690098413,26.6994295809232
9.99026463841554,1.05,-0.2,-0.871074396874717,24.8741831388653,0.871074396874717,28.3039868753123
9.99026463841554,1.05,-0.175,-0.729413037530231,54.4198538449512,1.33105638623641,54.4198538449512
9.99026463841554,1.05,-0.15,0.0884996356787286,66.4063778619549,1.35738095593728,66.4063778619549
9.99026463841554,1.05,-0.125,0.832172757706739,71.2509209058251,1.22945182042444,71.2509209058251
9.99026463841554,1.05,-0.1,1.42371921924983,75.7045408040654,1.42371921924983,75.7045408040654
9.99026463841554,1.05,-0.075,1.88085159521075,79.6922053112739,1.88085159521075,79.6922053112739
9.99026463841554,1.05,-0.05,2.22579173230426,83.2820516725734,2.22579173230426,83.2820516725734
9.99026463841554,1.05,-0.025,2.47497241977888,86.4683876063754,2.47497241977888,86.4683876063754
9.99026463841554,1.05,0,2.64517221672802,89.2805862027203,2.64517221672802,89.2805862027203
9.99026463841554,1.05,0.025,2.74939770512584,91.7251478504115,2.74939770512584,91.7251478504115
9.99026463841554,1.05,0.05,2.80194551072518,93.8249214998373,2.80194551072518,93.8249214998373
9.99026463841554,1.05,0.075,2.81264660366249,95.5912132745,2.81264660366249,95.5912132745
9.99026463841554,1.05,0.1,2.79335001518115,97.0446797792907,2.79335001518115,97.0446797792907
9.99026463841554,1.05,0.125,2.75105172400166,98.1986278391638,2.75105172400166,98.1986278391638
9.99026463841554,1.05,0.15,2.69530586542993,99.0729077229754,2.69530586542993,99.0729077229754
9.99026463841554,1.05,0.175,2.63062433058164,99.6820636613276,2.63062433058164,99.6820636613276
9.99026463841554,1.05,0.2,2.56446830277766,100.045649842116,2.56446830277766,100.045649842116
9.99026463841554,1.05,0.225,2.49919121771408,100.179068456637,2.49919121771408,100.179068456637
9.99026463841554,1.05,0.25,2.44039206183486,100.101793823258,2.44039206183486,100.101793823258
9.99026463841554,1.05,0.275,2.38858077890618,99.8298377737255,2.38858077890618,99.8298377737255
9.99026463841554,1.05,0.3,2.34774673884171,99.3827099455574,2.34774673884171,99.3827099455574
9.99026463841554,1.05,0.325,2.31686386041592,98.776832250186,2.31686386041592,98.776832250186
9.99026463841554,1.05,0.35,2.29858277877245,98.0318284619973,2.29858277877245,98.0318284619973
9.99026463841554,1.05,0.375,2.29064213563441,97.1643461183982,2.29064213563441,97.1643461183982
9.99026463841554,1.05,0.4,2.29464026539258,96.1941962698851,2.29464026539258,96.1941962698851
9.99026463841554,1.05,0.425,2.30737462983011,95.1380632069352,2.30737462983011,95.1380632069352
9.99026463841554,1.05,0.45,2.32969076767758,94.0160350411364,2.32969076767758,94.0160350411364
9.99026463841554,1.05,0.475,2.35773219734971,92.8446210148569,2.35773219734971,92.8446210148569
9.99026463841554,1.05,0.5,2.39190210036479,91.6443139416772,2.39190210036479,91.6443139416772
9.99026463841554,1.05,0.525,2.42797004982803,90.4311898352228,2.42797004982803,90.4311898352228
9.99026463841554,1.05,0.55,2.46621655017104,89.2263364394669,2.46621655017104,89.2263364394669
9.99026463841554,1.05,0.575,2.50230943633089,88.0450598354537,2.50230943633089,88.0450598354537
9.99026463841554,1.05,0.6,2.53673422767266,86.9093298802359,2.53673422767266,86.9093298802359
9.99026463841554,1.05,0.625,2.56532068918556,85.8332221142733,2.56532068918556,85.8332221142733
9.99026463841554,1.05,0.65,2.58909418615798,84.8400246749829,2.58909418615798,84.8400246749829
9.99026463841554,1.05,0.675,2.60430066861118,83.9419322264511,2.60430066861118,84.015423993025
9.99026463841554,1.05,0.7,2.61284651750305,83.1642164859604,2.61284651750305,83.4137169660061
9.99026463841554,1.05,0.725,2.6116380243391,82.5162541077775,2.6116380243391,82.9479128953038
9.99026463841554,1.05,0.75,2.60380874815437,82.0263163407482,2.60380874815437,82.634796049755
9.99026463841554,1.05,0.775,2.58715972853743,81.6995951893641,2.58715972853743,82.4942518775137
9.99026463841554,1.05,0.8,2.56639966046016,81.5689055106582,2.56639966046016,82.5428629145346
9.99026463841554,1.05,0.825,2.54045226275337,81.6332559854434,2.54045226275337,82.8003355087312
9.99026463841554,1.05,0.85,2.51594338658228,81.9323189871369,2.51594338658228,83.2835534391124
9.99026463841554,1.05,0.875,2.49315093803309,82.4560275818774,2.49315093803309,84.0112399930067
9.99026463841554,1.05,0.9,2.48093654914004,83.254276652284,2.48093654914004,85.0017897990835
9.99026463841554,1.05,0.925,2.481191279535,84.3038739252325,2.481191279535,86.2712347257845
9.99026463841554,1.05,0.95,2.50527183277749,85.6695422728298,2.50527183277749,87.8419816443545
9.99026463841554,1.05,0.975,2.55701817089031,87.3097149186758,2.55701817089031,89.7240761926273
9.99026463841554,1.05,1,2.65041952394955,89.3094857596565,2.65041952394955,91.9486115679472
9.99026463841554,1.05,1.025,2.79176657507262,91.6032180856363,2.79176657507262,94.5137200337291
9.99026463841554,1.05,1.05,2.99753642353351,94.3005764190897,2.99753642353351,97.4666664031377
9.99026463841554,1.05,1.075,3.27729027516849,97.3098413385221,3.27729027516849,100.78380067959
9.99026463841554,1.05,1.1,3.64942160033463,100.762266728235,3.64942160033463,104.538977535236
9.99026463841554,1.05,1.125,4.13114856206223,104.5759250809,4.13114856206223,108.689258553092
9.99026463841554,1.05,1.15,4.74171764088522,108.867191592691,4.74171764088522,113.339926218898
9.99026463841554,1.05,1.175,4.89216335830383,101.184862143271,4.89216335830383,105.393463096017
9.99026463841554,1.05,1.2,2.88958879079894,53.5009165961692,2.88958879079894,103.790447633394
9.99026463841554,1.05,1.225,0.385547039005822,6.2737414936364,0.385547039005822,66.7991566495762
9.99026463841554,1.075,-0.25,-0.0286247031769525,-0.261800497159982,0.0286247031769525,0.261800497159982
9.99026463841554,1.075,-0.225,-0.0971650239843142,5.130602456591,0.191083776386739,30.2263152325402
9.99026463841554,1.075,-0.2,0.0274150442979005,48.5481522215645,1.33880915322348,48.5481522215645
9.99026463841554,1.075,-0.175,1.18903994936974,101.300270941839,2.28422306549135,101.300270941839
9.99026463841554,1.075,-0.15,2.38181286860833,119.367199401847,2.38181286860833,119.367199401847
9.99026463841554,1.075,-0.125,3.25051272524818,124.653721086667,3.25051272524818,124.653721086667
9.99026463841554,1.075,-0.1,3.95741696398237,129.416756256633,3.95741696398237,129.416756256633
9.99026463841554,1.075,-0.075,4.51673817719755,133.693099644476,4.51673817719755,133.693099644476
9.99026463841554,1.075,-0.05,4.95440987968597,137.528516899119,4.95440987968597,137.528516899119
9.99026463841554,1.075,-0.025,5.28569456958489,140.932481698536,5.28569456958489,140.932481698536
9.99026463841554,1.075,0,5.52880011857478,143.936688302929,5.52880011857478,143.936688302929
9.99026463841554,1.075,0.025,5.69640931531715,146.548968596175,5.69640931531715,146.548968596175
9.99026463841554,1.075,0.05,5.80363687131095,148.795688508055,5.80363687131095,148.795688508055
9.99026463841554,1.075,0.075,5.86040597132546,150.688496655006,5.86040597132546,150.688496655006
9.99026463841554,1.075,0.1,5.87916327554682,152.249348941064,5.87916327554682,152.249348941064
9.99026463841554,1.075,0.125,5.86716921237353,153.493495527945,5.86716921237353,153.493495527945
9.99026463841554,1.075,0.15,5.83450154989151,154.440313029328,5.83450154989151,154.440313029328
9.99026463841554,1.075,0.175,5.78601510213259,155.107630700353,5.78601510213259,155.107630700353
9.99026463841554,1.075,0.2,5.72967775853814,155.513277869853,5.72967775853814,155.513277869853
9.99026463841554,1.075,0.225,5.66822380728714,155.676846477059,5.66822380728714,155.676846477059
9.99026463841554,1.075,0.25,5.60776314401078,155.615193038502,5.60776314401078,155.615193038502
9.99026463841554,1.075,0.275,5.54920549927744,155.349155863415,5.54920549927744,155.349155863415
9.99026463841554,1.075,0.3,5.49706198897507,154.894945845246,5.49706198897507,154.894945845246
9.99026463841554,1.075,0.325,5.45071481276266,154.274319169922,5.45071481276266,154.274319169922
9.99026463841554,1.075,0.35,5.41334817747443,153.503047223336,5.41334817747443,153.503047223336
9.99026463841554,1.075,0.375,5.38311040532642,152.603575666065,5.38311040532642,152.603575666065
9.99026463841554,1.075,0.4,5.3621446118958,151.591384452358,5.3621446118958,151.591384452358
9.99026463841554,1.075,0.425,5.34765346427256,150.489423893463,5.34765346427256,150.489423893463
9.99026463841554,1.075,0.45,5.34103837984091,149.313002554599,5.34103837984091,149.313002554599
9.99026463841554,1.075,0.475,5.33883785236826,148.085395770437,5.33883785236826,148.085395770437
9.99026463841554,1.075,0.5,5.34202369461037,146.821853113482,5.34202369461037,146.821853113482
9.99026463841554,1.075,0.525,5.34674362512246,145.545770539354,5.34674362512246,145.545770539354
9.99026463841554,1.075,0.55,5.3538638839709,144.272467805235,5.3538638839709,144.272467805235
9.99026463841554,1.075,0.575,5.35940497615405,143.025202235588,5.35940497615405,143.025202235588
9.99026463841554,1.075,0.6,5.36446330842669,141.819546118204,5.36446330842669,141.819546118204
9.99026463841554,1.075,0.625,5.3651835175037,140.678264083995,5.3651835175037,140.678264083995
9.99026463841554,1.075,0.65,5.36324023543686,139.617472451221,5.36324023543686,139.617472451221
9.99026463841554,1.075,0.675,5.35513819394498,138.658931397939,5.35513819394498,138.658931397939
9.99026463841554,1.075,0.7,5.34349228719925,137.819789722537,5.34349228719925,137.819789722537
9.99026463841554,1.075,0.725,5.32538389126891,137.120028676578,5.32538389126891,137.120028676578
9.99026463841554,1.075,0.75,5.30474688037915,136.578656199418,5.30474688037915,136.578656199418
9.99026463841554,1.075,0.775,5.27943167681571,136.212661315077,5.27943167681571,136.212661315077
9.99026463841554,1.075,0.8,5.2550897704451,136.044306761209,5.2550897704451,136.044306761209
9.99026463841554,1.075,0.825,5.23050433724214,136.085647990828,5.23050433724214,136.344189756125
9.99026463841554,1.075,0.85,5.21346508051344,136.364539610271,5.21346508051344,136.977402219077
9.99026463841554,1.075,0.875,5.2038213451961,136.884979920992,5.2038213451961,137.904906020126
9.99026463841554,1.075,0.9,5.21193989776879,137.684263009681,5.21193989776879,139.144106196316
9.99026463841554,1.075,0.925,5.23884769240441,138.753374245373,5.23884769240441,140.719906584291
9.99026463841554,1.075,0.95,5.29792571580797,140.145171047514,5.29792571580797,142.652160986742
9.99026463841554,1.075,0.975,5.39150248627389,141.83008875797,5.39150248627389,144.961460538145
9.99026463841554,1.075,1,5.53635420035147,143.885619721594,5.53635420035147,147.674655634794
9.99026463841554,1.075,1.025,5.7363381490596,146.250794102905,5.7363381490596,150.8023740062
9.99026463841554,1.075,1.05,6.01174990498268,149.039137235689,6.01174990498268,154.386198462767
9.99026463841554,1.075,1.075,6.3685641947012,152.144889944934,6.3685641947012,158.41660830631
9.99026463841554,1.075,1.1,6.83014948402174,155.734719407633,6.83014948402174,162.960185902198
9.99026463841554,1.075,1.125,7.40942512383188,159.644031457572,7.40942512383188,167.995032994164
9.99026463841554,1.075,1.15,8.12993154992838,164.076915905342,8.12993154992838,173.617953731499
9.99026463841554,1.075,1.175,8.01496427349152,150.196354277381,8.01496427349152,160.059854812889
9.99026463841554,1.075,1.2,4.52488351771067,78.5111278543085,4.52488351771067,170.781393918021
9.99026463841554,1.075,1.225,0.568954786931558,9.39774804949274,0.568954786931558,101.435083567743
9.99026463841554,1.1,-0.25,-0.0258709559902778,-0.408537892748846,0.0258709559902778,0.448346171037593
9.99026463841554,1.1,-0.225,0.0821194303731632,8.41837123140544,0.289871196065502,45.575180220895
9.99026463841554,1.1,-0.2,1.58507582630035,76.1407346299652,2.00254296512897,94.8210697461074
9.99026463841554,1.1,-0.175,4.38783781289813,155.121005001606,4.38783781289813,155.121005001606
9.99026463841554,1.1,-0.15,6.11387841155785,179.723745643445,6.11387841155785,179.723745643445
9.99026463841554,1.1,-0.125,7.1200828729195,184.977337277778,7.1200828729195,184.977337277778
9.99026463841554,1.1,-0.1,7.94943179463612,189.909900712409,7.94943179463612,189.909900712409
9.99026463841554,1.1,-0.075,8.62025662341278,194.41117408027,8.62025662341278,194.41117408027
9.99026463841554,1.1,-0.05,9.15694254688931,198.453602076129,9.15694254688931,198.453602076129
9.99026463841554,1.1,-0.025,9.57637492318231,202.0577645402,9.57637492318231,202.0577645402
9.99026463841554,1.1,0,9.89678975632606,205.230707474378,9.89678975632606,205.230707474378
9.99026463841554,1.1,0.025,10.1316968709979,208.003647901067,10.1316968709979,208.003647901067
9.99026463841554,1.1,0.05,10.2965973934964,210.384452591913,10.2965973934964,210.384452591913
9.99026463841554,1.1,0.075,10.401993680612,212.401263682844,10.401993680612,212.401263682844
9.99026463841554,1.1,0.1,10.4607592954978,214.063646894173,10.4607592954978,214.063646894173
9.99026463841554,1.1,0.125,10.4807122138122,215.398996185153,10.4807122138122,215.398996185153
9.99026463841554,1.1,0.15,10.4723258286448,216.417192357226,10.4723258286448,216.417192357226
9.99026463841554,1.1,0.175,10.4410460769421,217.146342366971,10.4410460769421,217.146342366971
9.99026463841554,1.1,0.2,10.3951876505704,217.595754098027,10.3951876505704,217.595754098027
9.99026463841554,1.1,0.225,10.3381184613568,217.794870184347,10.3381184613568,217.794870184347
9.99026463841554,1.1,0.25,10.2762476437121,217.752092106874,10.2762476437121,217.752092106874
9.99026463841554,1.1,0.275,10.2111590601102,217.498383528015,10.2111590601102,217.498383528015
9.99026463841554,1.1,0.3,10.147622134682,217.041161114246,10.147622134682,217.041161114246
9.99026463841554,1.1,0.325,10.0857299452022,216.412892095963,10.0857299452022,216.412892095963
9.99026463841554,1.1,0.35,10.0288917050566,215.620008930205,10.0288917050566,215.620008930205
9.99026463841554,1.1,0.375,9.97599994701419,214.696379406513,9.97599994701419,214.696379406513
9.99026463841554,1.1,0.4,9.92939637428992,213.647457397235,9.92939637428992,213.647457397235
9.99026463841554,1.1,0.425,9.88705821854884,212.508385119956,9.88705821854884,212.508385119956
9.99026463841554,1.1,0.45,9.85056430619093,211.283627269983,9.85056430619093,211.283627269983
9.99026463841554,1.1,0.475,9.81725513923204,210.009483071073,9.81725513923204,210.009483071073
9.99026463841554,1.1,0.5,9.78826203446113,208.689403492002,9.78826203446113,208.689403492002
9.99026463841554,1.1,0.525,9.76055901705947,207.360745898007,9.76055901705947,207.360745898007
9.99026463841554,1.1,0.55,9.73515546309,206.025921623897,9.73515546309,206.025921623897
9.99026463841554,1.1,0.575,9.70891889623891,204.723256958096,9.70891889623891,204.723256958096
9.99026463841554,1.1,0.6,9.68307300654241,203.454117212148,9.68307300654241,203.454117212148
9.99026463841554,1.1,0.625,9.65462581187544,202.257689628874,9.65462581187544,202.257689628874
9.99026463841554,1.1,0.65,9.62536402538855,201.134341820904,9.62536402538855,201.134341820904
9.99026463841554,1.1,0.675,9.59266621820068,200.123940732975,9.59266621820068,200.123940732975
9.99026463841554,1.1,0.7,9.55924666705103,199.226023675006,9.55924666705103,199.226023675006
9.99026463841554,1.1,0.725,9.52306182919634,198.480785207196,9.52306182919634,198.480785207196
9.99026463841554,1.1,0.75,9.48813934361929,197.887340597945,9.48813934361929,197.887340597945
9.99026463841554,1.1,0.775,9.45318999163035,197.485512796507,9.45318999163035,197.485512796507
9.99026463841554,1.1,0.8,9.4239697558767,197.274875121846,9.4239697558767,197.274875121846
9.99026463841554,1.1,0.825,9.40007855142338,197.29350786784,9.40007855142338,197.29350786784
9.99026463841554,1.1,0.85,9.38945518095317,197.543228244581,9.38945518095317,197.543228244581
9.99026463841554,1.1,0.875,9.3926697307089,198.057730867569,9.3926697307089,198.216858965531
9.99026463841554,1.1,0.9,9.42034821084081,198.844567714689,9.42034821084081,199.725775846728
9.99026463841554,1.1,0.925,9.47404956673766,199.928042894232,9.47404956673766,201.618185087194
9.99026463841554,1.1,0.95,9.56764385394498,201.328061346212,9.56764385394498,203.934532348216
9.99026463841554,1.1,0.975,9.70364476088507,203.050248706316,9.70364476088507,206.677846048637
9.99026463841554,1.1,1,9.89975030286252,205.138859600752,9.89975030286252,209.9045976513
9.99026463841554,1.1,1.025,10.1593870335362,207.56373059811,10.1593870335362,213.595878992293
9.99026463841554,1.1,1.05,10.5045167887543,210.41423220622,10.5045167887543,217.837340037962
9.99026463841554,1.1,1.075,10.9396236111339,213.597759222891,10.9396236111339,222.57052537065
9.99026463841554,1.1,1.1,11.4911992514177,217.287481417213,11.4911992514177,227.93047436178
9.99026463841554,1.1,1.125,12.1686478073908,221.306310562373,12.1686478073908,233.817885788671
9.99026463841554,1.1,1.15,13.0008738393618,225.94132634925,13.0008738393618,240.44093747866
9.99026463841554,1.1,1.175,12.4563350424533,206.155039447994,12.4563350424533,220.461452086967
9.99026463841554,1.1,1.2,6.84663571768526,107.983291836751,6.84663571768526,265.218184056876
9.99026463841554,1.1,1.225,0.858056366858925,12.8715315864075,0.858056366858925,149.760592146581
9.99026463841554,1.125,-0.25,-0.044480951991935,0.263777066954174,0.044480951991935,1.73931979246648
9.99026463841554,1.125,-0.225,0.327926696916128,12.5575443152653,0.426303586156482,66.5545413527027
9.99026463841554,1.125,-0.2,3.84134038416793,104.507622101588,3.84134038416793,192.569947940325
9.99026463841554,1.125,-0.175,8.96455880749976,211.284081090698,8.96455880749976,211.284081090698
9.99026463841554,1.125,-0.15,11.3968828506043,243.751429914655,11.3968828506043,243.751429914655
9.99026463841554,1.125,-0.125,12.5367712628631,250.462869880824,12.5367712628631,250.462869880824
9.99026463841554,1.125,-0.1,13.494317797439,256.378075994386,13.494317797439,256.378075994386
9.99026463841554,1.125,-0.075,14.2805484739334,261.489090250014,14.2805484739334,261.489090250014
9.99026463841554,1.125,-0.05,14.9219037445113,266.07248429441,14.9219037445113,266.07248429441
9.99026463841554,1.125,-0.025,15.434559997495,270.119293513845,15.434559997495,270.119293513845
9.99026463841554,1.125,0,15.8374330403316,273.694365417387,15.8374330403316,273.694365417387
9.99026463841554,1.125,0.025,16.1445299250363,276.801029085692,16.1445299250363,276.801029085692
9.99026463841554,1.125,0.05,16.3715402065538,279.468347846572,16.3715402065538,279.468347846572
9.99026463841554,1.125,0.075,16.5296918619623,281.719443544565,16.5296918619623,281.719443544565
9.99026463841554,1.125,0.1,16.6320093056482,283.571837853786,16.6320093056482,283.571837853786
9.99026463841554,1.125,0.125,16.6870741232383,285.056566918504,16.6870741232383,285.056566918504
9.99026463841554,1.125,0.15,16.7055264032021,286.18589896411,16.7055264032021,286.18589896411
9.99026463841554,1.125,0.175,16.6935941781627,286.994822261338,16.6935941781627,286.994822261338
9.99026463841554,1.125,0.2,16.6597704493641,287.492512874055,16.6597704493641,287.492512874055
9.99026463841554,1.125,0.225,16.6082284938872,287.716135933613,16.6082284938872,287.716135933613
9.99026463841554,1.125,0.25,16.545559066598,287.672828953214,16.545559066598,287.672828953214
9.99026463841554,1.125,0.275,16.4741781512505,287.400979313358,16.4741781512505,287.400979313358
9.99026463841554,1.125,0.3,16.3990335991023,286.906314527945,16.3990335991023,286.906314527945
9.99026463841554,1.125,0.325,16.3210771189381,286.227886612929,16.3210771189381,286.227886612929
9.99026463841554,1.125,0.35,16.2438873802206,285.37040114846,16.2438873802206,285.37040114846
9.99026463841554,1.125,0.375,16.1672395131205,284.373268749897,16.1672395131205,284.373268749897
9.99026463841554,1.125,0.4,16.0936301330252,283.240397542159,16.0936301330252,283.240397542159
9.99026463841554,1.125,0.425,16.0219400136445,282.011436038275,16.0219400136445,282.011436038275
9.99026463841554,1.125,0.45,15.9538833653421,280.6896016604,15.9538833653421,280.6896016604
9.99026463841554,1.125,0.475,15.8877229236201,279.31480114989,15.8877229236201,279.31480114989
9.99026463841554,1.125,0.5,15.8247020838699,277.88958293124,15.8247020838699,277.88958293124
9.99026463841554,1.125,0.525,15.7627346876613,276.454234798223,15.7627346876613,276.454234798223
9.99026463841554,1.125,0.55,15.7029167737683,275.01059769833,15.7029167737683,275.01059769833
9.99026463841554,1.125,0.575,15.6430728453613,273.599529600145,15.6430728453613,273.599529600145
9.99026463841554,1.125,0.6,15.5844877588421,272.222087458062,15.5844877588421,272.222087458062
9.99026463841554,1.125,0.625,15.5251427831202,270.919919542443,15.5251427831202,270.919919542443
9.99026463841554,1.125,0.65,15.4668628820893,269.69321123527,15.4668628820893,269.69321123527
9.99026463841554,1.125,0.675,15.4080129142113,268.584612360407,15.4080129142113,268.584612360407
9.99026463841554,1.125,0.7,15.3513292237892,267.593381765151,15.3513292237892,267.593381765151
9.99026463841554,1.125,0.725,15.2957590823012,266.763314007091,15.2957590823012,266.763314007091
9.99026463841554,1.125,0.75,15.245350147315,266.092801581574,15.245350147315,266.092801581574
9.99026463841554,1.125,0.775,15.1997897497471,265.626749088941,15.1997897497471,265.626749088941
9.99026463841554,1.125,0.8,15.164879903431,265.36302444357,15.164879903431,265.36302444357
9.99026463841554,1.125,0.825,15.1411444147074,265.347207743474,15.1411444147074,265.347207743474
9.99026463841554,1.125,0.85,15.1366487815284,265.577605221547,15.1366487815284,265.577605221547
9.99026463841554,1.125,0.875,15.1527583378656,266.099188774121,15.1527583378656,266.099188774121
9.99026463841554,1.125,0.9,15.2004119080018,266.912962743161,15.2004119080018,267.345541717649
9.99026463841554,1.125,0.925,15.2816869175939,268.060290442308,15.2816869175939,269.572224776945
9.99026463841554,1.125,0.95,15.4111539396191,269.549711715846,15.4111539396191,272.274109894143
9.99026463841554,1.125,0.975,15.5912831047561,271.412650676341,15.5912831047561,275.472341849713
9.99026463841554,1.125,1,15.8412364600722,273.674786897461,15.8412364600722,279.210247924186
9.99026463841554,1.125,1.025,16.1632950517582,276.345300667891,16.1632950517582,283.492588534478
9.99026463841554,1.125,1.05,16.5823416162342,279.485952186236,16.5823416162342,288.38614445546
9.99026463841554,1.125,1.075,17.0998075160093,283.06706261498,17.0998075160093,293.863115846692
9.99026463841554,1.125,1.1,17.7474690460385,287.170654450614,17.7474690460385,300.032432970723
9.99026463841554,1.125,1.125,18.5292725730403,291.694925923059,18.5292725730403,306.836086258477
9.99026463841554,1.125,1.15,19.4788079877503,296.151342907412,19.4788079877503,314.457384953899
9.99026463841554,1.125,1.175,18.3601705280704,268.565436182664,18.3601705280704,287.380998255143
9.99026463841554,1.125,1.2,9.92602046586508,137.927809955524,9.92602046586508,391.506219179703
9.99026463841554,1.125,1.225,1.2108838441268,16.2700641790611,1.2108838441268,214.157664774813
9.99026463841554,1.15,-0.25,-0.0166189220880614,0.569207636145247,0.0166189220880614,4.30236861063001
9.99026463841554,1.15,-0.225,0.696702104204728,14.7021802076333,0.696702104204728,124.735544651156
9.99026463841554,1.15,-0.2,6.79807882003781,129.549865426753,6.79807882003781,319.055106881065
9.99026463841554,1.15,-0.175,14.9383789404007,262.31575969659,14.9383789404007,278.580864451991
9.99026463841554,1.15,-0.15,18.2918713233489,303.211319692799,18.2918713233489,303.211319692799
9.99026463841554,1.15,-0.125,19.6289753406079,311.066211637788,19.6289753406079,311.066211637788
9.99026463841554,1.15,-0.1,20.7458910811708,316.746696680934,20.7458910811708,316.746696680934
9.99026463841554,1.15,-0.075,21.6679170979043,321.825894109953,21.6679170979043,321.825894109953
9.99026463841554,1.15,-0.05,22.4295973279291,326.310997224902,22.4295973279291,326.310997224902
9.99026463841554,1.15,-0.025,23.0485017300449,330.380835605089,23.0485017300449,330.380835605089
9.99026463841554,1.15,0,23.5449585485446,333.952042081618,23.5449585485446,333.952042081618
9.99026463841554,1.15,0.025,23.9332033660945,337.101841388172,23.9332033660945,337.101841388172
9.99026463841554,1.15,0.05,24.2297715238577,339.805253375819,24.2297715238577,339.805253375819
9.99026463841554,1.15,0.075,24.4464896901705,342.113343078712,24.4464896901705,342.113343078712
9.99026463841554,1.15,0.1,24.59695921333,344.023787088907,24.59695921333,344.023787088907
9.99026463841554,1.15,0.125,24.6905271427412,345.570707745754,24.6905271427412,345.570707745754
9.99026463841554,1.15,0.15,24.7382819360867,346.767065607617,24.7382819360867,347.421416985289
9.99026463841554,1.15,0.175,24.7472891460086,347.635629209108,24.7472891460086,349.50024426649
9.99026463841554,1.15,0.2,24.7264184854489,348.200113249595,24.7264184854489,351.109126707246
9.99026463841554,1.15,0.225,24.6807025111627,348.47525700643,24.6807025111627,352.288940519598
9.99026463841554,1.15,0.25,24.6170666390321,348.49255567869,24.6170666390321,353.066134455117
9.99026463841554,1.15,0.275,24.5387817396733,348.260870778875,24.5387817396733,353.478573493938
9.99026463841554,1.15,0.3,24.4511060662092,347.81736310088,24.4511060662092,353.55564273831
9.99026463841554,1.15,0.325,24.355829441076,347.166461809142,24.355829441076,353.332949657561
9.99026463841554,1.15,0.35,24.2568284634621,346.349460141871,24.2568284634621,352.842076066727
9.99026463841554,1.15,0.375,24.1546959020595,345.367347679174,24.1546959020595,352.117070374831
9.99026463841554,1.15,0.4,24.0522219277491,344.264476645796,24.0522219277491,351.19106973782
9.99026463841554,1.15,0.425,23.9490861903274,343.03907641134,23.9490861903274,350.097126113757
9.99026463841554,1.15,0.45,23.8472971636296,341.737859977405,23.8472971636296,348.869411047421
9.99026463841554,1.15,0.475,23.7459025329087,340.356743169585,23.7459025329087,347.540395753407
9.99026463841554,1.15,0.5,23.6464428501721,338.944395797739,23.6464428501721,346.144875785968
9.99026463841554,1.15,0.525,23.5476094631215,337.494681106012,23.5476094631215,344.715026055868
9.99026463841554,1.15,0.55,23.4507978653229,336.058040175759,23.4507978653229,343.285951276322
9.99026463841554,1.15,0.575,23.3546099907997,334.626386287895,23.3546099907997,341.889702850144
9.99026463841554,1.15,0.6,23.2606293625094,333.251906371674,23.2606293625094,340.561468802364
9.99026463841554,1.15,0.625,23.1676226302046,331.924520148593,23.1676226302046,339.333246215303
9.99026463841554,1.15,0.65,23.0777075301557,330.6982670505,23.0777075301557,338.240182307568
9.99026463841554,1.15,0.675,22.9900509429497,329.560873228778,22.9900509429497,337.314165544788
9.99026463841554,1.15,0.7,22.9076696577188,328.568489728525,22.9076696577188,336.590327960671
9.99026463841554,1.15,0.725,22.83033876098,327.706237066301,22.83033876098,336.100199849952
9.99026463841554,1.15,0.75,22.7623674982387,327.032896372165,22.7623674982387,335.879187704983
9.99026463841554,1.15,0.775,22.7043052933019,326.530201095345,22.7043052933019,335.957853080158
9.99026463841554,1.15,0.8,22.6621930372751,326.260620748751,22.6621930372751,336.372670939593
9.99026463841554,1.15,0.825,22.6374554036593,326.200959734698,22.6374554036593,337.151925839239
9.99026463841554,1.15,0.85,22.6383794378256,326.419630980644,22.6383794378256,338.334936574757
9.99026463841554,1.15,0.875,22.6672625736246,326.885272531632,22.6672625736246,339.945061834788
9.99026463841554,1.15,0.9,22.7352773119095,327.677207102413,22.7352773119095,342.028126109082
9.99026463841554,1.15,0.925,22.8454272519617,328.748757108585,22.8454272519617,344.597403454929
9.99026463841554,1.15,0.95,23.0126143053124,330.201387111142,23.0126143053124,347.712392305367
9.99026463841554,1.15,0.975,23.2401236424877,331.95658803661,23.2401236424877,351.366593591448
9.99026463841554,1.15,1,23.547754909895,334.164047695383,23.547754909895,355.646433440685
9.99026463841554,1.15,1.025,23.9382378612625,336.673172498941,23.9382378612625,360.508041182187
9.99026463841554,1.15,1.05,24.4379357542712,339.750550401986,24.4379357542712,366.086506574487
9.99026463841554,1.15,1.075,25.0478444427219,343.07787163037,25.0478444427219,372.270715563891
9.99026463841554,1.15,1.1,25.8016690997417,347.194252224553,25.8016690997417,379.272918161539
9.99026463841554,1.15,1.125,26.6979704828523,351.03606468713,26.6979704828523,386.904575361626
9.99026463841554,1.15,1.15,27.7502668045908,354.647416307479,27.7502668045908,395.476144658873
9.99026463841554,1.15,1.175,25.8072442214074,315.474924342574,25.8072442214074,360.597243124115
9.99026463841554,1.15,1.2,13.7036677413821,159.39499323406,13.7036677413821,550.546262421406
9.99026463841554,1.15,1.225,1.65951663217124,17.487787828394,1.65951663217124,291.143419642246
9.99026463841554,1.175,-0.25,-0.0337415520454728,-2.20542911377431,0.0524325575217654,2.20542911377431
9.99026463841554,1.175,-0.225,0.930474056277122,-2.51441739013235,0.930474056277122,174.447243022349
9.99026463841554,1.175,-0.2,9.22484747412055,4.42929155751912,9.22484747412055,422.69036447368
9.99026463841554,1.175,-0.175,19.7459228982544,-3.80719937500218,19.7459228982544,351.474933636964
9.99026463841554,1.175,-0.15,23.7331865726959,-19.130089699308,23.7331865726959,306.605085307698
9.99026463841554,1.175,-0.125,25.07831238698,-34.8520871145249,25.07831238698,317.329352801134
9.99026463841554,1.175,-0.1,26.1772567164177,-47.7515280998197,26.1772567164177,327.032585409122
9.99026463841554,1.175,-0.075,27.0998815050187,-57.7696900748149,27.0998815050187,335.793991620933
9.99026463841554,1.175,-0.05,27.8681228556755,-65.8574891363196,27.8681228556755,343.708092153369
9.99026463841554,1.175,-0.025,28.5032865882717,-72.2075061033507,28.5032865882717,350.868285019956
9.99026463841554,1.175,0,29.018908337736,-77.1620983088827,29.018908337736,357.268268813313
9.99026463841554,1.175,0.025,29.4306830494369,-80.855351296226,29.4306830494369,362.98858547003
9.99026463841554,1.175,0.05,29.7516393136515,-83.5274255160537,29.7516393136515,368.01961942726
9.99026463841554,1.175,0.075,29.9938652314611,-85.3157997122164,29.9938652314611,372.435511592279
9.99026463841554,1.175,0.1,30.1690213849562,-86.3896093154039,30.1690213849562,376.232592341482
9.99026463841554,1.175,0.125,30.2860724766027,-86.8800013687973,30.2860724766027,379.476672559717
9.99026463841554,1.175,0.15,30.3552463346417,-86.9000915199305,30.3552463346417,382.172063684586
9.99026463841554,1.175,0.175,30.3828886957725,-86.5701844386928,30.3828886957725,384.376890115805
9.99026463841554,1.175,0.2,30.3777986215185,-85.9584397798398,30.3777986215185,386.102644229865
9.99026463841554,1.175,0.225,30.3441279618306,-85.1711100978797,30.3441279618306,387.401152794875
9.99026463841554,1.175,0.25,30.2893243525751,-84.2404023249278,30.2893243525751,388.289590397408
9.99026463841554,1.175,0.275,30.215717509606,-83.2571810201197,30.215717509606,388.815020440962
9.99026463841554,1.175,0.3,30.129534963869,-82.2250671683304,30.129534963869,388.998801942079
9.99026463841554,1.175,0.325,30.031617643722,-81.2197659032146,30.031617643722,388.88460481838
9.99026463841554,1.175,0.35,29.9271462511053,-80.2224228352535,29.9271462511053,388.496696979364
9.99026463841554,1.175,0.375,29.8157779065636,-79.2950690345331,29.8157779065636,387.876476716434
9.99026463841554,1.175,0.4,29.7018543902191,-78.4016165659434,29.7018543902191,387.050106515198
9.99026463841554,1.175,0.425,29.5841319900996,-77.5929160964427,29.5841319900996,386.057598208821
9.99026463841554,1.175,0.45,29.466350539289,-76.8203425508509,29.466350539289,384.926222400945
9.99026463841554,1.175,0.475,29.3466302010273,-76.1268464973239,29.3466302010273,383.695293583879
9.99026463841554,1.175,0.5,29.2283702342576,-75.4556379623365,29.2283702342576,382.392575575751
9.99026463841554,1.175,0.525,29.1093026410382,-74.8456238365945,29.1093026410382,381.057222242956
9.99026463841554,1.175,0.55,28.9927683787864,-74.2360195053335,28.9927683787864,379.716992981576
9.99026463841554,1.175,0.575,28.8763419907667,-73.6659344309892,28.8763419907667,378.41130270937
9.99026463841554,1.175,0.6,28.7636077580902,-73.0746074741813,28.7636077580902,377.16748770658
9.99026463841554,1.175,0.625,28.6521934132268,-72.505847371684,28.6521934132268,376.02555559807
9.99026463841554,1.175,0.65,28.546248994962,-71.9027812408724,28.546248994962,375.012066858574
9.99026463841554,1.175,0.675,28.4436400253871,-71.3185952797004,28.4436400253871,374.167865464068
9.99026463841554,1.175,0.7,28.3494316720366,-70.7039626359193,28.3494316720366,373.518473286834
9.99026463841554,1.175,0.725,28.2618745496382,-70.1263443321682,28.2618745496382,373.105684536675
9.99026463841554,1.175,0.75,28.1873391706032,-69.5472634054793,28.1873391706032,372.953892863133
9.99026463841554,1.175,0.775,28.1245504844676,-69.0537939320434,28.1245504844676,373.105703963431
9.99026463841554,1.175,0.8,28.0816432015533,-68.6209010852776,28.0816432015533,373.584656479492
9.99026463841554,1.175,0.825,28.057808812395,-68.3616379542818,28.057808812395,374.433508474039
9.99026463841554,1.175,0.85,28.0635277788915,-68.265439837015,28.0635277788915,375.675966344611
9.99026463841554,1.175,0.875,28.0982782930197,-68.4801185242706,28.0982782930197,377.353246251886
9.99026463841554,1.175,0.9,28.1756969490588,-69.0070126837295,28.1756969490588,379.491737890218
9.99026463841554,1.175,0.925,28.2950484252513,-70.0431007062213,28.2950484252513,382.127477103764
9.99026463841554,1.175,0.95,28.4743791812466,-71.5906012701894,28.4743791812466,385.294884555512
9.99026463841554,1.175,0.975,28.7116109410167,-73.9230560965691,28.7116109410167,389.01773603917
9.99026463841554,1.175,1,29.0313466872212,-77.0124111409498,29.0313466872212,393.348772650994
9.99026463841554,1.175,1.025,29.4276950014629,-81.2648760824864,29.4276950014629,398.286384959022
9.99026463841554,1.175,1.05,29.9360699755342,-86.5370736527749,29.9360699755342,403.917967740153
9.99026463841554,1.175,1.075,30.541728500852,-93.4941267026512,30.541728500852,410.191803050926
9.99026463841554,1.175,1.1,31.2992660424647,-101.603831535024,31.2992660424647,417.242662452721
9.99026463841554,1.175,1.125,32.1633581410566,-112.381607405589,32.1633581410566,424.952891874689
9.99026463841554,1.175,1.15,33.178806904573,-123.404791697696,33.178806904573,433.438420160783
9.99026463841554,1.175,1.175,30.4645626392605,-123.188211561987,30.4645626392605,411.036951238921
9.99026463841554,1.175,1.2,15.9995460695867,-67.5280636351089,15.9995460695867,651.345658217814
9.99026463841554,1.175,1.225,1.85518901571949,-11.5135893102411,1.85518901571949,337.560820390287
9.99026463841554,1.2,-0.25,-0.110718047262154,-2.43982735399742,0.110718047262154,5.67182126862979
9.99026463841554,1.2,-0.225,0.559197249013413,-21.8912170158609,0.559197249013413,129.560155685372
9.99026463841554,1.2,-0.2,6.64344334764659,-192.281327616153,6.64344334764659,304.995633641402
9.99026463841554,1.2,-0.175,14.09814714095,-410.822992092146,14.09814714095,410.822992092146
9.99026463841554,1.2,-0.15,16.7083775871063,-497.333273914044,16.7083775871063,497.333273914044
9.99026463841554,1.2,-0.125,17.3799104814494,-529.163884051108,17.3799104814494,529.163884051108
9.99026463841554,1.2,-0.1,17.9542150091255,-553.987729349327,17.9542150091255,553.987729349327
9.99026463841554,1.2,-0.075,18.4554978853007,-574.214733458806,18.4554978853007,574.214733458806
9.99026463841554,1.2,-0.05,18.8765366249044,-591.131331406496,18.8765366249044,591.131331406496
9.99026463841554,1.2,-0.025,19.2276676072766,-605.089797828318,19.2276676072766,605.089797828318
9.99026463841554,1.2,0,19.514657719133,-616.468298978368,19.514657719133,616.468298978368
9.99026463841554,1.2,0.025,19.7464310866647,-625.542271418181,19.7464310866647,625.542271418181
9.99026463841554,1.2,0.05,19.9293094279942,-632.630227455492,19.9293094279942,632.630227455492
9.99026463841554,1.2,0.075,20.0695261767443,-637.982133356404,20.0695261767443,637.982133356404
9.99026463841554,1.2,0.1,20.1734862295554,-641.852395997854,20.1734862295554,641.852395997854
9.99026463841554,1.2,0.125,20.2451765574661,-644.449821965185,20.2451765574661,644.449821965185
9.99026463841554,1.2,0.15,20.2908416426315,-645.977305106188,20.2908416426315,645.977305106188
9.99026463841554,1.2,0.175,20.3126335326893,-646.60286776734,20.3126335326893,646.60286776734
9.99026463841554,1.2,0.2,20.3164551773121,-646.486134310752,20.3164551773121,646.486134310752
9.99026463841554,1.2,0.225,20.3030163716008,-645.756222298113,20.3030163716008,645.756222298113
9.99026463841554,1.2,0.25,20.2777707540962,-644.536705783612,20.2777707540962,644.536705783612
9.99026463841554,1.2,0.275,20.2403168387143,-642.921043812597,20.2403168387143,642.921043812597
9.99026463841554,1.2,0.3,20.1956242725234,-641.003438246953,20.1956242725234,641.003438246953
9.99026463841554,1.2,0.325,20.1424527076005,-638.845859224058,20.1424527076005,638.845859224058
9.99026463841554,1.2,0.35,20.0853147282721,-636.519462786624,20.0853147282721,636.519462786624
9.99026463841554,1.2,0.375,20.022353669296,-634.05951931472,20.022353669296,634.05951931472
9.99026463841554,1.2,0.4,19.9576986273404,-631.52023890665,19.9576986273404,631.52023890665
9.99026463841554,1.2,0.425,19.889057330855,-628.915357291191,19.889057330855,628.915357291191
9.99026463841554,1.2,0.45,19.8202819144403,-626.288113790218,19.8202819144403,626.288113790218
9.99026463841554,1.2,0.475,19.7487904988459,-623.636061588825,19.7487904988459,623.636061588825
9.99026463841554,1.2,0.5,19.6782877922137,-620.99741739332,19.6782877922137,620.99741739332
9.99026463841554,1.2,0.525,19.6060198611594,-618.358946499204,19.6060198611594,618.358946499204
9.99026463841554,1.2,0.55,19.5356910035124,-615.759851536926,19.5356910035124,615.759851536926
9.99026463841554,1.2,0.575,19.4644690216993,-613.18142736889,19.4644690216993,613.18142736889
9.99026463841554,1.2,0.6,19.3962207868924,-610.670005693285,19.3962207868924,610.670005693285
9.99026463841554,1.2,0.625,19.3281077418668,-608.206535254206,19.3281077418668,608.206535254206
9.99026463841554,1.2,0.65,19.2643405771382,-605.850830963218,19.2643405771382,605.850830963218
9.99026463841554,1.2,0.675,19.2021218483548,-603.588293530308,19.2021218483548,603.588293530308
9.99026463841554,1.2,0.7,19.1462125888429,-601.498897478269,19.1462125888429,601.498897478269
9.99026463841554,1.2,0.725,19.0938698366939,-599.576786523623,19.0938698366939,599.576786523623
9.99026463841554,1.2,0.75,19.0506516383612,-597.929288497919,19.0506516383612,597.929288497919
9.99026463841554,1.2,0.775,19.0138267783992,-596.562792820291,19.0138267783992,596.562792820291
9.99026463841554,1.2,0.8,18.9900673198833,-595.620046971367,18.9900673198833,595.620046971367
9.99026463841554,1.2,0.825,18.9765098684727,-595.121926235324,18.9765098684727,595.121926235324
9.99026463841554,1.2,0.85,18.981389462827,-595.256186147542,18.981389462827,595.256186147542
9.99026463841554,1.2,0.875,19.0013743664874,-596.058325220535,19.0013743664874,596.058325220535
9.99026463841554,1.2,0.9,19.0469711928737,-597.773428721654,19.0469711928737,597.773428721654
9.99026463841554,1.2,0.925,19.113665907828,-600.448052497041,19.113665907828,600.448052497041
9.99026463841554,1.2,0.95,19.2154741270516,-604.40219281189,19.2154741270516,604.40219281189
9.99026463841554,1.2,0.975,19.3452262879275,-609.682424606421,19.3452262879275,609.682424606421
9.99026463841554,1.2,1,19.5227872759187,-616.712825322214,19.5227872759187,616.712825322214
9.99026463841554,1.2,1.025,19.735342836598,-625.50824377153,19.735342836598,625.50824377153
9.99026463841554,1.2,1.05,20.0135254843438,-636.661365331896,20.0135254843438,636.661365331896
9.99026463841554,1.2,1.075,20.3327679371365,-650.090041866763,20.3327679371365,650.090041866763
9.99026463841554,1.2,1.1,20.7457067908118,-666.705187065451,20.7457067908118,666.705187065451
9.99026463841554,1.2,1.125,21.192487938344,-685.826939800868,21.192487938344,685.826939800868
9.99026463841554,1.2,1.15,21.7848141214077,-706.477579102626,21.7848141214077,706.477579102626
9.99026463841554,1.2,1.175,19.9533137682927,-645.449898110169,19.9533137682927,645.449898110169
9.99026463841554,1.2,1.2,10.5102137459723,-338.638335619542,10.5102137459723,428.43246731686
9.99026463841554,1.2,1.225,1.1310447295893,-42.2864857583983,1.1310447295893,223.069391984419
9.99026463841554,1.225,-0.25,-0.135645219252386,0.316274629337528,0.135645219252386,5.39081592272407
9.99026463841554,1.225,-0.225,0.00768511244201726,-15.5001284489279,0.0198627965314135,23.940504704728
9.99026463841554,1.225,-0.2,1.08396792481273,-170.440229691691,1.08396792481273,170.440229691691
9.99026463841554,1.225,-0.175,2.31831563711731,-358.657653397347,2.31831563711731,358.657653397347
9.99026463841554,1.225,-0.15,2.61519753159264,-424.148765910108,2.61519753159264,424.148765910108
9.99026463841554,1.225,-0.125,2.59689466123687,-439.336988513232,2.59689466123687,439.336988513232
9.99026463841554,1.225,-0.1,2.6265796149124,-451.767936580625,2.6265796149124,451.767936580625
9.99026463841554,1.225,-0.075,2.67783709126317,-462.520908234386,2.67783709126317,462.520908234386
9.99026463841554,1.225,-0.05,2.71801295341221,-471.706978181825,2.71801295341221,471.706978181825
9.99026463841554,1.225,-0.025,2.75377468101337,-479.40078610145,2.75377468101337,479.40078610145
9.99026463841554,1.225,0,2.78163439864864,-485.773878769325,2.78163439864864,485.773878769325
9.99026463841554,1.225,0.025,2.80547790857119,-490.956497684103,2.80547790857119,490.956497684103
9.99026463841554,1.225,0.05,2.82421299448799,-495.103167432896,2.82421299448799,495.103167432896
9.99026463841554,1.225,0.075,2.83914771470115,-498.327262764472,2.83914771470115,498.327262764472
9.99026463841554,1.225,0.1,2.85072938531163,-500.7620317898,2.85072938531163,500.7620317898
9.99026463841554,1.225,0.125,2.85889620381173,-502.492543565972,2.85889620381173,502.492543565972
9.99026463841554,1.225,0.15,2.86497063569736,-503.638526480108,2.86497063569736,503.638526480108
9.99026463841554,1.225,0.175,2.86803650245262,-504.256290884926,2.86803650245262,504.256290884926
9.99026463841554,1.225,0.2,2.86991203529697,-504.454694622239,2.86991203529697,504.454694622239
9.99026463841554,1.225,0.225,2.86918022625767,-504.264078964118,2.86918022625767,504.264078964118
9.99026463841554,1.225,0.25,2.86790547580786,-503.783993358457,2.86790547580786,503.783993358457
9.99026463841554,1.225,0.275,2.86440453536393,-503.022362870343,2.86440453536393,503.022362870343
9.99026463841554,1.225,0.3,2.86082176272065,-502.070926834149,2.86082176272065,502.070926834149
9.99026463841554,1.225,0.325,2.85536089435107,-500.918779662674,2.85536089435107,500.918779662674
9.99026463841554,1.225,0.35,2.85014046707335,-499.651544072477,2.85014046707335,499.651544072477
9.99026463841554,1.225,0.375,2.84334758830216,-498.242867540728,2.84334758830216,498.242867540728
9.99026463841554,1.225,0.4,2.83701496615932,-496.774237862777,2.83701496615932,496.774237862777
9.99026463841554,1.225,0.425,2.8293700990664,-495.206924302282,2.8293700990664,495.206924302282
9.99026463841554,1.225,0.45,2.82233438205849,-493.620580943656,2.82233438205849,493.620580943656
9.99026463841554,1.225,0.475,2.81420568938879,-491.96678194994,2.81420568938879,491.96678194994
9.99026463841554,1.225,0.5,2.80679363227874,-490.325971734891,2.80679363227874,490.325971734891
9.99026463841554,1.225,0.525,2.79847762197079,-488.642285589361,2.79847762197079,488.642285589361
9.99026463841554,1.225,0.55,2.79097254737351,-486.999918323087,2.79097254737351,486.999918323087
9.99026463841554,1.225,0.575,2.78273677822109,-485.337369569124,2.78273677822109,485.337369569124
9.99026463841554,1.225,0.6,2.77542021101088,-483.745933692934,2.77542021101088,483.745933692934
9.99026463841554,1.225,0.625,2.76754646777238,-482.159775358703,2.76754646777238,482.159775358703
9.99026463841554,1.225,0.65,2.76074080811254,-480.681144065197,2.76074080811254,480.681144065197
9.99026463841554,1.225,0.675,2.75356746926328,-479.240533457834,2.75356746926328,479.240533457834
9.99026463841554,1.225,0.7,2.74767899540437,-477.955737755051,2.74767899540437,477.955737755051
9.99026463841554,1.225,0.725,2.74164182544777,-476.753299486896,2.74164182544777,476.753299486896
9.99026463841554,1.225,0.75,2.73720409709036,-475.772322288919,2.73720409709036,475.772322288919
9.99026463841554,1.225,0.775,2.73287452809691,-474.933540328265,2.73287452809691,474.933540328265
9.99026463841554,1.225,0.8,2.73059292790824,-474.405174866198,2.73059292790824,474.405174866198
9.99026463841554,1.225,0.825,2.72871171971284,-474.097453729765,2.72871171971284,474.097453729765
9.99026463841554,1.225,0.85,2.72951064313234,-474.219307027071,2.72951064313234,474.219307027071
9.99026463841554,1.225,0.875,2.73101186106725,-474.660386999135,2.73101186106725,474.660386999135
9.99026463841554,1.225,0.9,2.73608717258414,-475.68927828265,2.73608717258414,475.68927828265
9.99026463841554,1.225,0.925,2.74210204834953,-477.154455557721,2.74210204834953,477.154455557721
9.99026463841554,1.225,0.95,2.75298077447182,-479.418028896168,2.75298077447182,479.418028896168
9.99026463841554,1.225,0.975,2.76480574357669,-482.24519001493,2.76480574357669,482.24519001493
9.99026463841554,1.225,1,2.78340821905486,-486.156949895752,2.78340821905486,486.156949895752
9.99026463841554,1.225,1.025,2.80248683445694,-490.748444215414,2.80248683445694,490.748444215414
9.99026463841554,1.225,1.05,2.83128308640225,-496.843448284441,2.83128308640225,496.843448284441
9.99026463841554,1.225,1.075,2.85875764781564,-503.696043360357,2.85875764781564,503.696043360357
9.99026463841554,1.225,1.1,2.90022343914646,-512.712189377706,2.90022343914646,512.712189377706
9.99026463841554,1.225,1.125,2.93789867714959,-522.045902868237,2.93789867714959,522.045902868237
9.99026463841554,1.225,1.15,3.05420486042255,-534.02305228337,3.05420486042255,534.02305228337
9.99026463841554,1.225,1.175,2.89686448806767,-486.69884277382,2.89686448806767,486.69884277382
9.99026463841554,1.225,1.2,1.50415890640203,-258.938479999315,1.50415890640203,258.938479999315
9.99026463841554,1.225,1.225,0.0313642495771919,-32.1190037705491,0.239299994507639,34.6399616305944


==> k7_phase_32.csv <==
time,x,z,vx,dxvx,max_abs_v,max_abs_dv
0.100530964914873,-0.25,-0.25,-0.094267977544686,1.57803830883274,0.134102622310599,3.37523758890702
0.100530964914873,-0.25,-0.225,-0.0229946539124369,0.913730404184987,0.0520225433925533,4.52843327236172
0.100530964914873,-0.25,-0.2,0.130045085217018,1.34210418765221,0.130045085217018,7.14348127679408
0.100530964914873,-0.25,-0.175,0.283007557998254,8.26779818843815,0.283007557998254,8.26779818843815
0.100530964914873,-0.25,-0.15,0.249009937047565,14.5501674342956,0.249009937047565,14.5501674342956
0.100530964914873,-0.25,-0.125,0.224965555509533,18.7278793200686,0.224965555509533,18.7278793200686
0.100530964914873,-0.25,-0.1,0.231045213766465,20.911159743527,0.231045213766465,20.911159743527
0.100530964914873,-0.25,-0.075,0.246740886194464,22.3473741681939,0.246740886194464,22.3473741681939
0.100530964914873,-0.25,-0.05,0.255168955187287,23.5066435309106,0.255168955187287,23.5066435309106
0.100530964914873,-0.25,-0.025,0.263549450033728,24.439906824853,0.263549450033728,24.439906824853
0.100530964914873,-0.25,0,0.268412501520386,25.2532722783902,0.268412501520386,25.2532722783902
0.100530964914873,-0.25,0.025,0.273256430954186,25.8760189615056,0.273256430954186,25.8760189615056
0.100530964914873,-0.25,0.05,0.276102043515905,26.4087405994197,0.276102043515905,26.4087405994197
0.100530964914873,-0.25,0.075,0.278668443761527,26.7939000858969,0.278668443761527,26.7939000858969
0.100530964914873,-0.25,0.1,0.280052330435965,27.1054599130775,0.280052330435965,27.1054599130775
0.100530964914873,-0.25,0.125,0.281154865833752,27.3078021446024,0.281154865833752,27.3078021446024
0.100530964914873,-0.25,0.15,0.28158562200587,27.4510845935304,0.28158562200587,27.4510845935304
0.100530964914873,-0.25,0.175,0.281790935603039,27.516069418477,0.281790935603039,27.516069418477
0.100530964914873,-0.25,0.2,0.281628347835513,27.5349175296662,0.281628347835513,27.5349175296662
0.100530964914873,-0.25,0.225,0.281297634075698,27.4985744688762,0.281297634075698,27.4985744688762
0.100530964914873,-0.25,0.25,0.280763056284837,27.4268748995641,0.280763056284837,27.4268748995641
0.100530964914873,-0.25,0.275,0.280098194306489,27.3165254971749,0.280098194306489,27.3165254971749
0.100530964914873,-0.25,0.3,0.279303219487811,27.1794939928993,0.279303219487811,27.1794939928993
0.100530964914873,-0.25,0.325,0.27839420322713,27.0154879336133,0.27839420322713,27.0154879336133
0.100530964914873,-0.25,0.35,0.277378134396198,26.831744285713,0.277378134396198,26.831744285713
0.100530964914873,-0.25,0.375,0.276251151081854,26.6294593958217,0.276251151081854,26.6294593958217
0.100530964914873,-0.25,0.4,0.275019378384881,26.4131703711219,0.275019378384881,26.4131703711219
0.100530964914873,-0.25,0.425,0.273678653053106,26.1848793228507,0.273678653053106,26.1848793228507
0.100530964914873,-0.25,0.45,0.272234773251807,25.9476283196049,0.272234773251807,25.9476283196049
0.100530964914873,-0.25,0.475,0.270693445162294,25.7040327442039,0.270693445162294,25.7040327442039
0.100530964914873,-0.25,0.5,0.269061585225112,25.4562554780281,0.269061585225112,25.4562554780281
0.100530964914873,-0.25,0.525,0.267360937936862,25.2076130959599,0.267360937936862,25.2076130959599
0.100530964914873,-0.25,0.55,0.26559818734812,24.959595128084,0.26559818734812,24.959595128084
0.100530964914873,-0.25,0.575,0.263816986560153,24.7165090338443,0.263816986560153,24.7165090338443
0.100530964914873,-0.25,0.6,0.26201739915057,24.4790823769768,0.26201739915057,24.4790823769768
0.100530964914873,-0.25,0.625,0.260273730049505,24.2531206284256,0.260273730049505,24.2531206284256
0.100530964914873,-0.25,0.65,0.258565839116114,24.0382387228662,0.258565839116114,24.0382387228662
0.100530964914873,-0.25,0.675,0.257013991305487,23.8425429571565,0.257013991305487,23.8425429571565
0.100530964914873,-0.25,0.7,0.255553946065952,23.6638463827525,0.255553946065952,23.6638463827525
0.100530964914873,-0.25,0.725,0.254378712827627,23.5138084318586,0.254378712827627,23.5138084318586
0.100530964914873,-0.25,0.75,0.253340484222274,23.387187893921,0.253340484222274,23.387187893921
0.100530964914873,-0.25,0.775,0.252750154247132,23.3012005741346,0.252750154247132,23.3012005741346
0.100530964914873,-0.25,0.8,0.252312469760827,23.2452843961347,0.252312469760827,23.2452843961347
0.100530964914873,-0.25,0.825,0.252530093803688,23.2455548180311,0.252530093803688,23.2455548180311
0.100530964914873,-0.25,0.85,0.25285750966396,23.2820274241165,0.25285750966396,23.2820274241165
0.100530964914873,-0.25,0.875,0.25410872959591,23.3954796777125,0.25410872959591,23.3954796777125
0.100530964914873,-0.25,0.9,0.255322120552739,23.5492016044765,0.255322120552739,23.5492016044765
0.100530964914873,-0.25,0.925,0.257818053131346,23.8085060091942,0.257818053131346,23.8085060091942
0.100530964914873,-0.25,0.95,0.259946630336716,24.1077217122878,0.259946630336716,24.1077217122878
0.100530964914873,-0.25,0.975,0.263870245558643,24.5521675931973,0.263870245558643,24.5521675931973
0.100530964914873,-0.25,1,0.26678228415574,25.0305566607291,0.26678228415574,25.0305566607291
0.100530964914873,-0.25,1.025,0.272333672768444,25.7038530491891,0.272333672768444,25.7038530491891
0.100530964914873,-0.25,1.05,0.275525580632139,26.4065953575508,0.275525580632139,26.4065953575508
0.100530964914873,-0.25,1.075,0.282279333970113,27.3367159103629,0.282279333970113,27.3367159103629
0.100530964914873,-0.25,1.1,0.285243231814476,28.330698857989,0.285243231814476,28.330698857989
0.100530964914873,-0.25,1.125,0.299388430410691,29.4316581691648,0.299388430410691,29.4316581691648
0.100530964914873,-0.25,1.15,0.345133687197507,29.5684378381986,0.345133687197507,29.5684378381986
0.100530964914873,-0.25,1.175,0.361311801003892,24.6203749540619,0.361311801003892,24.6203749540619
0.100530964914873,-0.25,1.2,0.0725610823378582,12.8375368191199,0.190171630048534,12.8375368191199
0.100530964914873,-0.25,1.225,-0.152966962386861,3.0024612933291,0.185906958026286,3.19967968758166
0.100530964914873,-0.225,-0.25,-0.0405045511514737,4.71146233495795,0.185878316327027,4.71146233495795
0.100530964914873,-0.225,-0.225,0.0653694107657048,18.6231047828607,0.0653694107657048,21.4707360857804
0.100530964914873,-0.225,-0.2,1.11033127994899,167.512075017313,1.11033127994899,167.512075017313
0.100530964914873,-0.225,-0.175,2.63418198453227,363.929385820845,2.63418198453227,363.929385820845
0.100530964914873,-0.225,-0.15,3.21752025195121,439.019075056798,3.21752025195121,439.019075056798
0.100530964914873,-0.225,-0.125,3.40442787329602,462.663692223301,3.40442787329602,462.663692223301
0.100530964914873,-0.225,-0.1,3.55606197075438,482.270311266493,3.55606197075438,482.270311266493
0.100530964914873,-0.225,-0.075,3.69817728636274,499.666415663918,3.69817728636274,499.666415663918
0.100530964914873,-0.225,-0.05,3.81340757544676,514.653627261579,3.81340757544676,514.653627261579
0.100530964914873,-0.225,-0.025,3.91281178943577,527.485030544043,3.91281178943577,527.485030544043
0.100530964914873,-0.225,0,3.99532487267262,538.347314526108,3.99532487267262,538.347314526108
0.100530964914873,-0.225,0.025,4.06403773936031,547.390879662855,4.06403773936031,547.390879662855
0.100530964914873,-0.225,0.05,4.12007808738323,554.818853994708,4.12007808738323,554.818853994708
0.100530964914873,-0.225,0.075,4.16454788413304,560.752923592166,4.16454788413304,560.752923592166
0.100530964914873,-0.225,0.1,4.19898517766803,565.364714107968,4.19898517766803,565.364714107968
0.100530964914873,-0.225,0.125,4.22409783898499,568.76535913467,4.22409783898499,568.76535913467
0.100530964914873,-0.225,0.15,4.24129484201693,571.098440120591,4.24129484201693,571.098440120591
0.100530964914873,-0.225,0.175,4.25116115359235,572.465695247702,4.25116115359235,572.465695247702
0.100530964914873,-0.225,0.2,4.25484390547472,572.985481961506,4.25484390547472,572.985481961506
0.100530964914873,-0.225,0.225,4.25286934237224,572.749493367826,4.25286934237224,572.749493367826
0.100530964914873,-0.225,0.25,4.24612950485439,571.855017293621,4.24612950485439,571.855017293621
0.100530964914873,-0.225,0.275,4.23510256737071,570.383018148621,4.23510256737071,570.383018148621
0.100530964914873,-0.225,0.3,4.22047437961904,568.413888411243,4.22047437961904,568.413888411243
0.100530964914873,-0.225,0.325,4.20267572819101,566.017952772782,4.20267572819101,566.017952772782
0.100530964914873,-0.225,0.35,4.18224093459809,563.262383826244,4.18224093459809,563.262383826244
0.100530964914873,-0.225,0.375,4.15955827334603,560.207927180522,4.15955827334603,560.207927180522
0.100530964914873,-0.225,0.4,4.13505838472588,556.911738247579,4.13505838472588,556.911738247579
0.100530964914873,-0.225,0.425,4.10909873756334,553.426802230067,4.10909873756334,553.426802230067
0.100530964914873,-0.225,0.45,4.08204388694695,549.803153372389,4.08204388694695,549.803153372389
0.100530964914873,-0.225,0.475,4.05423701068417,546.088272746223,4.05423701068417,546.088272746223
0.100530964914873,-0.225,0.5,4.02600347156563,542.327794478819,4.02600347156563,542.327794478819
0.100530964914873,-0.225,0.525,3.99769134716428,538.566132305469,3.99769134716428,538.566132305469
0.100530964914873,-0.225,0.55,3.96960398579955,534.847154112699,3.96960398579955,534.847154112699
0.100530964914873,-0.225,0.575,3.9421163628626,531.214675904294,3.9421163628626,531.214675904294
0.100530964914873,-0.225,0.6,3.91551876957905,527.713417460956,3.91551876957905,527.713417460956
0.100530964914873,-0.225,0.625,3.89024027876794,524.389041786422,3.89024027876794,524.389041786422
0.100530964914873,-0.225,0.65,3.86655925185886,521.289787102453,3.86655925185886,521.289787102453
0.100530964914873,-0.225,0.675,3.84499515888733,518.465583429745,3.84499515888733,518.465583429745
0.100530964914873,-0.225,0.7,3.82580535435125,515.970937712666,3.82580535435125,515.970937712666
0.100530964914873,-0.225,0.725,3.80965065966783,513.862490373703,3.80965065966783,513.862490373703
0.100530964914873,-0.225,0.75,3.79674150348632,512.203805245123,3.79674150348632,512.203805245123
0.100530964914873,-0.225,0.775,3.78795440850109,511.060839227121,3.78795440850109,511.060839227121
0.100530964914873,-0.225,0.8,3.78339742005763,510.508814992459,3.78339742005763,510.508814992459
0.100530964914873,-0.225,0.825,3.78427501990061,510.626136972512,3.78427501990061,510.626136972512
0.100530964914873,-0.225,0.85,3.79048712961726,511.501503932473,3.79048712961726,511.501503932473
0.100530964914873,-0.225,0.875,3.80373865507613,513.230297637591,3.80373865507613,513.230297637591
0.100530964914873,-0.225,0.9,3.82353744709599,515.914327318443,3.82353744709599,515.914327318443
0.100530964914873,-0.225,0.925,3.85234618161553,519.673883907742,3.85234618161553,519.673883907742
0.100530964914873,-0.225,0.95,3.88900033802498,524.618189317899,3.88900033802498,524.618189317899
0.100530964914873,-0.225,0.975,3.93705152507573,530.907901243463,3.93705152507573,530.907901243463
0.100530964914873,-0.225,1,3.99436917508367,538.641751386328,3.99436917508367,538.641751386328
0.100530964914873,-0.225,1.025,4.06578722217639,548.051636661541,4.06578722217639,548.051636661541
0.100530964914873,-0.225,1.05,4.1483581837096,559.190303074571,4.1483581837096,559.190303074571
0.100530964914873,-0.225,1.075,4.24652608061885,572.423364346243,4.24652608061885,572.423364346243
0.100530964914873,-0.225,1.1,4.35867342755259,587.552557715344,4.35867342755259,587.552557715344
0.100530964914873,-0.225,1.125,4.48277111328193,604.894825603459,4.48277111328193,604.894825603459
0.100530964914873,-0.225,1.15,4.63846444299273,623.081156831226,4.63846444299273,623.081156831226
0.100530964914873,-0.225,1.175,4.30689783001402,577.255869318892,4.30689783001402,577.255869318892
0.100530964914873,-0.225,1.2,2.27552545558499,311.455181103898,2.27552545558499,311.455181103898
0.100530964914873,-0.225,1.225,0.241557203945862,48.3823227019572,0.241557203945862,48.4448924612128
0.100530964914873,-0.2,-0.25,0.118981911815074,4.99605581580791,0.118981911815074,7.50481094654115
0.100530964914873,-0.2,-0.225,0.718648717164956,23.4551510931399,0.822455109663728,145.011857005936
0.100530964914873,-0.2,-0.2,6.71190668824275,199.234346815975,6.71190668824275,314.605065240995
0.100530964914873,-0.2,-0.175,14.7319769504726,429.866172204255,14.7319769504726,429.866172204255
0.100530964914873,-0.2,-0.15,17.845042658931,524.995917525986,17.845042658931,524.995917525986
0.100530964914873,-0.2,-0.125,18.9074781462289,562.054105362715,18.9074781462289,562.054105362715
0.100530964914873,-0.2,-0.1,19.8154875859169,594.674130945837,19.8154875859169,594.674130945837
0.100530964914873,-0.2,-0.075,20.6234129007258,622.693506769813,20.6234129007258,622.693506769813
0.100530964914873,-0.2,-0.05,21.3132168687717,646.903134623485,21.3132168687717,646.903134623485
0.100530964914873,-0.2,-0.025,21.9022083712299,667.334575272453,21.9022083712299,667.334575272453
0.100530964914873,-0.2,0,22.3967875464085,684.429327786315,22.3967875464085,684.429327786315
0.100530964914873,-0.2,0.025,22.8073472184781,698.491106486028,22.8073472184781,698.491106486028
0.100530964914873,-0.2,0.05,23.1416269613888,709.814655879396,23.1416269613888,709.814655879396
0.100530964914873,-0.2,0.075,23.4072973775924,718.724486037653,23.4072973775924,718.724486037653
0.100530964914873,-0.2,0.1,23.6115345424647,725.457471643529,23.6115345424647,725.457471643529
0.100530964914873,-0.2,0.125,23.7606486698069,730.291293648795,23.7606486698069,730.291293648795
0.100530964914873,-0.2,0.15,23.8609559269685,733.429206318585,23.8609559269685,733.429206318585
0.100530964914873,-0.2,0.175,23.9177630779624,735.097037032942,23.9177630779624,735.097037032942
0.100530964914873,-0.2,0.2,23.9364168593163,735.467848215399,23.9364168593163,735.467848215399
0.100530964914873,-0.2,0.225,23.9214064917768,734.721953064986,23.9214064917768,734.721953064986
0.100530964914873,-0.2,0.25,23.8771644138575,733.003756260808,23.8771644138575,733.003756260808
0.100530964914873,-0.2,0.275,23.80747702894,730.456265093012,23.80747702894,730.456265093012
0.100530964914873,-0.2,0.3,23.7159900373539,727.198239759582,23.7159900373539,727.198239759582
0.100530964914873,-0.2,0.325,23.6058867350424,723.343394088544,23.6058867350424,723.343394088544
0.100530964914873,-0.2,0.35,23.4801763173981,718.989200477017,23.4801763173981,718.989200477017
0.100530964914873,-0.2,0.375,23.3415472436784,714.227372545008,23.3415472436784,714.227372545008
0.100530964914873,-0.2,0.4,23.1925232899464,709.139055122085,23.1925232899464,709.139055122085
0.100530964914873,-0.2,0.425,23.0354173159719,703.800402289508,23.0354173159719,703.800402289508
0.100530964914873,-0.2,0.45,22.872411535236,698.281257205529,22.872411535236,698.281257205529
0.100530964914873,-0.2,0.475,22.7055684291882,692.647872587931,22.7055684291882,692.647872587931
0.100530964914873,-0.2,0.5,22.5368630954444,686.963667064547,22.5368630954444,686.963667064547
0.100530964914873,-0.2,0.525,22.3682343415385,681.290035151081,22.3682343415385,681.290035151081
0.100530964914873,-0.2,0.55,22.2015756465468,675.688697216302,22.2015756465468,675.688697216302
0.100530964914873,-0.2,0.575,22.0388290408271,670.220809872882,22.0388290408271,670.220809872882
0.100530964914873,-0.2,0.6,21.8819244385094,664.951085549469,21.8819244385094,664.951085549469
0.100530964914873,-0.2,0.625,21.7329362938563,659.944829238481,21.7329362938563,659.944829238481
0.100530964914873,-0.2,0.65,21.5939425444496,655.274553668415,21.5939425444496,655.274553668415
0.100530964914873,-0.2,0.675,21.4672865619573,651.014003059657,21.4672865619573,651.014003059657
0.100530964914873,-0.2,0.7,21.3552973322866,647.248509431927,21.3552973322866,647.248509431927
0.100530964914873,-0.2,0.725,21.2607390902448,644.064502034048,21.2607390902448,644.064502034048
0.100530964914873,-0.2,0.75,21.1862773351972,641.565316703805,21.1862773351972,641.565316703805
0.100530964914873,-0.2,0.775,21.1352791018813,639.854288004981,21.1352791018813,639.854288004981
0.100530964914873,-0.2,0.8,21.1107924251189,639.057862487959,21.1107924251189,639.057862487959
0.100530964914873,-0.2,0.825,21.1170284538465,639.30065705968,21.1170284538465,639.30065705968
0.100530964914873,-0.2,0.85,21.1573779702031,640.736616491331,21.1573779702031,640.736616491331
0.100530964914873,-0.2,0.875,21.2372588887881,643.516971550702,21.2372588887881,643.516971550702
0.100530964914873,-0.2,0.9,21.3601830325552,647.825049827128,21.3601830325552,647.825049827128
0.100530964914873,-0.2,0.925,21.5333914941091,653.847765276347,21.5333914941091,653.847765276347
0.100530964914873,-0.2,0.95,21.7599096446526,661.791852307104,21.7599096446526,661.791852307104
0.100530964914873,-0.2,0.975,22.0499552509214,671.90214465349,22.0499552509214,671.90214465349
0.100530964914873,-0.2,1,22.4046307518232,684.377843028853,22.4046307518232,684.377843028853
0.100530964914873,-0.2,1.025,22.8394307294197,699.588639407249,22.8394307294197,699.588639407249
0.100530964914873,-0.2,1.05,23.3505252230831,717.626912625685,23.3505252230831,717.626912625685
0.100530964914873,-0.2,1.075,23.9631158124953,739.239853578661,23.9631158124953,739.239853578661
0.100530964914873,-0.2,1.1,24.6591166905156,764.114238056667,24.6591166905156,764.114238056667
0.100530964914873,-0.2,1.125,25.4745901538459,793.774784271097,25.4745901538459,793.774784271097
0.100530964914873,-0.2,1.15,26.3617713104624,826.389948372316,26.3617713104624,826.389948372316
0.100530964914873,-0.2,1.175,24.5456201079129,772.98338576152,24.5456201079129,772.98338576152
0.100530964914873,-0.2,1.2,13.1661371984582,416.74691834076,13.1661371984582,516.08556558446
0.100530964914873,-0.2,1.225,1.89188736721644,58.8632142369054,1.89188736721644,275.277807070203
0.100530964914873,-0.175,-0.25,0.165263201261814,-2.01529784153322,0.165263201261814,5.06848309349547
0.100530964914873,-0.175,-0.225,1.06483686098304,2.02199872664624,1.7374709548848,261.512126006697
0.100530964914873,-0.175,-0.2,9.63806485960077,18.8423819450572,10.3137181015319,448.365024207627
0.100530964914873,-0.175,-0.175,21.0759187469756,47.5328287568071,21.0759187469756,392.136813726871
0.100530964914873,-0.175,-0.15,25.7798737790596,71.7620726286477,25.7798737790596,198.300404152399
0.100530964914873,-0.175,-0.125,27.5899238534667,90.4045361446358,27.5899238534667,173.432814437347
0.100530964914873,-0.175,-0.1,29.1628292014405,106.689777458638,29.1628292014405,202.166399035304
0.100530964914873,-0.175,-0.075,30.5249067104665,120.097130668558,30.5249067104665,236.503840004329
0.100530964914873,-0.175,-0.05,31.6928235612297,131.470728988547,31.6928235612297,267.499168247196
0.100530964914873,-0.175,-0.025,32.6803915867743,140.89014657,32.6803915867743,295.179866545549
0.100530964914873,-0.175,0,33.5055368000966,148.573966084325,33.5055368000966,319.746702305394
0.100530964914873,-0.175,0.025,34.1847016219589,154.742407298234,34.1847016219589,341.268581978273
0.100530964914873,-0.175,0.05,34.7320370290958,159.533400961395,34.7320370290958,359.947733625901
0.100530964914873,-0.175,0.075,35.162664717885,163.163978031809,35.162664717885,375.877031270479
0.100530964914873,-0.175,0.1,35.4886256515821,165.747391678444,35.4886256515821,389.246141910101
0.100530964914873,-0.175,0.125,35.7226212467533,167.459725032957,35.7226212467533,400.162996578758
0.100530964914873,-0.175,0.15,35.8750348129616,168.39729656465,35.8750348129616,408.802941392207
0.100530964914873,-0.175,0.175,35.956229149768,168.696053033262,35.956229149768,415.285150810011
0.100530964914873,-0.175,0.2,35.9749626573713,168.438015224699,35.9749626573713,419.773487204122
0.100530964914873,-0.175,0.225,35.939589265109,167.725382712365,35.939589265109,422.395391694471
0.100530964914873,-0.175,0.25,35.8573358588958,166.626427233989,35.8573358588958,423.306721689127
0.100530964914873,-0.175,0.275,35.7349011563565,165.216844068144,35.7349011563565,422.640978255105
0.100530964914873,-0.175,0.3,35.57817088408,163.551713673861,35.57817088408,420.549200326249
0.100530964914873,-0.175,0.325,35.3925254524314,161.686581800832,35.3925254524314,417.169454753844
0.100530964914873,-0.175,0.35,35.182756275766,159.664499035052,35.182756275766,412.650447192004
0.100530964914873,-0.175,0.375,34.953238558606,157.525975185076,34.953238558606,407.133776830041
0.100530964914873,-0.175,0.4,34.7079327568114,155.303848313629,34.7079327568114,400.767486689367
0.100530964914873,-0.175,0.425,34.4504958710702,153.027760810702,34.4504958710702,393.695912759548
0.100530964914873,-0.175,0.45,34.1843137486454,150.72268349655,34.1843137486454,386.067387019759
0.100530964914873,-0.175,0.475,33.9125870614273,148.411023927689,33.9125870614273,378.028291408415
0.100530964914873,-0.175,0.5,33.6383677315748,146.112589115065,33.6383677315748,369.727673359988
0.100530964914873,-0.175,0.525,33.3646414374473,143.84597916188,33.3646414374473,361.313301510225
0.100530964914873,-0.175,0.55,33.0943518837245,141.628754146561,33.0943518837245,352.935020055755
0.100530964914873,-0.175,0.575,32.8304985490661,139.479185029428,32.8304985490661,344.741288098634
0.100530964914873,-0.175,0.6,32.5761331934185,137.415586892291,32.5761331934185,336.882608645316
0.100530964914873,-0.175,0.625,32.3344956473873,135.459625643833,32.3344956473873,329.507359072005
0.100530964914873,-0.175,0.65,32.1089580028779,133.633264121803,32.1089580028779,322.766465637044
0.100530964914873,-0.175,0.675,31.9032347520326,131.965677845502,31.9032347520326,316.80741716993
0.100530964914873,-0.175,0.7,31.7212261034328,130.484948265424,31.7212261034328,311.781344433107
0.100530964914873,-0.175,0.725,31.5673720559756,129.232428684405,31.5673720559756,307.834104707205
0.100530964914873,-0.175,0.75,31.446293162063,128.243956521933,31.446293162063,305.116842947768
0.100530964914873,-0.175,0.775,31.3634343213021,127.578550408916,31.3634343213021,303.773235838475
0.100530964914873,-0.175,0.8,31.324287031707,127.280147208325,31.324287031707,303.95408437546
0.100530964914873,-0.175,0.825,31.3356351393304,127.432117153791,31.3356351393304,305.800755169467
0.100530964914873,-0.175,0.85,31.4038985953438,128.085129130073,31.4038985953438,309.462665652908
0.100530964914873,-0.175,0.875,31.5376493138455,129.355112975551,31.5376493138455,315.079626260631
0.100530964914873,-0.175,0.9,31.7440947625574,131.296337766718,31.7440947625574,322.796921857064
0.100530964914873,-0.175,0.925,32.0343010968082,134.066617946018,32.0343010968082,332.755336407887
0.100530964914873,-0.175,0.95,32.4156894634043,137.720472467342,32.4156894634043,345.089600839408
0.100530964914873,-0.175,0.975,32.9031414992332,142.464686137324,32.9031414992332,359.947430247346
0.100530964914873,-0.175,1,33.5027120104915,148.357895277596,33.5027120104915,377.439233505007
0.100530964914873,-0.175,1.025,34.2360045491774,155.647142529507,34.2360045491774,397.731803545595
0.100530964914873,-0.175,1.05,35.1040137672142,164.432276991556,35.1040137672142,420.88303154781
0.100530964914873,-0.175,1.075,36.1432146426258,174.95901460513,36.1432146426258,447.101299248273
0.100530964914873,-0.175,1.1,37.3403449892441,187.599305772649,37.3403449892441,476.36675481243
0.100530964914873,-0.175,1.125,38.7545243997004,202.466435607395,38.7545243997004,509.059472896424
0.100530964914873,-0.175,1.15,40.3304249219721,220.309995038522,40.3304249219721,545.155446727833
0.100530964914873,-0.175,1.175,37.690474313666,211.883479877808,37.690474313666,521.244909211114
0.100530964914873,-0.175,1.2,20.2808199638222,115.578245726393,20.2808199638222,796.466009590096
0.100530964914873,-0.175,1.225,2.76734939806435,8.09931661369724,2.76734939806435,427.061974701277
0.100530964914873,-0.15,-0.25,0.0530572970192399,-3.08983745776665,0.12319941285555,3.08983745776665
0.100530964914873,-0.15,-0.225,0.846935602474914,-12.6825487872405,1.85693562354696,271.82287111943
0.100530964914873,-0.15,-0.2,7.81804711885946,-105.528508854177,10.604296425391,368.776950567445
0.100530964914873,-0.15,-0.175,17.3567759348453,-216.491284089869,17.3567759348453,334.387399860929
0.100530964914873,-0.15,-0.15,21.5688234420625,-251.793050269132,21.5688234420625,251.793050269132
0.100530964914873,-0.15,-0.125,23.4161536239498,-257.732553521709,23.4161536239498,257.732553521709
0.100530964914873,-0.15,-0.1,25.0099662072216,-263.269468875946,25.0099662072216,263.269468875946
0.100530964914873,-0.15,-0.075,26.3829445151439,-268.461866110991,26.3829445151439,268.461866110991
0.100530964914873,-0.15,-0.05,27.5531566301546,-273.153967013251,27.5531566301546,273.153967013251
0.100530964914873,-0.15,-0.025,28.5403389015608,-277.294871230405,28.5403389015608,277.294871230405
0.100530964914873,-0.15,0,29.3604682100665,-280.904942978729,29.3604682100665,293.562804777344
0.100530964914873,-0.15,0.025,30.0327147363095,-284.035215303429,30.0327147363095,316.985585972064
0.100530964914873,-0.15,0.05,30.5708421983155,-286.681243276515,30.5708421983155,337.271196499191
0.100530964914873,-0.15,0.075,30.9913602231683,-288.907346948318,30.9913602231683,354.534329720129
0.100530964914873,-0.15,0.1,31.306317555239,-290.715441446157,31.306317555239,368.97263979112
0.100530964914873,-0.15,0.125,31.529255719397,-292.158494160115,31.529255719397,380.711828654793
0.100530964914873,-0.15,0.15,31.6706038613886,-293.248184605634,31.6706038613886,389.939350510946
0.100530964914873,-0.15,0.175,31.7412885463346,-294.024843293886,31.7412885463346,396.789826843548
0.100530964914873,-0.15,0.2,31.7501488522175,-294.503878883898,31.7501488522175,401.440787160519
0.100530964914873,-0.15,0.225,31.7059262431601,-294.716091827575,31.7059262431601,404.03422871571
0.100530964914873,-0.15,0.25,31.6159602830344,-294.677214128026,31.6159602830344,404.740618221492
0.100530964914873,-0.15,0.275,31.4872081362968,-294.411734541516,31.4872081362968,403.708050685607
0.100530964914873,-0.15,0.3,31.3256655509072,-293.935080882748,31.3256655509072,401.102828893021
0.100530964914873,-0.15,0.325,31.1368589607635,-293.268254555272,31.1368589607635,397.077963488634
0.100530964914873,-0.15,0.35,30.9256405049936,-292.427160129223,30.9256405049936,391.797792538703
0.100530964914873,-0.15,0.375,30.6964201094796,-291.431618252711,30.6964201094796,385.419193880685
0.100530964914873,-0.15,0.4,30.453133416695,-290.299067928126,30.453133416695,378.105995255337
0.100530964914873,-0.15,0.425,30.1993624417011,-289.049761630642,30.1993624417011,370.018071245476
0.100530964914873,-0.15,0.45,29.9383679238168,-287.703407015099,29.9383679238168,361.319581248218
0.100530964914873,-0.15,0.475,29.6731783565996,-286.28149833395,29.6731783565996,352.172636754303
0.100530964914873,-0.15,0.5,29.406626987036,-284.806244868198,29.406626987036,342.742043721297
0.100530964914873,-0.15,0.525,29.1414579435354,-283.30038039909,29.1414579435354,333.191354005498
0.100530964914873,-0.15,0.55,28.8803247637319,-281.788444480267,28.8803247637319,323.685884405513
0.100530964914873,-0.15,0.575,28.6259601320075,-280.293685780796,28.6259601320075,314.389744890433
0.100530964914873,-0.15,0.6,28.3810816903277,-278.842711882895,28.3810816903277,305.468368926477
0.100530964914873,-0.15,0.625,28.1486971282017,-277.457988308706,28.1486971282017,297.085587563054
0.100530964914873,-0.15,0.65,27.9318201073991,-276.168289630543,27.9318201073991,289.406541136367
0.100530964914873,-0.15,0.675,27.7340442326186,-274.993488773691,27.7340442326186,282.594169438203
0.100530964914873,-0.15,0.7,27.5588832677597,-273.96545447145,27.5588832677597,276.812985668493
0.100530964914873,-0.15,0.725,27.4108676912341,-273.098969432034,27.4108676912341,273.098969432034
0.100530964914873,-0.15,0.75,27.2941605041615,-272.431179304217,27.2941605041615,272.431179304217
0.100530964914873,-0.15,0.775,27.2146472632967,-271.968133268631,27.2146472632967,271.968133268631
0.100530964914873,-0.15,0.8,27.1771915388077,-271.756120683537,27.1771915388077,271.756120683537
0.100530964914873,-0.15,0.825,27.1895678592593,-271.786971500514,27.1895678592593,271.786971500514
0.100530964914873,-0.15,0.85,27.2572261012893,-272.122130534457,27.2572261012893,272.84838984952
0.100530964914873,-0.15,0.875,27.390561975783,-272.731045747057,27.390561975783,278.811437926521
0.100530964914873,-0.15,0.9,27.5952233623808,-273.698788711744,27.5952233623808,287.083265365246
0.100530964914873,-0.15,0.925,27.8852908419721,-274.961114458824,27.8852908419721,297.839577610441
0.100530964914873,-0.15,0.95,28.2657815256051,-276.636770088274,28.2657815256051,311.204712841697
0.100530964914873,-0.15,0.975,28.756045058113,-278.615774978268,28.756045058113,327.380740972743
0.100530964914873,-0.15,1,29.3589896325234,-281.055534521527,29.3589896325234,346.442177039645
0.100530964914873,-0.15,1.025,30.1015021744813,-283.80377541034,30.1015021744813,368.646379302072
0.100530964914873,-0.15,1.05,30.9823882839328,-287.037652409771,30.9823882839328,393.961778069459
0.100530964914873,-0.15,1.075,32.0396347800614,-290.663856465428,32.0396347800614,422.747612367239
0.100530964914873,-0.15,1.1,33.2666685698525,-294.733150141067,33.2666685698525,454.794872523736
0.100530964914873,-0.15,1.125,34.7101975308324,-299.301533058689,34.7101975308324,490.752214372414
0.100530964914873,-0.15,1.15,36.3402734342858,-304.412842074583,36.3402734342858,530.069299988934
0.100530964914873,-0.15,1.175,34.095155216636,-279.516296270487,34.095155216636,510.9390467342
0.100530964914873,-0.15,1.2,18.3632008757842,-148.812445753932,18.3632008757842,725.716924014462
0.100530964914873,-0.15,1.225,2.30994175268613,-23.4641382436362,2.30994175268613,390.97615915605
0.100530964914873,-0.125,-0.25,0.0366878829418224,-0.479482362272147,0.103980903517397,0.724725954890615
0.100530964914873,-0.125,-0.225,0.551352539245749,-11.1626848481617,1.62362584695259,245.757219924386
0.100530964914873,-0.125,-0.2,5.4576562879083,-84.9952656612341,9.4431734854926,269.127614404264
0.100530964914873,-0.125,-0.175,12.64397851661,-168.097911350503,12.64397851661,259.563041299299
0.100530964914873,-0.125,-0.15,16.1331399762901,-193.156043265127,16.1331399762901,206.827973824357
0.100530964914873,-0.125,-0.125,17.8562089283669,-198.382060799495,17.8562089283669,198.382060799495
0.100530964914873,-0.125,-0.1,19.3385222465936,-203.023701890054,19.3385222465936,203.023701890054
0.100530964914873,-0.125,-0.075,20.6004408663659,-207.481362466913,20.6004408663659,207.481362466913
0.100530964914873,-0.125,-0.05,21.6710802528866,-211.50952166753,21.6710802528866,211.50952166753
0.100530964914873,-0.125,-0.025,22.5671564911362,-215.14664046302,22.5671564911362,215.14664046302
0.100530964914873,-0.125,0,23.3080107516688,-218.335380349745,23.3080107516688,232.696967645272
0.100530964914873,-0.125,0.025,23.9095391448967,-221.157199726029,23.9095391448967,255.345053252128
0.100530964914873,-0.125,0.05,24.3876491395361,-223.568665204164,24.3876491395361,274.93779736579
0.100530964914873,-0.125,0.075,24.7563540244756,-225.63976745706,24.7563540244756,291.568637427953
0.100530964914873,-0.125,0.1,25.0288778237059,-227.345987397357,25.0288778237059,305.442814500782
0.100530964914873,-0.125,0.125,25.2170368558873,-228.738387294027,25.2170368558873,316.669258023128
0.100530964914873,-0.125,0.15,25.3317643020957,-229.807974905652,25.3317643020957,325.439653814308
0.100530964914873,-0.125,0.175,25.3827996620516,-230.59157653377,25.3827996620516,331.876844849339
0.100530964914873,-0.125,0.2,25.3790986364533,-231.090527430421,25.3790986364533,336.160392320859
0.100530964914873,-0.125,0.225,25.3285496819101,-231.332922529746,25.3285496819101,338.424329858407
0.100530964914873,-0.125,0.25,25.2383850876119,-231.32697388387,25.2383850876119,338.839649140073
0.100530964914873,-0.125,0.275,25.114898891157,-231.096236656229,25.114898891157,337.548971230521
0.100530964914873,-0.125,0.3,24.9638384583346,-230.653696573957,24.9638384583346,334.718085793296
0.100530964914873,-0.125,0.325,24.7901618024949,-230.021039964675,24.7901618024949,330.49600601712
0.100530964914873,-0.125,0.35,24.5983720043951,-229.214700723981,24.5983720043951,325.045851032038
0.100530964914873,-0.125,0.375,24.3923452895035,-228.256007622208,24.3923452895035,318.521280115441
0.100530964914873,-0.125,0.4,24.175588226865,-227.163985214457,24.175588226865,311.084374731675
0.100530964914873,-0.125,0.425,23.951149175785,-225.960358420578,23.951149175785,302.892050331572
0.100530964914873,-0.125,0.45,23.721792841254,-224.666148116804,23.721792841254,294.106218319096
0.100530964914873,-0.125,0.475,23.4899992697931,-223.303708342857,23.4899992697931,284.885882164167
0.100530964914873,-0.125,0.5,23.2580509499198,-221.895548870338,23.2580509499198,275.393078490805
0.100530964914873,-0.125,0.525,23.0281307582937,-220.464488600176,23.0281307582937,265.787855489611
0.100530964914873,-0.125,0.55,22.8023002718298,-219.034018403009,22.8023002718298,256.232330165783
0.100530964914873,-0.125,0.575,22.5827330315968,-217.626998873299,22.5827330315968,246.886667910372
0.100530964914873,-0.125,0.6,22.3715253982567,-216.267420124177,22.3715253982567,237.912927630022
0.100530964914873,-0.125,0.625,22.1711507509348,-214.97767473157,22.1711507509348,229.470615020533
0.100530964914873,-0.125,0.65,21.9839772234241,-213.781841917679,21.9839772234241,221.721672663459
0.100530964914873,-0.125,0.675,21.8131160669517,-212.701402078421,21.8131160669517,214.824322762915
0.100530964914873,-0.125,0.7,21.6614057180915,-211.760144586498,21.6614057180915,211.760144586498
0.100530964914873,-0.125,0.725,21.5329777884108,-210.978394469679,21.5329777884108,210.978394469679
0.100530964914873,-0.125,0.75,21.4312724907042,-210.379124139959,21.4312724907042,210.379124139959
0.100530964914873,-0.125,0.775,21.3618984968823,-209.981660525026,21.3618984968823,209.981660525026
0.100530964914873,-0.125,0.8,21.3289193538553,-209.807104748235,21.3289193538553,209.807104748235
0.100530964914873,-0.125,0.825,21.3400043676529,-209.874728130551,21.3400043676529,209.874728130551
0.100530964914873,-0.125,0.85,21.399684538217,-210.201451833614,21.399684538217,210.201451833614
0.100530964914873,-0.125,0.875,21.518490513107,-210.80896976621,21.518490513107,210.80896976621
0.100530964914873,-0.125,0.9,21.70097636368,-211.705121306125,21.70097636368,217.291933786593
0.100530964914873,-0.125,0.925,21.9617034230437,-212.91942332894,21.9617034230437,227.614377325128
0.100530964914873,-0.125,0.95,22.3043330740352,-214.440928683653,22.3043330740352,240.50749150942
0.100530964914873,-0.125,0.975,22.7492362975085,-216.317273000317,22.7492362975085,256.139571491586
0.100530964914873,-0.125,1,23.2975206092126,-218.501729181674,23.2975206092126,274.625458450658
0.100530964914873,-0.125,1.025,23.9780425241808,-221.075786360126,23.9780425241808,296.16868022792
0.100530964914873,-0.125,1.05,24.7866245890336,-223.943076218098,24.7866245890336,320.807405132019
0.100530964914873,-0.125,1.075,25.764591278869,-227.250590750112,25.764591278869,348.819595421283
0.100530964914873,-0.125,1.1,26.8998568604331,-230.864943117524,26.8998568604331,380.100683604423
0.100530964914873,-0.125,1.125,28.2513164973849,-234.745087481929,28.2513164973849,415.236259055116
0.100530964914873,-0.125,1.15,29.7667741716943,-238.718051431155,29.7667741716943,453.812459849733
0.100530964914873,-0.125,1.175,28.0792006877347,-218.364989395246,28.0792006877347,441.963086575882
0.100530964914873,-0.125,1.2,15.1950081578919,-115.459024387506,15.1950081578919,597.659994387959
0.100530964914873,-0.125,1.225,1.91926852987628,-14.0585207769519,1.91926852987628,325.175578929774
0.100530964914873,-0.1,-0.25,0.0173306025851382,-0.221528843967164,0.0902543363091674,0.721492495312575
0.100530964914873,-0.1,-0.225,0.30394941296715,-7.15776989652654,1.46757265780642,221.399055343309
0.100530964914873,-0.1,-0.2,3.5808380400531,-60.6591056435692,8.34934058843245,220.41296800124
0.100530964914873,-0.1,-0.175,8.89849581677574,-124.267575472653,10.6394417394324,200.845086548198
0.100530964914873,-0.1,-0.15,11.8156114542167,-145.255245209673,11.8156114542167,196.093455433911
0.100530964914873,-0.1,-0.125,13.3902947555104,-151.349195943635,13.3902947555104,165.205258168384
0.100530964914873,-0.1,-0.1,14.7400344552779,-156.902332602179,14.7400344552779,156.902332602179
0.100530964914873,-0.1,-0.075,15.8814429337008,-161.851461216278,15.8814429337008,161.851461216278
0.100530964914873,-0.1,-0.05,16.8423352159797,-166.376077278576,16.8423352159797,166.376077278576
0.100530964914873,-0.1,-0.025,17.6414691908341,-170.384389923524,17.6414691908341,170.384389923524
0.100530964914873,-0.1,0,18.2966292161188,-173.939086246505,18.2966292161188,177.447589698903
0.100530964914873,-0.1,0.025,18.8235523452581,-177.036073845646,18.8235523452581,199.364086612992
0.100530964914873,-0.1,0.05,19.2375346129312,-179.699506362498,19.2375346129312,218.285219531105
0.100530964914873,-0.1,0.075,19.5519282909372,-181.951808851498,19.5519282909372,234.309481170869
0.100530964914873,-0.1,0.1,19.779597637376,-183.806821329587,19.779597637376,247.632240461596
0.100530964914873,-0.1,0.125,19.9316886757407,-185.291676453655,19.9316886757407,258.362032302695
0.100530964914873,-0.1,0.15,20.0188046281735,-186.419282882614,20.0188046281735,266.685335516194
0.100530964914873,-0.1,0.175,20.0500874047796,-187.215973337009,20.0500874047796,272.723011487872
0.100530964914873,-0.1,0.2,20.0341253065426,-187.696868524991,20.0341253065426,276.651506167746
0.100530964914873,-0.1,0.225,19.9782623622363,-187.886843201066,19.9782623622363,278.602266620366
0.100530964914873,-0.1,0.25,19.8893096372255,-187.803740457269,19.8893096372255,278.743776889594
0.100530964914873,-0.1,0.275,19.7730350712215,-187.471600989784,19.7730350712215,277.21573822836
0.100530964914873,-0.1,0.3,19.6347136954126,-186.910595464436,19.6347136954126,274.181454497871
0.100530964914873,-0.1,0.325,19.4787722098645,-186.144554204927,19.4787722098645,269.786880919465
0.100530964914873,-0.1,0.35,19.3091995270375,-185.19535944902,19.3091995270375,264.192538731369
0.100530964914873,-0.1,0.375,19.1293247365195,-184.086970625832,19.1293247365195,257.549005488435
0.100530964914873,-0.1,0.4,18.9421079850879,-182.842409374357,18.9421079850879,250.015613667658
0.100530964914873,-0.1,0.425,18.7500321125308,-181.485870837301,18.7500321125308,241.746148353768
0.100530964914873,-0.1,0.45,18.5552914583716,-180.041040451333,18.5552914583716,232.899548471945
0.100530964914873,-0.1,0.475,18.3597842410399,-178.532316185167,18.3597842410399,223.631542023724
0.100530964914873,-0.1,0.5,18.1652066568101,-176.983640233168,18.1652066568101,214.10091878436
0.100530964914873,-0.1,0.525,17.9731481032353,-175.419538858626,17.9731481032353,204.464261727881
0.100530964914873,-0.1,0.55,17.785076589404,-173.863835749981,17.785076589404,194.880207719594
0.100530964914873,-0.1,0.575,17.6025654611417,-172.341173304418,17.6025654611417,185.505312670116
0.100530964914873,-0.1,0.6,17.4271201756529,-170.874852670973,17.4271201756529,176.498036075226
0.100530964914873,-0.1,0.625,17.2606096818479,-169.489788014935,17.2606096818479,169.489788014935
0.100530964914873,-0.1,0.65,17.1048268434004,-168.208207449065,17.1048268434004,168.208207449065
0.100530964914873,-0.1,0.675,16.9622708170781,-167.055761451098,16.9622708170781,167.055761451098
0.100530964914873,-0.1,0.7,16.8352404098235,-166.052711971082,16.8352404098235,166.052711971082
0.100530964914873,-0.1,0.725,16.7272325196314,-165.226461221206,16.7272325196314,165.226461221206
0.100530964914873,-0.1,0.75,16.6412182952717,-164.593742447994,16.6412182952717,164.593742447994
0.100530964914873,-0.1,0.775,16.5821123900787,-164.185697960749,16.5821123900787,164.185697960749
0.100530964914873,-0.1,0.8,16.5536451892605,-164.012713864992,16.5536451892605,164.012713864992
0.100530964914873,-0.1,0.825,16.5626547560017,-164.113371674343,16.5626547560017,164.113371674343
0.100530964914873,-0.1,0.85,16.6136018835836,-164.486533545684,16.6136018835836,164.486533545684
0.100530964914873,-0.1,0.875,16.7158898943033,-165.184989227896,16.7158898943033,165.184989227896
0.100530964914873,-0.1,0.9,16.8745183228149,-166.186448095291,16.8745183228149,166.186448095291
0.100530964914873,-0.1,0.925,17.10230140371,-167.570400175508,17.10230140371,167.570400175508
0.100530964914873,-0.1,0.95,17.4043673493245,-169.275433066551,17.4043673493245,176.179090975678
0.100530964914873,-0.1,0.975,17.7980630337807,-171.431134939868,17.7980630337807,191.292247418152
0.100530964914873,-0.1,1,18.2879748678017,-173.903894633364,18.2879748678017,209.205243107122
0.100530964914873,-0.1,1.025,18.8973927033739,-176.916335582486,18.8973927033739,230.114303548544
0.100530964914873,-0.1,1.05,19.6293036964295,-180.207008895434,19.6293036964295,254.064644942581
0.100530964914873,-0.1,1.075,20.5143356432591,-184.175391761298,20.5143356432591,281.331732690653
0.100530964914873,-0.1,1.1,21.5532233473019,-188.378300143079,21.5532233473019,311.817113833245
0.100530964914873,-0.1,1.125,22.7907532752844,-193.407543749903,22.7907532752844,346.12439849215
0.100530964914873,-0.1,1.15,24.2106089434773,-197.923167965786,24.2106089434773,383.856410938985
0.100530964914873,-0.1,1.175,22.9926507738714,-181.396000576536,22.9926507738714,378.842145797235
0.100530964914873,-0.1,1.2,12.4901233291161,-95.8930199018968,12.4901233291161,489.99049712175
0.100530964914873,-0.1,1.225,1.56515059065004,-11.7493200755709,1.56515059065004,268.820689839804
0.100530964914873,-0.075,-0.25,0.023294354470644,-0.0517748071317087,0.0803412169083556,0.612344463384265
0.100530964914873,-0.075,-0.225,0.192005521007755,-3.4886418419847,1.3349943142374,199.984358267391
0.100530964914873,-0.075,-0.2,2.43707631496754,-33.8304264932148,7.39448654329867,185.450705527338
0.100530964914873,-0.075,-0.175,6.45973102915831,-73.6381197105117,8.99406762228175,158.174765920314
0.100530964914873,-0.075,-0.15,8.90072968664345,-89.61065631796,8.90072968664345,186.98152457056
0.100530964914873,-0.075,-0.125,10.3232774534454,-95.7290076098039,10.3232774534454,156.429518061169
0.100530964914873,-0.075,-0.1,11.5324677213994,-101.282667592724,11.5324677213994,125.52417503908
0.100530964914873,-0.075,-0.075,12.5487778863643,-106.302437310216,12.5487778863643,106.302437310216
0.100530964914873,-0.075,-0.05,13.3956376366763,-110.812847624503,13.3956376366763,110.812847624503
0.100530964914873,-0.075,-0.025,14.0928520768719,-114.861316047777,14.0928520768719,114.861316047777
0.100530964914873,-0.075,0,14.657733222259,-118.424458020306,14.657733222259,127.537823356241
0.100530964914873,-0.075,0.025,15.1056745798317,-121.541924107905,15.1056745798317,148.68876054946
0.100530964914873,-0.075,0.05,15.4518909821759,-124.207578141387,15.4518909821759,166.926612946808
0.100530964914873,-0.075,0.075,15.7089406194641,-126.457840510416,15.7089406194641,182.331014885627
0.100530964914873,-0.075,0.1,15.8895999324811,-128.296862182086,15.8895999324811,195.105357908926
0.100530964914873,-0.075,0.125,16.0041673438465,-129.757568351325,16.0041673438465,205.343809780915
0.100530964914873,-0.075,0.15,16.063045076954,-130.850923711261,16.063045076954,213.23683893334
0.100530964914873,-0.075,0.175,16.074578699131,-131.606903549294,16.074578699131,218.89482542984
0.100530964914873,-0.075,0.2,16.047027834005,-132.041411058116,16.047027834005,222.495658900765
0.100530964914873,-0.075,0.225,15.9870037182685,-132.182169024396,15.9870037182685,224.163200293885
0.100530964914873,-0.075,0.25,15.9008854103678,-132.048426109678,15.9008854103678,224.065712769915
0.100530964914873,-0.075,0.275,15.7937560290034,-131.666383327503,15.7937560290034,222.337201141619
0.100530964914873,-0.075,0.3,15.6703849896218,-131.05743013285,15.6703849896218,219.139618813339
0.100530964914873,-0.075,0.325,15.5345435062807,-130.246874649288,15.5345435062807,214.614313038333
0.100530964914873,-0.075,0.35,15.3896662789224,-129.257413331805,15.3896662789224,208.919646440643
0.100530964914873,-0.075,0.375,15.2384426770219,-128.11388948447,15.2384426770219,202.202108320212
0.100530964914873,-0.075,0.4,15.0832492660848,-126.839721125946,15.0832492660848,194.618267766596
0.100530964914873,-0.075,0.425,14.9259375491153,-125.459503713948,14.9259375491153,186.317988706036
0.100530964914873,-0.075,0.45,14.7681038604097,-123.996930137188,14.7681038604097,177.457015340863
0.100530964914873,-0.075,0.475,14.6110206046294,-122.476427128373,14.6110206046294,168.18715357206
0.100530964914873,-0.075,0.5,14.4557835816001,-120.921599942834,14.4557835816001,158.663753804085
0.100530964914873,-0.075,0.525,14.3033606245562,-119.356763873717,14.3033606245562,149.039420673206
0.100530964914873,-0.075,0.55,14.1546271428652,-117.805119625402,14.1546271428652,139.469298841082
0.100530964914873,-0.075,0.575,14.0105364654041,-116.291013577466,14.0105364654041,130.105875537631
0.100530964914873,-0.075,0.6,13.8720193619279,-114.836894379694,13.8720193619279,121.104254285564
0.100530964914873,-0.075,0.625,13.7403193972686,-113.467460876053,13.7403193972686,113.467460876053
0.100530964914873,-0.075,0.65,13.6166857082536,-112.20390070169,13.6166857082536,112.20390070169
0.100530964914873,-0.075,0.675,13.5029720855471,-111.07189519805,13.5029720855471,111.07189519805
0.100530964914873,-0.075,0.7,13.4009850535769,-110.090509557066,13.4009850535769,110.090509557066
0.100530964914873,-0.075,0.725,13.3135282950228,-109.287578597908,13.3135282950228,109.287578597908
0.100530964914873,-0.075,0.75,13.2431669673578,-108.67853987886,13.2431669673578,108.67853987886
0.100530964914873,-0.075,0.775,13.194024578569,-108.295494126128,13.194024578569,108.295494126128
0.100530964914873,-0.075,0.8,13.1695724206045,-108.147613651934,13.1695724206045,108.147613651934
0.100530964914873,-0.075,0.825,13.1756731922497,-108.274974848795,13.1756731922497,108.274974848795
0.100530964914873,-0.075,0.85,13.2167809446977,-108.675877446375,13.2167809446977,108.675877446375
0.100530964914873,-0.075,0.875,13.3009952386067,-109.404738861745,13.3009952386067,109.404738861745
0.100530964914873,-0.075,0.9,13.4337421876842,-110.441043908543,13.4337421876842,110.441043908543
0.100530964914873,-0.075,0.925,13.6259676039687,-111.864251470136,13.6259676039687,111.864251470136
0.100530964914873,-0.075,0.95,13.883961105316,-113.621771378821,13.883961105316,118.184824169058
0.100530964914873,-0.075,0.975,14.2222516738663,-115.835677229694,14.2222516738663,132.760460350018
0.100530964914873,-0.075,1,14.6478020354864,-118.400503243729,14.6478020354864,150.097222776956
0.100530964914873,-0.075,1.025,15.1795140479656,-121.508265786606,15.1795140479656,170.323317395835
0.100530964914873,-0.075,1.05,15.8246865640953,-124.970443088396,15.8246865640953,193.567690235993
0.100530964914873,-0.075,1.075,16.6069224450749,-129.085956444384,16.6069224450749,219.991853807463
0.100530964914873,-0.075,1.1,17.5334553118786,-133.566606512767,17.5334553118786,249.647267254057
0.100530964914873,-0.075,1.125,18.6379204912657,-138.886772234523,18.6379204912657,282.953369777331
0.100530964914873,-0.075,1.15,19.9245108442919,-144.341603152055,19.9245108442919,319.816191381719
0.100530964914873,-0.075,1.175,19.053078031201,-133.449149186009,19.053078031201,320.82426595761
0.100530964914873,-0.075,1.2,10.4250749137264,-69.9901845897582,10.4250749137264,405.493022153855
0.100530964914873,-0.075,1.225,1.33276132459762,-8.3018916287412,1.33276132459762,225.439103957877
0.100530964914873,-0.05,-0.25,0.0123677224399614,-0.240544041192618,0.0750473815907123,0.869989765790449
0.100530964914873,-0.05,-0.225,0.119493733208026,-1.37731219274577,1.22015657349175,180.251777812036
0.100530964914873,-0.05,-0.2,1.8511674119142,-12.8721471865841,6.52086812534101,153.474637138601
0.100530964914873,-0.05,-0.175,5.16312462298876,-31.1183291935664,7.49725081909978,135.009540178502
0.100530964914873,-0.05,-0.15,7.28617754230968,-41.2287566519113,7.76826174094238,178.195561533195
0.100530964914873,-0.05,-0.125,8.5575235176531,-47.0527753373579,8.5575235176531,148.103710133684
0.100530964914873,-0.05,-0.1,9.63229274980664,-52.2616612559687,9.63229274980664,118.073613847287
0.100530964914873,-0.05,-0.075,10.5251420549785,-57.0047164908202,10.5251420549785,88.1762996236194
0.100530964914873,-0.05,-0.05,11.2625019484741,-61.2305194930555,11.2625019484741,61.9471506545555
0.100530964914873,-0.05,-0.025,11.8612836762353,-65.0178079515903,11.8612836762353,65.0178079515903
0.100530964914873,-0.05,0,12.3400370057109,-68.3431802821903,12.3400370057109,83.5675419600625
0.100530964914873,-0.05,0.025,12.7126835698839,-71.2493720775806,12.7126835698839,103.994237239702
0.100530964914873,-0.05,0.05,12.9946920895709,-73.732275285579,12.9946920895709,121.575328944875
0.100530964914873,-0.05,0.075,13.1976589192541,-75.8244707500871,13.1976589192541,136.391153576565
0.100530964914873,-0.05,0.1,13.3342041423407,-77.5317441935273,13.3342041423407,148.639604428326
0.100530964914873,-0.05,0.125,13.4138659122769,-78.8829147756052,13.4138659122769,158.412398279018
0.100530964914873,-0.05,0.15,13.4466983111821,-79.8898393213966,13.4466983111821,165.896356531641
0.100530964914873,-0.05,0.175,13.4403762611388,-80.579253208119,13.4403762611388,171.198152320122
0.100530964914873,-0.05,0.2,13.4027064359745,-80.9671148723391,13.4027064359745,174.492811847314
0.100530964914873,-0.05,0.225,13.33967496679,-81.078719816068,13.33967496679,175.900190956506
0.100530964914873,-0.05,0.25,13.2571484992634,-80.9327416017827,13.2571484992634,175.5859186532
0.100530964914873,-0.05,0.275,13.159609055323,-80.5534834083429,13.159609055323,173.680059149185
0.100530964914873,-0.05,0.3,13.0512799800517,-79.9613694973145,13.0512799800517,170.341864880169
0.100530964914873,-0.05,0.325,12.9353424099128,-79.1801038635281,12.9353424099128,165.70885262764
0.100530964914873,-0.05,0.35,12.8146661089264,-78.2312148651714,12.8146661089264,159.936459644392
0.100530964914873,-0.05,0.375,12.6913539837333,-77.1380926477574,12.6913539837333,153.167396710003
0.100530964914873,-0.05,0.4,12.56720814006,-75.922909148391,12.56720814006,145.555037158243
0.100530964914873,-0.05,0.425,12.4434942855677,-74.608887274816,12.4434942855677,137.245475268117
0.100530964914873,-0.05,0.45,12.3212318246983,-73.2184803358487,12.3212318246983,128.391023906429
0.100530964914873,-0.05,0.475,12.2011075068928,-71.7747938939276,12.2011075068928,119.139723684627
0.100530964914873,-0.05,0.5,12.0836437278325,-70.3002614363611,12.0836437278325,109.643322352775
0.100530964914873,-0.05,0.525,11.9692221477127,-68.817902271018,11.9692221477127,100.050680571821
0.100530964914873,-0.05,0.55,11.8581540698652,-67.3498610116094,11.8581540698652,90.5132285279677
0.100530964914873,-0.05,0.575,11.7508032004611,-65.9191567924755,11.7508032004611,81.1797615213899
0.100530964914873,-0.05,0.6,11.6475527990515,-64.5473537504653,11.6475527990515,72.2016051289786
0.100530964914873,-0.05,0.625,11.5490462900512,-63.2576804097139,11.5490462900512,63.7267509338894
0.100530964914873,-0.05,0.65,11.4560137935671,-62.0707171396264,11.4560137935671,62.0707171396264
0.100530964914873,-0.05,0.675,11.3696843728087,-61.0103303539899,11.3696843728087,61.0103303539899
0.100530964914873,-0.05,0.7,11.2913950798322,-60.0954747492175,11.2913950798322,60.0954747492175
0.100530964914873,-0.05,0.725,11.2232736253571,-59.351462935814,11.2232736253571,59.351462935814
0.100530964914873,-0.05,0.75,11.167502541903,-58.7945519812171,11.167502541903,59.9114160008434
0.100530964914873,-0.05,0.775,11.1274287675785,-58.4529469250035,11.1274287675785,61.9159688117738
0.100530964914873,-0.05,0.8,11.1062936646007,-58.3383969963773,11.1062936646007,62.5620705664648
0.100530964914873,-0.05,0.825,11.1089933576676,-58.4844827700067,11.1089933576676,61.746587202903
0.100530964914873,-0.05,0.85,11.1400207802263,-58.8954165845653,11.1400207802263,59.3143563513293
0.100530964914873,-0.05,0.875,11.2061598727808,-59.6142795569905,11.2061598727808,59.6142795569905
0.100530964914873,-0.05,0.9,11.313347666102,-60.6328097800648,11.313347666102,60.6328097800648
0.100530964914873,-0.05,0.925,11.4705875807546,-62.010204670353,11.4705875807546,62.010204670353
0.100530964914873,-0.05,0.95,11.6854988872747,-63.7180548722316,11.6854988872747,66.9158718307994
0.100530964914873,-0.05,0.975,11.9695716921554,-65.8417531813554,11.9695716921554,80.9877695770214
0.100530964914873,-0.05,1,12.33247252095,-68.3218654559883,12.33247252095,97.7538364340015
0.100530964914873,-0.05,1.025,12.7882380718435,-71.2836874541269,12.7882380718435,117.345389488702
0.100530964914873,-0.05,1.05,13.349049726821,-74.6226752956148,13.349049726821,139.881476973723
0.100530964914873,-0.05,1.075,14.0309645502198,-78.5144098128767,14.0309645502198,165.532896864434
0.100530964914873,-0.05,1.1,14.8490090721618,-82.7955958238803,14.8490090721618,194.338390654051
0.100530964914873,-0.05,1.125,15.8253553875071,-87.7200214229424,15.8253553875071,226.722814937797
0.100530964914873,-0.05,1.15,16.9791799153748,-93.0015073629236,16.9791799153748,262.590942037392
0.100530964914873,-0.05,1.175,16.3050299414702,-87.8101973970729,16.3050299414702,268.925194351635
0.100530964914873,-0.05,1.2,8.9716691971938,-47.0905801109705,8.9716691971938,347.098883562848
0.100530964914873,-0.05,1.225,1.14268343070472,-6.04545749710754,1.14268343070472,194.945127848925
0.100530964914873,-0.025,-0.25,0.0125172839199204,-0.175633065122708,0.0690783811889117,1.25695282815336
0.100530964914873,-0.025,-0.225,0.122302839026378,0.864835500793577,1.10906055833744,162.24037475299
0.100530964914873,-0.025,-0.2,1.76944654088737,5.42613669452053,5.72721570050888,144.30199116978
0.100530964914873,-0.025,-0.175,4.85249874454403,5.08093922713456,6.7720858742079,163.037740410288
0.100530964914873,-0.025,-0.15,6.78092608842797,-0.283040134848318,8.19747623061402,170.107943377904
0.100530964914873,-0.025,-0.125,7.91280186987699,-5.76815759931319,8.73079012449177,140.459751771126
0.100530964914873,-0.025,-0.1,8.86144948992316,-10.690787374023,9.21983399859742,111.142277954104
0.100530964914873,-0.025,-0.075,9.64082568551366,-15.1609195561041,9.65284202032915,82.1221086833229
0.100530964914873,-0.025,-0.05,10.2763291010415,-19.142747715317,10.2763291010415,56.667141390339
0.100530964914873,-0.025,-0.025,10.7841279329281,-22.7117329995794,10.7841279329281,34.4442144460576
0.100530964914873,-0.025,0,11.1826712605007,-25.8384163708373,11.1826712605007,44.7762120469557
0.100530964914873,-0.025,0.025,11.4852270004318,-28.5730125301995,11.4852270004318,64.483020747317
0.100530964914873,-0.025,0.05,11.7072432598509,-30.9035429412588,11.7072432598509,81.4262778724975
0.100530964914873,-0.025,0.075,11.8596121056431,-32.8680197161956,11.8596121056431,95.6660189415501
0.100530964914873,-0.025,0.1,11.9548494546036,-34.4666851133992,11.9548494546036,107.410175446104
0.100530964914873,-0.025,0.125,12.0017862232721,-35.7305185172009,12.0017862232721,116.735934541659
0.100530964914873,-0.025,0.15,12.0102518806871,-36.6679073349596,12.0102518806871,123.835045820784
0.100530964914873,-0.025,0.175,11.9872426083391,-37.305706417851,11.9872426083391,128.803641057869
0.100530964914873,-0.025,0.2,11.9402320477313,-37.6576158043626,11.9402320477313,131.818501132834
0.100530964914873,-0.025,0.225,11.874562309697,-37.7481433127007,11.874562309697,132.991666786949
0.100530964914873,-0.025,0.25,11.7956849244999,-37.5943670476306,11.7956849244999,132.488533825388
0.100530964914873,-0.025,0.275,11.707466891761,-37.2195258230068,11.707466891761,130.433119838465
0.100530964914873,-0.025,0.3,11.6136589244432,-36.6428032283607,11.6342146025744,126.98315697927
0.100530964914873,-0.025,0.325,11.5168469643661,-35.8868074372114,11.5520583921773,122.271165044765
0.100530964914873,-0.025,0.35,11.4193898410659,-34.9719940439349,11.4550762165109,116.450194323183
0.100530964914873,-0.025,0.375,11.3228073078354,-33.9206860038355,11.3451538380837,109.658520284226
0.100530964914873,-0.025,0.4,11.2283670108139,-32.7540439453443,11.2283670108139,102.046547106666
0.100530964914873,-0.025,0.425,11.1367588893657,-31.4942618071738,11.1367588893657,93.7562073879022
0.100530964914873,-0.025,0.45,11.048456034802,-30.1627961053084,11.048456034802,84.9364797990948
0.100530964914873,-0.025,0.475,10.9635747610678,-28.7817727830698,10.9635747610678,75.7313663193442
0.100530964914873,-0.025,0.5,10.8820887287491,-27.372626277494,10.8820887287491,66.2890905147059
0.100530964914873,-0.025,0.525,10.8038135033738,-25.9574632829409,10.8038135033738,56.7545230540307
0.100530964914873,-0.025,0.55,10.7285172274185,-24.5574124130997,10.7285172274185,47.2755313142931
0.100530964914873,-0.025,0.575,10.6560002382671,-23.1946673300407,10.6560002382671,37.9969240126284
0.100530964914873,-0.025,0.6,10.5861159102009,-21.8897331990629,10.5861159102009,29.0665741771136
0.100530964914873,-0.025,0.625,10.5189430797865,-20.6651254964807,10.5189430797865,34.3303772019187
0.100530964914873,-0.025,0.65,10.4547042227852,-19.5402864482759,10.4547042227852,41.1814134315143
0.100530964914873,-0.025,0.675,10.3940542440333,-18.5385129227917,10.3940542440333,47.3463566416128
0.100530964914873,-0.025,0.7,10.337857098751,-17.6775020289941,10.337857098751,52.6910183974356
0.100530964914873,-0.025,0.725,10.2876413462,-16.9821538205335,10.2876413462,57.0968921227979
0.100530964914873,-0.025,0.75,10.2451695363909,-16.4673183245754,10.2451695363909,60.4252103088341
0.100530964914873,-0.025,0.775,10.2131388372852,-16.1608738411683,10.2131388372852,62.5671244488565
0.100530964914873,-0.025,0.8,10.1944523056922,-16.0730581362328,10.1944523056922,63.3755493603397
0.100530964914873,-0.025,0.825,10.1932666572369,-16.2369188761046,10.1932666572369,62.7570803837338
0.100530964914873,-0.025,0.85,10.2138599319493,-16.6553780850169,10.2138599319493,60.5507936787115
0.100530964914873,-0.025,0.875,10.2621329485306,-17.3699794835512,10.2621329485306,56.6866554349983
0.100530964914873,-0.025,0.9,10.3439851911296,-18.3724783364525,10.3439851911296,50.982677975263
0.100530964914873,-0.025,0.925,10.4673291455573,-19.7175859769526,10.4673291455573,43.4013119982321
0.100530964914873,-0.025,0.95,10.6399776101264,-21.3809647777819,10.6399776101264,33.7334487556202
0.100530964914873,-0.025,0.975,10.8720695027662,-23.4361513097838,10.8720695027662,35.2698166402336
0.100530964914873,-0.025,1,11.1737135245121,-25.8375322367134,11.1737135245121,51.4901721694044
0.100530964914873,-0.025,1.025,11.5573458694726,-28.6823117131846,11.5573458694726,70.4413858702169
0.100530964914873,-0.025,1.05,12.0357863615732,-31.8994452737756,12.0357863615732,92.2967369176631
0.100530964914873,-0.025,1.075,12.6234700093831,-35.6074930951863,12.6234700093831,117.149410625414
0.100530964914873,-0.025,1.1,13.3361850896597,-39.7072708981703,13.3361850896597,145.135941514332
0.100530964914873,-0.025,1.125,14.1942254744083,-44.349785889787,14.1942254744083,176.549282342389
0.100530964914873,-0.025,1.15,15.2178832301203,-49.4050035582176,15.2178832301203,211.47151803415
0.100530964914873,-0.025,1.175,14.6130324732837,-48.9037639162933,14.6130324732837,222.371457905377
0.100530964914873,-0.025,1.2,8.04445770867913,-27.577205517019,8.04445770867913,310.874726775631
0.100530964914873,-0.025,1.225,1.03010191098757,-3.6396802654665,1.03010191098757,174.894327577649
0.100530964914873,0,-0.25,0.00327725053713472,-0.199756716484719,0.0661091006605664,1.51071447628765
0.100530964914873,0,-0.225,0.159524677002524,2.63206688617594,1.01005190075835,145.741423587701
0.100530964914873,0,-0.2,2.10147027620158,21.217635761791,5.00592934296956,151.413422475513
0.100530964914873,0,-0.175,5.37618807930712,36.507345240309,7.10194191665692,186.567682995706
0.100530964914873,0,-0.15,7.22586783528801,35.3064347136977,8.55586017518556,167.917349143747
0.100530964914873,0,-0.125,8.22238090670085,30.0517718175488,9.07815689041197,133.278381461475
0.100530964914873,0,-0.1,9.0504452447934,25.3229145588501,9.55793507208481,104.685049682461
0.100530964914873,0,-0.075,9.71929858310868,21.0388057196086,9.98233386834744,76.5150051163006
0.100530964914873,0,-0.05,10.2570811308402,17.2225465906135,10.3658386556749,51.8448758034202
0.100530964914873,0,-0.025,10.6770768184316,13.8175905413607,10.7008419681031,30.2575672021411
0.100530964914873,0,0,10.999146040509,10.8344890332961,10.999146040509,11.1937455969505
0.100530964914873,0,0.025,11.2348418056929,8.23773745661968,11.2502426132157,30.2131691785914
0.100530964914873,0,0.05,11.4000939292328,6.02408792419661,11.4672692760305,46.5403675102055
0.100530964914873,0,0.075,11.504699949871,4.16742680137639,11.645472908704,60.2313391286037
0.100530964914873,0,0.1,11.5611756503042,2.65717782927904,11.7906747698034,71.4918862380829
0.100530964914873,0,0.125,11.5775727537234,1.47114813587282,11.9015677664765,80.3946236319434
0.100530964914873,0,0.15,11.5634694943647,0.594556975305042,11.982664132882,87.1291756884548
0.100530964914873,0,0.175,11.5252333091249,0.00665575934624091,12.0338425511581,91.7869948714089
0.100530964914873,0,0.2,11.4699521728046,-0.309915055491477,12.0587353007193,94.5425812808272
0.100530964914873,0,0.225,11.4024057579007,-0.375535818352542,12.0580485322088,95.503428456242
0.100530964914873,0,0.25,11.3275869728689,-0.209170775257272,12.0348399691795,94.832395285423
0.100530964914873,0,0.275,11.2488257586897,0.168736264809877,11.9903673748389,92.6491577692306
0.100530964914873,0,0.3,11.1693748048325,0.73823944552995,11.9273188099655,89.1086169715154
0.100530964914873,0,0.325,11.0912898320348,1.47870017924204,11.8473033825951,84.3391335271178
0.100530964914873,0,0.35,11.0164112969077,2.36960966128414,11.752773573981,78.4906395793226
0.100530964914873,0,0.375,10.9457284032299,3.39014368516557,11.645551837768,71.6973800182313
0.100530964914873,0,0.4,10.8799815238581,4.51952716754557,11.5279419464073,64.1063927975969
0.100530964914873,0,0.425,10.8193278617171,5.73681425641689,11.4018896787546,55.8556639746298
0.100530964914873,0,0.45,10.7637118052657,7.02118607116171,11.2696066048785,47.090613955957
0.100530964914873,0,0.475,10.7127145156618,8.35163735657211,11.1331071462264,37.951362344316
0.100530964914873,0,0.5,10.6657851215953,9.70748612486596,10.9945480102234,28.5824429365572
0.100530964914873,0,0.525,10.6222006710703,11.0676873978846,10.8559821116166,19.1249168967783
0.100530964914873,0,0.55,10.5812144224474,12.411868007385,10.7195356601588,12.411868007385
0.100530964914873,0,0.575,10.5420815296841,13.7188871913825,10.5872850496598,19.1522904334964
0.100530964914873,0,0.6,10.5041575270858,14.968886153451,10.5041575270858,26.985978796651
0.100530964914873,0,0.625,10.4669620949513,16.1404589410737,10.4669620949513,34.3987761445812
0.100530964914873,0,0.65,10.4302489189451,17.2145583417076,10.4302489189451,41.2625626966859
0.100530964914873,0,0.675,10.3940859936032,18.1691796591661,10.3940859936032,47.4546813012902
0.100530964914873,0,0.7,10.3589179807909,18.9865629339809,10.3589179807909,52.8453474766416
0.100530964914873,0,0.725,10.3256345744014,19.6435408199576,10.3256345744014,57.3167218029589
0.100530964914873,0,0.75,10.2956631837586,20.124421538332,10.2956631837586,60.7355169744726
0.100530964914873,0,0.775,10.2709692537608,20.4039878973063,10.2709692537608,62.9919535963219
0.100530964914873,0,0.8,10.2542620572089,20.4698538714471,10.2542620572089,63.9463186687635
0.100530964914873,0,0.825,10.2488059644761,20.2933932515558,10.2488059644761,63.501717160024
0.100530964914873,0,0.85,10.2589173810343,19.8673470160129,10.2589173810343,61.5077510286183
0.100530964914873,0,0.875,10.2893340286795,19.1576370691625,10.2893340286795,57.8869295118499
0.100530964914873,0,0.9,10.346363833381,18.1645810015787,10.346363833381,52.4726698016303
0.100530964914873,0,0.925,10.436313644497,16.8457552798829,10.436313644497,45.2141286431652
0.100530964914873,0,0.95,10.567974311823,15.2120448754595,10.567974311823,35.9242892048207
0.100530964914873,0,0.975,10.7491900343449,13.209159798748,10.7491900343449,24.5806320022257
0.100530964914873,0,1,10.9918847812624,10.8617649639992,11.0025834786304,11.1979168470469
0.100530964914873,0,1.025,11.3052118229401,8.1008913710329,11.3052118229401,29.5426236107648
0.100530964914873,0,1.05,11.7049629198552,4.9680423599005,11.7049629198552,50.7177700615847
0.100530964914873,0,1.075,12.2010972972832,1.38176106564463,12.2010972972832,74.8189616089653
0.100530964914873,0,1.1,12.8137984501521,-2.59778164730307,12.8137984501521,101.977620796079
0.100530964914873,0,1.125,13.5572576350116,-7.07501701590079,13.5572576350116,132.479458921576
0.100530964914873,0,1.15,14.4580982386735,-11.9574350741461,14.4580982386735,166.416753533787
0.100530964914873,0,1.175,13.8153971382121,-15.3572311021989,13.8153971382121,181.282913396928
0.100530964914873,0,1.2,7.57238589611804,-10.426140772638,7.57238589611804,294.050895541901
0.100530964914873,0,1.225,0.957515580045304,-1.7139533501984,0.957515580045304,164.348694584605
0.100530964914873,0.025,-0.25,0.00326049878484314,-0.0894870131993784,0.062066332435243,1.71445045963842
0.100530964914873,0.025,-0.225,0.252805357674691,4.34922593880326,0.917194049640633,130.817967523202
0.100530964914873,0.025,-0.2,2.8116834168724,34.8400986734877,4.35671380100532,157.277487159996
0.100530964914873,0.025,-0.175,6.64000657041821,63.4543553980776,7.37458751566465,205.96334148303
0.100530964914873,0.025,-0.15,8.50321985733774,65.778442931495,8.8498670623569,190.981166255242
0.100530964914873,0.025,-0.125,9.37263967721261,60.8129423708802,9.37263967721261,153.947486515728
0.100530964914873,0.025,-0.1,10.0849797690275,56.3113452800888,10.0849797690275,120.259768058533
0.100530964914873,0.025,-0.075,10.6503618965388,52.2595589993535,10.6503618965388,89.9763377098367
0.100530964914873,0.025,-0.05,11.0951513697833,48.6357780293808,11.0951513697833,62.8268830545856
0.100530964914873,0.025,-0.025,11.4327731135015,45.4143815161762,11.4327731135015,45.4143815161762
0.100530964914873,0.025,0,11.6821864494226,42.5868084143495,11.6821864494226,42.5868084143495
0.100530964914873,0.025,0.025,11.8549002998226,40.1322139566871,11.8549002998226,40.1322139566871
0.100530964914873,0.025,0.05,11.9662246914768,38.0390638507548,11.9662246914768,38.0390638507548
0.100530964914873,0.025,0.075,12.025730922544,36.2884197345936,12.025730922544,36.2884197345936
0.100530964914873,0.025,0.1,12.0454337056156,34.8660930646625,12.0454337056156,43.5886367474847
0.100530964914873,0.025,0.125,12.0330338363595,33.7538044652141,12.1272882364897,51.1976556899392
0.100530964914873,0.025,0.15,11.9976429775368,32.9352857150266,12.2068724002564,56.9606591678847
0.100530964914873,0.025,0.175,11.9452032701508,32.392248602631,12.2571616792741,60.9390216882979
0.100530964914873,0.025,0.2,11.8823347568456,32.1069077719221,12.2818231534667,63.2852097407249
0.100530964914873,0.025,0.225,11.8133493514269,32.0606425169717,12.2814586429908,64.0828941867736
0.100530964914873,0.025,0.25,11.7427596457328,32.2346434160163,12.2591236091571,63.4709637470836
0.100530964914873,0.025,0.275,11.6734037547176,32.6098600765413,12.2159878282354,61.5490809808194
0.100530964914873,0.025,0.3,11.6080409263133,33.1668386960901,12.1547139354603,58.4479221494357
0.100530964914873,0.025,0.325,11.5482215002813,33.8861370713535,12.076834262104,54.2778303694063
0.100530964914873,0.025,0.35,11.4952823960108,34.7479382376536,11.9847621252933,49.1652456614654
0.100530964914873,0.025,0.375,11.449700246218,35.7325081851342,11.880251137894,43.2272768058302
0.100530964914873,0.025,0.4,11.4117059421361,36.8198762757562,11.7655588601412,36.8198762757562
0.100530964914873,0.025,0.425,11.3809411305389,37.9901268494321,11.6425685544534,37.9901268494321
0.100530964914873,0.025,0.45,11.3568389724313,39.2232967127277,11.5134436598008,39.2232967127277
0.100530964914873,0.025,0.475,11.3384649493808,40.4993736757698,11.3801418827966,40.4993736757698
0.100530964914873,0.025,0.5,11.3247590561176,41.7985354769023,11.3247590561176,41.7985354769023
0.100530964914873,0.025,0.525,11.3144842368732,43.1007089300276,11.3144842368732,43.1007089300276
0.100530964914873,0.025,0.55,11.3063901251634,44.3863403200684,11.3063901251634,44.3863403200684
0.100530964914873,0.025,0.575,11.2992197307318,45.6352597944435,11.2992197307318,45.6352597944435
0.100530964914873,0.025,0.6,11.2918335710312,46.8283303239579,11.2918335710312,46.8283303239579
0.100530964914873,0.025,0.625,11.2832399007335,47.9451557951128,11.2832399007335,48.7386696987179
0.100530964914873,0.025,0.65,11.2727090489581,48.9672242578454,11.2727090489581,56.4378921220432
0.100530964914873,0.025,0.675,11.2597953174166,49.8736710503241,11.2597953174166,63.3913909244902
0.100530964914873,0.025,0.7,11.2444752416941,50.6469414177394,11.2444752416941,69.456511115617
0.100530964914873,0.025,0.725,11.2271183858611,51.2653380729246,11.2271183858611,74.5009725345375
0.100530964914873,0.025,0.75,11.2087039299539,51.7127981637395,11.2087039299539,78.3795993589469
0.100530964914873,0.025,0.775,11.1906669264062,51.9662990867429,11.1906669264062,80.9647365526213
0.100530964914873,0.025,0.8,11.1752932813849,52.0120561533074,11.1752932813849,82.1072415097809
0.100530964914873,0.025,0.825,11.1653059588956,51.8250853584989,11.1653059588956,81.6868107433903
0.100530964914873,0.025,0.85,11.1646233940533,51.3948596542796,11.1646233940533,79.5483487592708
0.100530964914873,0.025,0.875,11.1774385133899,50.6936637245616,11.1774385133899,75.5824994270873
0.100530964914873,0.025,0.9,11.2096711719825,49.7151483951116,11.2096711719825,69.6256160847111
0.100530964914873,0.025,0.925,11.2671080119179,48.4281326496313,11.2671080119179,61.5834185988986
0.100530964914873,0.025,0.95,11.3581099970913,46.8307999816216,11.3581099970913,51.2808622412344
0.100530964914873,0.025,0.975,11.4900998207838,44.8884107278356,11.4900998207838,44.8884107278356
0.100530964914873,0.025,1,11.674415757052,42.6027551525759,11.674415757052,42.6027551525759
0.100530964914873,0.025,1.025,11.9200534874672,39.9374160754022,11.9200534874672,39.9374160754022
0.100530964914873,0.025,1.05,12.2418815532011,36.8953536555648,12.2418815532011,36.8953536555648
0.100530964914873,0.025,1.075,12.6502881560425,33.4445543402338,12.6502881560425,39.4614831036356
0.100530964914873,0.025,1.1,13.1640073514862,29.5859845138849,13.1640073514862,64.4891057892618
0.100530964914873,0.025,1.125,13.798129921807,25.2806108653524,13.798129921807,94.0618473250136
0.100530964914873,0.025,1.15,14.577414116401,20.529495987662,14.577414116401,127.04532866592
0.100530964914873,0.025,1.175,13.8071942690921,13.7490057990718,13.8071942690921,168.146452402506
0.100530964914873,0.025,1.2,7.50399525941485,4.44579739934901,7.50399525941485,293.810390906665
0.100530964914873,0.025,1.225,0.943325522886649,0.161543783670695,0.943325522886649,161.869659955292
0.100530964914873,0.05,-0.25,-0.00175954369524097,-0.0911376178406566,0.0596871442285517,1.83617332166999
0.100530964914873,0.05,-0.225,0.373896625372803,5.62500802152175,0.833923521464244,117.318067911635
0.100530964914873,0.05,-0.2,3.82379579129898,46.0373301679621,3.82379579129898,182.478902276708
0.100530964914873,0.05,-0.175,8.51103115665616,85.7995490888204,8.51103115665616,221.305296982684
0.100530964914873,0.05,-0.15,10.4726506389758,91.161075223677,10.4726506389758,209.496308152151
0.100530964914873,0.05,-0.125,11.2207478338953,86.4561771744345,11.2207478338953,173.626768190353
0.100530964914873,0.05,-0.1,11.8237140596799,82.1765441628,11.8237140596799,140.992081588402
0.100530964914873,0.05,-0.075,12.2898435126229,78.3300466845402,12.2898435126229,111.67535042632
0.100530964914873,0.05,-0.05,12.6463696458502,74.8857264601595,12.6463696458502,85.4048082441593
0.100530964914873,0.05,-0.025,12.9052215209843,71.8342372453616,12.9052215209843,71.8342372453616
0.100530964914873,0.05,0,13.0858654062314,69.1544731235941,13.0858654062314,69.1544731235941
0.100530964914873,0.05,0.025,13.1988023621675,66.8379436802892,13.1988023621675,66.8379436802892
0.100530964914873,0.05,0.05,13.2593708331653,64.8619487272094,13.2593708331653,64.8619487272094
0.100530964914873,0.05,0.075,13.2764351139556,63.2172380390663,13.2764351139556,63.2172380390663
0.100530964914873,0.05,0.1,13.261778532212,61.8814978001512,13.261778532212,61.8814978001512
0.100530964914873,0.05,0.125,13.2225561357137,60.8437291508202,13.2225561357137,60.8437291508202
0.100530964914873,0.05,0.15,13.1675137802634,60.0824420672825,13.1675137802634,60.0824420672825
0.100530964914873,0.05,0.175,13.1021186404241,59.5846093003371,13.1021186404241,61.2419579043506
0.100530964914873,0.05,0.2,13.0325564622261,59.3294481702406,13.0325564622261,63.3994680050271
0.100530964914873,0.05,0.225,12.962685905199,59.3020890918079,12.962685905199,64.0465733607775
0.100530964914873,0.05,0.25,12.8965513815502,59.4822655038665,12.8965513815502,63.3145567483724
0.100530964914873,0.05,0.275,12.8365369781647,59.8536369673893,12.8365369781647,61.3045248455956
0.100530964914873,0.05,0.3,12.7849180770522,60.3962977623563,12.7849180770522,60.3962977623563
0.100530964914873,0.05,0.325,12.7427825743549,61.0928381422108,12.7427825743549,61.0928381422108
0.100530964914873,0.05,0.35,12.7109775943961,61.9236144589276,12.7109775943961,61.9236144589276
0.100530964914873,0.05,0.375,12.6895083409892,62.8705027866392,12.6895083409892,62.8705027866392
0.100530964914873,0.05,0.4,12.6781154056232,63.9140715605721,12.6781154056232,63.9140715605721
0.100530964914873,0.05,0.425,12.6759619108522,65.0357598484538,12.6759619108522,65.0357598484538
0.100530964914873,0.05,0.45,12.6819934826849,66.2163329696531,12.6819934826849,66.2163329696531
0.100530964914873,0.05,0.475,12.6947917882373,67.4369830469253,12.6947917882373,67.4369830469253
0.100530964914873,0.05,0.5,12.7128144925942,68.6786800675851,12.7128144925942,68.6786800675851
0.100530964914873,0.05,0.525,12.7343357789218,69.9224718695119,12.7343357789218,69.9224718695119
0.100530964914873,0.05,0.55,12.757630829323,71.1495581645727,12.757630829323,71.1495581645727
0.100530964914873,0.05,0.575,12.7809469575529,72.3408600779831,12.7809469575529,72.3408600779831
0.100530964914873,0.05,0.6,12.8026822072904,73.4778551324441,12.8026822072904,73.4778551324441
0.100530964914873,0.05,0.625,12.8213371335089,74.5412775052724,12.8213371335089,75.565515744732
0.100530964914873,0.05,0.65,12.8357388469934,75.5129793491309,12.8357388469934,83.1878783007939
0.100530964914873,0.05,0.675,12.8449129946318,76.3733883915114,12.8449129946318,90.0832441074272
0.100530964914873,0.05,0.7,12.8484252594679,77.1049241172703,12.8484252594679,96.1129983506699
0.100530964914873,0.05,0.725,12.846081594382,77.6875561537784,12.846081594382,101.147820694678
0.100530964914873,0.05,0.75,12.8385051055422,78.1046091905478,12.8385051055422,105.046891129342
0.100530964914873,0.05,0.775,12.8265109646005,78.3354297783861,12.8265109646005,107.685077155454
0.100530964914873,0.05,0.8,12.8121191361248,78.3647428913523,12.8121191361248,108.91810829618
0.100530964914873,0.05,0.825,12.7973435944922,78.1710892867497,12.7973435944922,108.627552625858
0.100530964914873,0.05,0.85,12.7859781405602,77.741179056061,12.7859781405602,106.663948400211
0.100530964914873,0.05,0.875,12.7813670058118,77.0525321935215,12.7813670058118,102.918899889381
0.100530964914873,0.05,0.9,12.7895149114363,76.0943424710287,12.7895149114363,97.2354317431094
0.100530964914873,0.05,0.925,12.8151455882577,74.8428971560301,12.8151455882577,89.5191202778899
0.100530964914873,0.05,0.95,12.8669981398941,73.290005654797,12.8669981398941,79.6027969342774
0.100530964914873,0.05,0.975,12.9511198724932,71.4107321841564,12.9511198724932,71.4107321841564
0.100530964914873,0.05,1,13.0796144215855,69.1989662415084,13.0796144215855,69.1989662415084
0.100530964914873,0.05,1.025,13.2596850847503,66.6293779702552,13.2596850847503,66.6293779702552
0.100530964914873,0.05,1.05,13.5074519805288,63.6968951286248,13.5074519805288,63.6968951286248
0.100530964914873,0.05,1.075,13.8310347780316,60.3786311845891,13.8310347780316,60.3786311845891
0.100530964914873,0.05,1.1,14.2509749778415,56.6692295988673,14.2509749778415,57.7511669053659
0.100530964914873,0.05,1.125,14.7791493287695,52.5335586446217,14.7791493287695,82.9576148171377
0.100530964914873,0.05,1.15,15.4427107219154,47.9635069497595,15.4427107219154,109.429190847633
0.100530964914873,0.05,1.175,14.4655409709946,38.34952387006,14.4655409709946,182.566032841955
0.100530964914873,0.05,1.2,7.77583584022515,17.0429691800309,7.77583584022515,307.937530360625
0.100530964914873,0.05,1.225,0.962661127435552,1.62179985680074,0.962661127435552,166.467780617158
0.100530964914873,0.075,-0.25,-0.000930965979271631,-0.0144705654453724,0.0564246746716525,1.9176476552231
0.100530964914873,0.075,-0.225,0.532513323345399,6.76849656477824,0.757303039718993,105.245717583453
0.100530964914873,0.075,-0.2,5.09604404563126,55.1797919044732,5.09604404563126,233.296202590255
0.100530964914873,0.075,-0.175,10.8949820466351,103.986647451054,10.8949820466351,232.890643867673
0.100530964914873,0.075,-0.15,13.0217065311792,111.820076545286,13.0217065311792,223.747216121887
0.100530964914873,0.075,-0.125,13.6559055098858,107.384411778929,13.6559055098858,189.02891907901
0.100530964914873,0.075,-0.1,14.1542473986949,103.323766128204,14.1542473986949,157.422504162563
0.100530964914873,0.075,-0.075,14.5273684338806,99.6973514552516,14.5273684338806,129.060018570593
0.100530964914873,0.075,-0.05,14.7999548618833,96.4361910446162,14.7999548618833,103.645928977248
0.100530964914873,0.075,-0.025,14.9850221840485,93.5607048350468,14.9850221840485,93.5607048350468
0.100530964914873,0.075,0,15.1004347822212,91.0280787796088,15.1004347822212,91.0280787796088
0.100530964914873,0.075,0.025,15.1572984187051,88.8472322389176,15.1572984187051,88.8472322389176
0.100530964914873,0.075,0.05,15.1697905215521,86.984038739595,15.1697905215521,86.984038739595
0.100530964914873,0.075,0.075,15.1470187140043,85.4391409540136,15.1470187140043,85.4391409540136
0.100530964914873,0.075,0.1,15.0998958354212,84.1844086623035,15.0998958354212,84.1844086623035
0.100530964914873,0.075,0.125,15.0355632123112,83.2145110019867,15.0355632123112,83.2145110019867
0.100530964914873,0.075,0.15,14.9620717521245,82.5052009879639,14.9620717521245,82.5052009879639
0.100530964914873,0.075,0.175,14.8847020010459,82.0468659133541,14.8847020010459,82.0468659133541
0.100530964914873,0.075,0.2,14.8090453775766,81.8176484697204,14.8090453775766,81.8176484697204
0.100530964914873,0.075,0.225,14.7386621002629,81.8049175979755,14.7386621002629,81.8049175979755
0.100530964914873,0.075,0.25,14.6770585560396,81.9882619765811,14.6770585560396,81.9882619765811
0.100530964914873,0.075,0.275,14.6262500295057,82.3529695129932,14.6262500295057,82.3529695129932
0.100530964914873,0.075,0.3,14.5880049144124,82.8795007955998,14.5880049144124,82.8795007955998
0.100530964914873,0.075,0.325,14.5629992169527,83.5517564611939,14.5629992169527,83.5517564611939
0.100530964914873,0.075,0.35,14.5515901976986,84.3507325494096,14.5515901976986,84.3507325494096
0.100530964914873,0.075,0.375,14.5533458132722,85.259447476376,14.5533458132722,85.259447476376
0.100530964914873,0.075,0.4,14.5675266501195,86.2592450060629,14.5675266501195,86.2592450060629
0.100530964914873,0.075,0.425,14.5928447026455,87.3326160491573,14.5928447026455,87.3326160491573
0.100530964914873,0.075,0.45,14.6277719204779,88.4611531340851,14.6277719204779,88.4611531340851
0.100530964914873,0.075,0.475,14.6704323224129,89.6270522967473,14.6704323224129,89.6270522967473
0.100530964914873,0.075,0.5,14.7188145384114,90.8121041480949,14.7188145384114,90.8121041480949
0.100530964914873,0.075,0.525,14.7707331712223,91.9983420020301,14.7707331712223,91.9983420020301
0.100530964914873,0.075,0.55,14.8239978676647,93.1677272806227,14.8239978676647,93.1677272806227
0.100530964914873,0.075,0.575,14.8763971993014,94.30218285545,14.8763971993014,94.30218285545
0.100530964914873,0.075,0.6,14.9258657241721,95.383829635671,14.9258657241721,95.383829635671
0.100530964914873,0.075,0.625,14.9704481102772,96.3944815608593,14.9704481102772,97.5247059666755
0.100530964914873,0.075,0.65,15.0085078190666,97.3164354695096,15.0085078190666,105.052163819082
0.100530964914873,0.075,0.675,15.0386203730363,98.1313914975394,15.0386203730363,111.871757654991
0.100530964914873,0.075,0.7,15.0598843231985,98.8218874209066,15.0598843231985,117.848375566028
0.100530964914873,0.075,0.725,15.0716674866376,99.3695539783274,15.0716674866376,122.856509360854
0.100530964914873,0.075,0.75,15.0741168439278,99.7572837896921,15.0741168439278,126.758716519093
0.100530964914873,0.075,0.775,15.0676341579164,99.9667897135356,15.0676341579164,129.433842532399
0.100530964914873,0.075,0.8,15.0537434262194,99.9814227275181,15.0537434262194,130.740728263197
0.100530964914873,0.075,0.825,15.0340933980803,99.7833030603298,15.0340933980803,130.565240223481
0.100530964914873,0.075,0.85,15.011939390596,99.3561815669663,15.011939390596,128.760472142353
0.100530964914873,0.075,0.875,14.990348895113,98.6831934425059,14.990348895113,125.22298454339
0.100530964914873,0.075,0.9,14.9747005096191,97.7480012133445,14.9747005096191,119.797265826526
0.100530964914873,0.075,0.925,14.9695960765332,96.5358361869864,14.9695960765332,112.395271241261
0.100530964914873,0.075,0.95,14.9829793767846,95.0289677677907,14.9829793767846,102.849186968361
0.100530964914873,0.075,0.975,15.021036084332,93.2165803199846,15.021036084332,93.2165803199846
0.100530964914873,0.075,1,15.0947751519,91.0770200711643,15.0947751519,91.0770200711643
0.100530964914873,0.075,1.025,15.2119581450444,88.6064645865185,15.2119581450444,88.6064645865185
0.100530964914873,0.075,1.05,15.3871437048564,85.775822693042,15.3871437048564,85.775822693042
0.100530964914873,0.075,1.075,15.6296544555625,82.5929503742809,15.6296544555625,82.5929503742809
0.100530964914873,0.075,1.1,15.9578528047274,79.0182282843646,15.9578528047274,79.0182282843646
0.100530964914873,0.075,1.125,16.3852265553825,75.0585055164429,16.3852265553825,78.0186123603914
0.100530964914873,0.075,1.15,16.9359850300484,70.6567528476789,16.9359850300484,104.095175091761
0.100530964914873,0.075,1.175,15.6895265361668,58.7502629378127,15.6895265361668,205.088525505437
0.100530964914873,0.075,1.2,8.3383409352061,27.5128109478326,8.3383409352061,333.978242548632
0.100530964914873,0.075,1.225,1.02280582195951,2.93323110433393,1.02280582195951,176.908019426227
0.100530964914873,0.1,-0.25,-0.00291318222358651,-0.0176351742329717,0.0538621435106745,1.94525434681584
0.100530964914873,0.1,-0.225,0.70968854305135,7.55414349060168,0.70968854305135,126.620171944244
0.100530964914873,0.1,-0.2,6.56517811054049,62.1730980465038,6.56517811054049,292.680420664817
0.100530964914873,0.1,-0.175,13.6761702350822,118.033809572653,13.6761702350822,240.858891459285
0.100530964914873,0.1,-0.15,16.0254870464074,127.874602153983,16.0254870464074,233.930819301794
0.100530964914873,0.1,-0.125,16.5517028420807,123.692460186977,16.5517028420807,200.33719770377
0.100530964914873,0.1,-0.1,16.9516714973956,119.857247931922,16.9516714973956,169.75195702109
0.100530964914873,0.1,-0.075,17.2363853772287,116.43422584049,17.2363853772287,142.320988160802
0.100530964914873,0.1,-0.05,17.4298396656695,113.353838260174,17.4298396656695,117.751355327997
0.100530964914873,0.1,-0.025,17.5448467793051,110.642633738841,17.5448467793051,110.642633738841
0.100530964914873,0.1,0,17.598839368789,108.254462710016,17.598839368789,108.254462710016
0.100530964914873,0.1,0.025,17.6026922870721,106.203478823735,17.6026922870721,106.203478823735
0.100530964914873,0.1,0.05,17.5700846163146,104.451602258879,17.5700846163146,104.451602258879
0.100530964914873,0.1,0.075,17.5098795635388,103.004079566175,17.5098795635388,103.004079566175
0.100530964914873,0.1,0.1,17.4324720699138,101.829432362357,17.4324720699138,101.829432362357
0.100530964914873,0.1,0.125,17.3447377632469,100.926233668511,17.3447377632469,100.926233668511
0.100530964914873,0.1,0.15,17.2542158427007,100.267939781546,17.2542158427007,100.267939781546
0.100530964914873,0.1,0.175,17.1658891613394,99.8480962673986,17.1658891613394,99.8480962673986
0.100530964914873,0.1,0.2,17.0848515043338,99.6435619698417,17.0848515043338,99.6435619698417
0.100530964914873,0.1,0.225,17.0143298578815,99.6442024430187,17.0143298578815,99.6442024430187
0.100530964914873,0.1,0.25,16.9573474594794,99.8291200393095,16.9573474594794,99.8291200393095
0.100530964914873,0.1,0.275,16.9155537390681,100.185584551154,16.9155537390681,100.185584551154
0.100530964914873,0.1,0.3,16.8902462684791,100.694134793117,16.8902462684791,100.694134793117
0.100530964914873,0.1,0.325,16.8817090240036,101.340286662445,16.8817090240036,101.340286662445
0.100530964914873,0.1,0.35,16.8898382859172,102.105484253832,16.8898382859172,102.105484253832
0.100530964914873,0.1,0.375,16.9137910271028,102.97411435089,16.9137910271028,102.97411435089
0.100530964914873,0.1,0.4,16.9523746514121,103.928191113104,16.9523746514121,103.928191113104
0.100530964914873,0.1,0.425,17.0038774225531,104.951411774227,17.0038774225531,104.951411774227
0.100530964914873,0.1,0.45,17.0663244421489,106.026153329035,17.0663244421489,106.026153329035
0.100530964914873,0.1,0.475,17.137407532254,107.135711100129,17.137407532254,107.135711100129
0.100530964914873,0.1,0.5,17.2146739071377,108.262693782451,17.2146739071377,108.262693782451
0.100530964914873,0.1,0.525,17.295499531762,109.390163267759,17.295499531762,109.390163267759
0.100530964914873,0.1,0.55,17.377257857154,110.500871734176,17.377257857154,110.500871734176
0.100530964914873,0.1,0.575,17.4572921941712,111.577732827292,17.4572921941712,111.577732827292
0.100530964914873,0.1,0.6,17.5331071451715,112.603585270897,17.5331071451715,112.603585270897
0.100530964914873,0.1,0.625,17.6022934437461,113.561240817002,17.6022934437461,114.836234777628
0.100530964914873,0.1,0.65,17.6627941884181,114.433606435341,17.6627941884181,122.250932137036
0.100530964914873,0.1,0.675,17.7127188217406,115.203451819183,17.7127188217406,128.976941328189
0.100530964914873,0.1,0.7,17.7507622832984,115.85378362285,17.7507622832984,134.883353030318
0.100530964914873,0.1,0.725,17.775809403035,116.367452554555,17.775809403035,139.8477087577
0.100530964914873,0.1,0.75,17.7876325877979,116.727635389931,17.7876325877979,143.737145835873
0.100530964914873,0.1,0.775,17.7861270004669,116.917487778469,17.7861270004669,146.43309682929
0.100530964914873,0.1,0.8,17.7724891530366,116.920413195326,17.7724891530366,147.799540493314
0.100530964914873,0.1,0.825,17.7478274707263,116.720230379226,17.7478274707263,147.724188148352
0.100530964914873,0.1,0.85,17.7151403872622,116.300514200063,17.7151403872622,146.066050086219
0.100530964914873,0.1,0.875,17.676906144736,115.64628983593,17.676906144736,142.722451486804
0.100530964914873,0.1,0.9,17.6383444807943,114.74099672571,17.6383444807943,137.544822673712
0.100530964914873,0.1,0.925,17.6033976671869,113.571668055766,17.6033976671869,130.444524033086
0.100530964914873,0.1,0.95,17.5799762682222,112.120868237645,17.5799762682222,121.261873870582
0.100530964914873,0.1,0.975,17.5735090630674,110.378763987482,17.5735090630674,110.378763987482
0.100530964914873,0.1,1,17.5951186007819,108.325685288258,17.5951186007819,108.325685288258
0.100530964914873,0.1,1.025,17.6516841814215,105.956408993953,17.6516841814215,105.956408993953
0.100530964914873,0.1,1.05,17.7580400361797,103.247368221004,17.7580400361797,103.247368221004
0.100530964914873,0.1,1.075,17.9224867302534,100.199821718438,17.9224867302534,100.199821718438
0.100530964914873,0.1,1.1,18.1638415366426,96.7853595322535,18.1638415366426,96.7853595322535
0.100530964914873,0.1,1.125,18.4940113957585,92.9966685839459,18.4940113957585,92.9966685839459
0.100530964914873,0.1,1.15,18.9376616918158,88.7920016665583,18.9376616918158,99.1482886972543
0.100530964914873,0.1,1.175,17.3692410278153,75.0749495849728,17.3692410278153,234.204089560825
0.100530964914873,0.1,1.2,9.1342823127382,35.9069923274934,9.1342823127382,369.824533977417
0.100530964914873,0.1,1.225,1.10682055100995,3.90902870154448,1.10682055100995,192.205360500622
0.100530964914873,0.125,-0.25,-0.00162743980830944,0.0233914413394942,0.0505260355523637,1.94769424254065
0.100530964914873,0.125,-0.225,0.908594143034907,8.1763378632463,0.908594143034907,160.602369332051
0.100530964914873,0.125,-0.2,8.18882510619863,67.2893364113406,8.18882510619863,358.530732969464
0.100530964914873,0.125,-0.175,16.7651657732215,128.329866970333,16.7651657732215,270.251568732431
0.100530964914873,0.125,-0.15,19.3799339989065,139.689845157243,19.3799339989065,240.314924209561
0.100530964914873,0.125,-0.125,19.8050020914254,135.761005137336,19.8050020914254,207.829771248614
0.100530964914873,0.125,-0.1,20.111555350113,132.145339240803,20.111555350113,178.246055832866
0.100530964914873,0.125,-0.075,20.3135373293316,128.930879406892,20.3135373293316,151.731952498379
0.100530964914873,0.125,-0.05,20.4321002006575,126.030763841971,20.4321002006575,127.987632273083
0.100530964914873,0.125,-0.025,20.4816097476105,123.486727737461,20.4816097476105,123.486727737461
0.100530964914873,0.125,0,20.4776005650588,121.241409848323,20.4776005650588,121.241409848323
0.100530964914873,0.125,0.025,20.4318961063369,119.318855930162,20.4318961063369,119.318855930162
0.100530964914873,0.125,0.05,20.3567694422648,117.674814161476,20.3567694422648,117.674814161476
0.100530964914873,0.125,0.075,20.2615903676716,116.320698214813,20.2615903676716,116.320698214813
0.100530964914873,0.125,0.1,20.1557055692287,115.221907753929,20.1557055692287,115.221907753929
0.100530964914873,0.125,0.125,20.0461797414013,114.380826936371,20.0461797414013,114.380826936371
0.100530964914873,0.125,0.15,19.9397453890421,113.769568937568,19.9397453890421,113.769568937568
0.100530964914873,0.125,0.175,19.8413538936779,113.384130805351,19.8413538936779,113.384130805351
0.100530964914873,0.125,0.2,19.7554468034355,113.201050405314,19.7554468034355,113.201050405314
0.100530964914873,0.125,0.225,19.6850719631136,113.211908208023,19.6850719631136,113.211908208023
0.100530964914873,0.125,0.25,19.6326959632727,113.396064220615,19.6326959632727,113.396064220615
0.100530964914873,0.125,0.275,19.5996932910448,113.74211982725,19.5996932910448,113.74211982725
0.100530964914873,0.125,0.3,19.5868625364686,114.2311911504,19.5868625364686,114.2311911504
0.100530964914873,0.125,0.325,19.5941524893546,114.849929788719,19.5941524893546,114.849929788719
0.100530964914873,0.125,0.35,19.6209945047993,115.580525092282,19.6209945047993,115.580525092282
0.100530964914873,0.125,0.375,19.6661738431737,116.408398576826,19.6661738431737,116.408398576826
0.100530964914873,0.125,0.4,19.7280527655463,117.316387762802,19.7280527655463,117.316387762802
0.100530964914873,0.125,0.425,19.8045267746068,118.289171006065,19.8045267746068,118.289171006065
0.100530964914873,0.125,0.45,19.8931870776687,119.309971715313,19.8931870776687,119.309971715313
0.100530964914873,0.125,0.475,19.9913215849632,120.363039304459,19.9913215849632,120.363039304459
0.100530964914873,0.125,0.5,20.096049501565,121.431815525185,20.096049501565,121.431815525185
0.100530964914873,0.125,0.525,20.2043380316411,122.5003127412,20.2043380316411,122.5003127412
0.100530964914873,0.125,0.55,20.3131345336633,123.552075157009,20.3131345336633,123.552075157009
0.100530964914873,0.125,0.575,20.4193731326603,124.570996958646,20.4193731326603,124.570996958646
0.100530964914873,0.125,0.6,20.5201305425589,125.540639914259,20.5201305425589,125.540639914259
0.100530964914873,0.125,0.625,20.6125922652821,126.444880309035,20.6125922652821,127.794331135795
0.100530964914873,0.125,0.65,20.6942674801959,127.267236535811,20.6942674801959,135.079609573151
0.100530964914873,0.125,0.675,20.7628708135464,127.991707106994,20.7628708135464,141.695758784109
0.100530964914873,0.125,0.7,20.816651520386,128.601717666496,20.816651520386,147.515699882933
0.100530964914873,0.125,0.725,20.8541209596998,129.081624774419,20.8541209596998,152.420643395799
0.100530964914873,0.125,0.75,20.8745849309258,129.41468263504,20.8745849309258,156.281610962597
0.100530964914873,0.125,0.775,20.8776045587991,129.585990574697,20.8776045587991,158.983649761712
0.100530964914873,0.125,0.8,20.8638728355421,129.578440501877,20.8638728355421,160.394642355599
0.100530964914873,0.125,0.825,20.8342322632417,129.378476258693,20.8342322632417,160.405824654229
0.100530964914873,0.125,0.85,20.791113083574,128.968201815397,20.791113083574,158.880040334492
0.100530964914873,0.125,0.875,20.7368397491782,128.336330261794,20.7368397491782,155.718071618752
0.100530964914873,0.125,0.9,20.6759534888927,127.46336128536,20.6759534888927,150.774920923483
0.100530964914873,0.125,0.925,20.6124198801371,126.341659368294,20.6124198801371,143.96555494754
0.100530964914873,0.125,0.95,20.5532907507112,124.948729848538,20.5532907507112,135.133188894465
0.100530964914873,0.125,0.975,20.504285269041,123.282521503307,20.504285269041,124.212902910784
0.100530964914873,0.125,1,20.4753891489619,121.31541834102,20.4753891489619,121.31541834102
0.100530964914873,0.125,1.025,20.4741528221914,119.053389158426,20.4741528221914,119.053389158426
0.100530964914873,0.125,1.05,20.5138850830473,116.461234879626,20.5138850830473,116.461234879626
0.100530964914873,0.125,1.075,20.6040645072273,113.555634981691,20.6040645072273,113.555634981691
0.100530964914873,0.125,1.1,20.761517132879,110.292369601295,20.761517132879,110.292369601295
0.100530964914873,0.125,1.125,20.9995205472984,106.685162769787,20.9995205472984,106.685162769787
0.100530964914873,0.125,1.15,21.3400417117445,102.670906343379,21.3400417117445,102.670906343379
0.100530964914873,0.125,1.175,19.4117564975036,87.6331946039754,19.4117564975036,268.436831917198
0.100530964914873,0.125,1.2,10.1177443740337,42.3991814203028,10.1177443740337,413.327583822666
0.100530964914873,0.125,1.225,1.21663398214387,4.7170507778279,1.21663398214387,211.300257882019
0.100530964914873,0.15,-0.25,-0.00204078205765193,0.011157028478318,0.0474142084941833,1.92044535859067
0.100530964914873,0.15,-0.225,1.1163024134936,8.50878931817922,1.1163024134936,196.633716724074
0.100530964914873,0.15,-0.2,9.91413440529141,70.5227357819513,9.91413440529141,428.884467711159
0.100530964914873,0.15,-0.175,20.0623966150161,134.970023035712,20.0623966150161,315.050149156135
0.100530964914873,0.15,-0.15,22.976133004081,147.426370076422,22.976133004081,243.118244946783
0.100530964914873,0.15,-0.125,23.3058257339476,143.738813603441,23.3058257339476,211.719008623662
0.100530964914873,0.15,-0.1,23.5250466288023,140.349560439877,23.5250466288023,183.127773606184
0.100530964914873,0.15,-0.075,23.6489702938727,137.332750123635,23.6489702938727,157.511594449914
0.100530964914873,0.15,-0.05,23.6974242792441,134.614157769979,23.6974242792441,134.614157769979
0.100530964914873,0.15,-0.025,23.6851753393194,132.228659815342,23.6851753393194,132.228659815342
0.100530964914873,0.15,0,23.6268963164908,130.125853899826,23.6268963164908,130.125853899826
0.100530964914873,0.15,0.025,23.5345837046832,128.326343794177,23.5345837046832,128.326343794177
0.100530964914873,0.15,0.05,23.4197650366703,126.789617465822,23.4197650366703,126.789617465822
0.100530964914873,0.15,0.075,23.2918280143806,125.525776495575,23.2918280143806,125.525776495575
0.100530964914873,0.15,0.1,23.1594702591799,124.502171502931,23.1594702591799,124.502171502931
0.100530964914873,0.15,0.125,23.02966185628,123.721140605881,23.02966185628,123.721140605881
0.100530964914873,0.15,0.15,22.9085645514097,123.155925725206,22.9085645514097,123.155925725206
0.100530964914873,0.15,0.175,22.8009485319391,122.803139914317,22.8009485319391,122.803139914317
0.100530964914873,0.15,0.2,22.7107429279786,122.640147804729,22.7107429279786,122.640147804729
0.100530964914873,0.15,0.225,22.6407477427708,122.659445307281,22.6407477427708,122.659445307281
0.100530964914873,0.15,0.25,22.5929583116888,122.841154230086,22.5929583116888,122.841154230086
0.100530964914873,0.15,0.275,22.5684514041548,123.174900000062,22.5684514041548,123.174900000062
0.100530964914873,0.15,0.3,22.5675823280781,123.642584887896,22.5675823280781,123.642584887896
0.100530964914873,0.15,0.325,22.5899664793385,124.231904499484,22.5899664793385,124.231904499484
0.100530964914873,0.15,0.35,22.6346105100295,124.925878762645,22.6346105100295,124.925878762645
0.100530964914873,0.15,0.375,22.6999420188313,125.710956834266,22.6999420188313,125.710956834266
0.100530964914873,0.15,0.4,22.7839107463188,126.570842247905,22.7839107463188,126.570842247905
0.100530964914873,0.15,0.425,22.8840387113389,127.491211717975,22.8840387113389,127.491211717975
0.100530964914873,0.15,0.45,22.9975125027813,128.456172074956,22.9975125027813,128.456172074956
0.100530964914873,0.15,0.475,23.1212363224342,129.450939103404,23.1212363224342,129.450939103404
0.100530964914873,0.15,0.5,23.2519298278001,130.459839238726,23.2519298278001,130.459839238726
0.100530964914873,0.15,0.525,23.3861694457853,131.467822975595,23.3861694457853,131.467822975595
0.100530964914873,0.15,0.55,23.5205063983027,132.459312791888,23.5205063983027,132.459312791888
0.100530964914873,0.15,0.575,23.6514783332338,133.419122253942,23.6514783332338,133.419122253942
0.100530964914873,0.15,0.6,23.7757689241,134.331688653222,23.7757689241,134.331688653222
0.100530964914873,0.15,0.625,23.8901618713771,135.181800182949,23.8901618713771,136.644836579104
0.100530964914873,0.15,0.65,23.9917779385971,135.953861950316,23.9917779385971,143.784538199701
0.100530964914873,0.15,0.675,24.0779246945456,136.632778821495,24.0779246945456,150.274828965282
0.100530964914873,0.15,0.7,24.1464714583317,137.202897237211,24.1464714583317,155.992891420897
0.100530964914873,0.15,0.725,24.1955173053382,137.64944888157,24.1955173053382,160.823133647287
0.100530964914873,0.15,0.75,24.2240028600809,137.956682351124,24.2240028600809,164.641183121585
0.100530964914873,0.15,0.775,24.2310714944368,138.110463763021,24.2310714944368,167.334854437134
0.100530964914873,0.15,0.8,24.2170740870758,138.094836883042,24.2170740870758,168.777139927347
0.100530964914873,0.15,0.825,24.1824290137874,137.896742061442,24.1824290137874,168.86134502641
0.100530964914873,0.15,0.85,24.1292570108396,137.499775881014,24.1292570108396,167.456135372304
0.100530964914873,0.15,0.875,24.0594504468324,136.892576937177,24.0594504468324,164.463330904876
0.100530964914873,0.15,0.9,23.9772832577963,136.057846513543,23.9772832577963,159.744711162536
0.100530964914873,0.15,0.925,23.886279098774,134.986782401453,23.886279098774,153.21491405408
0.100530964914873,0.15,0.95,23.7932721247795,133.660465494205,23.7932721247795,144.725087649503
0.100530964914873,0.15,0.975,23.7035275830101,132.073741679194,23.7035275830101,134.208445103393
0.100530964914873,0.15,1,23.6268642030149,130.205007452956,23.6268642030149,130.205007452956
0.100530964914873,0.15,1.025,23.5703631550262,128.053924227682,23.5703631550262,128.053924227682
0.100530964914873,0.15,1.05,23.5472158489676,125.595184013155,23.5472158489676,125.595184013155
0.100530964914873,0.15,1.075,23.5664119404671,122.834168654267,23.5664119404671,122.834168654267
0.100530964914873,0.15,1.1,23.6447249612818,119.741931182179,23.6447249612818,119.741931182179
0.100530964914873,0.15,1.125,23.7945438580645,116.314954307074,23.7945438580645,116.314954307074
0.100530964914873,0.15,1.15,24.0376067932539,112.510957167074,24.0376067932539,112.510957167074
0.100530964914873,0.15,1.175,21.7209341522653,96.5826185511048,21.7209341522653,306.440591970423
0.100530964914873,0.15,1.2,11.2389851104499,47.0504425566017,11.2389851104499,462.571304332132
0.100530964914873,0.15,1.225,1.34058006515545,5.25261400721555,1.34058006515545,233.282341912356
0.100530964914873,0.175,-0.25,-0.000969197053643248,0.0243521176908107,0.0438282233057594,1.88297527109504
0.100530964914873,0.175,-0.225,1.3325250683952,8.67918684828551,1.3325250683952,233.833060810156
0.100530964914873,0.175,-0.2,11.7009118453693,72.0862931785332,11.7009118453693,501.88844236735
0.100530964914873,0.175,-0.175,23.4858691901265,138.292981364055,23.4858691901265,361.927903789447
0.100530964914873,0.175,-0.15,26.7199613062885,151.421629790607,26.7199613062885,242.600266760451
0.100530964914873,0.175,-0.125,26.9606277966663,147.974290638703,26.9606277966663,212.270756723402
0.100530964914873,0.175,-0.1,27.0976874021068,144.805526749338,27.0976874021068,184.655897049464
0.100530964914873,0.175,-0.075,27.1488246995221,141.987983386826,27.1488246995221,159.923093033432
0.100530964914873,0.175,-0.05,27.1314434017773,139.448490444954,27.1314434017773,139.448490444954
0.100530964914873,0.175,-0.025,27.0616731549562,137.222640183243,27.0616731549562,137.222640183243
0.100530964914873,0.175,0,26.9525082487315,135.260139491261,26.9525082487315,135.260139491261
0.100530964914873,0.175,0.025,26.8168138461426,133.582750521099,26.8168138461426,133.582750521099
0.100530964914873,0.175,0.05,26.6648305264964,132.150461765391,26.6648305264964,132.150461765391
0.100530964914873,0.175,0.075,26.5064377707235,130.974443572204,26.5064377707235,130.974443572204
0.100530964914873,0.175,0.1,26.3493499606944,130.022823078852,26.3493499606944,130.022823078852
0.100530964914873,0.175,0.125,26.2007488344034,129.298836938573,26.2007488344034,129.298836938573
0.100530964914873,0.175,0.15,26.066031719739,128.776639770066,26.066031719739,128.776639770066
0.100530964914873,0.175,0.175,25.9499787226675,128.453644110556,25.9499787226675,128.453644110556
0.100530964914873,0.175,0.2,25.8559026614214,128.308182667642,25.8559026614214,128.308182667642
0.100530964914873,0.175,0.225,25.7864737498719,128.333529865966,25.7864737498719,128.333529865966
0.100530964914873,0.175,0.25,25.7431671556171,128.510789539433,25.7431671556171,128.510789539433
0.100530964914873,0.175,0.275,25.7268364640566,128.830386927961,25.7268364640566,128.830386927961
0.100530964914873,0.175,0.3,25.737377120686,129.275199650106,25.737377120686,129.275199650106
0.100530964914873,0.175,0.325,25.7741210088518,129.833755696108,25.7741210088518,129.833755696108
0.100530964914873,0.175,0.35,25.83565155853,130.490033129462,25.83565155853,130.490033129462
0.100530964914873,0.175,0.375,25.9200752780957,131.231341451403,25.9200752780957,131.231341451403
0.100530964914873,0.175,0.4,26.0249401913113,132.042319843051,26.0249401913113,132.042319843051
0.100530964914873,0.175,0.425,26.1474248272361,132.909525490617,26.1474248272361,132.909525490617
0.100530964914873,0.175,0.45,26.2843260108945,133.817976630222,26.2843260108945,133.817976630222
0.100530964914873,0.175,0.475,26.4321919747427,134.753787095835,26.4321919747427,134.753787095835
0.100530964914873,0.175,0.5,26.5873583690434,135.702171497847,26.5873583690434,135.702171497847
0.100530964914873,0.175,0.525,26.7460397831394,136.649003735019,26.7460397831394,136.649003735019
0.100530964914873,0.175,0.55,26.9044047693514,137.579572834821,26.9044047693514,137.579572834821
0.100530964914873,0.175,0.575,27.0586283396046,138.479660779897,27.0586283396046,138.479660779897
0.100530964914873,0.175,0.6,27.2050090909624,139.334545824516,27.2050090909624,139.334545824516
0.100530964914873,0.175,0.625,27.3399725407508,140.130059192927,27.3399725407508,141.678233782865
0.100530964914873,0.175,0.65,27.4602479526386,140.851400842293,27.4602479526386,148.657699303071
0.100530964914873,0.175,0.675,27.5627963053347,141.484629751767,27.5627963053347,155.007820901525
0.100530964914873,0.175,0.7,27.6450834926541,142.01479096069,27.6450834926541,160.609765903556
0.100530964914873,0.175,0.725,27.70488432736,142.428425824283,27.70488432736,165.351569766725
0.100530964914873,0.175,0.75,27.7407152700578,142.710295369135,27.7407152700578,169.112956803064
0.100530964914873,0.175,0.775,27.7514339574686,142.847793321172,27.7514339574686,171.785217957623
0.100530964914873,0.175,0.8,27.7369317480972,142.82515480547,27.7369317480972,173.245581024943
0.100530964914873,0.175,0.825,27.6974038431571,142.631162936126,27.6974038431571,173.390571044397
0.100530964914873,0.175,0.85,27.6344527889179,142.249101605299,27.6344527889179,172.09325500037
0.100530964914873,0.175,0.875,27.5498451620541,141.669916188245,27.5498451620541,169.258301263187
0.100530964914873,0.175,0.9,27.4472432409634,140.875258879637,27.4472432409634,164.752065993349
0.100530964914873,0.175,0.925,27.3301905902205,139.859310305453,27.3301905902205,158.491594332319
0.100530964914873,0.175,0.95,27.2047681144977,138.601097623904,27.2047681144977,150.332717637366
0.100530964914873,0.175,0.975,27.0764685990745,137.099405577048,27.0764685990745,140.210716025821
0.100530964914873,0.175,1,26.9541552380071,135.329320737159,26.9541552380071,135.329320737159
0.100530964914873,0.175,1.025,26.8454139190368,133.29573247289,26.8454139190368,133.29573247289
0.100530964914873,0.175,1.05,26.7622204362165,130.968620322743,26.7622204362165,130.968620322743
0.100530964914873,0.175,1.075,26.7144062939023,128.360130303195,26.7144062939023,128.360130303195
0.100530964914873,0.175,1.1,26.71724992855,125.435251537106,26.71724992855,125.435251537106
0.100530964914873,0.175,1.125,26.7839779840583,122.199630933134,26.7839779840583,122.199630933134
0.100530964914873,0.175,1.15,26.9343144513725,118.604075069757,26.9343144513725,118.604075069757
0.100530964914873,0.175,1.175,24.2131491989013,102.214467551021,24.2131491989013,346.916018857383
0.100530964914873,0.175,1.2,12.4562271729518,50.0256296040858,12.4562271729518,515.681453124425
0.100530964914873,0.175,1.225,1.4777688315337,5.62502765786682,1.4777688315337,257.236306100594
0.100530964914873,0.2,-0.25,-0.000994348729752395,0.00664735778090247,0.0404992152172402,1.83404495962708
0.100530964914873,0.2,-0.225,1.54850115204396,8.6237520192331,1.54850115204396,271.354024844209
0.100530964914873,0.2,-0.2,13.5050684625661,72.032019402981,13.5050684625661,575.82057609821
0.100530964914873,0.2,-0.175,26.9508245056226,138.455201274206,26.9508245056226,409.694465211008
0.100530964914873,0.2,-0.15,30.5178325038977,151.880537878031,30.5178325038977,238.993920607994
0.100530964914873,0.2,-0.125,30.6751024543571,148.665179180933,30.6751024543571,209.715700778584
0.100530964914873,0.2,-0.1,30.7358978619379,145.720308900438,30.7358978619379,183.067232528411
0.100530964914873,0.2,-0.075,30.7188974101559,143.094738616417,30.7188974101559,159.201721564223
0.100530964914873,0.2,-0.05,30.6403760794005,140.735026883908,30.6403760794005,140.735026883908
0.100530964914873,0.2,-0.025,30.5167942555605,138.662616982326,30.5167942555605,138.662616982326
0.100530964914873,0.2,0,30.3603828556721,136.839975317483,30.3603828556721,136.839975317483
0.100530964914873,0.2,0.025,30.184169278953,135.280199819614,30.184169278953,135.280199819614
0.100530964914873,0.2,0.05,29.9977262855026,133.951585577549,29.9977262855026,133.951585577549
0.100530964914873,0.2,0.075,29.8109640965127,132.860265492699,29.8109640965127,132.860265492699
0.100530964914873,0.2,0.1,29.6310140292494,131.979681442007,29.6310140292494,131.979681442007
0.100530964914873,0.2,0.125,29.4649866240425,131.310415066275,29.4649866240425,131.310415066275
0.100530964914873,0.2,0.15,29.3177670882229,130.830068018058,29.3177670882229,130.830068018058
0.100530964914873,0.2,0.175,29.1939841541546,130.534901492039,29.1939841541546,130.534901492039
0.100530964914873,0.2,0.2,29.0964923786218,130.405587105221,29.0964923786218,130.405587105221
0.100530964914873,0.2,0.225,29.02774892693,130.435159500781,29.02774892693,130.435159500781
0.100530964914873,0.2,0.25,28.9888091105385,130.606424848115,28.9888091105385,130.606424848115
0.100530964914873,0.2,0.275,28.9802675173596,130.910100836855,28.9802675173596,130.910100836855
0.100530964914873,0.2,0.3,29.0016258817003,131.33041024134,29.0016258817003,131.33041024134
0.100530964914873,0.2,0.325,29.0519242463732,131.856472981148,29.0519242463732,131.856472981148
0.100530964914873,0.2,0.35,29.129369512239,132.473415156764,29.129369512239,132.473415156764
0.100530964914873,0.2,0.375,29.2317538891852,133.169299492833,29.2317538891852,133.169299492833
0.100530964914873,0.2,0.4,29.3562598225736,133.929805562229,29.3562598225736,133.929805562229
0.100530964914873,0.2,0.425,29.4997367724392,134.742325471743,29.4997367724392,134.742325471743
0.100530964914873,0.2,0.45,29.6586227332003,135.592860833561,29.6586227332003,135.592860833561
0.100530964914873,0.2,0.475,29.8291273691529,136.468398434164,29.8291273691529,136.468398434164
0.100530964914873,0.2,0.5,30.0072315256712,137.355111540386,30.0072315256712,137.355111540386
0.100530964914873,0.2,0.525,30.1888051004913,138.239762800666,30.1888051004913,138.239762800666
0.100530964914873,0.2,0.55,30.3696643520897,139.108601541738,30.3696643520897,139.108601541738
0.100530964914873,0.2,0.575,30.5456356165594,139.948301720215,30.5456356165594,139.948301720215
0.100530964914873,0.2,0.6,30.7126673738759,140.745130221,30.7126673738759,140.745130221
0.100530964914873,0.2,0.625,30.8668340230218,141.485797710529,30.8668340230218,143.157290510484
0.100530964914873,0.2,0.65,31.0045178046028,142.15655146502,31.0045178046028,149.962614632429
0.100530964914873,0.2,0.675,31.122327520946,142.744283625068,31.122327520946,156.15884547639
0.100530964914873,0.2,0.7,31.2173872895623,143.235185391397,31.2173872895623,161.631369325812
0.100530964914873,0.2,0.725,31.2871200655551,143.616517565629,31.2871200655551,166.271578592188
0.100530964914873,0.2,0.75,31.3297089658746,143.874351445955,31.3297089658746,169.963683795717
0.100530964914873,0.2,0.775,31.3436614140638,143.996568018152,31.3436614140638,172.601979093667
0.100530964914873,0.2,0.8,31.3285477230339,143.968994605629,31.3285477230339,174.068579905921
0.100530964914873,0.2,0.825,31.2842158054459,143.78047523137,31.2842158054459,174.262438833627
0.100530964914873,0.2,0.85,31.2119635571841,143.416375659894,31.2119635571841,173.062099702909
0.100530964914873,0.2,0.875,31.1132146339058,142.866967338838,31.1132146339058,170.37378916728
0.100530964914873,0.2,0.9,30.9913467846667,142.116814978449,30.9913467846667,166.070167505686
0.100530964914873,0.2,0.925,30.8495668409747,141.15821834583,30.8495668409747,160.068618424816
0.100530964914873,0.2,0.95,30.6936937142639,139.974466871864,30.6936937142639,152.232355900502
0.100530964914873,0.2,0.975,30.5288913518042,138.560583793273,30.5288913518042,142.495444206002
0.100530964914873,0.2,1,30.363783196094,136.897996449134,30.363783196094,136.897996449134
0.100530964914873,0.2,1.025,30.205633771265,134.985083484331,30.205633771265,134.985083484331
0.100530964914873,0.2,1.05,30.0662057037118,132.801132562919,30.0662057037118,132.801132562919
0.100530964914873,0.2,1.075,29.9550084343562,130.348019093707,29.9550084343562,130.348019093707
0.100530964914873,0.2,1.1,29.8871625131886,127.603851640103,29.8871625131886,127.603851640103
0.100530964914873,0.2,1.125,29.8752225202461,124.56037805666,29.8752225202461,124.56037805666
0.100530964914873,0.2,1.15,29.938594336217,121.186455590294,29.938594336217,121.186455590294
0.100530964914873,0.2,1.175,26.8056307766904,104.714470168113,26.8056307766904,388.679525640285
0.100530964914873,0.2,1.2,13.7270290298368,51.4053780297779,13.7270290298368,570.964166856818
0.100530964914873,0.2,1.225,1.62011713514217,5.77915404540551,1.62011713514217,282.351405004523
0.100530964914873,0.225,-0.25,-0.000561608492356378,0.00577289802947446,0.0371387558023764,1.78538502424728
0.100530964914873,0.225,-0.225,1.76242985810452,8.4256514317385,1.76242985810452,308.429378916938
0.100530964914873,0.225,-0.2,15.2904255793758,70.5364831822914,15.2904255793758,649.076428770902
0.100530964914873,0.225,-0.175,30.3847259600087,135.760051200683,30.3847259600087,457.234050340293
0.100530964914873,0.225,-0.15,34.2870764135431,149.118187793579,34.2870764135431,232.554191414111
0.100530964914873,0.225,-0.125,34.3669640443372,146.134802810406,34.3669640443372,204.313084117658
0.100530964914873,0.225,-0.1,34.3567425984479,143.407704688569,34.3567425984479,178.617359451623
0.100530964914873,0.225,-0.075,34.2765946776607,140.97459776765,34.2765946776607,155.605819604804
0.100530964914873,0.225,-0.05,34.1412029276279,138.790921384386,34.1412029276279,138.790921384386
0.100530964914873,0.225,-0.025,33.9678045061045,136.872117778742,33.9678045061045,136.872117778742
0.100530964914873,0.225,0,33.7674865380329,135.186378995076,33.7674865380329,135.186378995076
0.100530964914873,0.225,0.025,33.5537910734243,133.743381459469,33.5537910734243,133.743381459469
0.100530964914873,0.225,0.05,33.3353564540952,132.515600909815,33.3353564540952,132.515600909815
0.100530964914873,0.225,0.075,33.122381524458,131.50728937866,33.122381524458,131.50728937866
0.100530964914873,0.225,0.1,32.9212443969638,130.69499880134,32.9212443969638,130.69499880134
0.100530964914873,0.225,0.125,32.7391624113034,130.078385671559,32.7391624113034,130.078385671559
0.100530964914873,0.225,0.15,32.580409379338,129.637409729736,32.580409379338,129.637409729736
0.100530964914873,0.225,0.175,32.4495812814859,129.368030573008,32.4495812814859,129.368030573008
0.100530964914873,0.225,0.2,32.349023266808,129.252763949988,32.349023266808,129.252763949988
0.100530964914873,0.225,0.225,32.2810581493103,129.284766437108,32.2810581493103,129.284766437108
0.100530964914873,0.225,0.25,32.2463011781015,129.448345429265,32.2463011781015,129.448345429265
0.100530964914873,0.225,0.275,32.2451418159958,129.734630065846,32.2451418159958,129.734630065846
0.100530964914873,0.225,0.3,32.2766867788403,130.129119249467,32.2766867788403,130.129119249467
0.100530964914873,0.225,0.325,32.3397236347442,130.621537736946,32.3397236347442,130.621537736946
0.100530964914873,0.225,0.35,32.4320923098565,131.198141282128,32.4320923098565,131.198141282128
0.100530964914873,0.225,0.375,32.5513021037803,131.847722270806,32.5513021037803,131.847722270806
0.100530964914873,0.225,0.4,32.6941851617058,132.556995667778,32.6941851617058,132.556995667778
0.100530964914873,0.225,0.425,32.8572893596427,133.314162826104,32.8572893596427,133.314162826104
0.100530964914873,0.225,0.45,33.0367116785741,134.106202236349,33.0367116785741,134.106202236349
0.100530964914873,0.225,0.475,33.2283495783986,134.92096460851,33.2283495783986,134.92096460851
0.100530964914873,0.225,0.5,33.4278473840978,135.745567062519,33.4278473840978,135.745567062519
0.100530964914873,0.225,0.525,33.6307578967112,136.567682605996,33.6307578967112,136.567682605996
0.100530964914873,0.225,0.55,33.8325620590699,137.374488464241,33.8325620590699,137.374488464241
0.100530964914873,0.225,0.575,34.0287689070803,138.153618793139,34.0287689070803,138.153618793139
0.100530964914873,0.225,0.6,34.2149901299875,138.89225859763,34.2149901299875,138.89225859763
0.100530964914873,0.225,0.625,34.3869874504358,139.578137941985,34.3869874504358,141.370438568857
0.100530964914873,0.225,0.65,34.5408018772325,140.198402537015,34.5408018772325,147.989095420332
0.100530964914873,0.225,0.675,34.6727402111566,140.741034420904,34.6727402111566,154.019188526249
0.100530964914873,0.225,0.7,34.7795765828211,141.193072714654,34.7795765828211,159.350120552017
0.100530964914873,0.225,0.725,34.8584509820624,141.54295235219,34.8584509820624,163.876930759737
0.100530964914873,0.225,0.75,34.9071808400789,141.777488396315,34.9071808400789,167.487955026609
0.100530964914873,0.225,0.775,34.9240215769778,141.88584188083,34.9240215769778,170.080969355128
0.100530964914873,0.225,0.8,34.9081511215033,141.854404128472,34.9081511215033,171.54237469314
0.100530964914873,0.225,0.825,34.8592133364565,141.673441914953,34.8592133364565,171.774321908154
0.100530964914873,0.225,0.85,34.7780705725874,141.328608865605,34.7780705725874,170.659879874527
0.100530964914873,0.225,0.875,34.6660139664456,140.811797755788,34.6660139664456,168.108027492059
0.100530964914873,0.225,0.9,34.5259195929449,140.107469746197,34.5259195929449,163.996299543547
0.100530964914873,0.225,0.925,34.3609642529948,139.209819249011,34.3609642529948,158.244178213941
0.100530964914873,0.225,0.95,34.1763696786525,138.10151749442,34.1763696786525,150.720229650728
0.100530964914873,0.225,0.975,33.9774092161505,136.779850157438,33.9774092161505,141.359741021055
0.100530964914873,0.225,1,33.7719803109956,135.225015019099,33.7719803109956,135.225015019099
0.100530964914873,0.225,1.025,33.5676334159667,133.438138662734,33.5676334159667,133.438138662734
0.100530964914873,0.225,1.05,33.3752531951098,131.39663269555,33.3752531951098,131.39663269555
0.100530964914873,0.225,1.075,33.2048327017113,129.105701190339,33.2048327017113,129.105701190339
0.100530964914873,0.225,1.1,33.0704773828716,126.540969623713,33.0704773828716,126.540969623713
0.100530964914873,0.225,1.125,32.985095820202,123.69901369341,32.985095820202,123.69901369341
0.100530964914873,0.225,1.15,32.9667547479573,120.546814981058,32.9667547479573,120.546814981058
0.100530964914873,0.225,1.175,29.425020559991,104.359150364122,29.425020559991,430.611144288024
0.100530964914873,0.225,1.2,15.0144227382976,51.3417963244908,15.0144227382976,626.80716245084
0.100530964914873,0.225,1.225,1.7654240957764,5.78663388931144,1.7654240957764,307.843984355553
0.100530964914873,0.25,-0.25,-0.000774280901627704,-0.00890447810685638,0.0342320940211102,1.73573311689766
0.100530964914873,0.25,-0.225,1.96841684473175,8.05570829625632,1.96841684473175,344.341393599547
0.100530964914873,0.25,-0.2,17.0206532079965,67.6859058496917,17.0206532079965,720.183633640761
0.100530964914873,0.25,-0.175,33.7167194645851,130.404309569893,33.7167194645851,503.526539917397
0.100530964914873,0.25,-0.15,37.9489251576666,143.372149930841,37.9489251576666,223.522721175234
0.100530964914873,0.25,-0.125,37.9569946455123,140.615993559878,37.9569946455123,196.304295675776
0.100530964914873,0.25,-0.1,37.881428238243,138.107071385157,37.881428238243,171.551134463465
0.100530964914873,0.25,-0.075,37.7427412670225,135.861706062537,37.7427412670225,149.380029624477
0.100530964914873,0.25,-0.05,37.5550251767969,133.853400301696,37.5550251767969,133.853400301696
0.100530964914873,0.25,-0.025,37.3354738320809,132.083838806328,37.3354738320809,132.083838806328
0.100530964914873,0.25,0,37.0947628352066,130.533877317642,37.0947628352066,130.533877317642
0.100530964914873,0.25,0.025,36.8463743974607,129.204131069947,36.8463743974607,129.204131069947
0.100530964914873,0.25,0.05,36.5985296240842,128.075971321239,36.5985296240842,128.075971321239
0.100530964914873,0.25,0.075,36.3613312551776,127.147955658827,36.3613312551776,127.147955658827
0.100530964914873,0.25,0.1,36.1407541933711,126.402732795247,36.1407541933711,126.402732795247
0.100530964914873,0.25,0.125,35.9438788450921,125.836627371986,35.9438788450921,125.836627371986
0.100530964914873,0.25,0.15,35.7745983322109,125.433763153479,35.7745983322109,125.433763153479
0.100530964914873,0.25,0.175,35.6373314792868,125.188367766809,35.6373314792868,125.188367766809
0.100530964914873,0.25,0.2,35.5340645780782,125.085855168821,35.5340645780782,125.085855168821
0.100530964914873,0.25,0.225,35.4669080395989,125.11869524138,35.4669080395989,125.11869524138
0.100530964914873,0.25,0.25,35.4361360005328,125.273293342266,35.4361360005328,125.273293342266
0.100530964914873,0.25,0.275,35.4418969429338,125.540752203947,35.4418969429338,125.540752203947
0.100530964914873,0.25,0.3,35.4829695050503,125.908176595625,35.4829695050503,125.908176595625
0.100530964914873,0.25,0.325,35.5578785848973,126.365668684641,35.5578785848973,126.365668684641
0.100530964914873,0.25,0.35,35.6641449739236,126.900795196588,35.6641449739236,126.900795196588
0.100530964914873,0.25,0.375,35.7989997831242,127.502965049377,35.7989997831242,127.502965049377
0.100530964914873,0.25,0.4,35.9589618526902,128.160033095324,35.9589618526902,128.160033095324
0.100530964914873,0.25,0.425,36.1402903449545,128.860954338721,36.1402903449545,128.860954338721
0.100530964914873,0.25,0.45,36.3387726128325,129.593754169776,36.3387726128325,129.593754169776
0.100530964914873,0.25,0.475,36.5500106417802,130.347113176878,36.5500106417802,130.347113176878
0.100530964914873,0.25,0.5,36.7693415067278,131.109154020495,36.7693415067278,131.109154020495
0.100530964914873,0.25,0.525,36.9920185338213,131.868419667954,36.9920185338213,131.868419667954
0.100530964914873,0.25,0.55,37.2132172708807,132.613089160533,37.2132172708807,132.613089160533
0.100530964914873,0.25,0.575,37.4281453707078,133.331681539992,37.4281453707078,133.331681539992
0.100530964914873,0.25,0.6,37.6321111788064,134.012411387354,37.6321111788064,134.012411387354
0.100530964914873,0.25,0.625,37.8205748381976,134.643881685786,37.8205748381976,136.590279599588
0.100530964914873,0.25,0.65,37.9892768906675,135.214327063833,37.9892768906675,143.010590468106
0.100530964914873,0.25,0.675,38.134223839385,135.712549794368,38.134223839385,148.863026569277
0.100530964914873,0.25,0.7,38.2518935374945,136.126777124335,38.2518935374945,154.041121457344
0.100530964914873,0.25,0.725,38.3391282365189,136.446145243094,38.3391282365189,158.443420101625
0.100530964914873,0.25,0.75,38.3934549363909,136.658817409187,38.3934549363909,161.962575709987
0.100530964914873,0.25,0.775,38.4128349801406,136.75443208604,38.4128349801406,164.499605640153
0.100530964914873,0.25,0.8,38.3961636113787,136.720988338829,38.3961636113787,165.945520165914
0.100530964914873,0.25,0.825,38.3427952916593,136.54884635047,38.3427952916593,166.205272960513
0.100530964914873,0.25,0.85,38.2533194636758,136.225685781041,38.2533194636758,165.166993105574
0.100530964914873,0.25,0.875,38.1287435408413,135.742871932251,38.1287435408413,162.741774026654
0.100530964914873,0.25,0.9,37.9716824181032,135.08754841166,37.9716824181032,158.812885557743
0.100530964914873,0.25,0.925,37.785035711234,134.252427837639,37.785035711234,153.300887975152
0.100530964914873,0.25,0.95,37.5737773645358,133.223851305472,37.5737773645358,146.081051173072
0.100530964914873,0.25,0.975,37.3429101426276,131.99623645893,37.3429101426276,137.088253726456
0.100530964914873,0.25,1,37.1000985841288,130.55485650856,37.1000985841288,130.55485650856
0.100530964914873,0.25,1.025,36.8526267865544,128.896094552889,36.8526267865544,128.896094552889
0.100530964914873,0.25,1.05,36.6111708203235,127.00427212239,36.6111708203235,127.00427212239
0.100530964914873,0.25,1.075,36.3854501097197,124.877535680744,36.3854501097197,124.877535680744
0.100530964914873,0.25,1.1,36.1894217033855,122.500550446638,36.1894217033855,122.500550446638
0.100530964914873,0.25,1.125,36.0354056922138,119.861370272137,36.0354056922138,119.861370272137
0.100530964914873,0.25,1.15,35.9412250117996,116.939408451322,35.9412250117996,116.939408451322
0.100530964914873,0.25,1.175,32.0015929290457,101.359511988453,32.0015929290457,471.697268050507
0.100530964914873,0.25,1.2,16.2829509004864,49.9341932841788,16.2829509004864,681.756643188893
0.100530964914873,0.25,1.225,1.90807767513541,5.62262687043923,1.90807767513541,333.015394757422
0.100530964914873,0.275,-0.25,-0.000940523837488057,-0.0114126601977073,0.0316028310744102,1.69025426340098
0.100530964914873,0.275,-0.225,2.16415675660728,7.56501496146902,2.16415675660728,378.4434528263
0.100530964914873,0.275,-0.2,18.6646583776905,63.6327379592269,18.6646583776905,787.793508396033
0.100530964914873,0.275,-0.175,36.8850401542741,122.66653291969,36.8850401542741,547.63551012172
0.100530964914873,0.275,-0.15,41.4332761383592,134.941646935711,41.4332761383592,212.152047127987
0.100530964914873,0.275,-0.125,41.3753544456357,132.413451428802,41.3753544456357,185.944814730185
0.100530964914873,0.275,-0.1,41.2396489912756,130.117057334568,41.2396489912756,162.122214947311
0.100530964914873,0.275,-0.075,41.0472262312919,128.05944105178,41.0472262312919,140.779914172381
0.100530964914873,0.275,-0.05,40.8113897937037,126.222329690762,40.8113897937037,126.222329690762
0.100530964914873,0.275,-0.025,40.5495044817498,124.601626811318,40.5495044817498,124.601626811318
0.100530964914873,0.275,0,40.2716644541432,123.184156795174,40.2716644541432,123.184156795174
0.100530964914873,0.275,0.025,39.9914704426268,121.966757713056,39.9914704426268,121.966757713056
0.100530964914873,0.275,0.05,39.7166070664674,120.935422092383,39.7166070664674,120.935422092383
0.100530964914873,0.275,0.075,39.4572183477775,120.086369175415,39.4572183477775,120.086369175415
0.100530964914873,0.275,0.1,39.2188017707546,119.405778275896,39.2188017707546,119.405778275896
0.100530964914873,0.275,0.125,39.0084010542772,118.888657603897,39.0084010542772,118.888657603897
0.100530964914873,0.275,0.15,38.8294889201972,118.521826858211,38.8294889201972,118.521826858211
0.100530964914873,0.275,0.175,38.6863783328459,118.298922817251,38.6863783328459,118.298922817251
0.100530964914873,0.275,0.2,38.5806812656987,118.207451693722,38.5806812656987,118.207451693722
0.100530964914873,0.275,0.225,38.5143469255188,118.239805586933,38.5143469255188,118.239805586933
0.100530964914873,0.275,0.25,38.4873088631072,118.384062732939,38.4873088631072,118.384062732939
0.100530964914873,0.275,0.275,38.4995130749766,118.63160540931,38.4995130749766,118.63160540931
0.100530964914873,0.275,0.3,38.5494205676596,118.970928715831,38.5494205676596,118.970928715831
0.100530964914873,0.275,0.325,38.6353246388065,119.392656546114,38.6353246388065,119.392656546114
0.100530964914873,0.275,0.35,38.7544431169378,119.885560487641,38.7544431169378,119.885560487641
0.100530964914873,0.275,0.375,38.9037560037035,120.439730438151,38.9037560037035,120.439730438151
0.100530964914873,0.275,0.4,39.0794879919015,121.044108049859,39.0794879919015,121.044108049859
0.100530964914873,0.275,0.425,39.277634823134,121.688432479886,39.277634823134,121.688432479886
0.100530964914873,0.275,0.45,39.4936946431178,122.361744494309,39.4936946431178,122.361744494309
0.100530964914873,0.275,0.475,39.7229990405728,123.053577823313,39.7229990405728,123.053577823313
0.100530964914873,0.275,0.5,39.9605983662544,123.753031051435,39.9605983662544,123.753031051435
0.100530964914873,0.275,0.525,40.2014727344501,124.449551607161,40.2014727344501,124.449551607161
0.100530964914873,0.275,0.55,40.4405118446802,125.132275190758,40.4405118446802,125.132275190758
0.100530964914873,0.275,0.575,40.6726509957673,125.790669861836,40.6726509957673,125.790669861836
0.100530964914873,0.275,0.6,40.8929122074014,126.413896171489,40.8929122074014,126.413896171489
0.100530964914873,0.275,0.625,41.0964879299805,126.991549960007,41.0964879299805,129.102739421551
0.100530964914873,0.275,0.65,41.2788301233258,127.51279682656,41.2788301233258,135.314228203913
0.100530964914873,0.275,0.675,41.4356867613869,127.967478212392,41.4356867613869,140.978735247864
0.100530964914873,0.275,0.7,41.5632418867506,128.344718745147,41.5632418867506,145.993782742873
0.100530964914873,0.275,0.725,41.6580942034812,128.6347455362,41.6580942034812,150.261612746334
0.100530964914873,0.275,0.75,41.7174667169293,128.826551873065,41.7174667169293,153.678950227274
0.100530964914873,0.275,0.775,41.7391001097655,128.910929131223,41.7391001097655,156.150370215401
0.100530964914873,0.275,0.8,41.721567789116,128.876589653715,41.721567789116,157.571090580836
0.100530964914873,0.275,0.825,41.6640373147243,128.715126156495,41.6640373147243,157.849372888623
0.100530964914873,0.275,0.85,41.5667475196539,128.414750006427,41.5667475196539,156.877781140994
0.100530964914873,0.275,0.875,41.4305672099573,127.968166457838,41.4305672099573,154.570295021449
0.100530964914873,0.275,0.9,41.2577174830306,127.362791343054,41.2577174830306,150.814996152153
0.100530964914873,0.275,0.925,41.0510258537611,126.592826668614,41.0510258537611,145.53464026891
0.100530964914873,0.275,0.95,40.8150121208704,125.644542087366,40.8150121208704,138.609920636525
0.100530964914873,0.275,0.975,40.5546939056479,124.514058812293,40.5546939056479,129.976818110424
0.100530964914873,0.275,1,40.2772038371804,123.186156440339,40.2772038371804,123.186156440339
0.100530964914873,0.275,1.025,39.9899464149248,121.659238404769,39.9899464149248,121.659238404769
0.100530964914873,0.275,1.05,39.7029815030499,119.916618409883,39.7029815030499,119.916618409883
0.100530964914873,0.275,1.075,39.4262592509743,117.958941493487,39.4262592509743,117.958941493487
0.100530964914873,0.275,1.1,39.1730624413689,115.769207601383,39.1730624413689,115.769207601383
0.100530964914873,0.275,1.125,38.9557690959477,113.339609135886,38.9557690959477,113.339609135886
0.100530964914873,0.275,1.15,38.7913451699581,110.648425755971,38.7913451699581,110.648425755971
0.100530964914873,0.275,1.175,34.4731278312626,95.9794845900074,34.4731278312626,510.999543135669
0.100530964914873,0.275,1.2,17.5010766917887,47.3228384298747,17.5010766917887,734.461855296508
0.100530964914873,0.275,1.225,2.04546455160471,5.33302854833209,2.04546455160471,357.210204607642
0.100530964914873,0.3,-0.25,-0.00135432805874891,-0.0177155133907779,0.0294903274801201,1.64670543577431
0.100530964914873,0.3,-0.225,2.34560528312338,6.94281342124493,2.34560528312338,410.145266020516
0.100530964914873,0.3,-0.2,20.1931713796581,58.4823526693163,20.1931713796581,850.691648151347
0.100530964914873,0.3,-0.175,39.8320694007911,112.76775905107,39.8320694007911,588.718597755044
0.100530964914873,0.3,-0.15,44.6758125217017,124.085098687681,44.6758125217017,198.688636596929
0.100530964914873,0.3,-0.125,44.5574548158646,121.782100643518,44.5574548158646,173.48154212388
0.100530964914873,0.3,-0.1,44.3670548282786,119.697374983619,44.3670548282786,150.579516022672
0.100530964914873,0.3,-0.075,44.1254652787766,117.824298981143,44.1254652787766,130.054733016929
0.100530964914873,0.3,-0.05,43.845878194936,116.157032546883,43.845878194936,116.157032546883
0.100530964914873,0.3,-0.025,43.5452697144443,114.682031545727,43.5452697144443,114.682031545727
0.100530964914873,0.3,0,43.2336703023346,113.395587913667,43.2336703023346,113.395587913667
0.100530964914873,0.3,0.025,42.9243922413139,112.287818301607,42.9243922413139,112.287818301607
0.100530964914873,0.3,0.05,42.6249671339714,111.351921641388,42.6249671339714,111.351921641388
0.100530964914873,0.3,0.075,42.3452993466079,110.579620517725,42.3452993466079,110.579620517725
0.100530964914873,0.3,0.1,42.0906805567252,109.96238726903,42.0906805567252,109.96238726903
0.100530964914873,0.3,0.125,41.8679349458821,109.492451718966,41.8679349458821,109.492451718966
0.100530964914873,0.3,0.15,41.680301871724,109.1604666234,41.680301871724,109.1604666234
0.100530964914873,0.3,0.175,41.5318776499033,108.958553021982,41.5318776499033,108.958553021982
0.100530964914873,0.3,0.2,41.4240272453407,108.877012618114,41.4240272453407,108.877012618114
0.100530964914873,0.3,0.225,41.3584780009437,108.907607219009,41.3584780009437,108.907607219009
0.100530964914873,0.3,0.25,41.3349100344085,109.040507417341,41.3349100344085,109.040507417341
0.100530964914873,0.3,0.275,41.35303938332,109.267060974859,41.35303938332,109.267060974859
0.100530964914873,0.3,0.3,41.4110706767622,109.577396451156,41.4110706767622,109.577396451156
0.100530964914873,0.3,0.325,41.5070591436194,109.962489138254,41.5070591436194,109.962489138254
0.100530964914873,0.3,0.35,41.6379648860778,110.412454914729,41.6379648860778,110.412454914729
0.100530964914873,0.3,0.375,41.8005230550182,110.917976261746,41.8005230550182,110.917976261746
0.100530964914873,0.3,0.4,41.9907000208277,111.469164153266,41.9907000208277,111.469164153266
0.100530964914873,0.3,0.425,42.2042416671941,112.056495929516,42.2042416671941,112.056495929516
0.100530964914873,0.3,0.45,42.4363876891452,112.670082354973,42.4363876891452,112.670082354973
0.100530964914873,0.3,0.475,42.682216605049,113.300279868568,42.682216605049,113.300279868568
0.100530964914873,0.3,0.5,42.936520668382,113.937208266054,42.936520668382,113.937208266054
0.100530964914873,0.3,0.525,43.1940253926089,114.571182984075,43.1940253926089,114.571182984075
0.100530964914873,0.3,0.55,43.4493633773507,115.192347551089,43.4493633773507,115.192347551089
0.100530964914873,0.3,0.575,43.6972153493795,115.791055015536,43.6972153493795,115.791055015536
0.100530964914873,0.3,0.6,43.9323480579366,116.357488134028,43.9323480579366,116.357488134028
0.100530964914873,0.3,0.625,44.1497008292103,116.882117742379,44.1497008292103,119.185051952902
0.100530964914873,0.3,0.65,44.3444731231236,117.355172647536,44.3444731231236,125.178124055439
0.100530964914873,0.3,0.675,44.5121624455787,117.767325032634,44.5121624455787,130.645231183952
0.100530964914873,0.3,0.7,44.6487040359785,118.108836110113,44.6487040359785,135.487930571385
0.100530964914873,0.3,0.725,44.7504497061206,118.370669415349,44.7504497061206,139.612097064767
0.100530964914873,0.3,0.75,44.8143781885892,118.54307421517,44.8143781885892,142.918608227552
0.100530964914873,0.3,0.775,44.8379874686359,118.617408675384,44.8379874686359,145.315490882259
0.100530964914873,0.3,0.8,44.8196119664063,118.583829065691,44.8196119664063,146.702309301833
0.100530964914873,0.3,0.825,44.7581811155025,118.434214326988,44.7581811155025,146.990460988271
0.100530964914873,0.3,0.85,44.6537007721728,118.158508237087,44.6537007721728,146.077175608956
0.100530964914873,0.3,0.875,44.5068063573802,117.749266389466,44.5068063573802,143.879041594295
0.100530964914873,0.3,0.9,44.3194927178069,117.19606592615,44.3194927178069,140.289325900707
0.100530964914873,0.3,0.925,44.0943586114744,116.492322345731,44.0943586114744,135.232530603081
0.100530964914873,0.3,0.95,43.8357051543315,115.627075696775,43.8357051543315,128.595370346084
0.100530964914873,0.3,0.975,43.5483252011242,114.594793943646,43.5483252011242,120.314192608608
0.100530964914873,0.3,1,43.2391416996043,113.383835241817,43.2391416996043,113.383835241817
0.100530964914873,0.3,1.025,42.9153366179562,111.989874856138,42.9153366179562,111.989874856138
0.100530964914873,0.3,1.05,42.5867777241502,110.400744693825,42.5867777241502,110.400744693825
0.100530964914873,0.3,1.075,42.263187289559,108.613223704129,42.263187289559,108.613223704129
0.100530964914873,0.3,1.1,41.9577049824021,106.615709202352,41.9577049824021,106.615709202352
0.100530964914873,0.3,1.125,41.6822247483738,104.396620291966,41.6822247483738,104.396620291966
0.100530964914873,0.3,1.15,41.4535222474753,101.941639402698,41.4535222474753,101.941639402698
0.100530964914873,0.3,1.175,36.7826594372316,88.4482265593129,36.7826594372316,547.680568174017
0.100530964914873,0.3,1.2,18.6400148880928,43.6204118631009,18.6400148880928,783.720353073014
0.100530964914873,0.3,1.225,2.17365414362591,4.91089703460963,2.17365414362591,379.848927444162
0.100530964914873,0.325,-0.25,-0.00177818769001382,-0.0162868381281601,0.0277209019082311,1.60600060714572
0.100530964914873,0.325,-0.225,2.5104341633543,6.22009176962013,2.5104341633543,438.924389541355
0.100530964914873,0.325,-0.2,21.5807606030859,52.3724126134409,21.5807606030859,907.791907819755
0.100530964914873,0.325,-0.175,42.5075873273324,100.971155175438,42.5075873273324,626.021876473203
0.100530964914873,0.325,-0.15,47.6197056813598,111.091676022352,47.6197056813598,183.383570528474
0.100530964914873,0.325,-0.125,47.4466344332263,109.01451757047,47.4466344332263,159.167485043212
0.100530964914873,0.325,-0.1,47.2066625909306,107.137146126909,47.2066625909306,137.175294434604
0.100530964914873,0.325,-0.075,46.9205789459434,105.448232504812,46.9205789459434,117.458131022709
0.100530964914873,0.325,-0.05,46.6013526718902,103.9471433518,46.6013526718902,103.9471433518
0.100530964914873,0.325,-0.025,46.2657080441243,102.617130397615,46.2657080441243,102.617130397615
0.100530964914873,0.325,0,45.9235237744169,101.458736256012,45.9235237744169,101.458736256012
0.100530964914873,0.325,0.025,45.5879310632437,100.45965094731,45.5879310632437,100.45965094731
0.100530964914873,0.325,0.05,45.2662544725842,99.616750086901,45.2662544725842,99.616750086901
0.100530964914873,0.325,0.075,44.9682400839747,98.920093012785,44.9682400839747,98.920093012785
0.100530964914873,0.325,0.1,44.6989464146658,98.3641919067234,44.6989464146658,98.3641919067234
0.100530964914873,0.325,0.125,44.4650385421676,97.9402827161101,44.4650385421676,97.9402827161101
0.100530964914873,0.325,0.15,44.2695142552497,97.6414765068407,44.2695142552497,97.6414765068407
0.100530964914873,0.325,0.175,44.1162984293008,97.4594524708426,44.1162984293008,97.4594524708426
0.100530964914873,0.325,0.2,44.0065137350736,97.3864999071539,44.0065137350736,97.3864999071539
0.100530964914873,0.325,0.225,43.9417008115768,97.4143694788818,43.9417008115768,97.4143694788818
0.100530964914873,0.325,0.25,43.9212992852787,97.5348657858117,43.9212992852787,97.5348657858117
0.100530964914873,0.325,0.275,43.9448243801677,97.7396456226615,43.9448243801677,97.7396456226615
0.100530964914873,0.325,0.3,44.0102422084537,98.0202198852862,44.0102422084537,98.0202198852862
0.100530964914873,0.325,0.325,44.1153958174084,98.3680999784791,44.1153958174084,98.3680999784791
0.100530964914873,0.325,0.35,44.2570081429192,98.7746126230928,44.2570081429192,98.7746126230928
0.100530964914873,0.325,0.375,44.4315938339846,99.2311306770779,44.4315938339846,99.2311306770779
0.100530964914873,0.325,0.4,44.6348827818663,99.728863836664,44.6348827818663,99.728863836664
0.100530964914873,0.325,0.425,44.8623948862981,100.25908139251,44.8623948862981,100.25908139251
0.100530964914873,0.325,0.45,45.1091336352194,100.812922813344,45.1091336352194,100.812922813344
0.100530964914873,0.325,0.475,45.3699486328541,101.381603006738,45.3699486328541,101.381603006738
0.100530964914873,0.325,0.5,45.6393960571102,101.956228833187,45.6393960571102,101.956228833187
0.100530964914873,0.325,0.525,45.9119719790272,102.52801949647,45.9119719790272,102.52801949647
0.100530964914873,0.325,0.55,46.1820730457483,103.088081124369,46.1820730457483,103.088081124369
0.100530964914873,0.325,0.575,46.4441524670067,103.627704493807,46.4441524670067,103.627704493807
0.100530964914873,0.325,0.6,46.6927409966568,104.138017838873,46.6927409966568,104.138017838873
0.100530964914873,0.325,0.625,46.9225550705191,104.610459080777,46.9225550705191,107.120496095741
0.100530964914873,0.325,0.65,47.1285573628531,105.036183346087,47.1285573628531,112.886628739554
0.100530964914873,0.325,0.675,47.3060302638652,105.406859581493,47.3060302638652,118.147957987178
0.100530964914873,0.325,0.7,47.4506696059235,105.713644405628,47.4506696059235,122.809975651842
0.100530964914873,0.325,0.725,47.5586237274638,105.948532483243,47.5586237274638,126.782313625817
0.100530964914873,0.325,0.75,47.6266259348558,106.102614919026,47.6266259348558,129.969834286725
0.100530964914873,0.325,0.775,47.6519873732594,106.168324736964,47.6519873732594,132.284223946085
0.100530964914873,0.325,0.8,47.6327856808557,106.136571193276,47.6327856808557,133.629122976531
0.100530964914873,0.325,0.825,47.5677866816281,106.000367178411,47.5677866816281,133.919396454234
0.100530964914873,0.325,0.85,47.45672062514,105.750271599859,47.45672062514,133.056521712364
0.100530964914873,0.325,0.875,47.3000911318672,105.38005797337,47.3000911318672,130.960200717738
0.100530964914873,0.325,0.9,47.0995891408289,104.879718864192,47.0995891408289,127.528271293172
0.100530964914873,0.325,0.925,46.8577239892023,104.244013467081,46.8577239892023,122.687710423308
0.100530964914873,0.325,0.95,46.5784538859366,103.462125080313,46.5784538859366,116.33040781249
0.100530964914873,0.325,0.975,46.2665365348434,102.530062942739,46.2665365348434,108.394061294086
0.100530964914873,0.325,1,45.9285027748723,101.435971832878,45.9285027748723,101.435971832878
0.100530964914873,0.325,1.025,45.5715649947327,100.177388519397,45.5715649947327,100.177388519397
0.100530964914873,0.325,1.05,45.2051473271795,98.7414347247678,45.2051473271795,98.7414347247678
0.100530964914873,0.325,1.075,44.8390720909242,97.1272987514931,44.8390720909242,97.1272987514931
0.100530964914873,0.325,1.1,44.4860057062116,95.3219041106053,44.4860057062116,95.3219041106053
0.100530964914873,0.325,1.125,44.1577898716567,93.3179060219029,44.1577898716567,93.3179060219029
0.100530964914873,0.325,1.15,43.8706292197345,91.0998327614445,43.8706292197345,91.0998327614445
0.100530964914873,0.325,1.175,38.8797288814392,79.0214849010855,38.8797288814392,580.985561561501
0.100530964914873,0.325,1.2,19.6740940812028,38.9588265476729,19.6740940812028,828.445667079344
0.100530964914873,0.325,1.225,2.2901285572018,4.38566500239113,2.2901285572018,400.404556002263
0.100530964914873,0.35,-0.25,-0.00216093770460045,-0.0150150219947658,0.02637150417558,1.56554527926008
0.100530964914873,0.35,-0.225,2.65579321256403,5.39735896443061,2.65579321256403,464.318243268957
0.100530964914873,0.35,-0.2,22.8047749928645,45.4191692815883,22.8047749928645,958.143309466834
0.100530964914873,0.35,-0.175,44.8667884125203,87.5121438053248,44.8667884125203,658.885496812066
0.100530964914873,0.35,-0.15,50.2148535513162,96.2320907266252,50.2148535513162,166.485383244546
0.100530964914873,0.35,-0.125,49.9926260251223,94.3788833253037,49.9926260251223,143.251690995824
0.100530964914873,0.35,-0.1,49.7083462278259,92.7080635797537,49.7083462278259,122.160002393991
0.100530964914873,0.35,-0.075,49.3822949924361,91.2010208782686,49.3822949924361,103.24116187379
0.100530964914873,0.35,-0.05,49.0276401551024,89.8648964487541,49.0276401551024,89.8648964487541
0.100530964914873,0.35,-0.025,48.6605145982696,88.6775842196636,48.6605145982696,88.6775842196636
0.100530964914873,0.35,0,48.2909827678454,87.6459771160737,48.2909827678454,87.6459771160737
0.100530964914873,0.35,0.025,47.9317356292798,86.7535691549056,47.9317356292798,86.7535691549056
0.100530964914873,0.35,0.05,47.5901541504289,86.0024939993011,47.5901541504289,86.0024939993011
0.100530964914873,0.35,0.075,47.2756407711574,85.379810341816,47.2756407711574,85.379810341816
0.100530964914873,0.35,0.1,46.9932169569045,84.8841835429834,46.9932169569045,84.8841835429834
0.100530964914873,0.35,0.125,46.7492650361002,84.5049198451936,46.7492650361002,84.5049198451936
0.100530964914873,0.35,0.15,46.5466828391013,84.2383307238835,46.5466828391013,84.2383307238835
0.100530964914873,0.35,0.175,46.3891481673029,84.0750432044381,46.3891481673029,84.0750432044381
0.100530964914873,0.35,0.2,46.2776423792206,84.0098066793169,46.2776423792206,84.0098066793169
0.100530964914873,0.35,0.225,46.2134788019958,84.0339866973722,46.2134788019958,84.0339866973722
0.100530964914873,0.35,0.25,46.1959289997438,84.1413108888386,46.1959289997438,84.1413108888386
0.100530964914873,0.35,0.275,46.2242909457339,84.3235285170143,46.2242909457339,84.3235285170143
0.100530964914873,0.35,0.3,46.296345555716,84.5737039705583,46.296345555716,84.5737039705583
0.100530964914873,0.35,0.325,46.4097231372001,84.8837660217928,46.4097231372001,84.8837660217928
0.100530964914873,0.35,0.35,46.5609505767827,85.2463521013881,46.5609505767827,85.2463521013881
0.100530964914873,0.35,0.375,46.7463314200643,85.6534635342912,46.7463314200643,85.6534635342912
0.100530964914873,0.35,0.4,46.961392802693,86.097468395987,46.961392802693,86.097468395987
0.100530964914873,0.35,0.425,47.2014439499025,86.5703955125741,47.2014439499025,86.5703955125741
0.100530964914873,0.35,0.45,47.461281723047,87.0644522609266,47.461281723047,87.0644522609266
0.100530964914873,0.35,0.475,47.7355452999606,87.5716899274857,47.7355452999606,87.5716899274857
0.100530964914873,0.35,0.5,48.0185824340044,88.0842340821576,48.0185824340044,88.0842340821576
0.100530964914873,0.35,0.525,48.3046794743929,88.5941804223348,48.3046794743929,88.5941804223348
0.100530964914873,0.35,0.55,48.5880244913308,89.0936324817415,48.5880244913308,89.0936324817415
0.100530964914873,0.35,0.575,48.862862510378,89.5747709195801,48.862862510378,89.5747709195801
0.100530964914873,0.35,0.6,49.1235169233937,90.0297208968145,49.1235169233937,90.0297208968145
0.100530964914873,0.35,0.625,49.3644985059274,90.4508004670726,49.3644985059274,93.1877906026817
0.100530964914873,0.35,0.65,49.5805648732233,90.830180613389,49.5805648732233,98.7193323446953
0.100530964914873,0.35,0.675,49.7667962036207,91.1603753769217,49.7667962036207,103.767330035307
0.100530964914873,0.35,0.7,49.9186863045642,91.4335992855111,49.9186863045642,108.241216210424
0.100530964914873,0.35,0.725,50.0321854421272,91.642623828231,50.0321854421272,112.054356755237
0.100530964914873,0.35,0.75,50.1038282443465,91.7796714823989,50.1038282443465,115.115614466673
0.100530964914873,0.35,0.775,50.1307323042311,91.8378364166055,50.1307323042311,117.340302466123
0.100530964914873,0.35,0.8,50.1107798331245,91.8092764741268,50.1107798331245,118.636168916406
0.100530964914873,0.35,0.825,50.0425477239208,91.6874826895837,50.0425477239208,118.921497852601
0.100530964914873,0.35,0.85,49.9255736182195,91.4644393981119,49.9255736182195,118.102070790444
0.100530964914873,0.35,0.875,49.7601767666048,91.1341256149891,49.7601767666048,116.100627400899
0.100530964914873,0.35,0.9,49.5478576546992,90.6882132509672,49.5478576546992,112.819672973033
0.100530964914873,0.35,0.925,49.290945826421,90.1212878196051,49.290945826421,108.188535607699
0.100530964914873,0.35,0.95,48.9932104940806,89.4245549317517,48.9932104940806,102.104448946236
0.100530964914873,0.35,0.975,48.6592346922282,88.5933673756869,48.6592346922282,94.5062470832449
0.100530964914873,0.35,1,48.2953611927541,87.6183141538849,48.2953611927541,87.6183141538849
0.100530964914873,0.35,1.025,47.9086346268501,86.4957366707872,47.9086346268501,86.4957366707872
0.100530964914873,0.35,1.05,47.5082956420379,85.2156144370178,47.5082956420379,85.2156144370178
0.100530964914873,0.35,1.075,47.1040073317118,83.7755019376844,47.1040073317118,83.7755019376844
0.100530964914873,0.35,1.1,46.7082766506756,82.1653774226707,46.7082766506756,82.1653774226707
0.100530964914873,0.35,1.125,46.3326073743174,80.3771191357273,46.3326073743174,80.3771191357273
0.100530964914873,0.35,1.15,45.9930271267141,78.3996110369734,45.9930271267141,78.3996110369734
0.100530964914873,0.35,1.175,40.7199525257226,67.9401580724628,40.7199525257226,610.257835974034
0.100530964914873,0.35,1.2,20.5809761750977,33.4591372667334,20.5809761750977,867.694279759551
0.100530964914873,0.35,1.225,2.39212174158937,3.76092735190069,2.39212174158937,418.421533613111
0.100530964914873,0.375,-0.25,-0.00250734956585232,-0.010498636149693,0.0252859159948324,1.52453539396247
0.100530964914873,0.375,-0.225,2.7796336542728,4.49568032535567,2.7796336542728,485.931064050161
0.100530964914873,0.375,-0.2,23.8457720187232,37.7531033813718,23.8457720187232,1000.9258813194
0.100530964914873,0.375,-0.175,46.8714624846322,72.6465919403223,46.8714624846322,686.74039497443
0.100530964914873,0.375,-0.15,52.418120427904,79.7905480677573,52.418120427904,148.243988321899
0.100530964914873,0.375,-0.125,52.1523877211969,78.1615358438955,52.1523877211969,125.985335761214
0.100530964914873,0.375,-0.1,51.8288552353982,76.6944680961942,51.8288552353982,105.784850958891
0.100530964914873,0.375,-0.075,51.4674130878014,75.368806483194,51.4674130878014,87.6562418323004
0.100530964914873,0.375,-0.05,51.0813613806774,74.1949983388736,51.0813613806774,74.1949983388736
0.100530964914873,0.375,-0.025,50.6863433561584,73.1496796756449,50.6863433561584,73.1496796756449
0.100530964914873,0.375,0,50.2925622359884,72.2426326599159,50.2925622359884,72.2426326599159
0.100530964914873,0.375,0.025,49.9123412077532,71.4561192193235,49.9123412077532,71.4561192193235
0.100530964914873,0.375,0.05,49.5530971280651,70.7950440613154,49.5530971280651,70.7950440613154
0.100530964914873,0.375,0.075,49.2239408064327,70.2455116956596,49.2239408064327,70.2455116956596
0.100530964914873,0.375,0.1,48.9298543758399,69.8086623176908,48.9298543758399,69.8086623176908
0.100530964914873,0.375,0.125,48.6769759459617,69.4732234919534,48.6769759459617,69.4732234919534
0.100530964914873,0.375,0.15,48.4681127003886,69.2376269219493,48.4681127003886,69.2376269219493
0.100530964914873,0.375,0.175,48.306725732043,69.092302882809,48.306725732043,69.092302882809
0.100530964914873,0.375,0.2,48.1936713732017,69.0337921508312,48.1936713732017,69.0337921508312
0.100530964914873,0.375,0.225,48.1300615056036,69.0535966174898,48.1300615056036,69.0535966174898
0.100530964914873,0.375,0.25,48.1150198716142,69.1469675458008,48.1150198716142,69.1469675458008
0.100530964914873,0.375,0.275,48.1476509146155,69.3060543128348,48.1476509146155,69.3060543128348
0.100530964914873,0.375,0.3,48.2255726660261,69.5252445510851,48.2255726660261,69.5252445510851
0.100530964914873,0.375,0.325,48.3462256305665,69.7970613058809,48.3462256305665,69.7970613058809
0.100530964914873,0.375,0.35,48.5059638960322,70.1153242590615,48.5059638960322,70.1153242590615
0.100530964914873,0.375,0.375,48.7009027644913,70.4727636530022,48.7009027644913,70.4727636530022
0.100530964914873,0.375,0.4,48.9263901418342,70.8628353242146,48.9263901418342,70.8628353242146
0.100530964914873,0.375,0.425,49.1775477148106,71.2783859225715,49.1775477148106,71.2783859225715
0.100530964914873,0.375,0.45,49.4489891190543,71.7126494728019,49.4489891190543,71.7126494728019
0.100530964914873,0.375,0.475,49.7351667469432,72.1585516024604,49.7351667469432,72.1585516024604
0.100530964914873,0.375,0.5,50.0302428900602,72.6092052345959,50.0302428900602,72.6092052345959
0.100530964914873,0.375,0.525,50.3283185874519,73.0576155586863,50.3283185874519,73.0576155586863
0.100530964914873,0.375,0.55,50.6233954650296,73.496846389866,50.6233954650296,73.496846389866
0.100530964914873,0.375,0.575,50.9095359788339,73.9200101342699,50.9095359788339,73.9200101342699
0.100530964914873,0.375,0.6,51.1808768192474,74.3201695821692,51.1808768192474,74.3201695821692
0.100530964914873,0.375,0.625,51.4317506551565,74.6905905617708,51.4317506551565,77.6680632372183
0.100530964914873,0.375,0.65,51.6567281510145,75.02435692636,51.6567281510145,82.9583016297888
0.100530964914873,0.375,0.675,51.8507179762512,75.3149460783933,51.8507179762512,87.7863664005376
0.100530964914873,0.375,0.7,52.0090257320147,75.5554523856157,52.0090257320147,92.0655559325895
0.100530964914873,0.375,0.725,52.1274393574429,75.739631343052,52.1274393574429,95.7130491677289
0.100530964914873,0.375,0.75,52.2023016898662,75.8605369728009,52.2023016898662,98.6415872787572
0.100530964914873,0.375,0.775,52.230580366845,75.9122787228171,52.230580366845,100.770247200129
0.100530964914873,0.375,0.8,52.2099583481706,75.8877737776277,52.2099583481706,102.010691019626
0.100530964914873,0.375,0.825,52.1388790010304,75.7815768126385,52.1388790010304,102.28484677436
0.100530964914873,0.375,0.85,52.0166677687122,75.586325376071,52.0166677687122,101.502501478251
0.100530964914873,0.375,0.875,51.8435320396996,75.2971368887482,51.8435320396996,99.5897838174226
0.100530964914873,0.375,0.9,51.6207402532828,74.9061861343996,51.6207402532828,96.4534255642974
0.100530964914873,0.375,0.925,51.3505384530345,74.4093134824367,51.3505384530345,92.0256278115399
0.100530964914873,0.375,0.95,51.0364362191373,73.7980221706366,51.0364362191373,86.2083535449426
0.100530964914873,0.375,0.975,50.6829698396246,73.0691033384814,50.6829698396246,78.9423054669813
0.100530964914873,0.375,1,50.2961871030511,72.2131676711851,50.2961871030511,72.2131676711851
0.100530964914873,0.375,1.025,49.8831327824459,71.2282869670436,49.8831327824459,71.2282869670436
0.100530964914873,0.375,1.05,49.4527132615969,70.1040555784516,49.4527132615969,70.1040555784516
0.100530964914873,0.375,1.075,49.014648775162,68.8402543773367,49.014648775162,68.8402543773367
0.100530964914873,0.375,1.1,48.5810833453177,67.4257861748221,48.5810833453177,67.4257861748221
0.100530964914873,0.375,1.125,48.1634770656297,65.8564607371887,48.1634770656297,65.8564607371887
0.100530964914873,0.375,1.15,47.777453120674,64.1205287885472,47.777453120674,64.1925608073726
0.100530964914873,0.375,1.175,42.2650437473405,55.4562143615874,42.2650437473405,634.927857008138
0.100530964914873,0.375,1.2,21.341127481735,27.2488652288677,21.341127481735,900.646684845291
0.100530964914873,0.375,1.225,2.47750681983949,3.05706215520496,2.47750681983949,433.502508140335
0.100530964914873,0.4,-0.25,-0.00268311646702714,-0.00595258044411897,0.0244784420198066,1.48084113868882
0.100530964914873,0.4,-0.225,2.87999436622253,3.52314174433483,2.87999436622253,503.429275171394
0.100530964914873,0.4,-0.2,24.6875191701973,29.497264636343,24.6875191701973,1035.45498839143
0.100530964914873,0.4,-0.175,48.4894418047817,56.6191116698141,48.4894418047817,709.111714111369
0.100530964914873,0.4,-0.15,54.1935193241102,62.045297810997,54.1935193241102,128.908324140648
0.100530964914873,0.4,-0.125,53.8898321814667,60.6390958566228,53.8898321814667,107.617935752473
0.100530964914873,0.4,-0.1,53.5321929803412,59.3754346092966,53.5321929803412,88.3006891569329
0.100530964914873,0.4,-0.075,53.1398482311573,58.2296788294204,53.1398482311573,70.9551161523923
0.100530964914873,0.4,-0.05,52.7264950216844,57.2175228322692,52.7264950216844,57.2175228322692
0.100530964914873,0.4,-0.025,52.3070930457278,56.3127558737802,52.3070930457278,56.3127558737802
0.100530964914873,0.4,0,51.8922009703333,55.5295337851658,51.8922009703333,55.5295337851658
0.100530964914873,0.4,0.025,51.4936187703866,54.8476520885109,51.4936187703866,54.8476520885109
0.100530964914873,0.4,0.05,51.118976306081,54.2758622601588,51.118976306081,54.2758622601588
0.100530964914873,0.4,0.075,50.7769781600929,53.7984137351777,50.7769781600929,53.7984137351777
0.100530964914873,0.4,0.1,50.4727053273921,53.4196636277465,50.4727053273921,53.4196636277465
0.100530964914873,0.4,0.125,50.211974374304,53.1271438189724,50.211974374304,53.1271438189724
0.100530964914873,0.4,0.15,49.9976063743034,52.9218946736507,49.9976063743034,52.9218946736507
0.100530964914873,0.4,0.175,49.8327992756773,52.7937530889019,49.8327992756773,52.7937530889019
0.100530964914873,0.4,0.2,49.7183625178313,52.7413592180434,49.7183625178313,52.7413592180434
0.100530964914873,0.4,0.225,49.6551837207917,52.7561116088848,49.6551837207917,52.7561116088848
0.100530964914873,0.4,0.25,49.6422976403821,52.8349719206961,49.6422976403821,52.8349719206961
0.100530964914873,0.4,0.275,49.6786092902918,52.9703533581185,49.6786092902918,52.9703533581185
0.100530964914873,0.4,0.3,49.7616193366957,53.158076476202,49.7616193366957,53.158076476202
0.100530964914873,0.4,0.325,49.8885840364332,53.3911858529977,49.8885840364332,53.3911858529977
0.100530964914873,0.4,0.35,50.0557214776967,53.6647469410731,50.0557214776967,53.6647469410731
0.100530964914873,0.4,0.375,50.2589716383295,53.9721824370236,50.2589716383295,53.9721824370236
0.100530964914873,0.4,0.4,50.4935345832069,54.3080737755481,50.4935345832069,54.3080737755481
0.100530964914873,0.4,0.425,50.754361844211,54.6660671926581,50.754361844211,54.6660671926581
0.100530964914873,0.4,0.45,51.035912084917,55.0404485404337,51.035912084917,55.0404485404337
0.100530964914873,0.4,0.475,51.3324707429935,55.4250052885155,51.3324707429935,55.4250052885155
0.100530964914873,0.4,0.5,51.6380413103749,55.8138588556592,51.6380413103749,55.8138588556592
0.100530964914873,0.4,0.525,51.9465603351511,56.2009071195239,51.9465603351511,56.2009071195239
0.100530964914873,0.4,0.55,52.2518691871901,56.5801985398908,52.2518691871901,56.5801985398908
0.100530964914873,0.4,0.575,52.5478683658409,56.9457460046695,52.5478683658409,56.9457460046695
0.100530964914873,0.4,0.6,52.8285345642489,57.2915865398087,52.8285345642489,57.2915865398087
0.100530964914873,0.4,0.625,53.0880415570801,57.611875393987,53.0880415570801,60.8403707616681
0.100530964914873,0.4,0.65,53.3208014309524,57.9006722937369,53.3208014309524,65.8833798300558
0.100530964914873,0.4,0.675,53.5215677130225,58.1523149012385,53.5215677130225,70.4856725944818
0.100530964914873,0.4,0.7,53.6854894346407,58.3608898232669,53.6854894346407,74.5643988470419
0.100530964914873,0.4,0.725,53.808203766609,58.5209629148851,53.808203766609,78.040547114153
0.100530964914873,0.4,0.75,53.8858989458213,58.6266173958482,53.8858989458213,80.8307169161981
0.100530964914873,0.4,0.775,53.9153966462472,58.6726961218936,53.9153966462472,82.8577516472777
0.100530964914873,0.4,0.8,53.8942265078606,58.6532110792404,53.8942265078606,84.0372000086444
0.100530964914873,0.4,0.825,53.8206909995913,58.5633367691147,53.8206909995913,84.2946490026701
0.100530964914873,0.4,0.85,53.6939622267183,58.3969090645278,53.6939622267183,83.5438526871923
0.100530964914873,0.4,0.875,53.5141120499747,58.1495044625567,53.5141120499747,81.7143643723195
0.100530964914873,0.4,0.9,53.2822537447243,57.8146461332396,53.2822537447243,78.7170882234154
0.100530964914873,0.4,0.925,53.0005040663691,57.38841915412,53.0005040663691,74.4871651228705
0.100530964914873,0.4,0.95,52.6722134170266,56.8638746926051,52.6722134170266,68.9312176062293
0.100530964914873,0.4,0.975,52.3017974891986,56.2377871934682,52.3017974891986,61.9919233148784
0.100530964914873,0.4,1,51.8951381261828,55.5025513363615,51.8951381261828,55.5025513363615
0.100530964914873,0.4,1.025,51.4591739498006,54.6559489382514,51.4591739498006,54.6559489382514
0.100530964914873,0.4,1.05,51.0026368829937,53.6895605870806,51.0026368829937,53.6895605870806
0.100530964914873,0.4,1.075,50.5351661789812,52.6027058061609,50.5351661789812,52.6027058061609
0.100530964914873,0.4,1.1,50.068728847143,51.3862502568735,50.068728847143,51.3862502568735
0.100530964914873,0.4,1.125,49.6146025186922,50.0365356085393,49.6146025186922,50.0365356085393
0.100530964914873,0.4,1.15,49.1882460830258,48.5449490898423,49.1882460830258,62.2910147970918
0.100530964914873,0.4,1.175,43.4831451241022,41.8179711627834,43.4831451241022,654.522750057347
0.100530964914873,0.4,1.2,21.9385481039718,20.4541170708569,21.9385481039718,926.623295366548
0.100530964914873,0.4,1.225,2.54440287685128,2.28393516261113,2.54440287685128,445.319092767183
0.100530964914873,0.425,-0.25,-0.00280602694451946,-0.00151874083744147,0.0238353674450516,1.43360816335491
0.100530964914873,0.425,-0.225,2.95533999150398,2.49693286256471,2.95533999150398,516.545906822728
0.100530964914873,0.425,-0.2,25.3167889824368,20.7800027191113,25.3167889824368,1061.17871856771
0.100530964914873,0.425,-0.175,49.6948486578304,39.6837299791685,49.6948486578304,725.616593340304
0.100530964914873,0.425,-0.15,55.511880668584,43.2796095112662,55.511880668584,108.727604952476
0.100530964914873,0.425,-0.125,55.1758361650172,42.0962407404758,55.1758361650172,88.3997853094674
0.100530964914873,0.425,-0.1,54.7891094248506,41.0343521304936,54.7891094248506,69.9584851583753
0.100530964914873,0.425,-0.075,54.3703761615693,40.0682665117629,54.3703761615693,53.3900783778034
0.100530964914873,0.425,-0.05,53.9337053618049,39.2161657719245,53.9337053618049,39.2161657719245
0.100530964914873,0.425,-0.025,53.4934449877437,38.4515999883775,53.4934449877437,38.4515999883775
0.100530964914873,0.425,0,53.0604928705041,37.7908315022983,53.0604928705041,37.7908315022983
0.100530964914873,0.425,0.025,52.6461737076962,37.2131913215695,52.6461737076962,37.2131913215695
0.100530964914873,0.425,0.05,52.258331787467,36.7295496819276,52.258331787467,36.7295496819276
0.100530964914873,0.425,0.075,51.9052989812544,36.3237620974216,51.9052989812544,36.3237620974216
0.100530964914873,0.425,0.1,51.5922679839546,36.0021681958096,51.5922679839546,36.0021681958096
0.100530964914873,0.425,0.125,51.3247595066761,35.7521212384496,51.3247595066761,38.3454736720247
0.100530964914873,0.425,0.15,51.105627772275,35.5764323723372,51.105627772275,41.4431355070636
0.100530964914873,0.425,0.175,50.9378297483562,35.4650227662712,50.9378297483562,43.4324866922055
0.100530964914873,0.425,0.2,50.8221505205219,35.4180871554998,50.8221505205219,44.4247037004656
0.100530964914873,0.425,0.225,50.7592745027283,35.4273548055538,50.7592745027283,44.4557242224626
0.100530964914873,0.425,0.25,50.7481714765278,35.4911572632226,50.7481714765278,43.6249146962031
0.100530964914873,0.425,0.275,50.7875681763627,35.6024401941713,50.7875681763627,41.9817023751976
0.100530964914873,0.425,0.3,50.8748724275305,35.7582522648009,50.8748724275305,39.6169515651563
0.100530964914873,0.425,0.325,51.0071779587611,35.9523211954566,51.0071779587611,36.590000732076
0.100530964914873,0.425,0.35,51.1805914140566,36.1808393717325,51.1805914140566,36.1808393717325
0.100530964914873,0.425,0.375,51.390899827501,36.4380173805856,51.390899827501,36.4380173805856
0.100530964914873,0.425,0.4,51.6331797732615,36.719494900068,51.6331797732615,36.719494900068
0.100530964914873,0.425,0.425,51.9022356094144,37.0197744308384,51.9022356094144,37.0197744308384
0.100530964914873,0.425,0.45,52.192395034193,37.3341544503763,52.192395034193,37.3341544503763
0.100530964914873,0.425,0.475,52.4978000420783,37.6573205302747,52.4978000420783,37.6573205302747
0.100530964914873,0.425,0.5,52.8123188426682,37.9843754486667,52.8123188426682,37.9843754486667
0.100530964914873,0.425,0.525,53.1297475414074,38.3101387290683,53.1297475414074,38.3101387290683
0.100530964914873,0.425,0.55,53.4437900378668,38.6296159408149,53.4437900378668,38.6296159408149
0.100530964914873,0.425,0.575,53.7482096104455,38.9377533079654,53.7482096104455,38.9377533079654
0.100530964914873,0.425,0.6,54.0368445861535,39.2295219483838,54.0368445861535,39.2295219483838
0.100530964914873,0.425,0.625,54.3037356452023,39.5000156411902,54.3037356452023,42.9851245241344
0.100530964914873,0.425,0.65,54.5431560769497,39.7442020780791,54.5431560769497,47.7757684174345
0.100530964914873,0.425,0.675,54.7497318412438,39.95736131305,54.7497318412438,52.1472469860431
0.100530964914873,0.425,0.7,54.9184722515817,40.1344552999958,54.9184722515817,56.0205076251699
0.100530964914873,0.425,0.725,55.0448942355684,40.2710002722727,55.0448942355684,59.3203985839471
0.100530964914873,0.425,0.75,55.1250437637929,40.3619124362683,55.1250437637929,61.9672884921714
0.100530964914873,0.425,0.775,55.1556317946935,40.4030029359508,55.1556317946935,63.8878778027874
0.100530964914873,0.425,0.8,55.1340402402255,40.3890607916056,55.1340402402255,65.0014591809848
0.100530964914873,0.425,0.825,55.058473129823,40.3162627709696,55.058473129823,65.2374357954512
0.100530964914873,0.425,0.85,54.9279451583244,40.1791477246295,54.9279451583244,64.5133073476029
0.100530964914873,0.425,0.875,54.7424456008389,39.9743513335247,54.7424456008389,62.762311500202
0.100530964914873,0.425,0.9,54.5029152794669,39.6960028799902,54.5029152794669,59.8991922566931
0.100530964914873,0.425,0.925,54.2114091119856,39.3413347933917,54.2114091119856,55.8624396018391
0.100530964914873,0.425,0.95,53.8710838549695,38.9038796435312,53.8710838549695,50.562855611733
0.100530964914873,0.425,0.975,53.4863211336027,38.3816895020878,53.4863211336027,43.9457072319844
0.100530964914873,0.425,1,53.0627811528737,37.7674804687866,53.0627811528737,37.7674804687866
0.100530964914873,0.425,1.025,52.6074066867746,37.0605008068827,52.6074066867746,37.0605008068827
0.100530964914873,0.425,1.05,52.1286737656141,36.2524177282288,52.1286737656141,36.2524177282288
0.100530964914873,0.425,1.075,51.6362797256724,35.3443186502639,51.6362797256724,35.3443186502639
0.100530964914873,0.425,1.1,51.1419005795566,34.3267036316844,51.1419005795566,34.3267036316844
0.100530964914873,0.425,1.125,50.6568259435661,33.1990261006483,50.6568259435661,42.872294662563
0.100530964914873,0.425,1.15,50.1962353546019,31.9530753527224,50.1962353546019,60.5086835965053
0.100530964914873,0.425,1.175,44.3484170335672,27.2766327862361,44.3484170335672,668.659723410503
0.100530964914873,0.425,1.2,22.3600158631747,13.2010272135019,22.3600158631747,945.073613540215
0.100530964914873,0.425,1.225,2.59125968226894,1.45780624091539,2.59125968226894,453.604631564637
0.100530964914873,0.45,-0.25,-0.00276458260070188,0.00230088199605753,0.0233628826950538,1.38151373846785
0.100530964914873,0.45,-0.225,3.00450193449283,1.42969334093458,3.00450193449283,525.077972718812
0.100530964914873,0.45,-0.2,25.7237360072479,11.7286475992765,25.7237360072479,1077.68093146282
0.100530964914873,0.45,-0.175,50.4681535498444,22.0910284568876,50.4681535498444,735.966565912778
0.100530964914873,0.45,-0.15,56.3513565258531,23.7766684014752,56.3513565258531,87.9509351051161
0.100530964914873,0.45,-0.125,55.9884952173842,22.815247665349,55.9884952173842,68.580826511521
0.100530964914873,0.45,-0.1,55.5777597655995,21.9551728645085,55.5777597655995,51.0096514833232
0.100530964914873,0.45,-0.075,55.1371063446457,21.1680989660365,55.1371063446457,35.2137518832039
0.100530964914873,0.45,-0.05,54.6811455712754,20.475970399071,54.6811455712754,21.1167075273749
0.100530964914873,0.45,-0.025,54.2235113111187,19.8510260411864,54.2235113111187,19.8510260411864
0.100530964914873,0.45,0,53.7755781362486,19.3125601369722,53.7755781362486,19.3125601369722
0.100530964914873,0.45,0.025,53.3481104352831,18.8386699492348,53.3481104352831,18.8386699492348
0.100530964914873,0.45,0.05,52.9492831855171,18.4429773618958,52.9492831855171,20.4960821628301
0.100530964914873,0.45,0.075,52.586992491778,18.1084221637645,52.586992491778,26.9854587136444
0.100530964914873,0.45,0.1,52.2666371806026,17.8437385978522,52.2666371806026,32.2748945785496
0.100530964914873,0.45,0.125,51.9934008273251,17.6357669455607,51.9934008273251,36.360647794921
0.100530964914873,0.45,0.15,51.7702454672981,17.4893459430916,51.7702454672981,39.3656865145865
0.100530964914873,0.45,0.175,51.599864829953,17.3942796323693,51.599864829953,41.3058962994454
0.100530964914873,0.45,0.2,51.4830782544481,17.3524710682899,51.4830782544481,42.2899993646667
0.100530964914873,0.45,0.225,51.4203597616101,17.3558671296575,51.4203597616101,42.3505481357086
0.100530964914873,0.45,0.25,51.4106607308509,17.4042579882628,51.4106607308509,41.5846880493314
0.100530964914873,0.45,0.275,51.4525335027181,17.4910633420252,51.4525335027181,40.0382325325698
0.100530964914873,0.45,0.3,51.5433311775301,17.6146098363725,51.5433311775301,37.79980752918
0.100530964914873,0.45,0.325,51.6799964812787,17.7692813312411,51.6799964812787,34.925118895413
0.100530964914873,0.45,0.35,51.8585571144771,17.9524252179973,51.8585571144771,31.4969739237063
0.100530964914873,0.45,0.375,52.0746636700075,18.1590293549786,52.0746636700075,27.5781090330915
0.100530964914873,0.45,0.4,52.3232981991448,18.3858086139149,52.3232981991448,23.2475458375142
0.100530964914873,0.45,0.425,52.5991374270117,18.6281180316137,52.5991374270117,18.6281180316137
0.100530964914873,0.45,0.45,52.8964049601849,18.8822811373492,52.8964049601849,18.8822811373492
0.100530964914873,0.45,0.475,53.2091205522987,19.1438784144433,53.2091205522987,19.1438784144433
0.100530964914873,0.45,0.5,53.5310428752295,19.4090064753902,53.5310428752295,19.4090064753902
0.100530964914873,0.45,0.525,53.855849446015,19.6733986716618,53.855849446015,19.6733986716618
0.100530964914873,0.45,0.55,54.1771319863282,19.9330345993966,54.1771319863282,19.9330345993966
0.100530964914873,0.45,0.575,54.4885382341447,20.1837757121474,54.4885382341447,20.1837757121474
0.100530964914873,0.45,0.6,54.7837935665716,20.4215545610077,54.7837935665716,20.4215545610077
0.100530964914873,0.45,0.625,55.0568262751829,20.6423672590835,55.0568262751829,24.3822462180934
0.100530964914873,0.45,0.65,55.3017970562734,20.8421366988391,55.3017970562734,28.9160856739769
0.100530964914873,0.45,0.675,55.5132231132371,21.0170193147196,55.5132231132371,33.0523874416319
0.100530964914873,0.45,0.7,55.6860019699978,21.162934747883,55.6860019699978,36.7158810677241
0.100530964914873,0.45,0.725,55.8155460437482,21.2762361280002,55.8155460437482,39.8352787840418
0.100530964914873,0.45,0.75,55.8977900629516,21.352813664074,55.8977900629516,42.3346920639936
0.100530964914873,0.45,0.775,55.9293453307639,21.3892599404624,55.9293453307639,44.144692592613
0.100530964914873,0.45,0.8,55.9074820800463,21.3813752579332,55.9074820800463,45.188275039618
0.100530964914873,0.45,0.825,55.8303101511479,21.3260416854156,55.8303101511479,45.398695021257
0.100530964914873,0.45,0.85,55.6967304362716,21.2188758511906,55.6967304362716,44.6971314924728
0.100530964914873,0.45,0.875,55.5066443298187,21.0571152578647,55.5066443298187,43.0205839271287
0.100530964914873,0.45,0.9,55.2608744289943,20.8360707123185,55.2608744289943,40.2875309852387
0.100530964914873,0.45,0.925,54.9613957478882,20.5534386159007,54.9613957478882,36.4399593014436
0.100530964914873,0.45,0.95,54.6112395598123,20.2040793042182,54.6112395598123,31.3926850628578
0.100530964914873,0.45,0.975,54.2147192628772,19.7863329816209,54.2147192628772,25.0938228959295
0.100530964914873,0.45,1,53.7773585570247,19.2944309672287,53.7773585570247,19.2944309672287
0.100530964914873,0.45,1.025,53.3060515359035,18.7277039338849,53.3060515359035,19.424675850811
0.100530964914873,0.45,1.05,52.809121842511,18.0795276802247,52.809121842511,20.2665018142351
0.100530964914873,0.45,1.075,52.2962535265254,17.3508915375159,52.2962535265254,20.6791764290562
0.100530964914873,0.45,1.1,51.7789497672146,16.5340499099554,51.7789497672146,27.7543267511641
0.100530964914873,0.45,1.125,51.2684480216622,15.6291523175814,51.2684480216622,43.1249664801518
0.100530964914873,0.45,1.15,50.7798105639225,14.6310078307787,50.7798105639225,60.3200703704862
0.100530964914873,0.45,1.175,44.8415566236588,12.0850543611897,44.8415566236588,677.051832153121
0.100530964914873,0.45,1.2,22.5958527487337,5.61863628428593,22.5958527487337,955.585256311248
0.100530964914873,0.45,1.225,2.6169646330656,0.592107142879385,2.6169646330656,458.159872945831
0.100530964914873,0.475,-0.25,-0.00270345638401785,0.00441299110412879,0.0229818689048301,1.32431363485703
0.100530964914873,0.475,-0.225,3.02661473953614,0.337371241014433,3.02661473953614,528.888906673197
0.100530964914873,0.475,-0.2,25.9015093119632,2.47176111519467,25.9015093119632,1084.67943515536
0.100530964914873,0.475,-0.175,50.7960441751224,4.09573618446282,50.7960441751224,739.965963798534
0.100530964914873,0.475,-0.15,56.696942740031,3.82106033940061,56.696942740031,79.5360075961738
0.100530964914873,0.475,-0.125,56.3128273416832,3.0817462577108,56.3128273416832,63.1740449973813
0.100530964914873,0.475,-0.1,55.8830914377487,2.42262636280864,55.8830914377487,47.0626910792683
0.100530964914873,0.475,-0.075,55.4250056051076,1.81480182038359,55.4250056051076,32.1008295177018
0.100530964914873,0.475,-0.05,54.9537236125504,1.28189198296898,54.9537236125504,19.0711081080486
0.100530964914873,0.475,-0.025,54.4822170528732,0.796767223210815,54.4822170528732,18.7012729033187
0.100530964914873,0.475,0,54.0223376861866,0.379982786262153,54.0223376861866,19.0205147329487
0.100530964914873,0.475,0.025,53.584324706938,0.00997662094680325,53.584324706938,28.0110871252098
0.100530964914873,0.475,0.05,53.1766948388877,-0.298277062596031,53.1766948388877,35.6563941537636
0.100530964914873,0.475,0.075,52.8069344135924,-0.561550530827066,52.8069344135924,42.0145074063361
0.100530964914873,0.475,0.1,52.480666328313,-0.769753712310529,52.480666328313,47.1603760905812
0.100530964914873,0.475,0.125,52.2027587867068,-0.935687402930963,52.2027587867068,51.1511054053285
0.100530964914873,0.475,0.15,51.976303323166,-1.05321589268876,51.976303323166,54.0624276490936
0.100530964914873,0.475,0.175,51.8037509292091,-1.13205094332778,51.8037509292091,55.9534381058994
0.100530964914873,0.475,0.2,51.6859787141426,-1.16907133556288,51.6859787141426,56.8988677287421
0.100530964914873,0.475,0.225,51.62327098709,-1.17171571288241,51.62327098709,56.9605331374369
0.100530964914873,0.475,0.25,51.6145850146577,-1.1390501178121,51.6145850146577,56.2118752802812
0.100530964914873,0.475,0.275,51.6583201553417,-1.0769288300445,51.6583201553417,54.7172581929032
0.100530964914873,0.475,0.3,51.7517993140009,-0.985941172523968,51.7517993140009,52.5490810320444
0.100530964914873,0.475,0.325,51.8918364323968,-0.870892311971416,51.8918364323968,49.7737767255395
0.100530964914873,0.475,0.35,52.074404781042,-0.733394668111082,52.074404781042,46.463059318885
0.100530964914873,0.475,0.375,52.295041406501,-0.577590305689446,52.295041406501,42.684902437293
0.100530964914873,0.475,0.4,52.54865820232,-0.405755005211437,52.54865820232,38.5106304468665
0.100530964914873,0.475,0.425,52.8298276508929,-0.221625976196215,52.8298276508929,34.0092714732197
0.100530964914873,0.475,0.45,53.1326933886667,-0.0278923558825827,53.1326933886667,29.2519522163401
0.100530964914873,0.475,0.475,53.4511766642623,0.171955528963932,53.4511766642623,24.3083326568555
0.100530964914873,0.475,0.5,53.7789503754593,0.374984353843829,53.7789503754593,19.2494479231756
0.100530964914873,0.475,0.525,54.1095974555652,0.577866404814502,54.1095974555652,18.3608397882527
0.100530964914873,0.475,0.55,54.4366206743803,0.777535271797677,54.4366206743803,18.2302461079241
0.100530964914873,0.475,0.575,54.75357652959,0.970792997347459,54.75357652959,18.1030579497136
0.100530964914873,0.475,0.6,55.0540998479074,1.15450841642556,55.0540998479074,17.9813668924498
0.100530964914873,0.475,0.625,55.3320312998247,1.32561485169204,55.3320312998247,21.2094902674091
0.100530964914873,0.475,0.65,55.5814401196881,1.48095013272981,55.5814401196881,25.4428446687058
0.100530964914873,0.475,0.675,55.7967603704789,1.6176026555413,55.7967603704789,29.3014674299969
0.100530964914873,0.475,0.7,55.9727970079338,1.73238092366855,55.9727970079338,32.7184134067128
0.100530964914873,0.475,0.725,56.1048850722,1.82256660260242,56.1048850722,35.6227310548387
0.100530964914873,0.475,0.75,56.1888644712198,1.88490765340594,56.1888644712198,37.9482857278538
0.100530964914873,0.475,0.775,56.2212765329723,1.91692768523157,56.2212765329723,39.6259463766671
0.100530964914873,0.475,0.8,56.1992922541001,1.91524889109792,56.1992922541001,40.5894802788694
0.100530964914873,0.475,0.825,56.120960943056,1.87769659290689,56.120960943056,40.7734287222039
0.100530964914873,0.475,0.85,55.9850766830131,1.80066964382159,55.9850766830131,40.1097743658273
0.100530964914873,0.475,0.875,55.7914924277644,1.68237321472117,55.7914924277644,38.5394151727963
0.100530964914873,0.475,0.9,55.5409124064119,1.51885895019096,55.5409124064119,35.9900082551683
0.100530964914873,0.475,0.925,55.2352790033857,1.30882708474762,55.2352790033857,32.4119994005909
0.100530964914873,0.475,0.95,54.8774889975223,1.04783968716388,54.8774889975223,27.7265389703505
0.100530964914873,0.475,0.975,54.4718447000193,0.735283777093885,54.4718447000193,21.8950690166541
0.100530964914873,0.475,1,54.023713922907,0.366062931680307,54.023713922907,18.686772966091
0.100530964914873,0.475,1.025,53.5400107343306,-0.0594051544335079,53.5400107343306,19.9563325007965
0.100530964914873,0.475,1.05,53.0288751157491,-0.547100836842871,53.0288751157491,20.869062194977
0.100530964914873,0.475,1.075,52.5000594476585,-1.09490309789898,52.5000594476585,31.478077004202
0.100530964914873,0.475,1.1,51.9648470941454,-1.71005363991181,51.9648470941454,44.4181513596991
0.100530964914873,0.475,1.125,51.4345407265373,-2.39035827761128,51.4345407265373,58.9980224623839
0.100530964914873,0.475,1.15,50.9240538190413,-3.13949770539644,50.9240538190413,75.2961051732709
0.100530964914873,0.475,1.175,44.9493525414584,-3.50489866418841,44.9493525414584,679.504289422182
0.100530964914873,0.475,1.2,22.6392598393379,-2.16669975839302,22.6392598393379,957.878245389261
0.100530964914873,0.475,1.225,2.62065938900734,-0.298319498585,2.62065938900734,458.849450606147
0.100530964914873,0.5,-0.25,-0.00255281658183154,0.00559993256781932,0.022703092066396,1.26145998939521
0.100530964914873,0.5,-0.225,3.02128459623634,-0.765381989141227,3.02128459623634,527.907510366934
0.100530964914873,0.5,-0.2,25.8466896537888,-6.86126480158075,25.8466896537888,1082.02862240679
0.100530964914873,0.5,-0.175,50.6717015960317,-14.0484393796743,50.6717015960317,737.513881448407
0.100530964914873,0.5,-0.15,56.5410200799751,-16.3013472205633,56.5410200799751,77.0235347452439
0.100530964914873,0.5,-0.125,56.1411920016582,-16.8188262055383,56.1411920016582,61.3737185620454
0.100530964914873,0.5,-0.1,55.6975019319935,-17.276646547635,55.6975019319935,45.9639429498296
0.100530964914873,0.5,-0.075,55.2264587992332,-17.7051287736236,55.2264587992332,31.6046790869747
0.100530964914873,0.5,-0.05,54.743854618758,-18.0784027771312,54.743854618758,19.3720619118325
0.100530964914873,0.5,-0.025,54.2619664666331,-18.4234826735577,54.2619664666331,25.9770322465889
0.100530964914873,0.5,0,53.7931961682762,-18.7181941786056,53.7931961682762,35.8635895526642
0.100530964914873,0.5,0.025,53.3472304943768,-18.9840694416492,53.3472304943768,44.4167132207068
0.100530964914873,0.5,0.05,52.9329922250283,-19.2045755092819,52.9329922250283,51.6945178838445
0.100530964914873,0.5,0.075,52.5575396868455,-19.3963660757242,52.5575396868455,57.757605235769
0.100530964914873,0.5,0.1,52.226775220969,-19.5478891410574,52.226775220969,62.6719000621655
0.100530964914873,0.5,0.125,51.9452432501364,-19.6716676175707,51.9452432501364,66.4954323992723
0.100530964914873,0.5,0.15,51.7162117186724,-19.760221099327,51.7162117186724,69.2964374359102
0.100530964914873,0.5,0.175,51.5418895536026,-19.8228072343843,51.5418895536026,71.1334529374165
0.100530964914873,0.5,0.2,51.4232514679279,-19.8550692963376,51.4232514679279,72.0749334043568
0.100530964914873,0.5,0.225,51.3604001788554,-19.8638348629499,51.3604001788554,72.1809928918507
0.100530964914873,0.5,0.25,51.3523332714025,-19.8470225565466,51.3523332714025,71.5196705571978
0.100530964914873,0.5,0.275,51.3973108423559,-19.8097520959637,51.3973108423559,70.1528181186838
0.100530964914873,0.5,0.3,51.4926562005931,-19.7515297679413,51.4926562005931,68.1480193263397
0.100530964914873,0.5,0.325,51.6350721491701,-19.6763374849983,51.6350721491701,65.568653513876
0.100530964914873,0.5,0.35,51.8205055712271,-19.5847486285664,51.8205055712271,62.4819951625908
0.100530964914873,0.5,0.375,52.0444001866368,-19.480023396156,52.0444001866368,58.9526189133265
0.100530964914873,0.5,0.4,52.3016241539435,-19.3634275927733,52.3016241539435,55.0476440996788
0.100530964914873,0.5,0.425,52.5866674885162,-19.2377815617084,52.5866674885162,50.8324898140503
0.100530964914873,0.5,0.45,52.893619300756,-19.1047838710184,52.893619300756,46.3742234255399
0.100530964914873,0.5,0.475,53.2163249165313,-18.9669906753556,53.2163249165313,41.7387749752937
0.100530964914873,0.5,0.5,53.5483963494291,-18.8263585416623,53.5483963494291,36.9932132561561
0.100530964914873,0.5,0.525,53.8833447651809,-18.6852769994336,53.8833447651809,32.2036673470358
0.100530964914873,0.5,0.55,54.2146086163091,-18.5458464704176,54.2146086163091,27.4372392158219
0.100530964914873,0.5,0.575,54.5356757206663,-18.4103333332082,54.5356757206663,22.7599529865704
0.100530964914873,0.5,0.6,54.8401150035434,-18.2809114471247,54.8401150035434,18.3138102191019
0.100530964914873,0.5,0.625,55.1217013278806,-18.1597319432361,55.1217013278806,20.0608333765312
0.100530964914873,0.5,0.65,55.3744374726958,-18.0490054521484,55.3744374726958,24.0692164309335
0.100530964914873,0.5,0.675,55.5926948594913,-17.9507534203284,55.5926948594913,27.7192835170041
0.100530964914873,0.5,0.7,55.7712117655534,-17.8672157513684,55.7712117655534,30.9470281269252
0.100530964914873,0.5,0.725,55.9052643229344,-17.800256275142,55.9052643229344,33.6846091928198
0.100530964914873,0.5,0.75,55.9906252047355,-17.7521644049822,55.9906252047355,35.8687980799891
0.100530964914873,0.5,0.775,56.0237812658405,-17.7246101546101,56.0237812658405,37.4335342665116
0.100530964914873,0.5,0.8,56.0018347333853,-17.7199793191697,56.0018347333853,38.3154565655648
0.100530964914873,0.5,0.825,55.9227856879946,-17.7397051173983,55.9227856879946,38.4520997324588
0.100530964914873,0.5,0.85,55.7853563531415,-17.7863395891531,55.7853563531415,37.7782960707613
0.100530964914873,0.5,0.875,55.5893567679883,-17.8610252915529,55.5893567679883,36.2377940034061
0.100530964914873,0.5,0.9,55.3354142219636,-17.9665656904753,55.3354142219636,33.7611211936091
0.100530964914873,0.5,0.925,55.0254362834989,-18.1037332756787,55.0254362834989,30.3013378788976
0.100530964914873,0.5,0.95,54.6622354318369,-18.2756743421173,54.6622354318369,25.7825342439669
0.100530964914873,0.5,0.975,54.2500907865574,-18.4826510247496,54.2500907865574,20.168370763038
0.100530964914873,0.5,1,53.7942756511037,-18.7282559284839,53.7942756511037,20.7308251831659
0.100530964914873,0.5,1.025,53.3016997991234,-19.0119655790009,53.3016997991234,28.8422459390796
0.100530964914873,0.5,1.05,52.7803940228637,-19.337978896674,52.7803940228637,38.2764745092101
0.100530964914873,0.5,1.075,52.2401411300811,-19.7043817136076,52.2401411300811,49.0753393205844
0.100530964914873,0.5,1.1,51.6920906206465,-20.1164007930661,51.6920906206465,61.3128707568546
0.100530964914873,0.5,1.125,51.1475797099732,-20.5715569548293,51.1475797099732,75.102497438354
0.100530964914873,0.5,1.15,50.6214960647135,-21.0702812505919,50.6214960647135,90.5047745439993
0.100530964914873,0.5,1.175,44.6651169839969,-19.2379823392267,44.6651169839969,675.917481518474
0.100530964914873,0.5,1.2,22.4869111089904,-10.0245138666885,22.4869111089904,951.809475926746
0.100530964914873,0.5,1.225,2.60196863021632,-1.19832569811778,2.60196863021632,455.604287567656
0.100530964914873,0.525,-0.25,-0.00243579612479532,0.00512402316673926,0.0224555495807275,1.19341203267987
0.100530964914873,0.525,-0.225,2.98839001116529,-1.86271982721672,2.98839001116529,522.128430161002
0.100530964914873,0.525,-0.2,25.5588906600691,-16.1409609913389,25.5588906600691,1069.71739455619
0.100530964914873,0.525,-0.175,50.0945138250478,-32.0854632324016,50.0945138250478,728.602662651572
0.100530964914873,0.525,-0.15,55.8828728542182,-36.3040676293401,55.8828728542182,74.5410227704934
0.100530964914873,0.525,-0.125,55.4728884157128,-36.5990120111658,55.4728884157128,59.6140073631098
0.100530964914873,0.525,-0.1,55.0202607000026,-36.8557897677993,55.0202607000026,44.910291512881
0.100530964914873,0.525,-0.075,54.540757104388,-37.1040906548302,54.540757104388,37.1040906548302
0.100530964914873,0.525,-0.05,54.0508119980601,-37.3178087580606,54.0508119980601,37.3178087580606
0.100530964914873,0.525,-0.025,53.5620579156416,-37.52201913444,53.5620579156416,43.1883941110958
0.100530964914873,0.525,0,53.0874441409025,-37.6946467683492,53.0874441409025,52.5584760438918
0.100530964914873,0.525,0.025,52.6361430435909,-37.8556879849156,52.6361430435909,60.6746774049292
0.100530964914873,0.525,0.05,52.2174890710568,-37.9884066939921,52.2174890710568,67.5864406901005
0.100530964914873,0.525,0.075,51.8381435489867,-38.1081713932406,51.8381435489867,73.3553753641351
0.100530964914873,0.525,0.1,51.5043002679783,-38.2029776026903,51.5043002679783,78.0396629781434
0.100530964914873,0.525,0.125,51.2202069567581,-38.2842178827909,51.2202069567581,81.6972057688548
0.100530964914873,0.525,0.15,50.9893243970391,-38.3437802198638,50.9893243970391,84.3895907749881
0.100530964914873,0.525,0.175,50.8136446658989,-38.3898771075176,50.8136446658989,86.1741065756433
0.100530964914873,0.525,0.2,50.6942594737037,-38.417396819814,50.6942594737037,87.1134720179423
0.100530964914873,0.525,0.225,50.6311143985446,-38.4321648922135,50.6311143985446,87.2656614467471
0.100530964914873,0.525,0.25,50.6232686795464,-38.4312624458529,50.6232686795464,86.6936444914508
0.100530964914873,0.525,0.275,50.6688673850087,-38.4188264861068,50.6688673850087,85.4564925222656
0.100530964914873,0.525,0.3,50.7652568055339,-38.3934718731082,50.7652568055339,83.6171703974523
0.100530964914873,0.525,0.325,50.9090528365482,-38.358205191458,50.9090528365482,81.2358430475923
0.100530964914873,0.525,0.35,51.0961993086596,-38.3126744010947,51.0961993086596,78.3754563266386
0.100530964914873,0.525,0.375,51.3220708915303,-38.2591670705073,51.3220708915303,75.0970902771827
0.100530964914873,0.525,0.4,51.5815157516181,-38.1980038121583,51.5815157516181,71.4637177558103
0.100530964914873,0.525,0.425,51.8689657316803,-38.1310344874898,51.8689657316803,67.5370913641141
0.100530964914873,0.525,0.45,52.1784793018901,-38.0590031412419,52.1784793018901,63.3802467221446
0.100530964914873,0.525,0.475,52.50385013258,-37.9834991439719,52.50385013258,59.055348167447
0.100530964914873,0.525,0.5,52.8386531642296,-37.9055230721721,52.8386531642296,54.6255084364041
0.100530964914873,0.525,0.525,53.1763520061962,-37.8265037955856,53.1763520061962,50.1530374261564
0.100530964914873,0.525,0.55,53.5103443278198,-37.747590384926,53.5103443278198,45.7011364408447
0.100530964914873,0.525,0.575,53.8340734337101,-37.6700973065628,53.8340734337101,41.3319825152551
0.100530964914873,0.525,0.6,54.1410653859256,-37.5952566094551,54.1410653859256,37.5952566094551
0.100530964914873,0.525,0.625,54.4250534386889,-37.524278645595,54.4250534386889,37.524278645595
0.100530964914873,0.525,0.65,54.6799961942778,-37.4584456832935,54.6799961942778,37.4584456832935
0.100530964914873,0.525,0.675,54.9002268387238,-37.3988512435786,54.9002268387238,37.3988512435786
0.100530964914873,0.525,0.7,55.0804381613197,-37.346822990328,55.0804381613197,37.346822990328
0.100530964914873,0.525,0.725,55.215872308745,-37.3033103088493,55.215872308745,37.3033103088493
0.100530964914873,0.525,0.75,55.3022544205678,-37.269707227129,55.3022544205678,37.269707227129
0.100530964914873,0.525,0.775,55.3360427862124,-37.2467822189174,55.3360427862124,37.2467822189174
0.100530964914873,0.525,0.8,55.3142886139123,-37.2360401642785,55.3142886139123,37.2360401642785
0.100530964914873,0.525,0.825,55.23497025879,-37.2380246644092,55.23497025879,37.2380246644092
0.100530964914873,0.525,0.85,55.0967534096644,-37.2544140374266,55.0967534096644,37.2544140374266
0.100530964914873,0.525,0.875,54.8994349488017,-37.2854742505966,54.8994349488017,37.2854742505966
0.100530964914873,0.525,0.9,54.6435777427346,-37.3331273126522,54.6435777427346,37.3331273126522
0.100530964914873,0.525,0.925,54.3310870731546,-37.3972904511936,54.3310870731546,37.3972904511936
0.100530964914873,0.525,0.95,53.9647007237612,-37.4801938198936,53.9647007237612,37.4801938198936
0.100530964914873,0.525,0.975,53.5487099857174,-37.5812898494813,53.5487099857174,37.5812898494813
0.100530964914873,0.525,1,53.0883008184483,-37.7031736804543,53.0883008184483,39.8649041883653
0.100530964914873,0.525,1.025,52.5904161282293,-37.8446104398235,52.5904161282293,47.5204628618801
0.100530964914873,0.525,1.05,52.0629832452279,-38.0086585527146,52.0629832452279,56.4203861256686
0.100530964914873,0.525,1.075,51.5158532654277,-38.1928778270119,51.5158532654277,66.6047821561467
0.100530964914873,0.525,1.1,50.9600452773524,-38.4012317562441,50.9600452773524,78.1406320878707
0.100530964914873,0.525,1.125,50.4069887077486,-38.6301659140948,50.4069887077486,91.1397947460037
0.100530964914873,0.525,1.15,49.8715704427946,-38.87794748572,49.8715704427946,105.647263409995
0.100530964914873,0.525,1.175,43.9883710892562,-34.8612758844537,43.9883710892562,666.285480518791
0.100530964914873,0.525,1.2,22.1384934697063,-17.8275815023658,22.1384934697063,937.370456224942
0.100530964914873,0.525,1.225,2.56078760177476,-2.09308252070793,2.56078760177476,448.420580240712
0.100530964914873,0.55,-0.25,-0.0023032802972674,0.00387788566973021,0.0222560243254592,1.1203272058501
0.100530964914873,0.55,-0.225,2.92831865219095,-2.93984916438713,2.92831865219095,511.612737008637
0.100530964914873,0.55,-0.2,25.0411657844237,-25.2379201745372,25.0411657844237,1047.87211345465
0.100530964914873,0.55,-0.175,49.0704416779455,-49.7612920144195,49.0704416779455,713.319901231138
0.100530964914873,0.55,-0.15,54.7292006084483,-55.9010215227628,54.7292006084483,72.0678196186769
0.100530964914873,0.55,-0.125,54.3146306707888,-55.9729238320042,54.3146306707888,57.8743491257873
0.100530964914873,0.55,-0.1,53.858106824507,-56.0279153433995,53.858106824507,56.0279153433995
0.100530964914873,0.55,-0.075,53.3746559643081,-56.0952381988842,53.3746559643081,56.0952381988842
0.100530964914873,0.55,-0.05,52.8813724790754,-56.1484704631206,52.8813724790754,56.1484704631206
0.100530964914873,0.55,-0.025,52.3892820030904,-56.2108662605384,52.3892820030904,59.9927561034578
0.100530964914873,0.55,0,51.9118870126353,-56.2604789074934,51.9118870126353,68.8465630473284
0.100530964914873,0.55,0.025,51.4578769433398,-56.315776446105,51.4578769433398,76.5252597356696
0.100530964914873,0.55,0.05,51.0370086754619,-56.3598865267688,51.0370086754619,83.0712791123915
0.100530964914873,0.55,0.075,50.6555743749956,-56.4068441376499,50.6555743749956,88.5458528613607
0.100530964914873,0.55,0.1,50.3200744154605,-56.4442716903224,50.3200744154605,93.0005748578434
0.100530964914873,0.55,0.125,50.0344854457622,-56.4823642478897,50.0344854457622,96.492271046544
0.100530964914873,0.55,0.15,49.8024793585339,-56.5124514167689,49.8024793585339,99.0766370594742
0.100530964914873,0.55,0.175,49.6258558623071,-56.5416346208252,49.6258558623071,100.80909844705
0.100530964914873,0.55,0.2,49.5058440862263,-56.5641057406374,49.5058440862263,101.747113333502
0.100530964914873,0.55,0.225,49.4422564765054,-56.5846324433543,49.4422564765054,101.946134779126
0.100530964914873,0.55,0.25,49.4342357795148,-56.5995006513405,49.4342357795148,101.464350209707
0.100530964914873,0.55,0.275,49.4798359296419,-56.6118211852112,49.4798359296419,100.357820422657
0.100530964914873,0.55,0.3,49.5764489991367,-56.6193451861301,49.5764489991367,98.6850588298118
0.100530964914873,0.55,0.325,49.7206279173537,-56.6240717589081,49.7206279173537,96.5028798140486
0.100530964914873,0.55,0.35,49.9083368797401,-56.6247394276462,49.9083368797401,93.8699937271638
0.100530964914873,0.55,0.375,50.1349055233243,-56.6226401316437,50.1349055233243,90.8439060100362
0.100530964914873,0.55,0.4,50.3951858240743,-56.6171564256148,50.3951858240743,87.4834911452753
0.100530964914873,0.55,0.425,50.6835754931646,-56.6091518426954,50.6835754931646,83.8467875757957
0.100530964914873,0.55,0.45,50.9941263772764,-56.5984164772096,50.9941263772764,79.9928205499855
0.100530964914873,0.55,0.475,51.3206044500911,-56.5855630381824,51.3206044500911,75.9799593345555
0.100530964914873,0.55,0.5,51.6565716952962,-56.5706314217231,51.6565716952962,71.8673664773997
0.100530964914873,0.55,0.525,51.9954678970496,-56.5540858031537,51.9954678970496,67.7135140413243
0.100530964914873,0.55,0.55,52.3306740999579,-56.5361138288845,52.3306740999579,63.5776997242279
0.100530964914873,0.55,0.575,52.6556124109341,-56.5170809474426,52.6556124109341,59.5182419777133
0.100530964914873,0.55,0.6,52.9637902476345,-56.4972599178447,52.9637902476345,56.4972599178447
0.100530964914873,0.55,0.625,53.2489219108114,-56.4769327956395,53.2489219108114,56.4769327956395
0.100530964914873,0.55,0.65,53.5049462293127,-56.4564241398057,53.5049462293127,56.4564241398057
0.100530964914873,0.55,0.675,53.7261798250413,-56.4359265718363,53.7261798250413,56.4359265718363
0.100530964914873,0.55,0.7,53.907294861254,-56.4158067761172,53.907294861254,56.4158067761172
0.100530964914873,0.55,0.725,54.0435197565858,-56.3961495929913,54.0435197565858,56.3961495929913
0.100530964914873,0.55,0.75,54.1305579162604,-56.3773741708517,54.1305579162604,56.3773741708517
0.100530964914873,0.55,0.775,54.1648573391011,-56.3594332384675,54.1648573391011,56.3594332384675
0.100530964914873,0.55,0.8,54.1434456895511,-56.3428244303516,54.1434456895511,56.3428244303516
0.100530964914873,0.55,0.825,54.0642951466258,-56.3273425298536,54.0642951466258,56.3273425298536
0.100530964914873,0.55,0.85,53.9260450598033,-56.3135973991312,53.9260450598033,56.3135973991312
0.100530964914873,0.55,0.875,53.728491018332,-56.3012006599509,53.728491018332,56.3012006599509
0.100530964914873,0.55,0.9,53.4721657586332,-56.2909023845046,53.4721657586332,56.2909023845046
0.100530964914873,0.55,0.925,53.1589792198477,-56.2821027571482,53.1589792198477,56.2821027571482
0.100530964914873,0.55,0.95,52.7916346026992,-56.2756969826936,52.7916346026992,56.2756969826936
0.100530964914873,0.55,0.975,52.3744357854268,-56.2708243802748,52.3744357854268,56.2708243802748
0.100530964914873,0.55,1,51.9125294287111,-56.2684990961901,51.9125294287111,58.6343300923144
0.100530964914873,0.55,1.025,51.4128832886734,-56.267478501715,51.4128832886734,65.834329698718
0.100530964914873,0.55,1.05,50.8833794745269,-56.2688923547969,50.8833794745269,74.2003069811804
0.100530964914873,0.55,1.075,50.3339175091257,-56.2707418347187,50.3339175091257,83.7699865195551
0.100530964914873,0.55,1.1,49.7754543963204,-56.2746881673276,49.7754543963204,94.6042766146304
0.100530964914873,0.55,1.125,49.2194978825214,-56.2773758382627,49.2194978825214,106.812274079575
0.100530964914873,0.55,1.15,48.6810268530119,-56.2739271892507,48.6810268530119,120.425505041343
0.100530964914873,0.55,1.175,42.9250987483844,-50.1189848407342,42.9250987483844,650.696760692083
0.100530964914873,0.55,1.2,21.5970754640577,-25.4452510550494,21.5970754640577,914.688421577835
0.100530964914873,0.55,1.225,2.49748798772097,-2.96706220546574,2.49748798772097,437.359834558619
0.100530964914873,0.575,-0.25,-0.0022443730575265,0.00239810815455082,0.022018849772927,1.04332334820169
0.100530964914873,0.575,-0.225,2.84170293319495,-3.98001063064541,2.84170293319495,496.486246561988
0.100530964914873,0.575,-0.2,24.2996049188014,-34.0213767756171,24.2996049188014,1016.75317621773
0.100530964914873,0.575,-0.175,47.6116003770297,-66.8185099801013,47.6116003770297,691.846284764625
0.100530964914873,0.575,-0.15,53.0936034084744,-74.8038315414012,53.0936034084744,74.8038315414012
0.100530964914873,0.575,-0.125,52.6800364441946,-74.6510451217742,52.6800364441946,74.6510451217742
0.100530964914873,0.575,-0.1,52.224663648876,-74.5038421782681,52.224663648876,74.5038421782681
0.100530964914873,0.575,-0.075,51.7418062576719,-74.3886133672109,51.7418062576719,74.3886133672109
0.100530964914873,0.575,-0.05,51.249205252866,-74.2808076153981,51.249205252866,74.2808076153981
0.100530964914873,0.575,-0.025,50.7573432103312,-74.1999182305058,50.7573432103312,76.1305047307253
0.100530964914873,0.575,0,50.2802545920682,-74.1259457849358,50.2802545920682,84.4671644197786
0.100530964914873,0.575,0.025,49.8261988101789,-74.0742577959532,49.8261988101789,91.7065604336465
0.100530964914873,0.575,0.05,49.4053445620743,-74.0292400920323,49.4053445620743,97.8860723482053
0.100530964914873,0.575,0.075,49.0236594442731,-74.0023974670217,49.0236594442731,103.064901717969
0.100530964914873,0.575,0.1,48.6879492683262,-73.9819943810629,48.6879492683262,107.28943165093
0.100530964914873,0.575,0.125,48.4019578159424,-73.9761687114288,48.4019578159424,110.614273234161
0.100530964914873,0.575,0.15,48.1695746037452,-73.9763962419544,48.1695746037452,113.090142412767
0.100530964914873,0.575,0.175,47.9924406232941,-73.9880814681716,47.9924406232941,114.769860481629
0.100530964914873,0.575,0.2,47.871934795263,-74.0051883197603,47.871934795263,115.706203052948
0.100530964914873,0.575,0.225,47.807766921638,-74.0310461592823,47.807766921638,115.951639178314
0.100530964914873,0.575,0.25,47.7991798958995,-74.0614450425867,47.7991798958995,115.559927874105
0.100530964914873,0.575,0.275,47.8441648790961,-74.0982330951919,47.8441648790961,114.583839850697
0.100530964914873,0.575,0.3,47.9401793412109,-74.138481834854,47.9401793412109,113.077646237254
0.100530964914873,0.575,0.325,48.0837402097015,-74.1830412775352,48.0837402097015,111.094646190116
0.100530964914873,0.575,0.35,48.2708536415119,-74.229849440957,48.2708536415119,108.689433395505
0.100530964914873,0.575,0.375,48.4968302909536,-74.2791201315604,48.4968302909536,105.915842937415
0.100530964914873,0.575,0.4,48.7565487748132,-74.3293597453492,48.7565487748132,102.828714641916
0.100530964914873,0.575,0.425,49.0443981002879,-74.3803976839703,49.0443981002879,99.4823166962111
0.100530964914873,0.575,0.45,49.354447007448,-74.4311039333716,49.354447007448,95.9316946921154
0.100530964914873,0.575,0.475,49.6804587386159,-74.4810856254606,49.6804587386159,92.231388732086
0.100530964914873,0.575,0.5,50.0160061253917,-74.5294403283097,50.0160061253917,88.4366225575531
0.100530964914873,0.575,0.525,50.3545297092844,-74.5756474325241,50.3545297092844,84.6020083633245
0.100530964914873,0.575,0.55,50.6894177180892,-74.6189445233195,50.6894177180892,80.7829406953865
0.100530964914873,0.575,0.575,51.0140953018531,-74.658729984235,51.0140953018531,77.0338642967718
0.100530964914873,0.575,0.6,51.3220748408202,-74.6943279920108,51.3220748408202,74.6943279920108
0.100530964914873,0.575,0.625,51.607075613741,-74.7250708241948,51.607075613741,74.7250708241948
0.100530964914873,0.575,0.65,51.8630399339727,-74.7503411748337,51.8630399339727,74.7503411748337
0.100530964914873,0.575,0.675,52.0842915240808,-74.7694001469038,52.0842915240808,74.7694001469038
0.100530964914873,0.575,0.7,52.2655047264871,-74.7816811713485,52.2655047264871,74.7816811713485
0.100530964914873,0.575,0.725,52.4019176900329,-74.7863575982105,52.4019176900329,74.7863575982105
0.100530964914873,0.575,0.75,52.4892343877109,-74.7829223896984,52.4892343877109,74.7829223896984
0.100530964914873,0.575,0.775,52.5239158412203,-74.7704393554338,52.5239158412203,74.7704393554338
0.100530964914873,0.575,0.8,52.5029880096384,-74.7484811428068,52.5029880096384,74.7484811428068
0.100530964914873,0.575,0.825,52.4244400688713,-74.7159803584904,52.4244400688713,74.7159803584904
0.100530964914873,0.575,0.85,52.2869066057853,-74.6726110827595,52.2869066057853,74.6726110827595
0.100530964914873,0.575,0.875,52.0902047648645,-74.6171577507637,52.0902047648645,74.6171577507637
0.100530964914873,0.575,0.9,51.8348589535927,-74.5494027899679,51.8348589535927,74.5494027899679
0.100530964914873,0.575,0.925,51.52280569085,-74.4679718398675,51.52280569085,74.4679718398675
0.100530964914873,0.575,0.95,51.1567365730487,-74.3727260392761,51.1567365730487,74.3727260392761
0.100530964914873,0.575,0.975,50.7409877099499,-74.262120210606,50.7409877099499,74.262120210606
0.100530964914873,0.575,1,50.2806923137766,-74.1360127063179,50.2806923137766,76.7415407538578
0.100530964914873,0.575,1.025,49.7828578501124,-73.9926417017842,49.7828578501124,83.4856228816437
0.100530964914873,0.575,1.05,49.2553523642976,-73.8317860202133,49.2553523642976,91.3175123859627
0.100530964914873,0.575,1.075,48.7081298995789,-73.6512343030257,48.7081298995789,100.271657207034
0.100530964914873,0.575,1.1,48.1521228998681,-73.4510892419423,48.1521228998681,110.404193188434
0.100530964914873,0.575,1.125,47.5989319569553,-73.2274201766978,47.5989319569553,121.819945273516
0.100530964914873,0.575,1.15,47.0636804493578,-72.9734804494187,47.0636804493578,134.539554514034
0.100530964914873,0.575,1.175,41.4875859300387,-64.7571456937655,41.4875859300387,629.334521083251
0.100530964914873,0.575,1.2,20.8688473586223,-32.7491109376728,20.8688473586223,884.026629453163
0.100530964914873,0.575,1.225,2.41273879871318,-3.80442461422254,2.41273879871318,422.549868734751
0.100530964914873,0.6,-0.25,-0.00218479774460004,0.000434090730001861,0.0217795433272403,0.963290342706277
0.100530964914873,0.6,-0.225,2.72974236974451,-4.96984727677321,2.72974236974451,476.94218704906
0.100530964914873,0.6,-0.2,23.3437767540496,-42.363863364081,23.3437767540496,976.759245960823
0.100530964914873,0.6,-0.175,45.7367756577006,-83.0054762601252,45.7367756577006,664.458316263504
0.100530964914873,0.6,-0.15,50.9971642742441,-92.7288419643084,50.9971642742441,92.7288419643084
0.100530964914873,0.6,-0.125,50.5902466746283,-92.3499718388894,50.5902466746283,92.3499718388894
0.100530964914873,0.6,-0.1,50.1410934137937,-91.9992091322936,50.1410934137937,91.9992091322936
0.100530964914873,0.6,-0.075,49.6634167652717,-91.6999976314058,49.6634167652717,91.6999976314058
0.100530964914873,0.6,-0.05,49.1755350689368,-91.4296380473047,49.1755350689368,91.4296380473047
0.100530964914873,0.6,-0.025,48.6875019681773,-91.2039565081265,48.6875019681773,91.3448061947169
0.100530964914873,0.6,0,48.2138167088386,-91.0049273072497,48.2138167088386,99.1622706874797
0.100530964914873,0.6,0.025,47.7624028134731,-90.8448408532493,47.7624028134731,105.959664841999
0.100530964914873,0.6,0.05,47.3437953573769,-90.7093773740639,47.3437953573769,111.770783629273
0.100530964914873,0.6,0.075,46.9637133306249,-90.6074956205262,46.9637133306249,116.651548354932
0.100530964914873,0.6,0.1,46.6292419652048,-90.5281460317929,46.6292419652048,120.644165437685
0.100530964914873,0.6,0.125,46.3439526268006,-90.4773753120659,46.3439526268006,123.800174417859
0.100530964914873,0.6,0.15,46.1119420210121,-90.4468482339262,46.1119420210121,126.165989989022
0.100530964914873,0.6,0.175,45.9347408176233,-90.4402336888181,45.9347408176233,127.791278125756
0.100530964914873,0.6,0.2,45.813878976493,-90.451303818908,45.813878976493,128.724556967381
0.100530964914873,0.6,0.225,45.7490033061938,-90.4819140127501,45.7490033061938,129.014972526979
0.100530964914873,0.6,0.25,45.7394664029539,-90.5273859014045,45.7394664029539,128.712112521917
0.100530964914873,0.6,0.275,45.7832303520337,-90.5882755588862,45.7832303520337,127.865255969574
0.100530964914873,0.6,0.3,45.8778332396561,-90.6609936533161,45.8778332396561,126.524582454422
0.100530964914873,0.6,0.325,46.0197858564308,-90.7452185090172,46.0197858564308,124.739759059206
0.100530964914873,0.6,0.35,46.2051552536135,-90.8380987258532,46.2051552536135,122.561348001327
0.100530964914873,0.6,0.375,46.429260609816,-90.9387531463546,46.429260609816,120.039447180529
0.100530964914873,0.6,0.4,46.6870284529962,-91.0448166292559,46.6870284529962,117.224907084544
0.100530964914873,0.6,0.425,46.9728651736347,-91.1550721278593,46.9728651736347,114.168187107774
0.100530964914873,0.6,0.45,47.2808790697668,-91.2674687692715,47.2808790697668,110.920374176343
0.100530964914873,0.6,0.475,47.6048558559475,-91.3805995158433,47.6048558559475,107.532156245336
0.100530964914873,0.6,0.5,47.9384026433765,-91.4926141751707,47.9384026433765,104.054824085473
0.100530964914873,0.6,0.525,48.274985307761,-91.6020025378065,48.274985307761,100.539115933763
0.100530964914873,0.6,0.55,48.6080230630784,-91.7070419422019,48.6080230630784,97.0365190020557
0.100530964914873,0.6,0.575,48.9309681252694,-91.8061637280144,48.9309681252694,93.5975965210651
0.100530964914873,0.6,0.6,49.2373617928679,-91.897727255405,49.2373617928679,91.897727255405
0.100530964914873,0.6,0.625,49.5209517416986,-91.9801221179854,49.5209517416986,91.9801221179854
0.100530964914873,0.6,0.65,49.7757078070169,-92.051763815241,49.7757078070169,92.051763815241
0.100530964914873,0.6,0.675,49.9959834891556,-92.1109998873428,49.9959834891556,92.1109998873428
0.100530964914873,0.6,0.7,50.176479495644,-92.1562907629731,50.176479495644,92.1562907629731
0.100530964914873,0.6,0.725,50.312465427956,-92.1859331225573,50.312465427956,92.1859331225573
0.100530964914873,0.6,0.75,50.3996703711034,-92.1984314775691,50.3996703711034,92.1984314775691
0.100530964914873,0.6,0.775,50.4345888570271,-92.1920215429098,50.4345888570271,92.1920215429098
0.100530964914873,0.6,0.8,50.4142704096085,-92.1652549309672,50.4142704096085,92.1652549309672
0.100530964914873,0.6,0.825,50.3367401110571,-92.1163022351261,50.3367401110571,92.1163022351261
0.100530964914873,0.6,0.85,50.2006543276085,-92.0437573515693,50.2006543276085,92.0437573515693
0.100530964914873,0.6,0.875,50.0058686828375,-91.9457356204438,50.0058686828375,91.9457356204438
0.100530964914873,0.6,0.9,49.7529278154696,-91.8208416488307,49.7529278154696,91.8208416488307
0.100530964914873,0.6,0.925,49.4438092466242,-91.6671672312209,49.4438092466242,91.6671672312209
0.100530964914873,0.6,0.95,49.081224518745,-91.4832446827323,49.081224518745,91.4832446827323
0.100530964914873,0.6,0.975,48.6695530961491,-91.2671986809454,48.6695530961491,91.2671986809454
0.100530964914873,0.6,1,48.2139505480959,-91.0173349027325,48.2139505480959,93.8921871092026
0.100530964914873,0.6,1.025,47.7214703346055,-90.7318768775657,47.7214703346055,100.17945197258
0.100530964914873,0.6,1.05,47.2000078961784,-90.4087395857108,47.2000078961784,107.47640025389
0.100530964914873,0.6,1.075,46.6595699728407,-90.0461969490398,46.6595699728407,115.813789366479
0.100530964914873,0.6,1.1,46.1111112752616,-89.6421385642756,46.1111112752616,125.243818839638
0.100530964914873,0.6,1.125,45.5663316848103,-89.1929640924361,45.5663316848103,135.86601453217
0.100530964914873,0.6,1.15,45.0405475092613,-88.6896641582142,45.0405475092613,147.692264484019
0.100530964914873,0.6,1.175,39.6945251410212,-78.5214402905061,39.6945251410212,602.475359052097
0.100530964914873,0.6,1.2,19.9633144818993,-39.6097328273541,19.9633144818993,845.782627335072
0.100530964914873,0.6,1.225,2.30769651133399,-4.59056617857072,2.30769651133399,404.182653319131
0.100530964914873,0.625,-0.25,-0.00220736814982172,0.000926843293541929,0.0214262591267407,0.881882090513484
0.100530964914873,0.625,-0.225,2.59378243907263,-5.89014149846226,2.59378243907263,453.236873397109
0.100530964914873,0.625,-0.2,22.186187143692,-50.132407541387,22.186187143692,928.421341806891
0.100530964914873,0.625,-0.175,43.4707301676723,-98.0628546022786,43.4707301676723,631.524614317504
0.100530964914873,0.625,-0.15,48.467722103371,-109.385488717239,48.467722103371,109.385488717239
0.100530964914873,0.625,-0.125,48.0731204328645,-108.777694733156,48.0731204328645,108.777694733156
0.100530964914873,0.625,-0.1,47.635296507415,-108.222192192163,47.635296507415,108.222192192163
0.100530964914873,0.625,-0.075,47.1674179521366,-107.736655029187,47.1674179521366,107.736655029187
0.100530964914873,0.625,-0.05,46.6883454218761,-107.302608453271,46.6883454218761,107.302608453271
0.100530964914873,0.625,-0.025,46.2077835166676,-106.930124096041,46.2077835166676,106.930124096041
0.100530964914873,0.625,0,45.7406558483959,-106.605031420817,45.7406558483959,112.670098731218
0.100530964914873,0.625,0.025,45.294617737342,-106.334918159494,45.294617737342,119.021637536519
0.100530964914873,0.625,0.05,44.8805449398218,-106.108141877643,44.8805449398218,124.461433572744
0.100530964914873,0.625,0.075,44.5039648120227,-105.929921352017,44.5039648120227,129.040669410097
0.100530964914873,0.625,0.1,44.1722293508031,-105.790863562369,44.1722293508031,132.798588158747
0.100530964914873,0.625,0.125,43.8887853819642,-105.694094511829,43.8887853819642,135.782644756906
0.100530964914873,0.625,0.15,43.6579349259816,-105.632121256067,43.6579349259816,138.035763349974
0.100530964914873,0.625,0.175,43.4811390990522,-105.606330428458,43.4811390990522,139.603793522736
0.100530964914873,0.625,0.2,43.3600854359489,-105.610726414003,43.3600854359489,140.53151318109
0.100530964914873,0.625,0.225,43.2943932221396,-105.645348236568,43.2943932221396,140.86433344425
0.100530964914873,0.625,0.25,43.2835375129452,-105.705315653669,43.2835375129452,140.647989270067
0.100530964914873,0.625,0.275,43.3254830208852,-105.789688533635,43.3254830208852,139.928020886333
0.100530964914873,0.625,0.3,43.4178656037269,-105.894379569688,43.4178656037269,138.750706556467
0.100530964914873,0.625,0.325,43.5572190516399,-106.017779261598,43.5572190516399,137.161937595295
0.100530964914873,0.625,0.35,43.7396914473596,-106.156343766969,43.7396914473596,135.208354675373
0.100530964914873,0.625,0.375,43.9606379348704,-106.308033423517,43.9606379348704,132.936236679196
0.100530964914873,0.625,0.4,44.2150550153286,-106.469667828942,44.2150550153286,130.392505355722
0.100530964914873,0.625,0.425,44.4973927866273,-106.638948988124,44.4973927866273,127.62376466367
0.100530964914873,0.625,0.45,44.801822325444,-106.812937030204,44.801822325444,124.677173395883
0.100530964914873,0.625,0.475,45.1221773686626,-106.989190355436,45.1221773686626,121.599539704589
0.100530964914873,0.625,0.5,45.4521231473384,-107.164929049024,45.4521231473384,118.438233599154
0.100530964914873,0.625,0.525,45.7851758203982,-107.337637766633,45.7851758203982,115.240101565308
0.100530964914873,0.625,0.55,46.1148096876587,-107.504645249029,46.1148096876587,112.052724499225
0.100530964914873,0.625,0.575,46.4345284410549,-107.663399095183,46.4345284410549,108.922771627915
0.100530964914873,0.625,0.6,46.737926442707,-107.811305267044,46.737926442707,107.811305267044
0.100530964914873,0.625,0.625,47.0188036307014,-107.945787992312,47.0188036307014,107.945787992312
0.100530964914873,0.625,0.65,47.2711814667223,-108.064313119729,47.2711814667223,108.064313119729
0.100530964914873,0.625,0.675,47.4894664951488,-108.164280603026,47.4894664951488,108.164280603026
0.100530964914873,0.625,0.7,47.6684098888695,-108.243209446305,47.6684098888695,108.243209446305
0.100530964914873,0.625,0.725,47.8033352619639,-108.29846682365,47.8033352619639,108.29846682365
0.100530964914873,0.625,0.75,47.8900210813462,-108.327625317386,47.8900210813462,108.327625317386
0.100530964914873,0.625,0.775,47.9250170439965,-108.328009660718,47.9250170439965,108.328009660718
0.100530964914873,0.625,0.8,47.9054210281608,-108.29724740626,47.9054210281608,108.29724740626
0.100530964914873,0.625,0.825,47.8293143961714,-108.232617259519,47.8293143961714,108.232617259519
0.100530964914873,0.625,0.85,47.6954011953105,-108.131792164804,47.6954011953105,108.131792164804
0.100530964914873,0.625,0.875,47.5035939128712,-107.992016588779,47.5035939128712,107.992016588779
0.100530964914873,0.625,0.9,47.2544853618937,-107.81096859597,47.2544853618937,107.81096859597
0.100530964914873,0.625,0.925,46.950109171924,-107.585897359509,46.950109171924,107.585897359509
0.100530964914873,0.625,0.95,46.5932282021289,-107.314389113143,46.5932282021289,107.314389113143
0.100530964914873,0.625,0.975,46.1882748786787,-106.993776501883,46.1882748786787,106.993776501883
0.100530964914873,0.625,1,45.7404639358836,-106.621377309526,45.7404639358836,109.786731751063
0.100530964914873,0.625,1.025,45.2568953633726,-106.194731709877,45.2568953633726,115.615774797109
0.100530964914873,0.625,1.05,44.7455367888663,-105.710700496389,44.7455367888663,122.376690202849
0.100530964914873,0.625,1.075,44.2164336381618,-105.167123355449,44.2164336381618,130.095770828811
0.100530964914873,0.625,1.1,43.6806174616344,-104.560779996986,43.6806174616344,138.822552834765
0.100530964914873,0.625,1.125,43.1498755675962,-103.887193649527,43.1498755675962,148.649777314972
0.100530964914873,0.625,1.15,42.6397702249766,-103.136912121486,42.6397702249766,159.583207235569
0.100530964914873,0.625,1.175,37.5709173920158,-91.1569670994187,37.5709173920158,570.491087089615
0.100530964914873,0.625,1.2,18.8931345579627,-45.8971700390086,18.8931345579627,800.490751819562
0.100530964914873,0.625,1.225,2.18378266970955,-5.3074189815739,2.18378266970955,382.51744342684
0.100530964914873,0.65,-0.25,-0.00213746825462977,0.000521494570206457,0.0210441402607616,0.800641139676769
0.100530964914873,0.65,-0.225,2.43590823125053,-6.73110562882496,2.43590823125053,425.695318563646
0.100530964914873,0.65,-0.2,20.8429770057827,-57.2039348737313,20.8429770057827,872.40955190174
0.100530964914873,0.65,-0.175,40.8451118668836,-111.744582839226,40.8451118668836,593.510243865834
0.100530964914873,0.65,-0.15,45.5407903809414,-124.495817222684,45.5407903809414,124.495817222684
0.100530964914873,0.65,-0.125,45.1642817429044,-123.657036568292,45.1642817429044,123.657036568292
0.100530964914873,0.65,-0.1,44.7429200310392,-122.894698536293,44.7429200310392,122.894698536293
0.100530964914873,0.65,-0.075,44.2895363959912,-122.221059999847,44.2895363959912,122.221059999847
0.100530964914873,0.65,-0.05,43.8233728203178,-121.621278635209,43.8233728203178,121.621278635209
0.100530964914873,0.65,-0.025,43.35397896991,-121.100265762333,43.35397896991,121.100265762333
0.100530964914873,0.65,0,42.8965628082992,-120.647210134634,42.8965628082992,124.735327484144
0.100530964914873,0.65,0.025,42.4586681590693,-120.265449813372,42.4586681590693,130.63650685177
0.100530964914873,0.65,0.05,42.0514124420297,-119.945651052185,42.0514124420297,135.700986716411
0.100530964914873,0.65,0.075,41.6802535260696,-119.689611363482,41.6802535260696,139.974483648587
0.100530964914873,0.65,0.1,41.3527463986304,-119.48934873607,41.3527463986304,143.493876165169
0.100530964914873,0.65,0.125,41.072306072586,-119.34527406452,41.072306072586,146.302025698617
0.100530964914873,0.65,0.15,40.8434039034323,-119.250584786153,40.8434039034323,148.438764710558
0.100530964914873,0.65,0.175,40.6675012639204,-119.204507128034,40.6675012639204,149.945797740387
0.100530964914873,0.65,0.2,40.5464278389503,-119.201189496421,40.5464278389503,150.864414778834
0.100530964914873,0.65,0.225,40.4798285588953,-119.238920960859,40.4798285588953,151.236091163361
0.100530964914873,0.65,0.25,40.4672999544059,-119.312571170433,40.4672999544059,151.10286394021
0.100530964914873,0.65,0.275,40.5068511936441,-119.419736910179,40.5068511936441,150.506417159823
0.100530964914873,0.65,0.3,40.5962246517251,-119.555807987123,40.5962246517251,149.489221057905
0.100530964914873,0.65,0.325,40.7320116569713,-119.717901890799,40.7320116569713,148.093325375739
0.100530964914873,0.65,0.35,40.9104563909675,-119.901769808698,40.9104563909675,146.36150443445
0.100530964914873,0.65,0.375,41.1269800611702,-120.104219103552,41.1269800611702,144.336182528256
0.100530964914873,0.65,0.4,41.3766681758696,-120.321247103708,41.3766681758696,142.060384003047
0.100530964914873,0.65,0.425,41.654042057856,-120.54947610795,41.654042057856,139.576838529796
0.100530964914873,0.65,0.45,41.9533569849527,-120.785071548432,41.9533569849527,136.928792441281
0.100530964914873,0.65,0.475,42.2685207758972,-121.024556990411,42.2685207758972,134.159164042825
0.100530964914873,0.65,0.5,42.5932795523648,-121.264215746028,42.5932795523648,131.31140704899
0.100530964914873,0.65,0.525,42.9212249749556,-121.500527460373,42.9212249749556,128.428471122694
0.100530964914873,0.65,0.55,43.2459098661129,-121.729861888921,43.2459098661129,125.554026166729
0.100530964914873,0.65,0.575,43.5609140696976,-121.948685372825,43.5609140696976,122.730846586172
0.100530964914873,0.65,0.6,43.8599086663489,-122.153434681202,43.8599086663489,122.153434681202
0.100530964914873,0.65,0.625,44.1367701095987,-122.340576109158,44.1367701095987,122.340576109158
0.100530964914873,0.65,0.65,44.3855950649041,-122.506601788994,44.3855950649041,122.506601788994
0.100530964914873,0.65,0.675,44.6008669905572,-122.64798013094,44.6008669905572,122.64798013094
0.100530964914873,0.65,0.7,44.7774108223875,-122.761252068285,44.7774108223875,122.761252068285
0.100530964914873,0.65,0.725,44.9106277048039,-122.842885126664,44.9106277048039,122.842885126664
0.100530964914873,0.65,0.75,44.9963683480882,-122.889464461345,44.9963683480882,122.889464461345
0.100530964914873,0.65,0.775,45.0312608674516,-122.897454902978,45.0312608674516,122.897454902978
0.100530964914873,0.65,0.8,45.0124737646863,-122.863477096758,45.0124737646863,122.863477096758
0.100530964914873,0.65,0.825,44.9381678881271,-122.784000680858,44.9381678881271,122.784000680858
0.100530964914873,0.65,0.85,44.8071164394622,-122.655656889514,44.8071164394622,122.655656889514
0.100530964914873,0.65,0.875,44.6193123526059,-122.474948711321,44.6193123526059,122.474948711321
0.100530964914873,0.65,0.9,44.3754169904701,-122.238457208997,44.3754169904701,122.238457208997
0.100530964914873,0.65,0.925,44.0775447156147,-121.942785460054,44.0775447156147,121.942785460054
0.100530964914873,0.65,0.95,43.7285285257004,-121.584342154031,43.7285285257004,121.584342154031
0.100530964914873,0.65,0.975,43.3328802330688,-121.159959044561,43.3328802330688,121.159959044561
0.100530964914873,0.65,1,42.8958903788557,-120.665664961058,42.8958903788557,124.133251732115
0.100530964914873,0.65,1.025,42.4247339696569,-120.098736529886,42.4247339696569,129.502302198103
0.100530964914873,0.65,1.05,41.9274642684711,-119.454604850241,41.9274642684711,135.725448597143
0.100530964914873,0.65,1.075,41.414194034537,-118.731261623314,41.414194034537,142.82448672827
0.100530964914873,0.65,1.1,40.896040002817,-117.923890587499,40.896040002817,150.84675989527
0.100530964914873,0.65,1.125,40.3849235500644,-117.027880472353,40.3849235500644,159.877544944893
0.100530964914873,0.65,1.15,39.896631872207,-116.033073563869,39.896631872207,169.918160999223
0.100530964914873,0.65,1.175,35.1481714658591,-102.413866152974,35.1481714658591,533.845503096234
0.100530964914873,0.65,1.2,17.6742872936881,-51.4855207372013,17.6742872936881,748.817460114067
0.100530964914873,0.65,1.225,2.04300815519681,-5.94338582404675,2.04300815519681,357.87589666105
0.100530964914873,0.675,-0.25,-0.00214379012582693,0.00630709897324734,0.020485686809908,0.721321378187257
0.100530964914873,0.675,-0.225,2.25807147498814,-7.46861065454333,2.25807147498814,394.703271346873
0.100530964914873,0.675,-0.2,19.3329223312276,-63.4415346966828,19.3329223312276,809.523459022181
0.100530964914873,0.675,-0.175,37.8971329006016,-123.788035001976,37.8971329006016,550.970418206913
0.100530964914873,0.675,-0.15,42.2582436739693,-137.766273011,42.2582436739693,137.766273011
0.100530964914873,0.675,-0.125,41.9056101917957,-136.692623864895,41.9056101917957,136.692623864895
0.100530964914873,0.675,-0.1,41.5059190114606,-135.721649515683,41.5059190114606,135.721649515683
0.100530964914873,0.675,-0.075,41.0717445645639,-134.856988020482,41.0717445645639,134.856988020482
0.100530964914873,0.675,-0.05,40.6226745386361,-134.089993465967,40.6226745386361,134.089993465967
0.100530964914873,0.675,-0.025,40.1681811783897,-133.418159072376,40.1681811783897,133.418159072376
0.100530964914873,0.675,0,39.7237175265748,-132.835950394008,39.7237175265748,135.095711631879
0.100530964914873,0.675,0.025,39.2967817230592,-132.340783589041,39.2967817230592,140.540843093358
0.100530964914873,0.675,0.05,38.8987084909703,-131.926972042822,38.8987084909703,145.225016329648
0.100530964914873,0.675,0.075,38.5349420904331,-131.591722192539,38.5349420904331,149.187387664755
0.100530964914873,0.675,0.1,38.2132284705937,-131.329355781641,38.2132284705937,152.463386207972
0.100530964914873,0.675,0.125,37.936998391619,-131.136795718995,37.936998391619,155.090501004782
0.100530964914873,0.675,0.15,37.7108906860458,-131.008503031157,37.7108906860458,157.106099533728
0.100530964914873,0.675,0.175,37.5364079590383,-130.941061360735,37.5364079590383,158.547224893139
0.100530964914873,0.675,0.2,37.4155282472237,-130.929120145778,37.4155282472237,159.452087407693
0.100530964914873,0.675,0.225,37.3479580342419,-130.96893497148,37.3479580342419,159.857902322845
0.100530964914873,0.675,0.25,37.3334276158896,-131.055342849665,37.3334276158896,159.803265432232
0.100530964914873,0.675,0.275,37.3700227772516,-131.184321312122,37.3700227772516,159.325810286021
0.100530964914873,0.675,0.3,37.4556091073569,-131.350868236752,37.4556091073569,158.46435614383
0.100530964914873,0.675,0.325,37.5868649852409,-131.550748644242,37.5868649852409,157.256999753908
0.100530964914873,0.675,0.35,37.7601504577426,-131.779087753957,37.7601504577426,155.742742922432
0.100530964914873,0.675,0.375,37.9709805113766,-132.031503449639,37.9709805113766,153.960093930479
0.100530964914873,0.675,0.4,38.2145514847662,-132.303219203742,38.2145514847662,151.948234133297
0.100530964914873,0.675,0.425,38.4854824451482,-132.589762538264,38.4854824451482,149.7459857564
0.100530964914873,0.675,0.45,38.7781360095238,-132.886434802983,38.7781360095238,147.392712509423
0.100530964914873,0.675,0.475,39.0865197739516,-133.188717701073,39.0865197739516,144.927424374433
0.100530964914873,0.675,0.5,39.4044846792499,-133.491978508538,39.4044846792499,142.389673103966
0.100530964914873,0.675,0.525,39.7257229428379,-133.79168446194,39.7257229428379,139.818499828283
0.100530964914873,0.675,0.55,40.0438902824227,-134.083263059257,40.0438902824227,137.253667907606
0.100530964914873,0.675,0.575,40.3526671511361,-134.362185783988,40.3526671511361,134.734047847191
0.100530964914873,0.675,0.6,40.6458259747042,-134.623938836687,40.6458259747042,134.623938836687
0.100530964914873,0.675,0.625,40.9173435217965,-134.864005555607,40.9173435217965,134.864005555607
0.100530964914873,0.675,0.65,41.1614165019562,-135.07793245248,41.1614165019562,135.07793245248
0.100530964914873,0.675,0.675,41.3726282876596,-135.261213464189,41.3726282876596,135.261213464189
0.100530964914873,0.675,0.7,41.5459027489253,-135.409459797649,41.5459027489253,135.409459797649
0.100530964914873,0.675,0.725,41.6767405303223,-135.518168758492,41.6767405303223,135.518168758492
0.100530964914873,0.675,0.75,41.7610903815557,-135.583022384386,41.7610903815557,135.583022384386
0.100530964914873,0.675,0.775,41.7956794107601,-135.599512076477,41.7956794107601,135.599512076477
0.100530964914873,0.675,0.8,41.7777736657199,-135.563394640757,41.7777736657199,135.563394640757
0.100530964914873,0.675,0.825,41.705632063331,-135.470150410729,41.705632063331,135.470150410729
0.100530964914873,0.675,0.85,41.5781257571677,-135.315603153029,41.5781257571677,135.315603153029
0.100530964914873,0.675,0.875,41.3953437143313,-135.095231678471,41.3953437143313,135.095231678471
0.100530964914873,0.675,0.9,41.1580475555059,-134.804890283005,41.1580475555059,134.804890283005
0.100530964914873,0.675,0.925,40.8684432829601,-134.440098848959,40.8684432829601,134.440098848959
0.100530964914873,0.675,0.95,40.529470004713,-133.996654516114,40.529470004713,133.996654516114
0.100530964914873,0.675,0.975,40.1457224084855,-133.47022425905,40.1457224084855,133.47022425905
0.100530964914873,0.675,1,39.7226088163735,-132.856385682511,39.7226088163735,136.631159446399
0.100530964914873,0.675,1.025,39.2673711190231,-132.151166090363,39.2673711190231,141.538067761489
0.100530964914873,0.675,1.05,38.7881981797022,-131.34976884513,38.7881981797022,147.221772979688
0.100530964914873,0.675,1.075,38.295244101137,-130.448921073386,38.295244101137,153.69886791914
0.100530964914873,0.675,1.1,37.7997714346386,-129.44384655289,37.7997714346386,161.015700241528
0.100530964914873,0.675,1.125,37.3138097036793,-128.327826744319,37.3138097036793,169.248597161843
0.100530964914873,0.675,1.15,36.8534137347041,-127.092448889518,36.8534137347041,178.396887890904
0.100530964914873,0.675,1.175,32.4638330821981,-112.036361969342,32.4638330821981,493.097496403359
0.100530964914873,0.675,1.2,16.3257739779707,-56.2427544905602,16.3257739779707,691.566351851765
0.100530964914873,0.675,1.225,1.88745684167374,-6.4764213483002,1.88745684167374,330.648076915916
0.100530964914873,0.7,-0.25,-0.00183262192370361,0.00848925982803489,0.0199278435540405,0.645672387392597
0.100530964914873,0.7,-0.225,2.06338539770837,-8.10018501206518,2.06338539770837,360.717078200112
0.100530964914873,0.7,-0.2,17.6788305809862,-68.7304535628232,17.6788305809862,740.702455671788
0.100530964914873,0.7,-0.175,34.6713563357482,-133.957373013251,34.6713563357482,504.557353858523
0.100530964914873,0.7,-0.15,38.6700639868254,-148.929539523985,38.6700639868254,148.929539523985
0.100530964914873,0.7,-0.125,38.3472576800063,-147.619059907384,38.3472576800063,147.619059907384
0.100530964914873,0.7,-0.1,37.9744649534251,-146.436864808398,37.9744649534251,146.436864808398
0.100530964914873,0.7,-0.075,37.5643295946294,-145.379656157213,37.5643295946294,145.379656157213
0.100530964914873,0.7,-0.05,37.1365335073773,-144.443147564867,37.1365335073773,144.443147564867
0.100530964914873,0.7,-0.025,36.7007448890157,-143.619041204024,36.7007448890157,143.619041204024
0.100530964914873,0.7,0,36.2724550581284,-142.905581480575,36.2724550581284,143.501659921366
0.100530964914873,0.7,0.025,35.8593315124712,-142.295526751032,35.8593315124712,148.484729517383
0.100530964914873,0.7,0.05,35.4727809378941,-141.785756819343,35.4727809378941,152.782634728783
0.100530964914873,0.7,0.075,35.1183968094146,-141.369794262578,35.1183968094146,156.42800009809
0.100530964914873,0.7,0.1,34.8040213742486,-141.043543085548,34.8040213742486,159.454778823476
0.100530964914873,0.7,0.125,34.5332207415434,-140.801041336602,34.5332207415434,161.895082896917
0.100530964914873,0.7,0.15,34.3107453441005,-140.637558311312,34.3107453441005,163.783811682405
0.100530964914873,0.7,0.175,34.1382256320962,-140.547409772783,34.1382256320962,165.1533386876
0.100530964914873,0.7,0.2,34.0177601017386,-140.525471896874,34.0177601017386,166.038799590304
0.100530964914873,0.7,0.225,33.9491798679252,-140.56618593962,33.9491798679252,166.47314513498
0.100530964914873,0.7,0.25,33.9323403455509,-140.664197770795,33.9323403455509,166.491538816122
0.100530964914873,0.7,0.275,33.9654512357643,-140.813987188116,33.9654512357643,166.127563769665
0.100530964914873,0.7,0.3,34.0465054171146,-141.010072107364,34.0465054171146,165.416399481339
0.100530964914873,0.7,0.325,34.1723056379368,-141.246929604511,34.1723056379368,164.392193419537
0.100530964914873,0.7,0.35,34.3393400186249,-141.519011864791,34.3393400186249,163.090186782133
0.100530964914873,0.7,0.375,34.5432486868213,-141.820780837831,34.5432486868213,161.544977911519
0.100530964914873,0.7,0.4,34.7793560687012,-142.146661626025,34.7793560687012,159.791916019772
0.100530964914873,0.7,0.425,35.0424069992366,-142.49110503589,35.0424069992366,157.865923081753
0.100530964914873,0.7,0.45,35.3268917285918,-142.848535027026,35.3268917285918,155.802488103928
0.100530964914873,0.7,0.475,35.6269439143375,-143.213402825636,35.6269439143375,153.636720270692
0.100530964914873,0.7,0.5,35.936541339438,-143.580150330841,35.936541339438,151.404272461708
0.100530964914873,0.7,0.525,36.2495022411143,-143.943242210939,36.2495022411143,149.140285316393
0.100530964914873,0.7,0.55,36.5596081030822,-144.29715317551,36.5596081030822,146.880611803852
0.100530964914873,0.7,0.575,36.8606651331354,-144.636371792134,36.8606651331354,144.660228833126
0.100530964914873,0.7,0.6,37.1465701695013,-144.955417510628,37.1465701695013,144.955417510628
0.100530964914873,0.7,0.625,37.4114254211823,-145.248808447046,37.4114254211823,145.248808447046
0.100530964914873,0.7,0.65,37.6495503459909,-145.511118842998,37.6495503459909,145.511118842998
0.100530964914873,0.7,0.675,37.8556535921044,-145.736896504322,37.8556535921044,145.736896504322
0.100530964914873,0.7,0.7,38.0247797240845,-145.920779701663,38.0247797240845,145.920779701663
0.100530964914873,0.7,0.725,38.1525548450806,-146.057341279136,38.1525548450806,146.057341279136
0.100530964914873,0.7,0.75,38.2350458488657,-146.141292159646,38.2350458488657,146.141292159646
0.100530964914873,0.7,0.775,38.2691060060058,-146.167223229614,38.2691060060058,146.167223229614
0.100530964914873,0.7,0.8,38.2521163901587,-146.129923579453,38.2521163901587,146.129923579453
0.100530964914873,0.7,0.825,38.1824634114593,-146.023998283729,38.1824634114593,146.023998283729
0.100530964914873,0.7,0.85,38.0591296569087,-145.844309429971,38.0591296569087,145.844309429971
0.100530964914873,0.7,0.875,37.8823334849849,-145.585486978498,37.8823334849849,145.585486978498
0.100530964914873,0.7,0.9,37.6529443142665,-145.242435882733,37.6529443142665,145.242435882733
0.100530964914873,0.7,0.925,37.3732995711506,-144.809858466718,37.3732995711506,144.809858466718
0.100530964914873,0.7,0.95,37.0464433956257,-144.282627811327,37.0464433956257,144.282627811327
0.100530964914873,0.7,0.975,36.6771028709605,-143.655643034839,36.6771028709605,143.655643034839
0.100530964914873,0.7,1,36.2707909167227,-142.92360259424,36.2707909167227,146.994737290063
0.100530964914873,0.7,1.025,35.8348791895219,-142.081866828654,35.8348791895219,151.437179670939
0.100530964914873,0.7,1.05,35.3776623437667,-141.124836805947,35.3776623437667,156.579039278867
0.100530964914873,0.7,1.075,34.9094140454201,-140.048802034241,34.9094140454201,162.432298056154
0.100530964914873,0.7,1.1,34.4414921342134,-138.84821951908,34.4414921342134,169.041999855822
0.100530964914873,0.7,1.125,33.9861508316944,-137.51531873397,33.9861508316944,176.475585418563
0.100530964914873,0.7,1.15,33.5595995912739,-136.042510676472,33.5595995912739,184.730978927463
0.100530964914873,0.7,1.175,29.5619944314673,-119.783733412273,29.5619944314673,448.895853051501
0.100530964914873,0.7,1.2,14.8700779081827,-60.050340144453,14.8700779081827,629.669585599167
0.100530964914873,0.7,1.225,1.72010468409314,-6.90169906431797,1.72010468409314,301.283533527745
0.100530964914873,0.725,-0.25,-0.00166072719438665,0.0212348613613427,0.0191552538775729,0.57473481093955
0.100530964914873,0.725,-0.225,1.85418187158737,-8.59303836389518,1.85418187158737,324.250320433375
0.100530964914873,0.725,-0.2,15.9054667532598,-72.9271355942936,15.9054667532598,667.011586360014
0.100530964914873,0.725,-0.175,31.2170778875534,-141.984373621359,31.2170778875534,455.010363968668
0.100530964914873,0.725,-0.15,34.8317720320042,-157.687611465546,34.8317720320042,157.687611465546
0.100530964914873,0.725,-0.125,34.5446942476614,-156.135873455627,34.5446942476614,156.135873455627
0.100530964914873,0.725,-0.1,34.2041298802276,-154.740546008465,34.2041298802276,154.740546008465
0.100530964914873,0.725,-0.075,33.8228390679093,-153.48756946428,33.8228390679093,153.48756946428
0.100530964914873,0.725,-0.05,33.4206080605372,-152.380080232885,33.4206080605372,152.380080232885
0.100530964914873,0.725,-0.025,33.0073376761751,-151.401333608298,33.0073376761751,151.401333608298
0.100530964914873,0.725,0,32.5985580333465,-150.555506236825,32.5985580333465,150.555506236825
0.100530964914873,0.725,0.025,32.2021386930645,-149.82883919716,32.2021386930645,154.204357593424
0.100530964914873,0.725,0.05,31.8295635559275,-149.222187377093,31.8295635559275,158.10906807705
0.100530964914873,0.725,0.075,31.4866067579753,-148.724165837114,31.4866067579753,161.430198752405
0.100530964914873,0.725,0.1,31.1812148975755,-148.333134543756,31.1812148975755,164.20089769568
0.100530964914873,0.725,0.125,30.9171204431671,-148.039493715516,30.9171204431671,166.447317344615
0.100530964914873,0.725,0.15,30.6991963417996,-147.839840191096,30.6991963417996,168.202365747595
0.100530964914873,0.725,0.175,30.5292314217184,-147.725790518756,30.5292314217184,169.493350486803
0.100530964914873,0.725,0.2,30.409458539458,-147.692746490192,30.409458539458,170.352653432374
0.100530964914873,0.725,0.225,30.339863132749,-147.733107522026,30.339863132749,170.808707665907
0.100530964914873,0.725,0.25,30.3204424340473,-147.841497486202,30.3204424340473,170.893452037157
0.100530964914873,0.725,0.275,30.3495586793614,-148.010791256089,30.3495586793614,170.636266691059
0.100530964914873,0.725,0.3,30.4253511173368,-148.235123435778,30.4253511173368,170.068822229478
0.100530964914873,0.725,0.325,30.544774404447,-148.507642014448,30.544774404447,169.221230358986
0.100530964914873,0.725,0.35,30.7044656997262,-148.822184200703,30.7044656997262,168.125052920737
0.100530964914873,0.725,0.375,30.9002168737813,-149.172047854035,30.9002168737813,166.810932669992
0.100530964914873,0.725,0.4,31.1275028126158,-149.550898006626,31.1275028126158,165.310436756279
0.100530964914873,0.725,0.425,31.3812199681292,-149.952114189794,31.3812199681292,163.654564688337
0.100530964914873,0.725,0.45,31.6560096007327,-150.369271498309,31.6560096007327,161.874961447684
0.100530964914873,0.725,0.475,31.9461566688749,-150.795798300911,31.9461566688749,160.002825188676
0.100530964914873,0.725,0.5,32.2457898767626,-151.22523546861,32.2457898767626,158.069928447813
0.100530964914873,0.725,0.525,32.5488781672189,-151.651047608163,32.5488781672189,156.107505912597
0.100530964914873,0.725,0.55,32.849353379792,-152.066781207427,32.849353379792,154.147511174079
0.100530964914873,0.725,0.575,33.1411715627859,-152.465933587663,33.1411715627859,152.465933587663
0.100530964914873,0.725,0.6,33.4183789991853,-152.842087772927,33.4183789991853,152.842087772927
0.100530964914873,0.725,0.625,33.6752266724348,-153.188771391414,33.6752266724348,153.188771391414
0.100530964914873,0.725,0.65,33.9061823365875,-153.499631127385,33.9061823365875,153.499631127385
0.100530964914873,0.725,0.675,34.1061022361172,-153.768218099503,34.1061022361172,153.768218099503
0.100530964914873,0.725,0.7,34.27017793573,-153.98827036128,34.27017793573,153.98827036128
0.100530964914873,0.725,0.725,34.3941819114097,-154.153347608801,34.3941819114097,154.153347608801
0.100530964914873,0.725,0.75,34.4743267091819,-154.257311170783,34.4743267091819,154.257311170783
0.100530964914873,0.725,0.775,34.5076106890731,-154.293704399672,34.5076106890731,154.293704399672
0.100530964914873,0.725,0.8,34.4915593462026,-154.256549609459,34.4915593462026,154.256549609459
0.100530964914873,0.725,0.825,34.4247026373461,-154.139339912019,34.4247026373461,154.139339912019
0.100530964914873,0.725,0.85,34.3061668222471,-153.93629959033,34.3061668222471,153.93629959033
0.100530964914873,0.725,0.875,34.1363114280592,-153.640835882755,34.1363114280592,153.640835882755
0.100530964914873,0.725,0.9,33.9161500018737,-153.247410771441,33.9161500018737,153.247410771441
0.100530964914873,0.725,0.925,33.6481566486664,-152.749327860288,33.6481566486664,152.749327860288
0.100530964914873,0.725,0.95,33.3355225079856,-152.141302918097,33.3355225079856,152.141302918097
0.100530964914873,0.725,0.975,32.9831022661191,-151.41657732961,32.9831022661191,151.516993960454
0.100530964914873,0.725,1,32.5965629659362,-150.57009345926,32.5965629659362,154.923231096388
0.100530964914873,0.725,1.025,32.1833859887991,-149.59520236865,32.1833859887991,158.89854875994
0.100530964914873,0.725,1.05,31.7520311018664,-148.487095554196,31.7520311018664,163.496533085433
0.100530964914873,0.725,1.075,31.3128491232106,-147.239634902248,31.3128491232106,168.72389984598
0.100530964914873,0.725,1.1,30.877367574339,-145.848672066861,30.877367574339,174.625375385194
0.100530964914873,0.725,1.125,30.4580209603789,-144.30249686402,30.4580209603789,181.258114382278
0.100530964914873,0.725,1.15,30.0712257825219,-142.597446264062,30.0712257825219,188.620722062524
0.100530964914873,0.725,1.175,26.4923911420705,-125.398784092331,26.4923911420705,401.983807252097
0.100530964914873,0.725,1.2,13.3322764039724,-62.7727678617804,13.3322764039724,564.196975730836
0.100530964914873,0.725,1.225,1.54348020814813,-7.19033251357561,1.54348020814813,270.301835108473
0.100530964914873,0.75,-0.25,-0.000819742751518003,0.0234401629461091,0.0184766182246935,0.509874828121991
0.100530964914873,0.75,-0.225,1.63484566545867,-8.95819082427148,1.63484566545867,285.889859893596
0.100530964914873,0.75,-0.2,14.0424577910037,-75.9312391810032,14.0424577910037,589.655905657592
0.100530964914873,0.75,-0.175,27.591862654149,-147.650503900521,27.591862654149,403.166045429801
0.100530964914873,0.75,-0.15,30.8078554939524,-163.790914481615,30.8078554939524,163.790914481615
0.100530964914873,0.75,-0.125,30.5626485311017,-161.997172628311,30.5626485311017,161.997172628311
0.100530964914873,0.75,-0.1,30.2596427712277,-160.386070226587,30.2596427712277,160.386070226587
0.100530964914873,0.75,-0.075,29.9121655964516,-158.936761622897,29.9121655964516,158.936761622897
0.100530964914873,0.75,-0.05,29.5397615714104,-157.656013606409,29.5397615714104,157.656013606409
0.100530964914873,0.75,-0.025,29.1529196001967,-156.521850954023,29.1529196001967,156.521850954023
0.100530964914873,0.75,0,28.766937574736,-155.541472621968,28.766937574736,155.541472621968
0.100530964914873,0.75,0.025,28.3901581944519,-154.69701892001,28.3901581944519,157.459568251212
0.100530964914873,0.75,0.05,28.0339562401095,-153.99131601983,28.0339562401095,160.963246212345
0.100530964914873,0.75,0.075,27.7044853612571,-153.409754725017,27.7044853612571,163.952719219747
0.100530964914873,0.75,0.1,27.4096769404396,-152.951857019503,27.4096769404396,166.459585814384
0.100530964914873,0.75,0.125,27.1535710711534,-152.605476406907,27.1535710711534,168.504624157561
0.100530964914873,0.75,0.15,26.9410928137412,-152.367740834052,26.9410928137412,170.118283683676
0.100530964914873,0.75,0.175,26.7742880545569,-152.228231309731,26.7742880545569,171.323173088766
0.100530964914873,0.75,0.2,26.6554878905801,-152.18240358255,26.6554878905801,172.148639111282
0.100530964914873,0.75,0.225,26.5849012617119,-152.220996139474,26.5849012617119,172.61882077526
0.100530964914873,0.75,0.25,26.5626539527695,-152.338340306608,26.5626539527695,172.762271509581
0.100530964914873,0.75,0.275,26.5873106786718,-152.525913072805,26.5873106786718,172.604302218722
0.100530964914873,0.75,0.3,26.6571584660927,-152.777314605932,26.6571584660927,172.172989169481
0.100530964914873,0.75,0.325,26.7693419858467,-153.084470985895,26.7693419858467,171.494488637727
0.100530964914873,0.75,0.35,26.9206579725076,-153.440521916314,26.9206579725076,170.596642728912
0.100530964914873,0.75,0.375,27.107081291269,-153.837655203944,27.107081291269,169.506188813845
0.100530964914873,0.75,0.4,27.3242533601132,-154.268731550187,27.3242533601132,168.250896859171
0.100530964914873,0.75,0.425,27.5672498211933,-154.726088003092,27.5672498211933,166.85787798918
0.100530964914873,0.75,0.45,27.8308822873533,-155.202426860911,27.8308822873533,165.354930283237
0.100530964914873,0.75,0.475,28.1096128444691,-155.690173244416,28.1096128444691,163.769367015277
0.100530964914873,0.75,0.5,28.3977422910059,-156.181952107461,28.3977422910059,162.1290807727
0.100530964914873,0.75,0.525,28.6894154913804,-156.670247821355,28.6894154913804,160.461423824514
0.100530964914873,0.75,0.55,28.9787366554321,-157.147664378703,28.9787366554321,158.794447023176
0.100530964914873,0.75,0.575,29.2598369589223,-157.606734346178,29.2598369589223,157.606734346178
0.100530964914873,0.75,0.6,29.5269341753735,-158.040082629569,29.5269341753735,158.040082629569
0.100530964914873,0.75,0.625,29.7744539114098,-158.440285782275,29.7744539114098,158.440285782275
0.100530964914873,0.75,0.65,29.9970334610102,-158.800024408552,29.9970334610102,158.800024408552
0.100530964914873,0.75,0.675,30.1897036002762,-159.111913534145,30.1897036002762,159.111913534145
0.100530964914873,0.75,0.7,30.3478223035725,-159.368723286799,30.3478223035725,159.368723286799
0.100530964914873,0.75,0.725,30.4673372200271,-159.563094208603,30.4673372200271,159.563094208603
0.100530964914873,0.75,0.75,30.5446227073716,-159.68792415311,30.5446227073716,159.68792415311
0.100530964914873,0.75,0.775,30.5768541619052,-159.735854571685,30.5768541619052,159.735854571685
0.100530964914873,0.75,0.8,30.5617123911292,-159.699957398465,30.5617123911292,159.699957398465
0.100530964914873,0.75,0.825,30.4979080848832,-159.572837901036,30.4979080848832,159.572837901036
0.100530964914873,0.75,0.85,30.3847139202152,-159.347796871579,30.3847139202152,159.347796871579
0.100530964914873,0.75,0.875,30.2226762999459,-159.017360468295,30.2226762999459,159.017360468295
0.100530964914873,0.75,0.9,30.0129434840521,-158.575116046633,30.0129434840521,158.575116046633
0.100530964914873,0.75,0.925,29.7581853540988,-158.013483984233,29.7581853540988,158.013483984233
0.100530964914873,0.75,0.95,29.4617130842169,-157.32638629481,29.4617130842169,157.32638629481
0.100530964914873,0.75,0.975,29.1285882104356,-156.506176847033,29.1285882104356,157.131859760733
0.100530964914873,0.75,1,28.7645805777969,-155.547122732025,28.7645805777969,160.141910751964
0.100530964914873,0.75,1.025,28.377389220124,-154.441705135845,28.377389220124,163.647413666039
0.100530964914873,0.75,1.05,27.9755549516727,-153.184602225417,27.9755549516727,167.698367399228
0.100530964914873,0.75,1.075,27.56965110718,-151.768903279982,27.56965110718,172.297859021108
0.100530964914873,0.75,1.1,27.1712512844705,-150.18999801008,27.1712512844705,177.488562201445
0.100530964914873,0.75,1.125,26.7931855558361,-148.434511242737,26.7931855558361,183.318872964152
0.100530964914873,0.75,1.15,26.4518578145366,-146.500143534666,26.4518578145366,189.786717987888
0.100530964914873,0.75,1.175,23.3117349283296,-128.656113191641,23.3117349283296,353.191477983766
0.100530964914873,0.75,1.2,11.7413980726308,-64.3039244036986,11.7413980726308,496.340952353782
0.100530964914873,0.75,1.225,1.36170356284318,-7.34990333694413,1.36170356284318,238.277355737764
0.100530964914873,0.775,-0.25,-0.000411215156744859,0.0413726775356271,0.0175261467733837,0.450750868166652
0.100530964914873,0.775,-0.225,1.40766373819917,-9.14842797385113,1.40766373819917,246.274317969074
0.100530964914873,0.775,-0.2,12.1200687790102,-77.5882272796119,12.1200687790102,509.96175358898
0.100530964914873,0.775,-0.175,23.8564720566207,-150.678094136266,23.8564720566207,349.944121815138
0.100530964914873,0.775,-0.15,26.6668327927782,-166.933606247872,26.6668327927782,166.933606247872
0.100530964914873,0.775,-0.125,26.4694726349324,-164.893192430943,26.4694726349324,164.893192430943
0.100530964914873,0.775,-0.1,26.2094789301421,-163.064665883056,26.2094789301421,163.064665883056
0.100530964914873,0.775,-0.075,25.900676968898,-161.415473280983,25.900676968898,161.415473280983
0.100530964914873,0.775,-0.05,25.5624966489483,-159.960067004948,25.5624966489483,159.960067004948
0.100530964914873,0.775,-0.025,25.2059524567697,-158.667884640523,25.2059524567697,158.667884640523
0.100530964914873,0.775,0,24.8462030161925,-157.551858639054,24.8462030161925,157.551858639054
0.100530964914873,0.775,0.025,24.4920204040083,-156.587791137452,24.4920204040083,157.984230257494
0.100530964914873,0.775,0.05,24.1547405684863,-155.782124321957,24.1547405684863,161.077957583071
0.100530964914873,0.775,0.075,23.8408736846958,-155.115644317811,23.8408736846958,163.726559224199
0.100530964914873,0.775,0.1,23.5583867741217,-154.589962218713,23.5583867741217,165.96069615639
0.100530964914873,0.775,0.125,23.3116225373935,-154.189606791473,23.3116225373935,167.795249859998
0.100530964914873,0.775,0.15,23.1055958789802,-153.91272677204,23.1055958789802,169.258652361847
0.100530964914873,0.775,0.175,22.9426178580548,-153.746473068121,22.9426178580548,170.368452509545
0.100530964914873,0.775,0.2,22.8251478547767,-153.686599302837,22.8251478547767,171.15126280789
0.100530964914873,0.775,0.225,22.7536347777122,-153.722010713862,22.7536347777122,171.626694245899
0.100530964914873,0.775,0.25,22.7283590439336,-153.846862673358,22.7283590439336,171.820110911363
0.100530964914873,0.775,0.275,22.7481090105471,-154.051179108342,22.7481090105471,171.752611534121
0.100530964914873,0.775,0.3,22.8113438328743,-154.32808235994,22.8113438328743,171.448801593252
0.100530964914873,0.775,0.325,22.9154216665264,-154.668276512253,22.9154216665264,170.930799967886
0.100530964914873,0.775,0.35,23.0573226343397,-155.064235518013,23.0573226343397,170.222805575907
0.100530964914873,0.775,0.375,23.2332289810577,-155.507058392748,23.2332289810577,169.347606977343
0.100530964914873,0.775,0.4,23.4389724896041,-155.98882501031,23.4389724896041,168.329224756275
0.100530964914873,0.775,0.425,23.6698325438701,-156.500855278486,23.6698325438701,167.190861096651
0.100530964914873,0.775,0.45,23.9208151909027,-157.035001102875,23.9208151909027,165.956498294733
0.100530964914873,0.775,0.475,24.1865839637081,-157.582704960469,24.1865839637081,164.649556436418
0.100530964914873,0.775,0.5,24.4616361884745,-158.135700575317,24.4616361884745,163.294070226666
0.100530964914873,0.775,0.525,24.7403164822913,-158.685502626114,24.7403164822913,161.913506220458
0.100530964914873,0.775,0.55,25.0169263181303,-159.223802731873,25.0169263181303,160.532030553821
0.100530964914873,0.775,0.575,25.2857950892319,-159.742164358766,25.2857950892319,159.742164358766
0.100530964914873,0.775,0.6,25.5413376110544,-160.232295172413,25.5413376110544,160.232295172413
0.100530964914873,0.775,0.625,25.7781761215672,-160.685795003212,25.7781761215672,160.685795003212
0.100530964914873,0.775,0.65,25.9911440249461,-161.094439526512,25.9911440249461,161.094439526512
0.100530964914873,0.775,0.675,26.1754670527304,-161.44985076437,26.1754670527304,161.44985076437
0.100530964914873,0.775,0.7,26.3266977694863,-161.743928249101,26.3266977694863,161.743928249101
0.100530964914873,0.775,0.725,26.440977096269,-161.968289250641,26.440977096269,161.968289250641
0.100530964914873,0.775,0.75,26.514871893185,-162.115026681668,26.514871893185,162.115026681668
0.100530964914873,0.775,0.775,26.5457492799732,-162.175703404778,26.5457492799732,162.175703404778
0.100530964914873,0.775,0.8,26.5314798694119,-162.142698323408,26.5314798694119,162.142698323408
0.100530964914873,0.775,0.825,26.4709647494737,-162.007439884175,26.4709647494737,162.007439884175
0.100530964914873,0.775,0.85,26.3636630792696,-161.762715903943,26.3636630792696,161.762715903943
0.100530964914873,0.775,0.875,26.2103103519276,-161.399709188473,26.2103103519276,161.399709188473
0.100530964914873,0.775,0.9,26.0122375140337,-160.91177158652,26.0122375140337,160.91177158652
0.100530964914873,0.775,0.925,25.7723012904011,-160.28971285898,25.7723012904011,160.28971285898
0.100530964914873,0.775,0.95,25.4939917926805,-159.527628543473,25.4939917926805,159.527628543473
0.100530964914873,0.775,0.975,25.1825517462535,-158.615856219824,25.1825517462535,159.738616596696
0.100530964914873,0.775,1,24.8439275863355,-157.549405491182,24.8439275863355,162.349101956105
0.100530964914873,0.775,1.025,24.4859855398269,-156.318156586801,24.4859855398269,165.381557081477
0.100530964914873,0.775,1.05,24.1174411977655,-154.918281996037,24.1174411977655,168.882978786007
0.100530964914873,0.775,1.075,23.7490045788008,-153.339470438758,23.7490045788008,172.852092233369
0.100530964914873,0.775,1.1,23.3924197951164,-151.579397282869,23.3924197951164,177.330314365177
0.100530964914873,0.775,1.125,23.060810121347,-149.619182656764,23.060810121347,182.35593970439
0.100530964914873,0.775,1.15,22.7706869935895,-147.461835160459,22.7706869935895,187.928087682782
0.100530964914873,0.775,1.175,20.0813687852474,-129.294082640017,20.0813687852474,303.442684608159
0.100530964914873,0.775,1.2,10.1281537325088,-64.5010660938718,10.1281537325088,427.433535977366
0.100530964914873,0.775,1.225,1.17734623701098,-7.33945404470063,1.17734623701098,205.857417778947
0.100530964914873,0.8,-0.25,0.00113142549359796,0.0368196623108771,0.0167897310731131,0.398377626077934
0.100530964914873,0.8,-0.225,1.17869604519565,-9.19632932108887,1.17869604519565,206.119398097977
0.100530964914873,0.8,-0.2,10.1750053890123,-77.8197043073103,10.1750053890123,429.394216942307
0.100530964914873,0.8,-0.175,20.0816349332082,-150.874973023009,20.0816349332082,296.361736688388
0.100530964914873,0.8,-0.15,22.4877952899492,-166.891989754764,22.4877952899492,166.891989754764
0.100530964914873,0.8,-0.125,22.3446074119893,-164.606388210987,22.3446074119893,164.606388210987
0.100530964914873,0.8,-0.1,22.1330492400705,-162.557695252258,22.1330492400705,162.557695252258
0.100530964914873,0.8,-0.075,21.8680320835165,-160.709576894576,21.8680320835165,160.709576894576
0.100530964914873,0.8,-0.05,21.5684170662341,-159.077131076183,21.5684170662341,159.077131076183
0.100530964914873,0.8,-0.025,21.2461891662182,-157.626950634199,21.2461891662182,157.626950634199
0.100530964914873,0.8,0,20.9160274308035,-156.372768397206,20.9160274308035,156.372768397206
0.100530964914873,0.8,0.025,20.587461577426,-155.288093564854,20.587461577426,155.550518834915
0.100530964914873,0.8,0.05,20.2715625248892,-154.37980289119,20.2715625248892,158.224405999723
0.100530964914873,0.8,0.075,19.9754293010177,-153.626741206484,19.9754293010177,160.523077317966
0.100530964914873,0.8,0.1,19.7069241337905,-153.0306638114,19.7069241337905,162.474681985944
0.100530964914873,0.8,0.125,19.4708510405867,-152.574415580255,19.4708510405867,164.089480251395
0.100530964914873,0.8,0.15,19.2722344977391,-152.25602473277,19.2722344977391,165.392886798179
0.100530964914873,0.8,0.175,19.113757105461,-152.061163756314,19.113757105461,166.398191304283
0.100530964914873,0.8,0.2,18.997966273547,-151.985235534359,18.997966273547,167.128663686652
0.100530964914873,0.8,0.225,18.9256224297424,-152.015832755373,18.9256224297424,167.59986967884
0.100530964914873,0.8,0.25,18.8971458635647,-152.146574440223,18.8971458635647,167.83362935932
0.100530964914873,0.8,0.275,18.9115983417676,-152.366299360453,18.9115983417676,167.847111011158
0.100530964914873,0.8,0.3,18.9676120467032,-152.667453898462,18.9676120467032,167.661252155902
0.100530964914873,0.8,0.325,19.0627955437289,-153.039648895882,19.0627955437289,167.294295702186
0.100530964914873,0.8,0.35,19.1943225747754,-153.474583250858,19.1943225747754,166.766694321474
0.100530964914873,0.8,0.375,19.3586126024676,-153.962325310742,19.3586126024676,166.097381286493
0.100530964914873,0.8,0.4,19.5517034390298,-154.494112598302,19.5517034390298,165.30657868375
0.100530964914873,0.8,0.425,19.7691044896174,-155.060275161411,19.7691044896174,164.413637627748
0.100530964914873,0.8,0.45,20.0060349871015,-155.651777962979,20.0060349871015,163.438704309232
0.100530964914873,0.8,0.475,20.2573847216278,-156.25910011258,20.2573847216278,162.401347085701
0.100530964914873,0.8,0.5,20.5178679382632,-156.873058597647,20.5178679382632,161.321734830419
0.100530964914873,0.8,0.525,20.7820535796852,-157.484223499564,20.7820535796852,160.219485425162
0.100530964914873,0.8,0.55,21.0444613949448,-158.083348535704,21.0444613949448,159.114872405019
0.100530964914873,0.8,0.575,21.2996441211527,-158.661069205616,21.2996441211527,158.661069205616
0.100530964914873,0.8,0.6,21.5422343281767,-159.208138241932,21.5422343281767,159.208138241932
0.100530964914873,0.8,0.625,21.7670772272672,-159.715246599958,21.7670772272672,159.715246599958
0.100530964914873,0.8,0.65,21.9692216584878,-160.173199008303,21.9692216584878,160.173199008303
0.100530964914873,0.8,0.675,22.1441166742535,-160.572733679983,22.1441166742535,160.572733679983
0.100530964914873,0.8,0.7,22.2875258763222,-160.904762296472,22.2875258763222,160.904762296472
0.100530964914873,0.8,0.725,22.3958150911543,-161.160051425759,22.3958150911543,161.160051425759
0.100530964914873,0.8,0.75,22.4657550810674,-161.329687850017,22.4657550810674,161.329687850017
0.100530964914873,0.8,0.775,22.4949416298984,-161.40442493934,22.4949416298984,161.40442493934
0.100530964914873,0.8,0.8,22.4814383327999,-161.375617427758,22.4814383327999,161.375617427758
0.100530964914873,0.8,0.825,22.4243822297922,-161.233931199478,22.4243822297922,161.233931199478
0.100530964914873,0.8,0.85,22.3234093404537,-160.971116583764,22.3234093404537,160.971116583764
0.100530964914873,0.8,0.875,22.1795035984938,-160.577641982229,22.1795035984938,160.577641982229
0.100530964914873,0.8,0.9,21.9941498251419,-160.04582015796,21.9941498251419,160.04582015796
0.100530964914873,0.8,0.925,21.7704725185859,-159.365791650776,21.7704725185859,159.365791650776
0.100530964914873,0.8,0.95,21.5120842001493,-158.530628831533,21.5120842001493,158.530628831533
0.100530964914873,0.8,0.975,21.2245224263227,-157.530045269765,21.2245224263227,159.078376197331
0.100530964914873,0.8,1,20.9138153824895,-156.35805354632,20.9138153824895,161.28447425538
0.100530964914873,0.8,1.025,20.5881578456727,-155.003981353537,20.5881578456727,163.840588924758
0.100530964914873,0.8,1.05,20.2562945113789,-153.463017225969,20.2562945113789,166.788008310975
0.100530964914873,0.8,1.075,19.9292994338741,-151.724467839973,19.9292994338741,170.124169405922
0.100530964914873,0.8,1.1,19.618880092027,-149.784803926593,19.618880092027,173.88554918608
0.100530964914873,0.8,1.125,19.3387883106299,-147.624137109772,19.3387883106299,178.104031802624
0.100530964914873,0.8,1.15,19.1053031899112,-145.245740503576,19.1053031899112,182.776016800154
0.100530964914873,0.8,1.175,16.8706235932295,-127.108252962252,16.8706235932295,253.744264774264
0.100530964914873,0.8,1.2,8.52826069974508,-63.275289408628,8.52826069974508,358.91996343699
0.100530964914873,0.8,1.225,0.996002383080798,-7.18521255358485,0.996002383080798,173.737243460215
0.100530964914873,0.825,-0.25,0.00153681550585291,0.0558029321994854,0.0156169608664012,0.351117436681004
0.100530964914873,0.825,-0.225,0.949511625362512,-9.03134448620202,0.949511625362512,166.184410320038
0.100530964914873,0.825,-0.2,8.24230133682831,-76.4529760563147,8.24230133682831,349.535596486198
0.100530964914873,0.825,-0.175,16.3386560075126,-147.946718861244,16.3386560075126,243.514632497567
0.100530964914873,0.825,-0.15,18.3513404187231,-163.344973014521,18.3513404187231,163.344973014521
0.100530964914873,0.825,-0.125,18.2682911392141,-160.808878439364,18.2682911392141,160.808878439364
0.100530964914873,0.825,-0.1,18.1107494826456,-158.538196235428,18.1107494826456,158.538196235428
0.100530964914873,0.825,-0.075,17.8943810082324,-156.486575842701,17.8943810082324,156.486575842701
0.100530964914873,0.825,-0.05,17.6378401535155,-154.675187585111,17.6378401535155,154.675187585111
0.100530964914873,0.825,-0.025,17.3538276038929,-153.063541762259,17.3538276038929,153.063541762259
0.100530964914873,0.825,0,17.0568024562651,-151.669655869557,17.0568024562651,151.669655869557
0.100530964914873,0.825,0.025,16.7568710569429,-150.462031090832,16.7568710569429,150.462031090832
0.100530964914873,0.825,0.05,16.4650190670446,-149.449901276885,16.4650190670446,152.126671585322
0.100530964914873,0.825,0.075,16.1888194858848,-148.608617153888,16.1888194858848,154.063766409709
0.100530964914873,0.825,0.1,15.9361490037351,-147.941022253638,15.9361490037351,155.721638573244
0.100530964914873,0.825,0.125,15.7122101100775,-147.427503654312,15.7122101100775,157.105259419174
0.100530964914873,0.825,0.15,15.5221157008029,-147.066373360819,15.5221157008029,158.23759565456
0.100530964914873,0.825,0.175,15.3688935870127,-146.841507891371,15.3688935870127,159.127223892843
0.100530964914873,0.825,0.2,15.2552332153099,-146.748099626811,15.2552332153099,159.794448546467
0.100530964914873,0.825,0.225,15.1822034969699,-146.772346484404,15.1822034969699,160.250498625967
0.100530964914873,0.825,0.25,15.150404313803,-146.907360950967,15.150404313803,160.513887731504
0.100530964914873,0.825,0.275,15.1591814948266,-147.140818545621,15.1591814948266,160.597675555276
0.100530964914873,0.825,0.3,15.2073722362482,-147.464485192347,15.2073722362482,160.519274628874
0.100530964914873,0.825,0.325,15.2928535762225,-147.866935360086,15.2928535762225,160.292947723945
0.100530964914873,0.825,0.35,15.4130209185384,-148.339086285202,15.4130209185384,159.935484387512
0.100530964914873,0.825,0.375,15.564552617876,-148.870035056385,15.564552617876,159.461904197094
0.100530964914873,0.825,0.4,15.7437186762175,-149.45017843963,15.7437186762175,158.888678748277
0.100530964914873,0.825,0.425,15.9462816220294,-150.06890525439,15.9462816220294,158.231276554339
0.100530964914873,0.825,0.45,16.1676992475351,-150.716304710453,16.1676992475351,157.506037213836
0.100530964914873,0.825,0.475,16.4031108884656,-151.381925575259,16.4031108884656,156.728660351297
0.100530964914873,0.825,0.5,16.6474729390999,-152.055688424656,16.6474729390999,155.915470982049
0.100530964914873,0.825,0.525,16.8956013719284,-152.727233920879,16.8956013719284,155.08222730891
0.100530964914873,0.825,0.55,17.1422598258741,-153.38640870002,17.1422598258741,154.24533240555
0.100530964914873,0.825,0.575,17.3822458799972,-154.022914665128,17.3822458799972,154.022914665128
0.100530964914873,0.825,0.6,17.610436487652,-154.626596205975,17.610436487652,154.626596205975
0.100530964914873,0.825,0.625,17.8219194185064,-155.187203029127,17.8219194185064,155.187203029127
0.100530964914873,0.825,0.65,18.0119874978887,-155.694642248636,18.0119874978887,155.694642248636
0.100530964914873,0.825,0.675,18.1763297873847,-156.138698006249,18.1763297873847,156.138698006249
0.100530964914873,0.825,0.7,18.3109527305993,-156.509413234584,18.3109527305993,156.509413234584
0.100530964914873,0.825,0.725,18.4124594030165,-156.796576259861,18.4124594030165,156.796576259861
0.100530964914873,0.825,0.75,18.4778614614283,-156.990463304358,18.4778614614283,156.990463304358
0.100530964914873,0.825,0.775,18.5049892247581,-157.080801085002,18.5049892247581,157.080801085002
0.100530964914873,0.825,0.8,18.492144160542,-157.058239994051,18.492144160542,157.058239994051
0.100530964914873,0.825,0.825,18.4386955607112,-156.912323827545,18.4386955607112,156.912323827545
0.100530964914873,0.825,0.85,18.3445127704803,-156.634282041058,18.3445127704803,156.634282041058
0.100530964914873,0.825,0.875,18.210810405991,-156.213282311709,18.210810405991,156.213282311709
0.100530964914873,0.825,0.9,18.0393000587501,-155.641418823197,18.0393000587501,155.641418823197
0.100530964914873,0.825,0.925,17.8333356951459,-154.907217568466,17.8333356951459,154.907217568466
0.100530964914873,0.825,0.95,17.596747893621,-154.004003923493,17.596747893621,154.004003923493
0.100530964914873,0.825,0.975,17.3353007781231,-152.919360358034,17.3353007781231,154.84253014913
0.100530964914873,0.825,1,17.0552309951258,-151.648234147795,17.0552309951258,156.639939998417
0.100530964914873,0.825,1.025,16.7649499403097,-150.177024188237,16.7649499403097,158.71529825724
0.100530964914873,0.825,1.05,16.4734001774457,-148.502752160817,16.4734001774457,161.105309291842
0.100530964914873,0.825,1.075,16.191844897316,-146.610634751872,16.191844897316,163.804627642427
0.100530964914873,0.825,1.1,15.9321852799002,-144.499903894986,15.9321852799002,166.846247462725
0.100530964914873,0.825,1.125,15.7085658890601,-142.144241586917,15.7085658890601,170.253452941082
0.100530964914873,0.825,1.15,15.5373074612625,-139.552759167506,15.5373074612625,174.022965626452
0.100530964914873,0.825,1.175,13.7516968902505,-121.824719275619,13.7516968902505,205.196520260282
0.100530964914873,0.825,1.2,6.97748286268636,-60.4696899571418,6.97748286268636,292.390620829898
0.100530964914873,0.825,1.225,0.819705307337615,-6.82553100270049,0.819705307337615,142.690713596679
0.100530964914873,0.85,-0.25,0.00371860385600103,0.0367936789068884,0.0147807281765134,0.310447920862705
0.100530964914873,0.85,-0.225,0.728525740483083,-8.71550378523963,0.728525740483083,127.311649185094
0.100530964914873,0.85,-0.2,6.36621394000629,-73.4386860221445,6.36621394000629,272.103590726322
0.100530964914873,0.85,-0.175,12.7117954077049,-141.735887434759,12.7117954077049,192.596712613361
0.100530964914873,0.85,-0.15,14.3514788680484,-156.10226092179,14.3514788680484,156.10226092179
0.100530964914873,0.85,-0.125,14.3350784375271,-153.319877383391,14.3350784375271,153.319877383391
0.100530964914873,0.85,-0.1,14.2370811451031,-150.823769643335,14.2370811451031,150.823769643335
0.100530964914873,0.85,-0.075,14.0746363281793,-148.571428112758,14.0746363281793,148.571428112758
0.100530964914873,0.85,-0.05,13.865614250673,-146.578214924843,13.865614250673,146.578214924843
0.100530964914873,0.85,-0.025,13.62397125963,-144.805815206273,13.62397125963,144.805815206273
0.100530964914873,0.85,0,13.3635288803149,-143.268980896978,13.3635288803149,143.268980896978
0.100530964914873,0.85,0.025,13.0953567274917,-141.937254430494,13.0953567274917,141.937254430494
0.100530964914873,0.85,0.05,12.8300903116034,-140.817746772056,12.8300903116034,142.568897957899
0.100530964914873,0.85,0.075,12.5760393251316,-139.886011289849,12.5760393251316,144.133454230325
0.100530964914873,0.85,0.1,12.3409390908475,-139.143450669691,12.3409390908475,145.485467825856
0.100530964914873,0.85,0.125,12.1305614754045,-138.570108111708,12.1305614754045,146.626675258596
0.100530964914873,0.85,0.15,11.9500239368466,-138.163207033229,11.9500239368466,147.57600435176
0.100530964914873,0.85,0.175,11.8028081228015,-137.905963762487,11.8028081228015,148.338594681982
0.100530964914873,0.85,0.2,11.6917065270033,-137.792637539957,11.6917065270033,148.93082277291
0.100530964914873,0.85,0.225,11.6181659175365,-137.80860228594,11.6181659175365,149.360340528456
0.100530964914873,0.85,0.25,11.5829535035606,-137.946088788012,11.5829535035606,149.641794680173
0.100530964914873,0.85,0.275,11.5857454065917,-138.191872412831,11.5857454065917,149.78457191087
0.100530964914873,0.85,0.3,11.6255868951487,-138.536841425513,11.6255868951487,149.802245489279
0.100530964914873,0.85,0.325,11.700656952924,-138.968639976751,11.700656952924,149.705340736196
0.100530964914873,0.85,0.35,11.8085842315252,-139.477294737848,11.8085842315252,149.506814849793
0.100530964914873,0.85,0.375,11.9463329800206,-140.050965038302,11.9463329800206,149.217907774357
0.100530964914873,0.85,0.4,12.1104216256072,-140.679141161944,12.1104216256072,148.851253735004
0.100530964914873,0.85,0.425,12.2968899812843,-141.350277989888,12.2968899812843,148.418515815599
0.100530964914873,0.85,0.45,12.5014531103473,-142.053543811598,12.5014531103473,147.932184361999
0.100530964914873,0.85,0.475,12.719523253409,-142.777563975575,12.719523253409,147.404141575012
0.100530964914873,0.85,0.5,12.9463188497889,-143.511324661447,12.9463188497889,146.846846201805
0.100530964914873,0.85,0.525,13.1769266314836,-144.243559803903,13.1769266314836,146.272241585646
0.100530964914873,0.85,0.55,13.4063742514,-144.963166044925,13.4063742514,145.692840805836
0.100530964914873,0.85,0.575,13.6297290215438,-145.658963551464,13.6297290215438,145.658963551464
0.100530964914873,0.85,0.6,13.842131638565,-146.319824488761,13.842131638565,146.319824488761
0.100530964914873,0.85,0.625,14.0389392491239,-146.934654277673,14.0389392491239,146.934654277673
0.100530964914873,0.85,0.65,14.2157059350745,-147.492353460362,14.2157059350745,147.492353460362
0.100530964914873,0.85,0.675,14.3683905767319,-147.981917496513,14.3683905767319,147.981917496513
0.100530964914873,0.85,0.7,14.4932556854557,-148.392330158776,14.4932556854557,148.392330158776
0.100530964914873,0.85,0.725,14.5871761160067,-148.712671189636,14.5871761160067,148.712671189636
0.100530964914873,0.85,0.75,14.6474106343815,-148.932080909304,14.6474106343815,148.932080909304
0.100530964914873,0.85,0.775,14.6720662412935,-149.039687360452,14.6720662412935,149.039687360452
0.100530964914873,0.85,0.8,14.6596770026191,-149.024900358514,14.6596770026191,149.024900358514
0.100530964914873,0.85,0.825,14.6098990049937,-148.876806343861,14.6098990049937,148.876806343861
0.100530964914873,0.85,0.85,14.5228115134215,-148.585263013259,14.5228115134215,148.585263013259
0.100530964914873,0.85,0.875,14.3999344348377,-148.139147709227,14.3999344348377,148.139147709227
0.100530964914873,0.85,0.9,14.2431550180034,-147.529034604328,14.2431550180034,147.529034604328
0.100530964914873,0.85,0.925,14.0561632389447,-146.743336012858,14.0561632389447,146.743336012858
0.100530964914873,0.85,0.95,13.8429157170661,-145.773707854908,13.8429157170661,145.773707854908
0.100530964914873,0.85,0.975,13.6095592479835,-144.60778175606,13.6095592479835,146.786833834469
0.100530964914873,0.85,1,13.3623891413658,-143.238692888564,13.3623891413658,148.168987992299
0.100530964914873,0.85,1.025,13.1102640884441,-141.653035346946,13.1102640884441,149.75903433236
0.100530964914873,0.85,1.05,12.8620972460587,-139.845864072951,12.8620972460587,151.58505124912
0.100530964914873,0.85,1.075,12.6296793292694,-137.802813954198,12.6296793292694,153.643509974501
0.100530964914873,0.85,1.1,12.4247816964837,-135.52078399802,12.4247816964837,155.958344529654
0.100530964914873,0.85,1.125,12.262438221963,-132.973847484553,12.262438221963,158.550253560278
0.100530964914873,0.85,1.15,12.1585091361226,-130.169650564277,12.1585091361226,161.409957025399
0.100530964914873,0.85,1.175,10.806804892793,-113.263257030262,10.806804892793,158.978796746659
0.100530964914873,0.85,1.2,5.51860233250402,-56.0162724255637,5.51860233250402,229.535568595937
0.100530964914873,0.85,1.225,0.656138073541317,-6.31071392845055,0.656138073541317,113.529621517193
0.100530964914873,0.875,-0.25,0.00354533208263413,0.0546901725625346,0.0131817751571923,0.273894745483213
0.100530964914873,0.875,-0.225,0.515702686768386,-8.14335257558278,0.515702686768386,90.3761968750501
0.100530964914873,0.875,-0.2,4.58561318856627,-68.576541589649,4.58561318856627,198.930575350862
0.100530964914873,0.875,-0.175,9.2817383663603,-131.919751275846,9.2817383663603,144.875005861475
0.100530964914873,0.875,-0.15,10.579756083731,-144.817075756262,10.579756083731,144.817075756262
0.100530964914873,0.875,-0.125,10.6358670990824,-141.78096494702,10.6358670990824,141.78096494702
0.100530964914873,0.875,-0.1,10.603155736527,-139.056658477729,10.603155736527,139.056658477729
0.100530964914873,0.875,-0.075,10.4994463426059,-136.596394376345,10.4994463426059,136.596394376345
0.100530964914873,0.875,-0.05,10.3425930328662,-134.41809979613,10.3425930328662,134.41809979613
0.100530964914873,0.875,-0.025,10.1472343361633,-132.479640568008,10.1472343361633,132.479640568008
0.100530964914873,0.875,0,9.92707394813199,-130.797310873069,9.92707394813199,130.797310873069
0.100530964914873,0.875,0.025,9.69375347933615,-129.338155315937,9.69375347933615,129.338155315937
0.100530964914873,0.875,0.05,9.4578957664273,-128.109446097999,9.4578957664273,129.257816532756
0.100530964914873,0.875,0.075,9.22830151996584,-127.085159210477,9.22830151996584,130.435191209293
0.100530964914873,0.875,0.1,9.01277557895388,-126.266142551963,9.01277557895388,131.46757099064
0.100530964914873,0.875,0.125,8.81751956190942,-125.631379564449,8.81751956190942,132.352260841437
0.100530964914873,0.875,0.15,8.64778582813341,-125.177225325585,8.64778582813341,133.105132577964
0.100530964914873,0.875,0.175,8.50744077190584,-124.886065210042,8.50744077190584,133.727111061191
0.100530964914873,0.875,0.2,8.39946215907369,-124.751185203164,8.39946215907369,134.231263179014
0.100530964914873,0.875,0.225,8.32564899629625,-124.757197455553,8.32564899629625,134.621183053054
0.100530964914873,0.875,0.25,8.2869908034935,-124.895346546811,8.2869908034935,134.908021287414
0.100530964914873,0.875,0.275,8.28349343194957,-125.151642108441,8.28349343194957,135.097206467428
0.100530964914873,0.875,0.3,8.31445050330826,-125.516004340727,8.31445050330826,135.198684254135
0.100530964914873,0.875,0.325,8.37835586069198,-125.975282084944,8.37835586069198,135.219078336048
0.100530964914873,0.875,0.35,8.47310407527428,-126.518555798981,8.47310407527428,135.16762851249
0.100530964914873,0.875,0.375,8.59596480986413,-127.1331564988,8.59596480986413,135.051701479784
0.100530964914873,0.875,0.4,8.74373379713992,-127.807644137583,8.74373379713992,134.880154051996
0.100530964914873,0.875,0.425,8.91275032953517,-128.529617395301,8.91275032953517,134.660788976878
0.100530964914873,0.875,0.45,9.0990138603927,-129.287322643223,9.0990138603927,134.402279440744
0.100530964914873,0.875,0.475,9.29823215670493,-130.068508649399,9.29823215670493,134.112654306983
0.100530964914873,0.875,0.5,9.50591227147288,-130.86124219827,9.50591227147288,133.800528327868
0.100530964914873,0.875,0.525,9.71743333512542,-131.653368019323,9.71743333512542,133.473999915805
0.100530964914873,0.875,0.55,9.92811404215223,-132.432862278155,9.92811404215223,133.141718167188
0.100530964914873,0.875,0.575,10.1333109560688,-133.187650910358,10.1333109560688,133.187650910358
0.100530964914873,0.875,0.6,10.3284572233699,-133.905683120906,10.3284572233699,133.905683120906
0.100530964914873,0.875,0.625,10.5091954773578,-134.574972431942,10.5091954773578,134.574972431942
0.100530964914873,0.875,0.65,10.671373190823,-135.183494958989,10.671373190823,135.183494958989
0.100530964914873,0.875,0.675,10.8112299610172,-135.71936281191,10.8112299610172,135.71936281191
0.100530964914873,0.875,0.7,10.9253225089914,-136.170638995676,10.9253225089914,136.170638995676
0.100530964914873,0.875,0.725,11.010800480349,-136.525530400308,11.010800480349,136.525530400308
0.100530964914873,0.875,0.75,11.065217631033,-136.772274278949,11.065217631033,136.772274278949
0.100530964914873,0.875,0.775,11.0869488310713,-136.899126487926,11.0869488310713,136.899126487926
0.100530964914873,0.875,0.8,11.07482357661,-136.894644783145,11.07482357661,136.894644783145
0.100530964914873,0.875,0.825,11.0287584676145,-136.747007425104,11.0287584676145,136.747007425104
0.100530964914873,0.875,0.85,10.9491274630439,-136.445342492603,10.9491274630439,136.445342492603
0.100530964914873,0.875,0.875,10.8377041449923,-135.977493486047,10.8377041449923,135.977493486047
0.100530964914873,0.875,0.9,10.6966671354457,-135.333566320019,10.6966671354457,135.333566320019
0.100530964914873,0.875,0.925,10.5299547798016,-134.500631641641,10.5299547798016,134.500631641641
0.100530964914873,0.875,0.95,10.3418075875069,-133.470380860193,10.3418075875069,133.769808275148
0.100530964914873,0.875,0.975,10.1386169373923,-132.228471287757,10.1386169373923,134.586388189757
0.100530964914873,0.875,1,9.92695044196115,-130.768943950861,9.92695044196115,135.547828730414
0.100530964914873,0.875,1.025,9.71590531014985,-129.075271138855,9.71590531014985,136.646146783569
0.100530964914873,0.875,1.05,9.51465132859342,-127.144737158868,9.51465132859342,137.903637406647
0.100530964914873,0.875,1.075,9.33519680770818,-124.957979117684,9.33519680770818,139.314971379772
0.100530964914873,0.875,1.1,9.18956647667171,-122.515810437198,9.18956647667171,140.898991862442
0.100530964914873,0.875,1.125,9.09324460425188,-119.784189753734,9.09324460425188,142.668757877854
0.100530964914873,0.875,1.15,9.06212507027001,-116.778010314519,9.06212507027001,144.615821727196
0.100530964914873,0.875,1.175,8.11820182209462,-101.127858456976,8.11820182209462,130.72993342031
0.100530964914873,0.875,1.2,4.19177697157427,-49.7367571855502,4.19177697157427,172.201477461062
0.100530964914873,0.875,1.225,0.506089103021568,-5.54832141416682,0.506089103021568,87.1549604449162
0.100530964914873,0.9,-0.25,0.00616145443578115,0.0172156014877302,0.0121284144069355,0.243133470938514
0.100530964914873,0.9,-0.225,0.322873572905032,-7.4143642217148,0.322873572905032,56.3448792736567
0.100530964914873,0.9,-0.2,2.95308799717626,-61.8526540119595,2.95308799717626,131.9792929728
0.100530964914873,0.9,-0.175,6.14702453039583,-118.382556386425,6.14702453039583,118.382556386425
0.100530964914873,0.9,-0.15,7.14575899790444,-129.339243800254,7.14575899790444,129.339243800254
0.100530964914873,0.9,-0.125,7.28113838100764,-126.055627570024,7.28113838100764,126.055627570024
0.100530964914873,0.9,-0.1,7.31939020450042,-123.098894321198,7.31939020450042,123.098894321198
0.100530964914873,0.9,-0.075,7.27994319883132,-120.435407079562,7.27994319883132,120.435407079562
0.100530964914873,0.9,-0.05,7.17986455247117,-118.068769592271,7.17986455247117,118.068769592271
0.100530964914873,0.9,-0.025,7.0351475287822,-115.965456078482,7.0351475287822,115.965456078482
0.100530964914873,0.9,0,6.85885354683901,-114.133614418404,6.85885354683901,114.133614418404
0.100530964914873,0.9,0.025,6.66365716877162,-112.545296156481,6.66365716877162,112.545296156481
0.100530964914873,0.9,0.05,6.45986000642681,-111.202833628201,6.45986000642681,111.993072358777
0.100530964914873,0.9,0.075,6.25704878879121,-110.08274667927,6.25704878879121,112.770286653616
0.100530964914873,0.9,0.1,6.06293173890746,-109.182821813387,6.06293173890746,113.468480566257
0.100530964914873,0.9,0.125,5.88431886721584,-108.483057450599,5.88431886721584,114.083330394405
0.100530964914873,0.9,0.15,5.72651738164834,-107.977789432805,5.72651738164834,114.625504455736
0.100530964914873,0.9,0.175,5.59388344721857,-107.649525202158,5.59388344721857,115.093428234475
0.100530964914873,0.9,0.2,5.48954879911956,-107.490083423834,5.48954879911956,115.495579285131
0.100530964914873,0.9,0.225,5.41572680468668,-107.483697518215,5.41572680468668,115.832500006401
0.100530964914873,0.9,0.25,5.37362409438209,-107.620422775674,5.37362409438209,116.111109693136
0.100530964914873,0.9,0.275,5.36361522330187,-107.885617051689,5.36361522330187,116.333446855178
0.100530964914873,0.9,0.3,5.38525025673923,-108.268144405815,5.38525025673923,116.505421483935
0.100530964914873,0.9,0.325,5.43736544501216,-108.754057996513,5.43736544501216,116.630066313034
0.100530964914873,0.9,0.35,5.51813587068203,-109.331442721508,5.51813587068203,116.712684616142
0.100530964914873,0.9,0.375,5.62515926006049,-109.986763023946,5.62515926006049,116.756936952602
0.100530964914873,0.9,0.4,5.75552635608575,-110.707609097026,5.75552635608575,116.767788416112
0.100530964914873,0.9,0.425,5.90589714033009,-111.480684547753,5.90589714033009,116.749273676522
0.100530964914873,0.9,0.45,6.07257462121979,-112.293274584895,6.07257462121979,116.706189144727
0.100530964914873,0.9,0.475,6.25158364356074,-113.13223126741,6.25158364356074,116.642768562957
0.100530964914873,0.9,0.5,6.43873957618193,-113.984657372205,6.43873957618193,116.563746967891
0.100530964914873,0.9,0.525,6.62973680576857,-114.837520041072,6.62973680576857,116.473427520051
0.100530964914873,0.9,0.55,6.82020451826956,-115.677815573387,6.82020451826956,116.376561623038
0.100530964914873,0.9,0.575,7.00581337682778,-116.492632845489,7.00581337682778,116.492632845489
0.100530964914873,0.9,0.6,7.18230714572767,-117.268905460685,7.18230714572767,117.268905460685
0.100530964914873,0.9,0.625,7.34564157182887,-117.993878269837,7.34564157182887,117.993878269837
0.100530964914873,0.9,0.65,7.49197283743108,-118.654444665334,7.49197283743108,118.654444665334
0.100530964914873,0.9,0.675,7.61785291828495,-119.238056251867,7.61785291828495,119.238056251867
0.100530964914873,0.9,0.7,7.72014276741146,-119.731578880608,7.72014276741146,119.731578880608
0.100530964914873,0.9,0.725,7.79630469516148,-120.122723473036,7.79630469516148,120.122723473036
0.100530964914873,0.9,0.75,7.84418835289271,-120.398349164567,7.84418835289271,120.398349164567
0.100530964914873,0.9,0.775,7.86248434630444,-120.54645544766,7.86248434630444,120.54645544766
0.100530964914873,0.9,0.8,7.85030344387459,-120.553955757695,7.85030344387459,120.553955757695
0.100530964914873,0.9,0.825,7.80788708235005,-120.409101247429,7.80788708235005,120.409101247429
0.100530964914873,0.9,0.85,7.73586549989984,-120.099014671142,7.73586549989984,120.099014671142
0.100530964914873,0.9,0.875,7.63635756111306,-119.612029406924,7.63635756111306,119.612029406924
0.100530964914873,0.9,0.9,7.51175658232078,-118.935804539337,7.51175658232078,118.935804539337
0.100530964914873,0.9,0.925,7.36638578841696,-118.05836613126,7.36638578841696,118.05836613126
0.100530964914873,0.9,0.95,7.20463392476668,-116.968493626553,7.20463392476668,117.551162515288
0.100530964914873,0.9,0.975,7.03334607450399,-115.653211511605,7.03334607450399,118.009869828199
0.100530964914873,0.9,1,6.85913870302652,-114.10327307165,6.85913870302652,118.541854015175
0.100530964914873,0.9,1.025,6.69167132175854,-112.303711596574,6.69167132175854,119.142258664513
0.100530964914873,0.9,1.05,6.54002289169508,-110.248415651515,6.54002289169508,119.822087297684
0.100530964914873,0.9,1.075,6.41691889011089,-107.919449542308,6.41691889011089,120.580710599967
0.100530964914873,0.9,1.1,6.33412489231423,-105.314593109753,6.33412489231423,121.424188061332
0.100530964914873,0.9,1.125,6.30833234614934,-102.400755018209,6.30833234614934,122.366926078212
0.100530964914873,0.9,1.15,6.35469934360192,-99.1912778175889,6.35469934360192,123.391818698569
0.100530964914873,0.9,1.175,5.78160466162069,-85.2665902696618,5.78160466162069,110.931923333089
0.100530964914873,0.9,1.2,3.04747729482703,-41.5877198473886,3.04747729482703,122.315423496686
0.100530964914873,0.9,1.225,0.380284829561624,-4.61961567579912,0.380284829561624,64.4896625894715
0.100530964914873,0.925,-0.25,0.00467256837533345,0.036154396275137,0.00985210904893779,0.215219714251226
0.100530964914873,0.925,-0.225,0.147297820361651,-6.37785604030621,0.206644994249281,30.9881537899916
0.100530964914873,0.925,-0.2,1.51023707507576,-53.0319177842821,1.51023707507576,73.3271083741692
0.100530964914873,0.925,-0.175,3.39637653483854,-100.764863378372,3.39637653483854,100.764863378372
0.100530964914873,0.925,-0.15,4.15066167490398,-109.291058963261,4.15066167490398,109.291058963261
0.100530964914873,0.925,-0.125,4.37101762353568,-105.748732296559,4.37101762353568,105.748732296559
0.100530964914873,0.925,-0.1,4.48617691619825,-102.55555538752,4.48617691619825,102.55555538752
0.100530964914873,0.925,-0.075,4.51571166567947,-99.6768809887181,4.51571166567947,99.6768809887181
0.100530964914873,0.925,-0.05,4.477229851495,-97.1166660047713,4.477229851495,97.1166660047713
0.100530964914873,0.925,-0.025,4.38708723860882,-94.8405521856472,4.38708723860882,94.8405521856472
0.100530964914873,0.925,0,4.25855032932228,-92.8554778675894,4.25855032932228,92.8554778675894
0.100530964914873,0.925,0.025,4.10467842999889,-91.133613345521,4.10467842999889,91.133613345521
0.100530964914873,0.925,0.05,3.93596767347017,-89.6750074338964,3.93596767347017,90.4596403549472
0.100530964914873,0.925,0.075,3.76240014830267,-88.4567154262234,3.76240014830267,90.8187607736719
0.100530964914873,0.925,0.1,3.59189011668711,-87.474119829796,3.59189011668711,91.1664908369794
0.100530964914873,0.925,0.125,3.43164025109979,-86.7077006434586,3.43164025109979,91.494571951448
0.100530964914873,0.925,0.15,3.28718796981229,-86.1496565987147,3.28718796981229,91.8102769007444
0.100530964914873,0.925,0.175,3.16327283528783,-85.7826993587454,3.16327283528783,92.1080998276798
0.100530964914873,0.925,0.2,3.0632840216521,-85.5968639169589,3.0632840216521,92.39301602295
0.100530964914873,0.925,0.225,2.98980687907279,-85.5762754294081,2.98980687907279,92.6616669112624
0.100530964914873,0.925,0.25,2.94433003415089,-85.7095145380252,2.94433003415089,92.9173675694597
0.100530964914873,0.925,0.275,2.92758967344582,-85.9815673519246,2.92758967344582,93.1582822044706
0.100530964914873,0.925,0.3,2.93943742798348,-86.3800498749869,2.93943742798348,93.3866320153985
0.100530964914873,0.925,0.325,2.97906312106527,-86.8904494284719,2.97906312106527,93.6015904854198
0.100530964914873,0.925,0.35,3.04495774148138,-87.4997510162048,3.04495774148138,93.8047080155544
0.100530964914873,0.925,0.375,3.13506676682299,-88.1937212330246,3.13506676682299,93.9957911665276
0.100530964914873,0.925,0.4,3.24680671086439,-88.9589380977292,3.24680671086439,94.176006702801
0.100530964914873,0.925,0.425,3.37718105460801,-89.781322781761,3.37718105460801,94.3455355939846
0.100530964914873,0.925,0.45,3.52282506284386,-90.6471944032405,3.52282506284386,94.5053455025693
0.100530964914873,0.925,0.475,3.68010353528499,-91.5425724126423,3.68010353528499,94.6558167785907
0.100530964914873,0.925,0.5,3.84516833758378,-92.4536125006949,3.84516833758378,94.7978364693816
0.100530964914873,0.925,0.525,4.01405009859391,-93.3664250271852,4.01405009859391,94.9318589467049
0.100530964914873,0.925,0.55,4.18271757132481,-94.2670600986688,4.18271757132481,95.0587756482634
0.100530964914873,0.925,0.575,4.34717292457824,-95.1417481846902,4.34717292457824,95.1790092525878
0.100530964914873,0.925,0.6,4.50350241440851,-95.9764629619012,4.50350241440851,95.9764629619012
0.100530964914873,0.925,0.625,4.64798666858675,-96.7576128150757,4.64798666858675,96.7576128150757
0.100530964914873,0.925,0.65,4.77712815077352,-97.4711015746359,4.77712815077352,97.4711015746359
0.100530964914873,0.925,0.675,4.88779431892001,-98.1035944231192,4.88779431892001,98.1035944231192
0.100530964914873,0.925,0.7,4.97719805159404,-98.6409176740863,4.97719805159404,98.6409176740863
0.100530964914873,0.925,0.725,5.04310413597032,-99.0700799026772,5.04310413597032,99.0700799026772
0.100530964914873,0.925,0.75,5.08372248764313,-99.3768264617876,5.08372248764313,99.3768264617876
0.100530964914873,0.925,0.775,5.09802902235329,-99.5485745782677,5.09802902235329,99.5485745782677
0.100530964914873,0.925,0.8,5.08550615516277,-99.5710300937077,5.08550615516277,99.5710300937077
0.100530964914873,0.925,0.825,5.04665945720751,-99.4320040270836,5.04665945720751,99.4320040270836
0.100530964914873,0.925,0.85,4.98250448255627,-99.1173277578659,4.98250448255627,99.1173277578659
0.100530964914873,0.925,0.875,4.89540055883665,-98.6150058876526,4.89540055883665,98.6150058876526
0.100530964914873,0.925,0.9,4.78813959251124,-97.9114153634696,4.78813959251124,97.9114153634696
0.100530964914873,0.925,0.925,4.66526273493604,-96.9942053487119,4.66526273493604,96.9942053487119
0.100530964914873,0.925,0.95,4.53156499492078,-95.8511522956732,4.53156499492078,96.6198739193011
0.100530964914873,0.925,0.975,4.39409399057606,-94.4684441765397,4.39409399057606,96.71176686055
0.100530964914873,0.925,1,4.25986792188388,-92.8366839680823,4.25986792188388,96.8079584695835
0.100530964914873,0.925,1.025,4.13874643315659,-90.9387824635694,4.13874643315659,96.9018061149419
0.100530964914873,0.925,1.05,4.04018381331982,-88.7702989088462,4.04018381331982,96.99881654408
0.100530964914873,0.925,1.075,3.97711248299788,-86.3084596495113,3.97711248299788,97.0960009651151
0.100530964914873,0.925,1.1,3.96163138371507,-83.5559225992455,3.96163138371507,97.194781807962
0.100530964914873,0.925,1.125,4.01093325934193,-80.4694653823676,4.01093325934193,97.3012977070638
0.100530964914873,0.925,1.15,4.14018971277273,-77.0719550702661,4.14018971277273,97.402092769545
0.100530964914873,0.925,1.175,3.88841475586187,-65.3607341563846,3.88841475586187,86.8772696941706
0.100530964914873,0.925,1.2,2.12949053313012,-31.3685638944472,2.12949053313012,81.9798921470269
0.100530964914873,0.925,1.225,0.277373544750767,-3.39339261733415,0.277373544750767,46.5649069333932
0.100530964914873,0.95,-0.25,0.00757181375127655,-0.0214775038783365,0.00858949074058916,0.187099483887148
0.100530964914873,0.95,-0.225,0.00559370243771451,-5.18339262589596,0.161003105490971,23.9519569438727
0.100530964914873,0.95,-0.2,0.318980870427389,-42.1430345374511,0.946478851697405,42.1430345374511
0.100530964914873,0.95,-0.175,1.14362753005945,-78.9981247957198,1.31884783976035,78.9981247957198
0.100530964914873,0.95,-0.15,1.72045163891231,-84.5618337329139,1.72045163891231,84.5618337329139
0.100530964914873,0.95,-0.125,2.032925765474,-80.7669024991853,2.032925765474,80.7669024991853
0.100530964914873,0.95,-0.1,2.23087370063887,-77.3327035818458,2.23087370063887,77.3327035818458
0.100530964914873,0.95,-0.075,2.33533582081293,-74.2461625351741,2.33533582081293,74.2461625351741
0.100530964914873,0.95,-0.05,2.36329442481331,-71.4898729351102,2.36329442481331,71.4898729351102
0.100530964914873,0.95,-0.025,2.33238601493051,-69.0426972317624,2.33238601493051,69.0426972317624
0.100530964914873,0.95,0,2.25537893343941,-66.900344889127,2.25537893343941,66.900344889127
0.100530964914873,0.95,0.025,2.14629982501819,-65.0423717128972,2.14629982501819,65.0423717128972
0.100530964914873,0.95,0.05,2.0154702704129,-63.462558266797,2.0154702704129,64.482462107952
0.100530964914873,0.95,0.075,1.87360693949723,-62.1415576636639,1.87360693949723,64.408968061563
0.100530964914873,0.95,0.1,1.72865649214461,-61.0711373662412,1.72865649214461,64.3896284802276
0.100530964914873,0.95,0.125,1.58839875235003,-60.233254130072,1.58839875235003,64.415769654698
0.100530964914873,0.95,0.15,1.45853240269018,-59.6178604596079,1.45853240269018,64.4886165544493
0.100530964914873,0.95,0.175,1.34427666864901,-59.2080018990308,1.34427666864901,64.6008426495252
0.100530964914873,0.95,0.2,1.24926091020975,-58.992149906077,1.24926091020975,64.7523812351853
0.100530964914873,0.95,0.225,1.17649266945522,-58.9541542689068,1.17649266945522,64.937187659925
0.100530964914873,0.95,0.25,1.12774859597185,-59.0813604756354,1.12774859597185,65.154111482991
0.100530964914873,0.95,0.275,1.10415485040276,-59.3581553364648,1.10415485040276,65.3981172068839
0.100530964914873,0.95,0.3,1.10587999418024,-59.7710721358294,1.10587999418024,65.6672725451565
0.100530964914873,0.95,0.325,1.13248679976273,-60.3048290677618,1.13248679976273,65.9572557781933
0.100530964914873,0.95,0.35,1.18280072916223,-60.9453966571846,1.18280072916223,66.2656225132744
0.100530964914873,0.95,0.375,1.25513188280273,-61.6776880374649,1.25513188280273,66.5885196480764
0.100530964914873,0.95,0.4,1.3472419945239,-62.4872956025201,1.3472419945239,66.9231933297357
0.100530964914873,0.95,0.425,1.45649546793285,-63.359252856193,1.45649546793285,67.2660784701531
0.100530964914873,0.95,0.45,1.57987942062057,-64.2789022606466,1.57987942062057,67.6142510354131
0.100530964914873,0.95,0.475,1.71411797264191,-65.2313745762673,1.71411797264191,67.9643073362344
0.100530964914873,0.95,0.5,1.85571889773247,-66.2018430574838,1.85571889773247,68.3132460027591
0.100530964914873,0.95,0.525,2.00107105762041,-67.1755561391351,2.00107105762041,68.6577339764118
0.100530964914873,0.95,0.55,2.14650146346568,-68.1375566158196,2.14650146346568,68.9947582114793
0.100530964914873,0.95,0.575,2.28836893230914,-69.0732713635741,2.28836893230914,69.3209829844506
0.100530964914873,0.95,0.6,2.42311911837889,-69.9676102317745,2.42311911837889,69.9676102317745
0.100530964914873,0.95,0.625,2.5473865793034,-70.806281167976,2.5473865793034,70.806281167976
0.100530964914873,0.95,0.65,2.65803334166274,-71.5740142227248,2.65803334166274,71.5740142227248
0.100530964914873,0.95,0.675,2.75227665287796,-72.2569467100187,2.75227665287796,72.2569467100187
0.100530964914873,0.95,0.7,2.82768803966167,-72.8395342867037,2.82768803966167,72.8395342867037
0.100530964914873,0.95,0.725,2.88237676588294,-73.3085378380135,2.88237676588294,73.3085378380135
0.100530964914873,0.95,0.75,2.91490861539077,-73.6480007843478,2.91490861539077,73.6480007843478
0.100530964914873,0.95,0.775,2.92459880235429,-73.8455331508446,2.92459880235429,73.8455331508446
0.100530964914873,0.95,0.8,2.91127877487847,-73.8846125617744,2.91127877487847,73.8846125617744
0.100530964914873,0.95,0.825,2.87579173422295,-73.7539065060536,2.87579173422295,73.7539065060536
0.100530964914873,0.95,0.85,2.81948653298984,-73.4362327066906,2.81948653298984,73.4362327066906
0.100530964914873,0.95,0.875,2.74506905563059,-72.9213948518488,2.74506905563059,72.9213948518488
0.100530964914873,0.95,0.9,2.65563055242352,-72.191671700696,2.65563055242352,72.191671700696
0.100530964914873,0.95,0.925,2.55609126564132,-71.2377376944832,2.55609126564132,71.2377376944832
0.100530964914873,0.95,0.95,2.45147764272685,-70.0419307925979,2.45147764272685,70.7600037346322
0.100530964914873,0.95,0.975,2.34929373970698,-68.5948370430515,2.34929373970698,70.4771035850504
0.100530964914873,0.95,1,2.256665551506,-66.8802543958119,2.256665551506,70.1266536237224
0.100530964914873,0.95,1.025,2.18406123932152,-64.8865959072827,2.18406123932152,69.7068888478115
0.100530964914873,0.95,1.05,2.14083654807282,-62.6017985915142,2.14083654807282,69.2096318936342
0.100530964914873,0.95,1.075,2.14079436608929,-60.0086542028099,2.14079436608929,68.6397589785462
0.100530964914873,0.95,1.1,2.19563370279022,-57.1030999618877,2.19563370279022,67.9819528057515
0.100530964914873,0.95,1.125,2.32412883277104,-53.845935789154,2.32412883277104,67.2493736448616
0.100530964914873,0.95,1.15,2.5403645359044,-50.2570235489745,2.5403645359044,66.4148043996645
0.100530964914873,0.95,1.175,2.54844532332282,-41.2893235678514,2.54844532332282,58.3747580785616
0.100530964914873,0.95,1.2,1.49660642987409,-19.0623927073393,1.49660642987409,53.3457304752977
0.100530964914873,0.95,1.225,0.212295939328705,-1.99630430067419,0.212295939328705,34.4043861985079
0.100530964914873,0.975,-0.25,0.00398188772405625,0.00130793913748429,0.0055442215231742,0.15854649644172
0.100530964914873,0.975,-0.225,-0.109181972690045,-3.62310675969993,0.109181972690045,18.0402463639182
0.100530964914873,0.975,-0.2,-0.577690009370299,-28.9098514504468,0.61092957289568,28.9098514504468
0.100530964914873,0.975,-0.175,-0.51602103871822,-52.6920028210503,0.815706044015231,52.6920028210503
0.100530964914873,0.975,-0.15,-0.0354327529655593,-54.7619654246886,0.567190595139514,54.7619654246886
0.100530964914873,0.975,-0.125,0.374738167446978,-50.7034487454888,0.382099900099864,50.7034487454888
0.100530964914873,0.975,-0.1,0.661642584469286,-47.0242514210504,0.661642584469286,47.0242514210504
0.100530964914873,0.975,-0.075,0.845603837689441,-43.7127048600684,0.845603837689441,43.7127048600684
0.100530964914873,0.975,-0.05,0.944983996951191,-40.7535786042817,0.944983996951191,40.7535786042817
0.100530964914873,0.975,-0.025,0.977260027853828,-38.125942967651,0.977260027853828,38.125942967651
0.100530964914873,0.975,0,0.955872512204673,-35.822469033214,0.955872512204673,35.822469033214
0.100530964914873,0.975,0.025,0.894930809451746,-33.8244903013286,0.894930809451746,34.3776827966342
0.100530964914873,0.975,0.05,0.805232151845215,-32.1215207098326,0.805232151845215,33.7276066324618
0.100530964914873,0.975,0.075,0.697733365423267,-30.6963378158915,0.697733365423267,33.2004191946485
0.100530964914873,0.975,0.1,0.580761535587303,-29.5368477306401,0.580761535587303,32.7957070793604
0.100530964914873,0.975,0.125,0.46242078907572,-28.6266350462961,0.575627425476632,32.5004098925638
0.100530964914873,0.975,0.15,0.348754902058385,-27.952593204461,0.581090828809319,32.3127044898726
0.100530964914873,0.975,0.175,0.245348251471022,-27.4986900883054,0.584532433855151,32.2210638440329
0.100530964914873,0.975,0.2,0.156170099424201,-27.2510854811704,0.586100252414503,32.2221192478051
0.100530964914873,0.975,0.225,0.0846103974465448,-27.1939387073561,0.585923443103684,32.3057746358231
0.100530964914873,0.975,0.25,0.0327930110814699,-27.3128438245845,0.584148850523272,32.4673875297238
0.100530964914873,0.975,0.275,0.00223246874564197,-27.5920515442945,0.580913185426541,32.6979699648634
0.100530964914873,0.975,0.3,-0.00654483773390455,-28.01671622153,0.576363550803951,32.9919630609695
0.100530964914873,0.975,0.325,0.00641330854706986,-28.5711235158916,0.570641906414117,33.3411485888064
0.100530964914873,0.975,0.35,0.0403000152885613,-29.2400912725544,0.563896249502173,33.739364280632
0.100530964914873,0.975,0.375,0.0938139168604946,-30.0079124432833,0.556272175776735,34.1788866763466
0.100530964914873,0.975,0.4,0.165092078533564,-30.8591521508657,0.5479186977111,34.653184406618
0.100530964914873,0.975,0.425,0.251885520843671,-31.7781088794841,0.538983842620052,35.1548309636224
0.100530964914873,0.975,0.45,0.35156230566123,-32.7491586553637,0.529617418881208,35.6770879060006
0.100530964914873,0.975,0.475,0.461230237246291,-33.756630743089,0.531255636242157,36.2126914884414
0.100530964914873,0.975,0.5,0.577782315057342,-34.7847526966739,0.577782315057342,36.754805853749
0.100530964914873,0.975,0.525,0.697986577846322,-35.8179403518632,0.697986577846322,37.2962380627685
0.100530964914873,0.975,0.55,0.818559353732888,-36.8402846383554,0.818559353732888,37.8301336421765
0.100530964914873,0.975,0.575,0.936231578355104,-37.8363810418176,0.936231578355104,38.3492996638955
0.100530964914873,0.975,0.6,1.04784362076218,-38.790157016225,1.04784362076218,38.8469301467299
0.100530964914873,0.975,0.625,1.15039111579933,-39.6865288581995,1.15039111579933,39.6865288581995
0.100530964914873,0.975,0.65,1.24113943974106,-40.5091808406696,1.24113943974106,40.5091808406696
0.100530964914873,0.975,0.675,1.31764991798991,-41.2435533341004,1.31764991798991,41.2435533341004
0.100530964914873,0.975,0.7,1.37791175515193,-41.8729391937571,1.37791175515193,41.8729391937571
0.100530964914873,0.975,0.725,1.42035279748168,-42.3835807185028,1.42035279748168,42.3835807185028
0.100530964914873,0.975,0.75,1.4439794668176,-42.7581535963117,1.4439794668176,42.7581535963117
0.100530964914873,0.975,0.775,1.44838866909108,-42.9840530687157,1.44838866909108,42.9840530687157
0.100530964914873,0.975,0.8,1.43388708989349,-43.0430503113403,1.43388708989349,43.0430503113403
0.100530964914873,0.975,0.825,1.4015487511125,-42.9240766589922,1.4015487511125,42.9240766589922
0.100530964914873,0.975,0.85,1.3532459408321,-42.6077252439887,1.3532459408321,42.6077252439887
0.100530964914873,0.975,0.875,1.29184978068375,-42.0847521512255,1.29184978068375,42.0847521512255
0.100530964914873,0.975,0.9,1.22103544823269,-41.3345042833399,1.22103544823269,41.3345042833399
0.100530964914873,0.975,0.925,1.14581217707012,-40.3494742444039,1.14581217707012,40.3494742444039
0.100530964914873,0.975,0.95,1.07185502905739,-39.1082792478972,1.07185502905739,39.6186403939821
0.100530964914873,0.975,0.975,1.00668355745644,-37.6041661064113,1.00668355745644,38.9503887952243
0.100530964914873,0.975,1,0.958122504504462,-35.8167072283202,0.958122504504462,38.1470015261607
0.100530964914873,0.975,1.025,0.936611514917173,-33.7372719754114,0.936611514917173,37.2032195192467
0.100530964914873,0.975,1.05,0.9522024209369,-31.3501352832747,0.9522024209369,36.1070646416025
0.100530964914873,0.975,1.075,1.01869072453772,-28.6396620962402,1.01869072453772,34.8593907910182
0.100530964914873,0.975,1.1,1.14836600247705,-25.6012756905248,1.14836600247705,33.441857320755
0.100530964914873,0.975,1.125,1.3604084243581,-22.1904885318893,1.3604084243581,31.8588286160756
0.100530964914873,0.975,1.15,1.66898549522484,-18.4306882536996,1.66898549522484,30.0882115779913
0.100530964914873,0.975,1.175,1.86110497390541,-12.7387092136363,1.86110497390541,25.1001260382341
0.100530964914873,0.975,1.2,1.19535772052482,-4.45483914118242,1.19535772052482,38.7763558798166
0.100530964914873,0.975,1.225,0.180193261546407,-0.244054815061235,0.180193261546407,29.1772597791207
0.100530964914873,1,-0.25,0.00707926038906455,-0.0828846196472085,0.00707926038906455,0.122494607734347
0.100530964914873,1,-0.225,-0.173949624172578,-1.91975673373969,0.173949624172578,29.841774393765
0.100530964914873,1,-0.2,-1.10744097425746,-13.4320079876642,1.10744097425746,30.2624464572431
0.100530964914873,1,-0.175,-1.45276327793691,-21.8416138049688,1.45276327793691,26.3403177492478
0.100530964914873,1,-0.15,-0.974496478475848,-19.8102635065166,0.974496478475848,23.3086024072159
0.100530964914873,1,-0.125,-0.459076735744999,-15.485314742136,0.459076735744999,17.8482265259645
0.100530964914873,1,-0.1,-0.0771236357563507,-11.5540843951129,0.434617810717815,12.9079799873827
0.100530964914873,1,-0.075,0.192879032225344,-8.02741038106663,0.45384889615922,8.79707960314246
0.100530964914873,1,-0.05,0.368809253163419,-4.86441767883203,0.47114134245638,5.42231306514068
0.100530964914873,1,-0.025,0.469288629553298,-2.05720516616686,0.486436223094487,2.67989091151537
0.100530964914873,1,0,0.507484056259241,0.411317494775703,0.507484056259241,0.654033832208328
0.100530964914873,1,0.025,0.498337261706526,2.55400362483456,0.511518440224022,2.55400362483456
0.100530964914873,1,0.05,0.452692822313124,4.3856127825387,0.52142882625918,4.3856127825387
0.100530964914873,1,0.075,0.382131300652021,5.9215293676058,0.529653993327763,5.9215293676058
0.100530964914873,1,0.1,0.295193744108747,7.17588147940521,0.536312411974344,7.17588147940521
0.100530964914873,1,0.125,0.200488823999905,8.16487922437894,0.541452685530757,8.16487922437894
0.100530964914873,1,0.15,0.104360363042182,8.90282875200664,0.545182685901617,8.90282875200664
0.100530964914873,1,0.175,0.0128367051613022,9.40621295796911,0.547568610276529,9.40621295796911
0.100530964914873,1,0.2,-0.0697682730988228,9.68980894898144,0.548712876611659,9.68980894898144
0.100530964914873,1,0.225,-0.139649457448677,9.77017739389852,0.548693591874778,9.77017739389852
0.100530964914873,1,0.25,-0.194314658926818,9.66260659739937,0.547610795119278,9.66260659739937
0.100530964914873,1,0.275,-0.231846544793398,9.38368190979683,0.545550702686284,9.38368190979683
0.100530964914873,1,0.3,-0.251336978036282,8.94914055135941,0.54261266293414,8.94914055135941
0.100530964914873,1,0.325,-0.252435101054071,8.37558469187674,0.538888431268408,8.37558469187674
0.100530964914873,1,0.35,-0.235557722573405,7.67910915125497,0.534477466616088,7.67910915125497
0.100530964914873,1,0.375,-0.201607922101711,6.87632946666234,0.529475272365863,6.87632946666234
0.100530964914873,1,0.4,-0.152052826424137,5.98361119179972,0.52398165777357,5.98361119179972
0.100530964914873,1,0.425,-0.0887420865702559,5.01756575438103,0.518094590178012,5.01756575438103
0.100530964914873,1,0.45,-0.0139075788442503,3.99476243949301,0.511914102380083,3.99476243949301
0.100530964914873,1,0.475,0.0699588061749464,2.93176682411205,0.505539693508923,3.49981124752601
0.100530964914873,1,0.5,0.160153483988994,1.84531439023567,0.499071228961552,3.69688511996958
0.100530964914873,1,0.525,0.253844651116734,0.751849341091436,0.492609081537842,3.7793269303945
0.100530964914873,1,0.55,0.348154932577159,-0.33172372093969,0.486252326578644,3.74624309252046
0.100530964914873,1,0.575,0.4402131893003,-1.38920503943708,0.480101810329538,3.60028770118965
0.100530964914873,1,0.6,0.527269044153758,-2.40346032322199,0.527269044153758,3.34652258703377
0.100530964914873,1,0.625,0.606710684963243,-3.35872653155862,0.606710684963243,3.3948905792815
0.100530964914873,1,0.65,0.676216610105331,-4.23749486681383,0.676216610105331,4.23749486681383
0.100530964914873,1,0.675,0.733730929144875,-5.0247320349004,0.733730929144875,5.0247320349004
0.100530964914873,1,0.7,0.777661900574441,-5.70228864202325,0.777661900574441,5.70228864202325
0.100530964914873,1,0.725,0.806804572899456,-6.25629532731773,0.806804572899456,6.25629532731773
0.100530964914873,1,0.75,0.820593673612953,-6.66753113414103,0.820593673612953,6.66753113414103
0.100530964914873,1,0.775,0.81897073743399,-6.92390725809404,0.81897073743399,6.92390725809404
0.100530964914873,1,0.8,0.802683984241493,-7.00449946614729,0.802683984241493,7.00449946614729
0.100530964914873,1,0.825,0.773122703901387,-6.89981833877208,0.773122703901387,6.89981833877208
0.100530964914873,1,0.85,0.732616323390068,-6.5864107008996,0.732616323390068,6.5864107008996
0.100530964914873,1,0.875,0.684319165851781,-6.05835503889578,0.684319165851781,6.05835503889578
0.100530964914873,1,0.9,0.63237434408897,-5.28877099094551,0.63237434408897,5.28877099094551
0.100530964914873,1,0.925,0.582052073335117,-4.27619781352116,0.582052073335117,4.27619781352116
0.100530964914873,1,0.95,0.539482911272885,-2.98972123342436,0.539482911272885,3.00238702946395
0.100530964914873,1,0.975,0.512463236641614,-1.43258198709257,0.512463236641614,1.94075367788929
0.100530964914873,1,1,0.509201237731364,0.429716503884394,0.509201237731364,0.671950549697096
0.100530964914873,1,1.025,0.540520346509484,2.59082987282421,0.540520346509484,2.59082987282421
0.100530964914873,1,1.05,0.616660974203585,5.08576876698592,0.616660974203585,5.08576876698592
0.100530964914873,1,1.075,0.752090775713061,7.91062773396694,0.752090775713061,7.91062773396694
0.100530964914873,1,1.1,0.958881574243787,11.0928778104931,0.958881574243787,11.0928778104931
0.100530964914873,1,1.125,1.25786419933168,14.6558676756645,1.25786419933168,14.6558676756645
0.100530964914873,1,1.15,1.66212251977866,18.5954028534265,1.66212251977866,18.5954028534265
0.100530964914873,1,1.175,1.94987885102063,20.4092082991658,1.94987885102063,21.0854193913032
0.100530964914873,1,1.2,1.29310997205062,12.4405128103205,1.29310997205062,40.6023151184917
0.100530964914873,1,1.225,0.201731217179358,1.65662548301474,0.201731217179358,31.9862543844722
0.100530964914873,1.025,-0.25,0.000339759736392096,-0.0529055575214749,0.000665802836538855,0.123388433125102
0.100530964914873,1.025,-0.225,-0.202119535665224,0.214692602532356,0.202119535665224,33.1728204794603
0.100530964914873,1.025,-0.2,-1.22820602531944,4.63903912339661,1.22820602531944,32.5673078301151
0.100530964914873,1.025,-0.175,-1.56719595061211,13.9702806226202,1.56719595061211,30.865319658165
0.100530964914873,1.025,-0.15,-0.980386291884279,20.6360530115753,0.980386291884279,27.9605088183942
0.100530964914873,1.025,-0.125,-0.354020464355475,25.2147537264289,0.624640195532515,25.2147537264289
0.100530964914873,1.025,-0.1,0.129420904236644,29.3886522427895,0.628240959192991,29.3886522427895
0.100530964914873,1.025,-0.075,0.48981602399256,33.1459834995037,0.622046988024368,33.1459834995037
0.100530964914873,1.025,-0.05,0.747369226445362,36.5139538713387,0.747369226445362,36.5139538713387
0.100530964914873,1.025,-0.025,0.920038171548909,39.5033303596329,0.920038171548909,39.5033303596329
0.100530964914873,1.025,0,1.02207910802858,42.1342649321989,1.02207910802858,42.1342649321989
0.100530964914873,1.025,0.025,1.06827206219224,44.4183066217478,1.06827206219224,44.4183066217478
0.100530964914873,1.025,0.05,1.07015131366428,46.3751694321471,1.07015131366428,46.3751694321471
0.100530964914873,1.025,0.075,1.03944335962381,48.0177811263129,1.03944335962381,48.0177811263129
0.100530964914873,1.025,0.1,0.98518939585126,49.3644110072126,0.98518939585126,49.3644110072126
0.100530964914873,1.025,0.125,0.916298250986106,50.4294700542663,0.916298250986106,50.4294700542663
0.100530964914873,1.025,0.15,0.839536497062676,51.2303011828936,0.839536497062676,51.2303011828936
0.100530964914873,1.025,0.175,0.761307008959467,51.7824500750584,0.761307008959467,51.7824500750584
0.100530964914873,1.025,0.2,0.68632302826316,52.1028500854072,0.68632302826316,52.1028500854072
0.100530964914873,1.025,0.225,0.618798280224993,52.2077800218704,0.618798280224993,52.2077800218704
0.100530964914873,1.025,0.25,0.561623923653237,52.1140941224438,0.565023368100289,52.1140941224438
0.100530964914873,1.025,0.275,0.517140735643443,51.8385261839405,0.5641756545017,51.8385261839405
0.100530964914873,1.025,0.3,0.486663258178072,51.3980216278617,0.562888319855856,51.3980216278617
0.100530964914873,1.025,0.325,0.470971693501983,50.8096008294981,0.561199182972259,50.8096008294981
0.100530964914873,1.025,0.35,0.470064218325756,50.0903690912516,0.559160836372375,50.0903690912516
0.100530964914873,1.025,0.375,0.483468756075373,49.2575297983365,0.556816261583608,49.2575297983365
0.100530964914873,1.025,0.4,0.510140472733777,48.3283625893746,0.554216748306533,48.3283625893746
0.100530964914873,1.025,0.425,0.548659957105881,47.3201764642794,0.551408561053029,47.3201764642794
0.100530964914873,1.025,0.45,0.59722333110143,46.2504181734107,0.59722333110143,46.2504181734107
0.100530964914873,1.025,0.475,0.653766088391008,45.1364230253704,0.653766088391008,45.1364230253704
0.100530964914873,1.025,0.5,0.716017495279319,43.9958000408071,0.716017495279319,43.9958000408071
0.100530964914873,1.025,0.525,0.781567609495704,42.8458074117058,0.781567609495704,42.8458074117058
0.100530964914873,1.025,0.55,0.847977374036993,41.7042369595672,0.847977374036993,41.7042369595672
0.100530964914873,1.025,0.575,0.912787954357149,40.588119086526,0.912787954357149,40.588119086526
0.100530964914873,1.025,0.6,0.973695591963889,39.515503002524,0.973695591963889,39.515503002524
0.100530964914873,1.025,0.625,1.02848484520869,38.5029624341789,1.02848484520869,38.5029624341789
0.100530964914873,1.025,0.65,1.07529523403286,37.5689730906683,1.07529523403286,37.5689730906683
0.100530964914873,1.025,0.675,1.1124412245364,36.7292996556416,1.1124412245364,36.8594455595681
0.100530964914873,1.025,0.7,1.13881740651685,36.003165195663,1.13881740651685,36.3288412188278
0.100530964914873,1.025,0.725,1.15354753352277,35.4049850616968,1.15354753352277,35.9078334509797
0.100530964914873,1.025,0.75,1.15659577686822,34.9552782791201,1.15659577686822,35.6105824975345
0.100530964914873,1.025,0.775,1.14816718926881,34.6662995851171,1.14816718926881,35.4520436095015
0.100530964914873,1.025,0.8,1.12960971255613,34.5607287824921,1.12960971255613,35.4462509197816
0.100530964914873,1.025,0.825,1.10247702713419,34.6474909547825,1.10247702713419,35.6080822125086
0.100530964914873,1.025,0.85,1.06980722192861,34.952681241151,1.06980722192861,35.9516525696471
0.100530964914873,1.025,0.875,1.03477395947391,35.4803261260243,1.03477395947391,36.4914081438708
0.100530964914873,1.025,0.9,1.00238811742767,36.2615636031127,1.00238811742767,37.2421409292224
0.100530964914873,1.025,0.925,0.97773841200937,37.293671773884,0.97773841200937,38.2170239664996
0.100530964914873,1.025,0.95,0.968037897822121,38.6145540674052,0.968037897822121,39.4328902355238
0.100530964914873,1.025,0.975,0.980646818708832,40.2131299105205,0.980646818708832,40.8999038529324
0.100530964914873,1.025,1,1.02511264378033,42.1350397172486,1.02511264378033,42.6396143221042
0.100530964914873,1.025,1.025,1.1115479925767,44.360762293667,1.1115479925767,44.6559575750198
0.100530964914873,1.025,1.05,1.25176696464016,46.9415906529935,1.25176696464016,46.9793079179766
0.100530964914873,1.025,1.075,1.45932959702575,49.8536542628607,1.45932959702575,49.8536542628607
0.100530964914873,1.025,1.1,1.74794432397206,53.1463128281066,1.74794432397206,53.1463128281066
0.100530964914873,1.025,1.125,2.13791006893898,56.8245688828268,2.13791006893898,56.8245688828268
0.100530964914873,1.025,1.15,2.64340743578485,60.934023842454,2.64340743578485,60.934023842454
0.100530964914873,1.025,1.175,2.9214489131697,58.3156920346063,2.9214489131697,58.3156920346063
0.100530964914873,1.025,1.2,1.83794686152253,31.8270253909306,1.83794686152253,61.4886139196031
0.100530964914873,1.025,1.225,0.266069444969665,3.98730588773224,0.266069444969665,44.1459535266006
0.100530964914873,1.05,-0.25,0.00330017574412583,-0.235109370871815,0.00330017574412583,0.235109370871815
0.100530964914873,1.05,-0.225,-0.16198268083832,2.39775707372238,0.16198268083832,26.7004799367663
0.100530964914873,1.05,-0.2,-0.855569742038139,24.9363345589859,0.855569742038139,28.2840809351414
0.100530964914873,1.05,-0.175,-0.713336665564716,54.4889064453598,1.33446670720231,54.4889064453598
0.100530964914873,1.05,-0.15,0.103847281809432,66.4762656783872,1.36019529796468,66.4762656783872
0.100530964914873,1.05,-0.125,0.848395987381176,71.3239695306058,1.23205341697698,71.3239695306058
0.100530964914873,1.05,-0.1,1.43927038368469,75.77330971965,1.43927038368469,75.77330971965
0.100530964914873,1.05,-0.075,1.89720118631463,79.7628188422282,1.89720118631463,79.7628188422282
0.100530964914873,1.05,-0.05,2.24164628060185,83.350603265861,2.24164628060185,83.350603265861
0.100530964914873,1.05,-0.025,2.49171738789142,86.5389126693899,2.49171738789142,86.5389126693899
0.100530964914873,1.05,0,2.66158108410576,89.3500170156487,2.66158108410576,89.3500170156487
0.100530964914873,1.05,0.025,2.76677335240288,91.796656741924,2.76677335240288,91.796656741924
0.100530964914873,1.05,0.05,2.81908428522551,93.8960505072438,2.81908428522551,93.8960505072438
0.100530964914873,1.05,0.075,2.83077260151697,95.6644458784269,2.83077260151697,95.6644458784269
0.100530964914873,1.05,0.1,2.81125941452653,97.1179601189158,2.81125941452653,97.1179601189158
0.100530964914873,1.05,0.125,2.76989913174701,98.2738563642998,2.76989913174701,98.2738563642998
0.100530964914873,1.05,0.15,2.71388095760631,99.1483680264291,2.71388095760631,99.1483680264291
0.100530964914873,1.05,0.175,2.65002723219602,99.7592042505401,2.65002723219602,99.7592042505401
0.100530964914873,1.05,0.2,2.58348601969972,100.123052300307,2.58348601969972,100.123052300307
0.100530964914873,1.05,0.225,2.51888685155357,100.257860820334,2.51888685155357,100.257860820334
0.100530964914873,1.05,0.25,2.45955823160699,100.180804143102,2.45955823160699,100.180804143102
0.100530964914873,1.05,0.275,2.40826070505641,99.9099862952988,2.40826070505641,99.9099862952988
0.100530964914873,1.05,0.3,2.36674686863419,99.4630053744339,2.36674686863419,99.4630053744339
0.100530964914873,1.05,0.325,2.33622272653433,98.8580784057848,2.33622272653433,98.8580784057848
0.100530964914873,1.05,0.35,2.31712584678458,98.1131418157755,2.31712584678458,98.1131418157755
0.100530964914873,1.05,0.375,2.30941598131098,97.2464916328773,2.30941598131098,97.2464916328773
0.100530964914873,1.05,0.4,2.31249000344694,96.2763243241818,2.31249000344694,96.2763243241818
0.100530964914873,1.05,0.425,2.3253654347482,95.2209720899328,2.3253654347482,95.2209720899328
0.100530964914873,1.05,0.45,2.34668308764698,94.0988341441428,2.34668308764698,94.0988341441428
0.100530964914873,1.05,0.475,2.37481892436544,92.9282143129384,2.37481892436544,92.9282143129384
0.100530964914873,1.05,0.5,2.40795020883612,91.7276891388414,2.40795020883612,91.7276891388414
0.100530964914873,1.05,0.525,2.44410869367151,90.5154325839702,2.44410869367151,90.5154325839702
0.100530964914873,1.05,0.55,2.48130692838704,89.3102208397874,2.48130692838704,89.3102208397874
0.100530964914873,1.05,0.575,2.51752564156363,88.1299360897198,2.51752564156363,88.1299360897198
0.100530964914873,1.05,0.6,2.55091717989512,86.9936526263747,2.55091717989512,86.9936526263747
0.100530964914873,1.05,0.625,2.57969857671935,85.9186996266812,2.57969857671935,85.9186996266812
0.100530964914873,1.05,0.65,2.60247236889582,84.9246737656238,2.60247236889582,84.9246737656238
0.100530964914873,1.05,0.675,2.61797094104692,84.0279267359083,2.61797094104692,84.0457046817772
0.100530964914873,1.05,0.7,2.62556408333214,83.2490100955308,2.62556408333214,83.4439679889519
0.100530964914873,1.05,0.725,2.62476750974265,82.602608385557,2.62476750974265,82.9772461877272
0.100530964914873,1.05,0.75,2.61604271306703,82.1109983947208,2.61604271306703,82.6642654057007
0.100530964914873,1.05,0.775,2.59994344032412,81.7860863606228,2.59994344032412,82.5226394171905
0.100530964914873,1.05,0.8,2.57835391975288,81.6531754650265,2.57835391975288,82.5715597333589
0.100530964914873,1.05,0.825,2.55310779483935,81.7196345028504,2.55310779483935,82.8277146504995
0.100530964914873,1.05,0.85,2.52784437246107,82.0158916450226,2.52784437246107,83.3113966778709
0.100530964914873,1.05,0.875,2.50591341012947,82.5420740954138,2.50591341012947,84.0374478006754
0.100530964914873,1.05,0.9,2.49302765039034,83.3369505118433,2.49302765039034,85.0285677575217
0.100530964914873,1.05,0.925,2.49430497354471,84.3894463135652,2.49430497354471,86.295986782581
0.100530964914873,1.05,0.95,2.51780148716708,85.7512519533543,2.51780148716708,87.8673376727995
0.100530964914873,1.05,0.975,2.57071899270631,87.3947720584355,2.57071899270631,89.7469981268988
0.100530964914873,1.05,1,2.66361632668378,89.3903568523408,2.66361632668378,91.9720972100775
0.100530964914873,1.05,1.025,2.8062487585008,91.687887262623,2.8062487585008,94.5344749301007
0.100530964914873,1.05,1.05,3.01156697800223,94.3811930945441,3.01156697800223,97.4879100685042
0.100530964914873,1.05,1.075,3.29266178947349,97.3949271711447,3.29266178947349,100.802419804591
0.100530964914873,1.05,1.1,3.66434175107987,100.844466719428,3.66434175107987,104.558174767869
0.100530964914873,1.05,1.125,4.1473265649063,104.662317729184,4.1473265649063,108.706445950049
0.100530964914873,1.05,1.15,4.75706414406327,108.947739667831,4.75706414406327,113.355858461795
0.100530964914873,1.05,1.175,4.90838535158904,101.26735022465,4.90838535158904,105.409180342455
0.100530964914873,1.05,1.2,2.90514086397716,53.5785969757444,2.90514086397716,103.776838624441
0.100530964914873,1.05,1.225,0.402314866621634,6.35167252976858,0.402314866621634,66.798106686878
0.100530964914873,1.075,-0.25,-0.010379122179011,-0.214855169394037,0.010379122179011,0.214855169394037
0.100530964914873,1.075,-0.225,-0.077857232763313,5.18113574992746,0.194933296338623,30.2126672939104
0.100530964914873,1.075,-0.2,0.0455421459432795,48.5774273150994,1.34162046445626,48.5774273150994
0.100530964914873,1.075,-0.175,1.20825649417107,101.313429092197,2.28699690571019,101.313429092197
0.100530964914873,1.075,-0.15,2.4004439272066,119.3746032356,2.4004439272066,119.3746032356
0.100530964914873,1.075,-0.125,3.27003628491775,124.657446614049,3.27003628491775,124.657446614049
0.100530964914873,1.075,-0.1,3.97614146840775,129.415797656641,3.97614146840775,129.415797656641
0.100530964914873,1.075,-0.075,4.53632837418831,133.689518777693,4.53632837418831,133.689518777693
0.100530964914873,1.075,-0.05,4.97343636225386,137.521697137036,4.97343636225386,137.521697137036
0.100530964914873,1.075,-0.025,5.30563324975543,140.923657768734,5.30563324975543,140.923657768734
0.100530964914873,1.075,0,5.54831147548541,143.925531545039,5.54831147548541,143.925531545039
0.100530964914873,1.075,0.025,5.71686972758834,146.536295547769,5.71686972758834,146.536295547769
0.100530964914873,1.075,0.05,5.82375516503475,148.781504899752,5.82375516503475,148.781504899752
0.100530964914873,1.075,0.075,5.88147153624617,150.673232656525,5.88147153624617,150.673232656525
0.100530964914873,1.075,0.1,5.89990566257106,152.233391040228,5.89990566257106,152.233391040228
0.100530964914873,1.075,0.125,5.88880426643769,153.476899361428,5.88880426643769,153.476899361428
0.100530964914873,1.075,0.15,5.85577130296565,154.423868768803,5.85577130296565,154.423868768803
0.100530964914873,1.075,0.175,5.80807941399662,155.091020814967,5.80807941399662,155.091020814967
0.100530964914873,1.075,0.2,5.75129135641814,155.4976659115,5.75129135641814,155.4976659115
0.100530964914873,1.075,0.225,5.69050877654679,155.661550266189,5.69050877654679,155.661550266189
0.100530964914873,1.075,0.25,5.62948978755783,155.601694176765,5.62948978755783,155.601694176765
0.100530964914873,1.075,0.275,5.57147447858584,155.33643158615,5.57147447858584,155.33643158615
0.100530964914873,1.075,0.3,5.5186612927442,154.884735918165,5.5186612927442,154.884735918165
0.100530964914873,1.075,0.325,5.47273750718084,154.265298547102,5.47273750718084,154.265298547102
0.100530964914873,1.075,0.35,5.43459965294398,153.497155686877,5.43459965294398,153.497155686877
0.100530964914873,1.075,0.375,5.40468800035889,152.59923037968,5.40468800035889,152.59923037968
0.100530964914873,1.075,0.4,5.38286772404021,151.590666424766,5.38286772404021,151.590666424766
0.100530964914873,1.075,0.425,5.36863452535733,150.490535824965,5.36863452535733,150.490535824965
0.100530964914873,1.075,0.45,5.36110395076651,149.318104015248,5.36110395076651,149.318104015248
0.100530964914873,1.075,0.475,5.35912603468016,148.092515637274,5.35912603468016,148.092515637274
0.100530964914873,1.075,0.5,5.36135785759093,146.833162398929,5.36135785759093,146.833162398929
0.100530964914873,1.075,0.525,5.36629844958968,145.559166423109,5.36629844958968,145.559166423109
0.100530964914873,1.075,0.55,5.37244598822246,144.290062481297,5.37244598822246,144.290062481297
0.100530964914873,1.075,0.575,5.37823722987552,143.044811471085,5.37823722987552,143.044811471085
0.100530964914873,1.075,0.6,5.38231957109661,141.843151254158,5.38231957109661,141.843151254158
0.100530964914873,1.075,0.625,5.38334729296531,140.703663957952,5.38334729296531,140.703663957952
0.100530964914873,1.075,0.65,5.38043536686446,139.646444541341,5.38043536686446,139.646444541341
0.100530964914873,1.075,0.675,5.37272191367776,138.689339902626,5.37272191367776,138.689339902626
0.100530964914873,1.075,0.7,5.36012147108293,137.85313511509,5.36012147108293,137.85313511509
0.100530964914873,1.075,0.725,5.34250260439282,137.154340873306,5.34250260439282,137.154340873306
0.100530964914873,1.075,0.75,5.32093015007308,136.615086955063,5.32093015007308,136.615086955063
0.100530964914873,1.075,0.775,5.29622229097562,136.249520741275,5.29622229097562,136.249520741275
0.100530964914873,1.075,0.8,5.27096983938008,136.08232970315,5.27096983938008,136.08232970315
0.100530964914873,1.075,0.825,5.24712412066402,136.12354430209,5.24712412066402,136.314045450393
0.100530964914873,1.075,0.85,5.22920792052825,136.402564558743,5.22920792052825,136.948694905189
0.100530964914873,1.075,0.875,5.22044789017824,136.922353440335,5.22044789017824,137.874395250093
0.100530964914873,1.075,0.9,5.22773484703273,137.720706677737,5.22773484703273,139.11545013446
0.100530964914873,1.075,0.925,5.25567591496835,138.788701324406,5.25567591496835,140.689161487965
0.100530964914873,1.075,0.95,5.3139795260718,140.178534188577,5.3139795260718,142.623690386918
0.100530964914873,1.075,0.975,5.40873278722991,141.861930682174,5.40873278722991,144.930628578227
0.100530964914873,1.075,1,5.55287350285125,143.914542543917,5.55287350285125,147.646465781409
0.100530964914873,1.075,1.025,5.75415237473027,146.277851234279,5.75415237473027,150.771592552072
0.100530964914873,1.075,1.05,6.02891556011668,149.062588616073,6.02891556011668,154.358319195283
0.100530964914873,1.075,1.075,6.38710491589986,152.166308107573,6.38710491589986,158.386141932693
0.100530964914873,1.075,1.1,6.84809598777174,155.752183415103,6.84809598777174,162.933159967789
0.100530964914873,1.075,1.125,7.42867916432842,159.659301222536,7.42867916432842,167.965538298569
0.100530964914873,1.075,1.15,8.14825388138926,164.089244214971,8.14825388138926,173.5889602403
0.100530964914873,1.075,1.175,8.03439824082007,150.218666803028,8.03439824082007,160.027808490267
0.100530964914873,1.075,1.2,4.54347130707164,78.5500899496141,4.54347130707164,170.773700339058
0.100530964914873,1.075,1.225,0.588667669663367,9.44869200993464,0.588667669663367,101.443788537065
0.100530964914873,1.1,-0.25,-0.00813898367261553,-0.417892728105059,0.00813898367261553,0.438901967501687
0.100530964914873,1.1,-0.225,0.100818526813255,8.39180521682436,0.293968148709354,45.5664937877579
0.100530964914873,1.1,-0.2,1.60161699781344,76.0572095124526,2.00571720778308,94.7649295604703
0.100530964914873,1.1,-0.175,4.40413106865475,154.983897874652,4.40413106865475,154.983897874652
0.100530964914873,1.1,-0.15,6.12920571409888,179.578994844254,6.12920571409888,179.578994844254
0.100530964914873,1.1,-0.125,7.13612648991263,184.826967309073,7.13612648991263,184.826967309073
0.100530964914873,1.1,-0.1,7.96458800133296,189.757052692586,7.96458800133296,189.757052692586
0.100530964914873,1.1,-0.075,8.6360721710362,194.249384126592,8.6360721710362,194.249384126592
0.100530964914873,1.1,-0.05,9.17210530198306,198.287182294658,9.17210530198306,198.287182294658
0.100530964914873,1.1,-0.025,9.59231535011511,201.882827945374,9.59231535011511,201.882827945374
0.100530964914873,1.1,0,9.91227774249342,205.051636916851,9.91227774249342,205.051636916851
0.100530964914873,1.1,0.025,10.1480613707328,207.816892225749,10.1480613707328,207.816892225749
0.100530964914873,1.1,0.05,10.3126482484435,210.194532306702,10.3126482484435,210.194532306702
0.100530964914873,1.1,0.075,10.4189626782629,212.204633372575,10.4189626782629,212.204633372575
0.100530964914873,1.1,0.1,10.4774755332827,213.865269098544,10.4774755332827,213.865269098544
0.100530964914873,1.1,0.125,10.4983196936595,215.195124713304,10.4983196936595,215.195124713304
0.100530964914873,1.1,0.15,10.489668024043,216.213406595231,10.489668024043,216.213406595231
0.100530964914873,1.1,0.175,10.4591942604823,216.93855222318,10.4591942604823,216.93855222318
0.100530964914873,1.1,0.2,10.4130022225697,217.390196418283,10.4130022225697,217.390196418283
0.100530964914873,1.1,0.225,10.3566157996546,217.58699250158,10.3566157996546,217.58699250158
0.100530964914873,1.1,0.25,10.2943105164098,217.548733485135,10.2943105164098,217.548733485135
0.100530964914873,1.1,0.275,10.2297669936367,217.294422901462,10.2297669936367,217.294422901462
0.100530964914873,1.1,0.3,10.165685148089,216.843938265812,10.165685148089,216.843938265812
0.100530964914873,1.1,0.325,10.1042073291602,216.216628575577,10.1042073291602,216.216628575577
0.100530964914873,1.1,0.35,10.0467226350398,215.432440982173,10.0467226350398,215.432440982173
0.100530964914873,1.1,0.375,9.99413795264032,214.511010104593,9.99413795264032,214.511010104593
0.100530964914873,1.1,0.4,9.94680728437031,213.472341846982,9.94680728437031,213.472341846982
0.100530964914873,1.1,0.425,9.90470221949923,212.336280523838,9.90470221949923,212.336280523838
0.100530964914873,1.1,0.45,9.86742651406714,211.122868657376,9.86742651406714,211.122868657376
0.100530964914873,1.1,0.475,9.83431345548616,209.852086217345,9.83431345548616,209.852086217345
0.100530964914873,1.1,0.5,9.80450901012086,208.5439791585,9.80450901012086,208.5439791585
0.100530964914873,1.1,0.525,9.77700096474874,207.218596736398,9.77700096474874,207.218596736398
0.100530964914873,1.1,0.55,9.75077696348622,205.895949911205,9.75077696348622,205.895949911205
0.100530964914873,1.1,0.575,9.72476593940979,204.596094971622,9.72476593940979,204.596094971622
0.100530964914873,1.1,0.6,9.69810446830952,203.338974953509,9.69810446830952,203.338974953509
0.100530964914873,1.1,0.625,9.66993976667729,202.144580028399,9.66993976667729,202.144580028399
0.100530964914873,1.1,0.65,9.63987494182595,201.032779914708,9.63987494182595,201.032779914708
0.100530964914873,1.1,0.675,9.6075378339496,200.023379268333,9.6075378339496,200.023379268333
0.100530964914873,1.1,0.7,9.57333081716671,199.136245353164,9.57333081716671,199.136245353164
0.100530964914873,1.1,0.725,9.537602071792,198.39075607319,9.537602071792,198.39075607319
0.100530964914873,1.1,0.75,9.50190860996358,197.807028774463,9.50190860996358,197.807028774463
0.100530964914873,1.1,0.775,9.46752513624266,197.403495943009,9.46752513624266,197.403495943009
0.100530964914873,1.1,0.8,9.43755187956751,197.201176728699,9.43755187956751,197.201176728699
0.100530964914873,1.1,0.825,9.41434865110582,197.216451737719,9.41434865110582,197.216451737719
0.100530964914873,1.1,0.85,9.40299400084288,197.472722341215,9.40299400084288,197.472722341215
0.100530964914873,1.1,0.875,9.40702800008901,197.982024240025,9.40702800008901,198.249959423618
0.100530964914873,1.1,0.9,9.43400268253331,198.773263593234,9.43400268253331,199.758963853202
0.100530964914873,1.1,0.925,9.48865789879915,199.849540209216,9.48865789879915,201.650308997715
0.100530964914873,1.1,0.95,9.58158009061117,201.251501054291,9.58158009061117,203.966998487633
0.100530964914873,1.1,0.975,9.71865915298348,202.964433289706,9.71865915298348,206.709310203649
0.100530964914873,1.1,1,9.9141208894339,205.052455264409,9.9141208894339,209.936617757679
0.100530964914873,1.1,1.025,10.1749291121875,207.466180975221,10.1749291121875,213.627195057695
0.100530964914873,1.1,1.05,10.5194317520775,210.314155640271,10.5194317520775,217.869413139768
0.100530964914873,1.1,1.075,10.9557551758523,213.485140529043,10.9557551758523,222.602796297751
0.100530964914873,1.1,1.1,11.5066949304422,217.171893759386,11.5066949304422,227.963913540375
0.100530964914873,1.1,1.125,12.1852617695714,221.176691861992,12.1852617695714,233.852462767034
0.100530964914873,1.1,1.15,13.0165123771394,225.810773315147,13.0165123771394,240.472549305544
0.100530964914873,1.1,1.175,12.4732151847382,206.020899914449,12.4732151847382,220.49534584404
0.100530964914873,1.1,1.2,6.86369945077907,107.900042172634,6.86369945077907,265.169812787267
0.100530964914873,1.1,1.225,0.877012111071669,12.8375672277925,0.877012111071669,149.748835614462
0.100530964914873,1.125,-0.25,-0.0267169647793276,0.203311897421429,0.0267169647793276,1.68533180841019
0.100530964914873,1.125,-0.225,0.345946128739226,12.4638208816999,0.428892722686064,66.4867668779768
0.100530964914873,1.125,-0.2,3.85603162403132,104.425758923311,3.85603162403132,192.475540492693
0.100530964914873,1.125,-0.175,8.97846185858449,211.240405720808,8.97846185858449,211.240405720808
0.100530964914873,1.125,-0.15,11.4100380261995,243.739962238868,11.4100380261995,243.739962238868
0.100530964914873,1.125,-0.125,12.5505273475185,250.443878065276,12.5505273475185,250.443878065276
0.100530964914873,1.125,-0.1,13.507160271298,256.36128474626,13.507160271298,256.36128474626
0.100530964914873,1.125,-0.075,14.2938659399292,261.466130706035,14.2938659399292,261.466130706035
0.100530964914873,1.125,-0.05,14.9344698781998,266.051429270613,14.9344698781998,266.051429270613
0.100530964914873,1.125,-0.025,15.4476621124149,270.090566705269,15.4476621124149,270.090566705269
0.100530964914873,1.125,0,15.8499304391925,273.664615236595,15.8499304391925,273.664615236595
0.100530964914873,1.125,0.025,16.1576250277783,276.761208531558,16.1576250277783,276.761208531558
0.100530964914873,1.125,0.05,16.3841489901209,279.425582297336,16.3841489901209,279.425582297336
0.100530964914873,1.125,0.075,16.5429315765587,281.665336780239,16.5429315765587,281.665336780239
0.100530964914873,1.125,0.1,16.6448383950147,283.514346292849,16.6448383950147,283.514346292849
0.100530964914873,1.125,0.125,16.7005302623691,284.987946865312,16.7005302623691,284.987946865312
0.100530964914873,1.125,0.15,16.718609687534,286.115057097745,16.718609687534,286.115057097745
0.100530964914873,1.125,0.175,16.7072742476146,286.914531290943,16.7072742476146,286.914531290943
0.100530964914873,1.125,0.2,16.6730901037257,287.412490721369,16.6730901037257,287.412490721369
0.100530964914873,1.125,0.225,16.6221019823538,287.629431640745,16.6221019823538,287.629431640745
0.100530964914873,1.125,0.25,16.5590711197279,287.589684115929,16.5590711197279,287.589684115929
0.100530964914873,1.125,0.275,16.4881987145486,287.314442329952,16.4881987145486,287.314442329952
0.100530964914873,1.125,0.3,16.412685842308,286.826830722093,16.412685842308,286.826830722093
0.100530964914873,1.125,0.325,16.3351960543056,286.148250207284,16.3351960543056,286.148250207284
0.100530964914873,1.125,0.35,16.2576289043759,285.300997773712,16.2576289043759,285.300997773712
0.100530964914873,1.125,0.375,16.1814124833618,284.306444641832,16.1814124833618,284.306444641832
0.100530964914873,1.125,0.4,16.1074158499844,283.186317449673,16.1074158499844,283.186317449673
0.100530964914873,1.125,0.425,16.0361305340351,281.961871533195,16.0361305340351,281.961871533195
0.100530964914873,1.125,0.45,15.9676765758267,280.654442835175,15.9676765758267,280.654442835175
0.100530964914873,1.125,0.475,15.9019046779553,279.285172141475,15.9019046779553,279.285172141475
0.100530964914873,1.125,0.5,15.8384762140236,277.875132268919,15.8384762140236,277.875132268919
0.100530964914873,1.125,0.525,15.7768928780847,276.445400227222,15.7768928780847,276.445400227222
0.100530964914873,1.125,0.55,15.7166559386606,275.016877025058,15.7166559386606,275.016877025058
0.100530964914873,1.125,0.575,15.6572039278668,273.61065350417,15.6572039278668,273.61065350417
0.100530964914873,1.125,0.6,15.5981855615187,272.24752575377,15.5981855615187,272.24752575377
0.100530964914873,1.125,0.625,15.5392522249846,270.948687336441,15.5392522249846,270.948687336441
0.100530964914873,1.125,0.65,15.4805195141361,269.734886727572,15.4805195141361,269.734886727572
0.100530964914873,1.125,0.675,15.422111470304,268.627500749822,15.422111470304,268.627500749822
0.100530964914873,1.125,0.7,15.3649478330595,267.647308116653,15.3649478330595,267.647308116653
0.100530964914873,1.125,0.725,15.3098588780099,266.815898952932,15.3098588780099,266.815898952932
0.100530964914873,1.125,0.75,15.2589339979136,266.154249993731,15.2589339979136,266.154249993731
0.100530964914873,1.125,0.775,15.2139016919715,265.684045681927,15.2139016919715,265.684045681927
0.100530964914873,1.125,0.8,15.1784316657988,265.426875235152,15.1784316657988,265.426875235152
0.100530964914873,1.125,0.825,15.1552778030661,265.404030640599,15.1552778030661,265.404030640599
0.100530964914873,1.125,0.85,15.1501721314888,265.63871219233,15.1501721314888,265.63871219233
0.100530964914873,1.125,0.875,15.166921933731,266.150508615786,15.166921933731,266.150508615786
0.100530964914873,1.125,0.9,15.2139136975081,266.966501135725,15.2139136975081,267.307052993453
0.100530964914873,1.125,0.925,15.2958887851878,268.101553555477,15.2958887851878,269.532013358599
0.100530964914873,1.125,0.95,15.4246438826979,269.59148221207,15.4246438826979,272.236652410912
0.100530964914873,1.125,0.975,15.605526358535,271.440048741329,15.605526358535,275.433218514591
0.100530964914873,1.125,1,15.8547238962311,273.701496214146,15.8547238962311,279.174501807942
0.100530964914873,1.125,1.025,16.1775730196006,276.356050966666,16.1775730196006,283.455301689561
0.100530964914873,1.125,1.05,16.5958461977993,279.495550774351,16.5958461977993,288.352707581702
0.100530964914873,1.125,1.075,17.1141219417994,283.059407392273,17.1141219417994,293.828375475945
0.100530964914873,1.125,1.1,17.7610524835255,287.163159354453,17.7610524835255,300.002051962775
0.100530964914873,1.125,1.125,18.5435391556183,291.66885160722,18.5435391556183,306.80344088938
0.100530964914873,1.125,1.15,19.4921579219556,296.134152525635,19.4921579219556,314.4237251842
0.100530964914873,1.125,1.175,18.3744322648699,268.519953792641,18.3744322648699,287.344112562408
0.100530964914873,1.125,1.2,9.94136053704645,137.870582128451,9.94136053704645,391.417174005429
0.100530964914873,1.125,1.225,1.22903653158751,16.1790542823529,1.22903653158751,214.105552664058
0.100530964914873,1.15,-0.25,-0.00203474662688963,0.424114218664272,0.0172067333968945,4.19882688742478
0.100530964914873,1.15,-0.225,0.710899253541636,14.5530657239785,0.710899253541636,124.694557903485
0.100530964914873,1.15,-0.2,6.81115411587227,129.565249781649,6.81115411587227,319.067259019248
0.100530964914873,1.15,-0.175,14.9530795007197,262.465851027509,14.9530795007197,278.627954243314
0.100530964914873,1.15,-0.15,18.3068371452125,303.373825730282,18.3068371452125,303.373825730282
0.100530964914873,1.15,-0.125,19.6441697607806,311.196365880024,19.6441697607806,311.196365880024
0.100530964914873,1.15,-0.1,20.7602404070215,316.871298421461,20.7602404070215,316.871298421461
0.100530964914873,1.15,-0.075,21.682621827152,321.945752393125,21.682621827152,321.945752393125
0.100530964914873,1.15,-0.05,22.4436950196332,326.430400028561,22.4436950196332,326.430400028561
0.100530964914873,1.15,-0.025,23.0630351546001,330.498338633717,23.0630351546001,330.498338633717
0.100530964914873,1.15,0,23.5589769187828,334.068889195884,23.5589769187828,334.068889195884
0.100530964914873,1.15,0.025,23.9476832397333,337.219023932562,23.9476832397333,337.219023932562
0.100530964914873,1.15,0.05,24.2438103026676,339.92220413374,24.2438103026676,339.92220413374
0.100530964914873,1.15,0.075,24.4609979785107,342.232223644596,24.4609979785107,342.232223644596
0.100530964914873,1.15,0.1,24.6110755701025,344.141922365834,24.6110755701025,344.141922365834
0.100530964914873,1.15,0.125,24.7051046725746,345.69152685745,24.7051046725746,345.69152685745
0.100530964914873,1.15,0.15,24.7525010069242,346.885783921512,24.7525010069242,347.493473008625
0.100530964914873,1.15,0.175,24.7619551514638,347.757107933579,24.7619551514638,349.573098550344
0.100530964914873,1.15,0.2,24.740751958147,348.31757520304,24.740751958147,351.183921643899
0.100530964914873,1.15,0.225,24.6954696034871,348.595067725983,24.6954696034871,352.363825411719
0.100530964914873,1.15,0.25,24.6315236719888,348.60613783721,24.6315236719888,353.141539911875
0.100530964914873,1.15,0.275,24.5536625257066,348.376057559086,24.5536625257066,353.553320898272
0.100530964914873,1.15,0.3,24.4656965660241,347.924014757253,24.4656965660241,353.629619989039
0.100530964914873,1.15,0.325,24.3708372909047,347.273781564622,24.3708372909047,353.405585452474
0.100530964914873,1.15,0.35,24.2715623053699,346.446008614801,24.2715623053699,352.912890694016
0.100530964914873,1.15,0.375,24.1698435399827,345.463594005107,24.1698435399827,352.186009343556
0.100530964914873,1.15,0.4,24.0671071693969,344.347942518204,24.0671071693969,351.257441335968
0.100530964914873,1.15,0.425,23.9643840485275,343.121415389137,23.9643840485275,350.161283815241
0.100530964914873,1.15,0.45,23.8623381838529,341.805782210979,23.8623381838529,348.93057575699
0.100530964914873,1.15,0.475,23.7613568922288,340.423030377254,23.7613568922288,347.599210721381
0.100530964914873,1.15,0.5,23.6616379960791,338.995117468529,23.6616379960791,346.200567327662
0.100530964914873,1.15,0.525,23.5632197830967,337.543704911666,23.5632197830967,344.768408566451
0.100530964914873,1.15,0.55,23.466136242473,336.090903132371,23.466136242473,343.336323164079
0.100530964914873,1.15,0.575,23.3703654222464,334.658000387055,23.3703654222464,341.937938035164
0.100530964914873,1.15,0.6,23.2760873123767,333.267332576751,23.2760873123767,340.606986666331
0.100530964914873,1.15,0.625,23.183498729103,331.939662367429,23.183498729103,339.376881086339
0.100530964914873,1.15,0.65,23.0932462897061,330.697737025021,23.0932462897061,338.281513296336
0.100530964914873,1.15,0.675,23.0060083456565,329.561494315432,23.0060083456565,337.353904484019
0.100530964914873,1.15,0.7,22.9232361231937,328.554448239765,22.9232361231937,336.628247008022
0.100530964914873,1.15,0.725,22.8463256472632,327.695175138826,22.8463256472632,336.136824307587
0.100530964914873,1.15,0.75,22.7778996574339,327.008620699021,22.7778996574339,335.914510734211
0.100530964914873,1.15,0.775,22.7202646856539,326.511036153962,22.7202646856539,335.992171194417
0.100530964914873,1.15,0.8,22.6776303619749,326.230078647836,22.6776303619749,336.406215232029
0.100530964914873,1.15,0.825,22.6533366142758,326.177866589508,22.6533366142758,337.184748977043
0.100530964914873,1.15,0.85,22.6536762742793,326.387328757843,22.6536762742793,338.367501270875
0.100530964914873,1.15,0.875,22.6830334410499,326.862851693985,22.6830334410499,339.977200733486
0.100530964914873,1.15,0.9,22.7504143715353,327.647975782578,22.7504143715353,342.060484781754
0.100530964914873,1.15,0.925,22.8610809117159,328.731760020315,22.8610809117159,344.629680390069
0.100530964914873,1.15,0.95,23.0276011097978,330.179988288109,23.0276011097978,347.745299093801
0.100530964914873,1.15,0.975,23.2556727118699,331.949405603562,23.2556727118699,351.399881191004
0.100530964914873,1.15,1,23.5626180828046,334.154480147587,23.5626180828046,355.680669338991
0.100530964914873,1.15,1.025,23.9536948689312,336.679038329097,23.9536948689312,360.543365830644
0.100530964914873,1.15,1.05,24.4527006899735,339.754847067306,24.4527006899735,366.123114130415
0.100530964914873,1.15,1.075,25.0631912019131,343.097066180858,25.0631912019131,372.309620314771
0.100530964914873,1.15,1.1,25.8163610177313,347.211839689821,25.8163610177313,379.313736343514
0.100530964914873,1.15,1.125,26.7131344324622,351.077042201693,26.7131344324622,386.947068715332
0.100530964914873,1.15,1.15,27.7650000399544,354.72978174303,27.7650000399544,395.513848697539
0.100530964914873,1.15,1.175,25.822330230524,315.595654653473,25.822330230524,360.628063706061
0.100530964914873,1.15,1.2,13.7182129683587,159.41822508522,13.7182129683587,550.562043850665
0.100530964914873,1.15,1.225,1.67399220520279,17.3332339120093,1.67399220520279,291.139418150058
0.100530964914873,1.175,-0.25,-0.0225387950396325,-2.32908303156674,0.0556273383423872,2.32908303156674
0.100530964914873,1.175,-0.225,0.941883300742263,-2.58182746622255,0.941883300742263,174.519400460935
0.100530964914873,1.175,-0.2,9.23980652381996,4.48237089145187,9.23980652381996,422.881597885383
0.100530964914873,1.175,-0.175,19.765500490522,-3.72191888667003,19.765500490522,351.564085118342
0.100530964914873,1.175,-0.15,23.7523660886102,-19.1001416970236,23.7523660886102,306.554152607816
0.100530964914873,1.175,-0.125,25.0967399167505,-34.8405926726481,25.0967399167505,317.275077913645
0.100530964914873,1.175,-0.1,26.1945635485111,-47.7426070455612,26.1945635485111,326.981450098801
0.100530964914873,1.175,-0.075,27.1174730181976,-57.7535862458302,27.1174730181976,335.738215727373
0.100530964914873,1.175,-0.05,27.884945338266,-65.8419117399461,27.884945338266,343.657105644153
0.100530964914873,1.175,-0.025,28.5205872919949,-72.1781611925865,28.5205872919949,350.811659873766
0.100530964914873,1.175,0,29.0355878214507,-77.1281166741817,29.0355878214507,357.21582212475
0.100530964914873,1.175,0.025,29.4480126191798,-80.8000737161616,29.4480126191798,362.93032014005
0.100530964914873,1.175,0.05,29.7684906630481,-83.4635698031207,29.7684906630481,367.964802562299
0.100530964914873,1.175,0.075,30.0114771511945,-85.2261085367507,30.0114771511945,372.375211557872
0.100530964914873,1.175,0.1,30.1862121921629,-86.2907820610256,30.1862121921629,376.17512229798
0.100530964914873,1.175,0.125,30.3040539465131,-86.7549094755558,30.3040539465131,379.414459702981
0.100530964914873,1.175,0.15,30.3727836511398,-86.7693943507739,30.3727836511398,382.112357709535
0.100530964914873,1.175,0.175,30.4011828740748,-86.4169814024181,30.4011828740748,384.313469206687
0.100530964914873,1.175,0.2,30.3955700707954,-85.8066552574096,30.3955700707954,386.04168442071
0.100530964914873,1.175,0.225,30.3625822511638,-85.0037237265235,30.3625822511638,387.337611528279
0.100530964914873,1.175,0.25,30.3071477293795,-84.0834765906253,30.3071477293795,388.228633867276
0.100530964914873,1.175,0.275,30.2341304039902,-83.0930264466418,30.2341304039902,388.752544340648
0.100530964914873,1.175,0.3,30.1471993006567,-82.0806706979758,30.1471993006567,388.939090919248
0.100530964914873,1.175,0.325,30.0497749867997,-81.076250388268,30.0497749867997,388.824243831477
0.100530964914873,1.175,0.35,29.9444420343956,-80.1067021823745,29.9444420343956,388.43926795811
0.100530964914873,1.175,0.375,29.8334797923919,-79.186744551349,29.8334797923919,387.819026728007
0.100530964914873,1.175,0.4,29.7185961826489,-78.3269118348267,29.7185961826489,386.995720664608
0.100530964914873,1.175,0.425,29.6012132607061,-77.5298022611603,29.6012132607061,386.00358522497
0.100530964914873,1.175,0.45,29.4823942565586,-76.7941252531666,29.4823942565586,384.875377846764
0.100530964914873,1.175,0.475,29.3629754303917,-76.1139329056061,29.3629754303917,383.645006831963
0.100530964914873,1.175,0.5,29.2436249579127,-75.4804849107014,29.2436249579127,382.345543174241
0.100530964914873,1.175,0.525,29.124854815093,-74.8832300836248,29.124854815093,381.010744873928
0.100530964914873,1.175,0.55,29.0072016990505,-74.3102356723707,29.0072016990505,379.673835816017
0.100530964914873,1.175,0.575,28.8911041794871,-73.7505249627453,28.8911041794871,378.368517452053
0.100530964914873,1.175,0.6,28.777244436849,-73.1931287373704,28.777244436849,377.128056461115
0.100530964914873,1.175,0.625,28.6662240032614,-72.6309858984733,28.6662240032614,375.986132192204
0.100530964914873,1.175,0.65,28.5591642236034,-72.0581108654933,28.5591642236034,374.975986729169
0.100530964914873,1.175,0.675,28.4570435239589,-71.4758553412587,28.4570435239589,374.13125199256
0.100530964914873,1.175,0.7,28.3617414733428,-70.8870144914938,28.3617414733428,373.485145600287
0.100530964914873,1.175,0.725,28.2747909285106,-70.3060880729638,28.2747909285106,373.071125047749
0.100530964914873,1.175,0.75,28.1991910594577,-69.7480530203826,28.1991910594577,372.922529826809
0.100530964914873,1.175,0.775,28.1371461026487,-69.2457738852368,28.1371461026487,373.072296119977
0.100530964914873,1.175,0.8,28.0932096410858,-68.8290508444709,28.0932096410858,373.554356528927
0.100530964914873,1.175,0.825,28.0702706141512,-68.5553921019229,28.0702706141512,374.400301959152
0.100530964914873,1.175,0.85,28.0750026601829,-68.4704817327789,28.0750026601829,375.645822253058
0.100530964914873,1.175,0.875,28.1108096698637,-68.6651560571883,28.1108096698637,377.319364478171
0.100530964914873,1.175,0.9,28.18729108402,-69.1985194431345,28.18729108402,379.460946864305
0.100530964914873,1.175,0.925,28.3078603354057,-70.2089503539158,28.3078603354057,382.092216608398
0.100530964914873,1.175,0.95,28.486306385197,-71.7582865177819,28.486306385197,385.262794894214
0.100530964914873,1.175,0.975,28.7248992407464,-74.0593981655535,28.7248992407464,388.980557806669
0.100530964914873,1.175,1,29.0437938854214,-77.1465431458361,29.0437938854214,393.314764780309
0.100530964914873,1.175,1.025,29.44160356964,-81.3622467336546,29.44160356964,398.246691433103
0.100530964914873,1.175,1.05,29.9491558332669,-86.6301767485981,29.9491558332669,403.881172681172
0.100530964914873,1.175,1.075,30.5562873446445,-93.5464822075922,30.5562873446445,410.148666539189
0.100530964914873,1.175,1.1,31.3130309867833,-101.655368734418,31.3130309867833,417.202088012441
0.100530964914873,1.175,1.125,32.1788343757394,-112.38316039152,32.1788343757394,424.903374508742
0.100530964914873,1.175,1.15,33.1950439312543,-123.392871021613,33.1950439312543,433.387203992133
0.100530964914873,1.175,1.175,30.4832882582491,-123.120651124112,30.4832882582491,411.039383747923
0.100530964914873,1.175,1.2,16.0151541581319,-67.5572965947456,16.0151541581319,651.530240964066
0.100530964914873,1.175,1.225,1.8663634980142,-11.616380043602,1.8663634980142,337.653907982925
0.100530964914873,1.2,-0.25,-0.101947891354336,-2.48611371265389,0.101947891354336,5.67579516775185
0.100530964914873,1.2,-0.225,0.569749191686293,-21.921153425263,0.569749191686293,129.677554333553
0.100530964914873,1.2,-0.2,6.65751169137909,-192.452728519638,6.65751169137909,305.138573268809
0.100530964914873,1.2,-0.175,14.1148093268933,-411.166570498304,14.1148093268933,411.166570498304
0.100530964914873,1.2,-0.15,16.7231478009549,-497.699600563148,16.7231478009549,497.699600563148
0.100530964914873,1.2,-0.125,17.3942793866919,-529.481474115052,17.3942793866919,529.481474115052
0.100530964914873,1.2,-0.1,17.9677055595401,-554.28680775776,17.9677055595401,554.28680775776
0.100530964914873,1.2,-0.075,18.4695483254373,-574.520015034808,18.4695483254373,574.520015034808
0.100530964914873,1.2,-0.05,18.8899293301167,-591.442058217371,18.8899293301167,591.442058217371
0.100530964914873,1.2,-0.025,19.2419458360475,-605.411121906874,19.2419458360475,605.411121906874
0.100530964914873,1.2,0,19.5285482498517,-616.798701864882,19.5285482498517,616.798701864882
0.100530964914873,1.2,0.025,19.7615165590901,-625.886376967813,19.7615165590901,625.886376967813
0.100530964914873,1.2,0.05,19.9442155822012,-632.987065293596,19.9442155822012,632.987065293596
0.100530964914873,1.2,0.075,20.0858086457267,-638.354443308806,20.0858086457267,638.354443308806
0.100530964914873,1.2,0.1,20.1896556269837,-642.237992297945,20.1896556269837,642.237992297945
0.100530964914873,1.2,0.125,20.2627409500416,-644.849850620046,20.2627409500416,644.849850620046
0.100530964914873,1.2,0.15,20.3082006011907,-646.387892145551,20.3082006011907,646.387892145551
0.100530964914873,1.2,0.175,20.331250969691,-647.024162019788,20.331250969691,647.024162019788
0.100530964914873,1.2,0.2,20.3346455225999,-646.912506416383,20.3346455225999,646.912506416383
0.100530964914873,1.2,0.225,20.3222169009661,-646.187658233634,20.3222169009661,646.187658233634
0.100530964914873,1.2,0.25,20.2962495686339,-644.965990215107,20.2962495686339,644.965990215107
0.100530964914873,1.2,0.275,20.2595073868672,-643.348911061837,20.2595073868672,643.348911061837
0.100530964914873,1.2,0.3,20.2137885376745,-641.421328558173,20.2137885376745,641.421328558173
0.100530964914873,1.2,0.325,20.1610414265955,-639.256080541786,20.1610414265955,639.256080541786
0.100530964914873,1.2,0.35,20.1026151894566,-636.912319550819,20.1026151894566,636.912319550819
0.100530964914873,1.2,0.375,20.0398491018384,-634.439531416397,20.0398491018384,634.439531416397
0.100530964914873,1.2,0.4,19.9737183794637,-631.876696725496,19.9737183794637,631.876696725496
0.100530964914873,1.2,0.425,19.9051256401942,-629.255415605636,19.9051256401942,629.255415605636
0.100530964914873,1.2,0.45,19.8347715065248,-626.600067660528,19.8347715065248,626.600067660528
0.100530964914873,1.2,0.475,19.7632704530335,-623.92993596772,19.7632704530335,623.92993596772
0.100530964914873,1.2,0.5,19.6911630146475,-621.260436642892,19.6911630146475,621.260436642892
0.100530964914873,1.2,0.525,19.6189065362041,-618.604107114244,19.6189065362041,618.604107114244
0.100530964914873,1.2,0.55,19.5470068598989,-615.973161552647,19.5470068598989,615.973161552647
0.100530964914873,1.2,0.575,19.4758806848414,-613.378873628755,19.4758806848414,613.378873628755
0.100530964914873,1.2,0.6,19.4061353957943,-610.83619615017,19.4061353957943,610.83619615017
0.100530964914873,1.2,0.625,19.3382482163795,-608.360413641527,19.3382482163795,608.360413641527
0.100530964914873,1.2,0.65,19.2730792739756,-605.975419339245,19.2730792739756,605.975419339245
0.100530964914873,1.2,0.675,19.2112466779411,-603.70540762476,19.2112466779411,603.70540762476
0.100530964914873,1.2,0.7,19.154038721874,-601.589822741016,19.154038721874,601.589822741016
0.100530964914873,1.2,0.725,19.1022613228426,-599.666046119915,19.1022613228426,599.666046119915
0.100530964914873,1.2,0.75,19.0578479126953,-597.996352722678,19.0578479126953,597.996352722678
0.100530964914873,1.2,0.775,19.02178081308,-596.634599546833,19.02178081308,596.634599546833
0.100530964914873,1.2,0.8,18.9969294911655,-595.674282914661,18.9969294911655,595.674282914661
0.100530964914873,1.2,0.825,18.9843352188931,-595.187470147248,18.9843352188931,595.187470147248
0.100530964914873,1.2,0.85,18.9882312002042,-595.30912280742,18.9882312002042,595.30912280742
0.100530964914873,1.2,0.875,19.0094011349909,-596.128778943547,19.0094011349909,596.128778943547
0.100530964914873,1.2,0.9,19.0541338241556,-597.8362524387,19.0541338241556,597.8362524387
0.100530964914873,1.2,0.925,19.1222537068548,-600.5336810083,19.1222537068548,600.5336810083
0.100530964914873,1.2,0.95,19.2233280976008,-604.484829951944,19.2233280976008,604.484829951944
0.100530964914873,1.2,0.975,19.3547557775462,-609.791652626191,19.3547557775462,609.791652626191
0.100530964914873,1.2,1,19.5317062231596,-616.823009581644,19.5317062231596,616.823009581644
0.100530964914873,1.2,1.025,19.74616996888,-625.6468112611,19.74616996888,625.6468112611
0.100530964914873,1.2,1.05,20.0238016574118,-636.803820053527,20.0238016574118,636.803820053527
0.100530964914873,1.2,1.075,20.3450964807273,-650.259158425011,20.3450964807273,650.259158425011
0.100530964914873,1.2,1.1,20.7573782849081,-666.879931867926,20.7573782849081,666.879931867926
0.100530964914873,1.2,1.125,21.2064858629942,-686.029317846116,21.2064858629942,686.029317846116
0.100530964914873,1.2,1.15,21.7988397683284,-706.730439612396,21.7988397683284,706.730439612396
0.100530964914873,1.2,1.175,19.9696858748206,-645.760673936023,19.9696858748206,645.760673936023
0.100530964914873,1.2,1.2,10.5224520626287,-338.849856726222,10.5224520626287,428.598304446226
0.100530964914873,1.2,1.225,1.14054100738943,-42.3120501652083,1.14054100738943,223.142475724863
0.100530964914873,1.225,-0.25,-0.127297213128878,0.26468355529681,0.127297213128878,5.32395591466261
0.100530964914873,1.225,-0.225,0.0167659137799599,-15.6338345895869,0.0167659137799599,23.914018604708
0.100530964914873,1.225,-0.2,1.09067974768061,-170.806944850804,1.09067974768061,170.806944850804
0.100530964914873,1.225,-0.175,2.32232754669593,-359.192049281893,2.32232754669593,359.192049281893
0.100530964914873,1.225,-0.15,2.6178034423836,-424.646905157571,2.6178034423836,424.646905157571
0.100530964914873,1.225,-0.125,2.60059829388806,-439.816248759193,2.60059829388806,439.816248759193
0.100530964914873,1.225,-0.1,2.62987556900562,-452.243689367862,2.62987556900562,452.243689367862
0.100530964914873,1.225,-0.075,2.68108909567462,-463.020240885651,2.68108909567462,463.020240885651
0.100530964914873,1.225,-0.05,2.7202659762534,-472.210485282564,2.7202659762534,472.210485282564
0.100530964914873,1.225,-0.025,2.7560317564289,-479.930006808744,2.7560317564289,479.930006808744
0.100530964914873,1.225,0,2.78291459094297,-486.309945004665,2.78291459094297,486.309945004665
0.100530964914873,1.225,0.025,2.80683452758575,-491.522098221374,2.80683452758575,491.522098221374
0.100530964914873,1.225,0.05,2.82460406735312,-495.678259616912,2.82460406735312,495.678259616912
0.100530964914873,1.225,0.075,2.83967352179552,-498.933471460291,2.83967352179552,498.933471460291
0.100530964914873,1.225,0.1,2.85033462361023,-501.376864898767,2.85033462361023,501.376864898767
0.100530964914873,1.225,0.125,2.85871967690675,-503.136354698302,2.85871967690675,503.136354698302
0.100530964914873,1.225,0.15,2.86396387105612,-504.286004574027,2.86396387105612,504.286004574027
0.100530964914873,1.225,0.175,2.86736711339411,-504.92702817645,2.86736711339411,504.92702817645
0.100530964914873,1.225,0.2,2.86855131364678,-505.12080992884,2.86855131364678,505.12080992884
0.100530964914873,1.225,0.225,2.86830529964441,-504.945313548903,2.86830529964441,504.945313548903
0.100530964914873,1.225,0.25,2.86651406129509,-504.450468153741,2.86651406129509,504.450468153741
0.100530964914873,1.225,0.275,2.86365682357625,-503.69495732628,2.86365682357625,503.69495732628
0.100530964914873,1.225,0.3,2.85974518750928,-502.718392112883,2.85974518750928,502.718392112883
0.100530964914873,1.225,0.325,2.85507212856453,-501.56398533339,2.85507212856453,501.56398533339
0.100530964914873,1.225,0.35,2.84969874957891,-500.262380686835,2.84969874957891,500.262380686835
0.100530964914873,1.225,0.375,2.84380557054168,-498.844811888092,2.84380557054168,498.844811888092
0.100530964914873,1.225,0.4,2.83746534758678,-497.334612609577,2.83746534758678,497.334612609577
0.100530964914873,1.225,0.425,2.83079007798453,-495.754188012591,2.83079007798453,495.754188012591
0.100530964914873,1.225,0.45,2.8238509781273,-494.121530384452,2.8238509781273,494.121530384452
0.100530964914873,1.225,0.475,2.81671812514833,-492.453037589962,2.81671812514833,492.453037589962
0.100530964914873,1.225,0.5,2.80946245915701,-490.763614968068,2.80946245915701,490.763614968068
0.100530964914873,1.225,0.525,2.80212852705922,-489.066156466999,2.80212852705922,489.066156466999
0.100530964914873,1.225,0.55,2.79479639626792,-487.375020918916,2.79479639626792,487.375020918916
0.100530964914873,1.225,0.575,2.78749487381637,-485.701766988123,2.78749487381637,485.701766988123
0.100530964914873,1.225,0.6,2.78032766492066,-484.063098799929,2.78032766492066,484.063098799929
0.100530964914873,1.225,0.625,2.77331247258736,-482.470989089313,2.77331247258736,482.470989089313
0.100530964914873,1.225,0.65,2.76659582584122,-480.947888201762,2.76659582584122,480.947888201762
0.100530964914873,1.225,0.675,2.76018345885935,-479.507307504517,2.76018345885935,479.507307504517
0.100530964914873,1.225,0.7,2.75429050179711,-478.181646949106,2.75429050179711,478.181646949106
0.100530964914873,1.225,0.725,2.74890154231911,-476.98605362398,2.74890154231911,476.98605362398
0.100530964914873,1.225,0.75,2.74433775327082,-475.968406566826,2.74433775327082,475.968406566826
0.100530964914873,1.225,0.775,2.74053759491098,-475.143820967845,2.74053759491098,475.143820967845
0.100530964914873,1.225,0.8,2.73798839069308,-474.583463714272,2.73798839069308,474.583463714272
0.100530964914873,1.225,0.825,2.73652447079532,-474.297627932359,2.73652447079532,474.297627932359
0.100530964914873,1.225,0.85,2.73690576921075,-474.392660147569,2.73690576921075,474.392660147569
0.100530964914873,1.225,0.875,2.73873392543423,-474.863525440385,2.73873392543423,474.863525440385
0.100530964914873,1.225,0.9,2.74324556316046,-475.871306193993,2.74324556316046,475.871306193993
0.100530964914873,1.225,0.925,2.74953192443271,-477.374253046551,2.74953192443271,477.374253046551
0.100530964914873,1.225,0.95,2.75971362033835,-479.622889104262,2.75971362033835,479.622889104262
0.100530964914873,1.225,0.975,2.77179497994337,-482.495626095924,2.77179497994337,482.495626095924
0.100530964914873,1.225,1,2.78958145132941,-486.398633605121,2.78958145132941,486.398633605121
0.100530964914873,1.225,1.025,2.80893699455596,-491.04271473587,2.80893699455596,491.04271473587
0.100530964914873,1.225,1.05,2.83680849564,-497.133638367191,2.83680849564,497.133638367191
0.100530964914873,1.225,1.075,2.86463300028516,-504.04290295038,2.86463300028516,504.04290295038
0.100530964914873,1.225,1.1,2.90510464530562,-513.057100111845,2.90510464530562,513.057100111845
0.100530964914873,1.225,1.125,2.94330295582992,-522.461759710017,2.94330295582992,522.461759710017
0.100530964914873,1.225,1.15,3.05831788425993,-534.478474497846,3.05831788425993,534.478474497846
0.100530964914873,1.225,1.175,2.90114687279607,-487.226133814965,2.90114687279607,487.226133814965
0.100530964914873,1.225,1.2,1.50981358291278,-259.231973597976,1.50981358291278,259.231973597976
0.100530964914873,1.225,1.225,0.0405197951948612,-32.1745656085862,0.241663648170159,34.5841342296194

